Nearest $\Omega$-stable matrix via Riemannian optimization

We study the problem of finding the nearest $\Omega$-stable matrix to a certain matrix $A$, i.e., the nearest matrix with all its eigenvalues in a prescribed closed set $\Omega$. Distances are measured in the Frobenius norm. An important special case is finding the nearest Hurwitz or Schur stable matrix, which has applications in systems theory. We describe a reformulation of the task as an optimization problem on the Riemannian manifold of orthogonal (or unitary) matrices. The problem can then be solved using standard methods from the theory of Riemannian optimization. The resulting algorithm is remarkably fast on small-scale and medium-scale matrices, and returns directly a Schur factorization of the minimizer, sidestepping the numerical difficulties associated with eigenvalues with high multiplicity.

==> data/perfprof6-10-20-1-1.dat <==
iter	objfun	time
1	1.50083310198036	0.0800000000000001
2	1.33459955327604	0.16
3	1.27703314914183	0.19
4	1.24446349120227	0.24
5	1.21968382245327	0.33
6	1.19889389893366	0.41
7	1.18042073980679	0.48
8	1.16353153259448	0.54
9	1.14797922529583	0.6
10	1.13351076878934	0.69
11	1.12001745337462	0.79
12	1.10726060084201	0.86
13	1.09516268948368	0.93
14	1.08361743638881	0.97
15	1.07268637058664	1.01
16	1.06212662553925	1.04
17	1.0526778661258	1.08
18	1.04394946087393	1.12
19	1.03555954011999	1.16
20	1.02757212793157	1.2
21	1.01992317424093	1.24
22	1.01257353322927	1.28
23	1.00556199035462	1.33
24	0.998709427528308	1.38
25	0.992022039906982	1.43
26	0.985511132797396	1.48
27	0.979125834157557	1.53
28	0.97286799944731	1.58
29	0.966767298587707	1.63
30	0.96083960035588	1.68
31	0.955090899170597	1.72
32	0.949516845148119	1.77
33	0.944093980721529	1.82
34	0.938808318800813	1.87
35	0.933663169929206	1.92
36	0.928664007035861	1.97
37	0.923817328801255	2.02
38	0.919135311088986	2.07
39	0.914621927625733	2.12
40	0.910263319364867	2.17
41	0.906037698897629	2.22
42	0.901925604643352	2.27
43	0.897914727051817	2.32
44	0.894000995580728	2.37
45	0.890185087595928	2.42
46	0.886467836565099	2.47
47	0.882847922953867	2.52
48	0.879321861304932	2.56
49	0.875885100391319	2.61
50	0.872533126462012	2.66
51	0.869262932673382	2.71
52	0.866073656688436	2.76
53	0.862964403859363	2.81
54	0.859930134167006	2.86
55	0.856969012028582	2.91
56	0.854078147984483	2.96
57	0.85125691199184	3.01
58	0.848506151935697	3.06
59	0.845826595487472	3.11
60	0.843217474329541	3.15
61	0.840677291554305	3.2
62	0.838204064015076	3.25
63	0.835795586745963	3.3
64	0.833449675207388	3.35
65	0.83116431909115	3.4
66	0.828937731580245	3.45
67	0.826768318134535	3.5
68	0.824654612425436	3.54
69	0.822595224200154	3.59
70	0.820588818179212	3.64
71	0.818634115510737	3.69
72	0.816729900216257	3.74
73	0.814875022442965	3.79
74	0.813068400109949	3.84
75	0.811309018700562	3.89
76	0.809595922556286	3.94
77	0.807928191902095	3.99
78	0.806304908082532	4.03
79	0.804725116643942	4.08
80	0.803187798389066	4.13
81	0.801691853773051	4.18
82	0.800236100432999	4.23
83	0.798819280428602	4.28
84	0.797440073244709	4.33
85	0.796097111555036	4.38
86	0.794788997947242	4.43
87	0.793514321561952	4.47
88	0.792271673996166	4.52
89	0.791059663919657	4.57
90	0.789876929955183	4.62
91	0.788722151491894	4.67
92	0.787594057272479	4.72
93	0.78649143175557	4.77
94	0.785413119407889	4.81
95	0.784358027141807	4.86
96	0.783325125170737	4.91
97	0.782313446537423	4.96
98	0.781322085581964	5.01
99	0.780350195576261	5.06
100	0.779396985756875	5.11
101	0.778461717954673	5.16
102	0.777543703011908	5.21
103	0.776642297144234	5.25
104	0.77575689837727	5.3
105	0.774886943154268	5.35
106	0.774031903175618	5.4
107	0.773191282501723	5.45
108	0.772364614921431	5.5
109	0.771551461572733	5.54
110	0.770751408795109	5.59
111	0.769964066175432	5.64
112	0.769189064765618	5.69
113	0.768426055444673	5.74
114	0.767674707396552	5.79
115	0.766934706696965	5.84
116	0.766205754991824	5.89
117	0.765487568259139	5.93
118	0.764779875649075	5.98
119	0.764082418404472	6.03
120	0.763394948852287	6.08
121	0.762717229475297	6.13
122	0.762049032054568	6.18
123	0.761390136893097	6.23
124	0.760740332108906	6.28
125	0.760099413007973	6.32
126	0.759467181524703	6.37
127	0.758843445740866	6.42
128	0.758228019458579	6.47
129	0.757620721842355	6.52
130	0.757021377112739	6.57
131	0.756429814288855	6.62
132	0.755845866972389	6.66
133	0.755269373169776	6.71
134	0.75470017513856	6.76
135	0.754138119261308	6.81
136	0.753583055935782	6.86
137	0.753034839477798	6.91
138	0.752493328032044	6.96
139	0.751958383491196	7.01
140	0.751429871415344	7.06
141	0.75090766095641	7.1
142	0.750391624776193	7.15
143	0.749881638971365	7.2
144	0.749377582988146	7.25
145	0.748879339541263	7.3
146	0.748386794527683	7.35
147	0.747899836941598	7.4
148	0.747418358784492	7.45
149	0.746942254978402	7.5
150	0.746471423275263	7.54
151	0.746005764170424	7.59
152	0.745545180812683	7.64
153	0.745089578920454	7.69
154	0.744638866692867	7.74
155	0.744192954729453	7.79
156	0.743751755948476	7.84
157	0.743315185507804	7.89
158	0.742883160729626	7.93
159	0.742455601026412	7.98
160	0.742032427830164	8.03
161	0.741613564525636	8.08
162	0.741198936383105	8.13
163	0.74078847049787	8.18
164	0.740382095726774	8.23
165	0.739979742634483	8.28
166	0.739581343436316	8.32
167	0.739186831944572	8.37
168	0.738796143517894	8.42
169	0.738409215014247	8.47
170	0.738025984742188	8.52
171	0.73764639241575	8.57
172	0.73727037911115	8.62
173	0.736897887226937	8.67
174	0.736528860440986	8.71
175	0.736163243673924	8.76
176	0.735800983050769	8.81
177	0.73544202586594	8.86
178	0.735086320547872	8.91
179	0.73473381662702	8.96
180	0.734384464701611	9.01
181	0.734038216407976	9.06
182	0.733695024391089	9.11
183	0.733354842275242	9.16
184	0.733017624635765	9.21
185	0.73268332697442	9.26
186	0.732351905690643	9.3
187	0.732023318061094	9.35
188	0.731697522210444	9.4
189	0.731374477093016	9.45
190	0.731054142468154	9.5
191	0.730736478879734	9.55
192	0.730421447637315	9.6
193	0.730109010793953	9.65
194	0.729799131128718	9.7
195	0.729491772127208	9.75
196	0.729186897966088	9.79
197	0.728884473494572	9.84
198	0.728584464218923	9.89
199	0.728286836286308	9.94
200	0.727991556468568	9.99
201	0.727698592151253	10.04
202	0.727407911314889	10.09
203	0.727119482525004	10.14
204	0.726833274916542	10.19
205	0.726549258182216	10.24
206	0.726267402560924	10.29
207	0.725987678823901	10.33
208	0.725710058264591	10.38
209	0.725434512687543	10.43
210	0.725161014395681	10.48
211	0.724889536183171	10.53
212	0.724620051321023	10.58
213	0.724352533549463	10.63
214	0.724086957068863	10.68
215	0.723823296528823	10.73
216	0.723561527020108	10.78
217	0.723301624064149	10.83
218	0.723043563605502	10.88
219	0.722787322004204	10.93
220	0.72253287602508	10.98
221	0.722280202831483	11.03
222	0.72202927997642	11.08
223	0.721780085396838	11.13
224	0.721532597403029	11.17
225	0.721286794673636	11.22
226	0.721042656247397	11.27
227	0.720800161516606	11.32
228	0.720559290219523	11.37
229	0.720320022435159	11.42
230	0.720082338574148	11.47
231	0.719846219375116	11.52
232	0.719611645896499	11.57
233	0.719378599511798	11.61
234	0.719147061901844	11.66
235	0.718917015049639	11.71
236	0.718688441235645	11.76
237	0.71846132303105	11.81
238	0.718235643291443	11.86
239	0.718011385153566	11.91
240	0.717788532027716	11.96
241	0.717567067593629	12
242	0.717346975795175	12.05
243	0.717128240836456	12.1
244	0.716910847174726	12.15
245	0.716694779517677	12.2
246	0.716480022816861	12.25
247	0.716266562263785	12.3
248	0.716054383286428	12.35
249	0.715843471543316	12.39
250	0.715633812920269	12.44
251	0.715425393525496	12.49
252	0.715218199684913	12.54
253	0.715012217939224	12.59
254	0.714807435039419	12.64
255	0.714603837942176	12.69
256	0.71440141380712	12.74
257	0.714200149992487	12.78
258	0.714000034050625	12.83
259	0.713801053725859	12.88
260	0.713603196950328	12.93
261	0.713406451839874	12.98
262	0.713210806690445	13.03
263	0.713016249977121	13.08
264	0.712822770348357	13.13
265	0.712630356622408	13.17
266	0.712438997785874	13.22
267	0.712248682990441	13.27
268	0.712059401548982	13.32
269	0.711871142933282	13.37
270	0.711683896770215	13.42
271	0.711497652840096	13.47
272	0.711312401071692	13.52
273	0.711128131542912	13.56
274	0.710944834475754	13.61
275	0.710762500232672	13.66
276	0.710581119317422	13.71
277	0.71040068236939	13.76
278	0.710221180162931	13.81
279	0.710042603603552	13.86
280	0.709864943726828	13.91
281	0.709688191694931	13.96
282	0.709512338795976	14.01
283	0.709337376438806	14.06
284	0.709163296155388	14.11
285	0.708990089593447	14.16
286	0.708817748517691	14.2
287	0.708646264807271	14.25
288	0.708475630454197	14.3
289	0.708305837559378	14.35
290	0.708136878331322	14.4
291	0.707968745086606	14.45
292	0.707801430244242	14.5
293	0.707634926327974	14.55
294	0.707469225960017	14.6
295	0.70730432186323	14.64
296	0.707140206856969	14.69
297	0.706976873856725	14.74
298	0.70681431587204	14.79
299	0.706652526003919	14.84
300	0.70649149744528	14.89
301	0.706331223477298	14.94
302	0.706171697468929	14.99
303	0.706012912876566	15.03
304	0.70585486323901	15.08
305	0.705697542180859	15.13
306	0.705540943407232	15.18
307	0.705385060704006	15.23
308	0.705229887936667	15.28
309	0.705075419047359	15.32
310	0.704921648056149	15.37
311	0.704768569057822	15.42
312	0.704616176221198	15.47
313	0.704464463787828	15.52
314	0.704313426071568	15.57
315	0.704163057456145	15.61
316	0.70401335239437	15.66
317	0.703864305407391	15.71
318	0.703715911083992	15.76
319	0.703568164078274	15.81
320	0.703421059109757	15.86
321	0.703274590961707	15.9
322	0.703128754480534	15.95
323	0.702983544573484	16
324	0.70283895620947	16.05
325	0.7026949844183	16.1
326	0.702551624287315	16.15
327	0.702408870962448	16.2
328	0.702266719645867	16.24
329	0.702125165597425	16.29
330	0.701984204131537	16.34
331	0.701843830618161	16.39
332	0.701704040479633	16.44
333	0.701564829191622	16.49
334	0.70142619228255	16.53
335	0.701288125330103	16.58
336	0.70115062396508	16.63
337	0.701013683865814	16.68
338	0.700877300760362	16.73
339	0.70074147042562	16.78
340	0.700606188685405	16.83
341	0.700471451410596	16.87
342	0.700337254516883	16.92
343	0.700203593967386	16.97
344	0.70007046576811	17.02
345	0.699937865970541	17.07
346	0.699805790668792	17.12
347	0.699674236000548	17.17
348	0.699543198144191	17.21
349	0.699412673320451	17.26
350	0.699282657791309	17.31
351	0.699153147858739	17.36
352	0.699024139865004	17.41
353	0.69889563019065	17.46
354	0.698767615255287	17.5
355	0.698640091516443	17.55
356	0.698513055469851	17.6
357	0.698386503648218	17.65
358	0.698260432619655	17.7
359	0.698134838988658	17.75
360	0.69800971939567	17.8
361	0.697885070516364	17.84
362	0.69776088905967	17.89
363	0.697637171769069	17.94
364	0.697513915422515	17.99
365	0.697391116829387	18.04
366	0.697268772833281	18.09
367	0.697146880308466	18.13
368	0.697025436162369	18.18
369	0.696904437333055	18.23
370	0.696783880788885	18.28
371	0.696663763529946	18.33
372	0.696544082585081	18.38
373	0.69642483501361	18.42
374	0.696306017903975	18.47
375	0.696187628373129	18.52
376	0.696069663566774	18.57
377	0.69595212065934	18.62
378	0.695834996851329	18.67
379	0.695718289371529	18.71
380	0.695601995475902	18.76
381	0.695486112447474	18.81
382	0.695370637595012	18.86
383	0.695255568252426	18.91
384	0.695140901780225	18.96
385	0.695026635564122	19.01
386	0.694912767015595	19.05
387	0.694799293568581	19.11
388	0.694686212683914	19.15
389	0.694573521843877	19.2
390	0.694461218556699	19.25
391	0.694349300353968	19.3
392	0.694237764787748	19.35
393	0.694126609435446	19.4
394	0.694015831895826	19.44
395	0.693905429791735	19.49
396	0.693795400764142	19.54
397	0.693685742480219	19.59
398	0.693576452625457	19.64
399	0.693467528908706	19.69
400	0.693358969057946	19.74
401	0.693250770822784	19.79
402	0.693142931971916	19.83
403	0.693035450296275	19.88
404	0.692928323605739	19.93
405	0.692821549729676	19.98
406	0.692715126516246	20.03


==> data/perfprof6-10-20-1-2.dat <==
iter	objfun	time
1	1.50083310198036	0
2	1.47524061500719	0.0100000000000016
3	1.45439714941495	0.0100000000000016
4	1.43490793116359	0.0100000000000016
5	1.41588862188005	0.0100000000000016
6	1.39716114741845	0.0100000000000016
7	1.37854618657596	0.0100000000000016
8	1.3600715084276	0.0100000000000016
9	1.34176925976062	0.0100000000000016
10	1.3249891625213	0.0100000000000016
11	1.31551499566822	0.0100000000000016
12	1.30777162431782	0.0100000000000016
13	1.30114106888698	0.0100000000000016
14	1.29531095902274	0.0100000000000016
15	1.29009071616362	0.0100000000000016
16	1.28535462382065	0.0100000000000016
17	1.28101483988391	0.0100000000000016
18	1.27700723120221	0.0100000000000016
19	1.27328329222581	0.0100000000000016
20	1.26980531683067	0.0100000000000016
21	1.26654339394975	0.0100000000000016
22	1.26347349027917	0.0100000000000016
23	1.26057622352145	0.0100000000000016
24	1.2578360946694	0.0100000000000016
25	1.25524096296159	0.0100000000000016
26	1.25278137222656	0.0199999999999996
27	1.25044914736835	0.0199999999999996
28	1.24823534087392	0.0199999999999996
29	1.24612922820835	0.0199999999999996
30	1.24411951047169	0.0199999999999996
31	1.24219607030445	0.0199999999999996
32	1.24035061531146	0.0199999999999996
33	1.23857904313312	0.0199999999999996
34	1.23688215584113	0.0199999999999996
35	1.23524718984147	0.0199999999999996
36	1.23366966276738	0.0199999999999996
37	1.23214570238497	0.0199999999999996
38	1.2306718351376	0.0199999999999996
39	1.22924492063761	0.0199999999999996
40	1.22786210726283	0.0199999999999996
41	1.22652079616987	0.0199999999999996
42	1.22521861149758	0.0199999999999996
43	1.2239533751388	0.0199999999999996
44	1.22272308516408	0.0199999999999996
45	1.22152589720366	0.0199999999999996
47	1.21922414269805	0.0199999999999996
48	1.21811653966068	0.0199999999999996
49	1.21703594237946	0.0199999999999996
50	1.21598108844235	0.0199999999999996
52	1.21394398257081	0.0199999999999996
53	1.21295960548359	0.0199999999999996
54	1.21199670861583	0.0199999999999996
56	1.21013180510298	0.0199999999999996
57	1.20922815668849	0.0199999999999996
59	1.20747471932395	0.0199999999999996
60	1.20662355927726	0.0199999999999996
62	1.20496921095251	0.0199999999999996
63	1.20416486607793	0.0199999999999996
65	1.2025991693337	0.0199999999999996
67	1.20108755631129	0.0199999999999996
68	1.20035090634933	0.0199999999999996
70	1.19891385896495	0.0199999999999996
72	1.19752262499273	0.0199999999999996
74	1.19617441632233	0.0199999999999996
76	1.1948666901746	0.0199999999999996
78	1.19359712125572	0.0199999999999996
80	1.19236357774233	0.0199999999999996
82	1.19116410048318	0.0199999999999996
84	1.18999688491468	0.0199999999999996
86	1.18886026527705	0.0199999999999996
88	1.18775270078924	0.0199999999999996
91	1.18614273700571	0.0199999999999996
93	1.18510178385558	0.0199999999999996
95	1.18408531434707	0.0199999999999996
98	1.18260410968211	0.0199999999999996
100	1.18164415303898	0.0199999999999996
103	1.18024314170925	0.0199999999999996
106	1.17888626217658	0.0199999999999996
109	1.17757085445527	0.0199999999999996
111	1.17671574821187	0.0199999999999996
114	1.17546416773609	0.0199999999999996
117	1.1742480314004	0.0199999999999996
120	1.17306541201906	0.0199999999999996
123	1.17191453460129	0.0199999999999996
127	1.17042659397544	0.0199999999999996
130	1.16934362054448	0.0199999999999996
133	1.16828738567213	0.0199999999999996
137	1.16691847924121	0.0199999999999996
140	1.16591983695603	0.0199999999999996
144	1.16462364547579	0.0199999999999996
148	1.16336567878933	0.0199999999999996
151	1.16244598013306	0.0199999999999996
155	1.16124980734776	0.0199999999999996
159	1.16008632461207	0.0199999999999996
163	1.15895381278441	0.0199999999999996
168	1.15757931852317	0.0199999999999996
172	1.15651086549244	0.0199999999999996
177	1.15521203263163	0.0199999999999996
181	1.15420085186369	0.0199999999999996
186	1.15296986743712	0.0199999999999996
191	1.15177363146635	0.0300000000000011
196	1.15061025618775	0.0300000000000011
201	1.14947800281998	0.0300000000000011
206	1.14837526632858	0.0300000000000011
211	1.14730056208694	0.0300000000000011
217	1.14604598927752	0.0300000000000011
222	1.14502825052046	0.0300000000000011
228	1.14383849736064	0.0300000000000011
234	1.14268138030714	0.0300000000000011
240	1.14155517289262	0.0300000000000011
246	1.14045828143189	0.0300000000000011
253	1.13921366627179	0.0300000000000011
259	1.13817537896424	0.0300000000000011
266	1.13699556350212	0.0300000000000011
273	1.13584794418392	0.0300000000000011
280	1.13473082454008	0.0300000000000011
287	1.13364263810015	0.0300000000000011
295	1.13243257052131	0.0300000000000011
302	1.13140163837879	0.0300000000000011
310	1.13025363308759	0.0399999999999991
318	1.12913621223041	0.0399999999999991
326	1.12804779973926	0.0399999999999991
335	1.1268561987742	0.0399999999999991
344	1.12569755414207	0.0399999999999991
353	1.12457010345415	0.0399999999999991
362	1.1234722213968	0.0399999999999991
371	1.12240240591303	0.0399999999999991
381	1.12124495133214	0.0399999999999991
391	1.12011866878293	0.0399999999999991
401	1.1190219323077	0.0500000000000007
411	1.11795323941848	0.0500000000000007
422	1.11680841026479	0.0500000000000007
433	1.11569412092567	0.0500000000000007
444	1.11460879190319	0.0500000000000007
455	1.11355096268375	0.0500000000000007
467	1.1124267431854	0.0500000000000007
479	1.11133201665669	0.0500000000000007
492	1.11017760577705	0.0500000000000007
505	1.10905428501525	0.0600000000000023
518	1.10796042955372	0.0600000000000023
531	1.10689453827712	0.0600000000000023
545	1.10577633724917	0.0600000000000023
559	1.10468735252673	0.0600000000000023
573	1.1036261005264	0.0600000000000023
588	1.10251826098203	0.0700000000000003
604	1.10136815977051	0.0700000000000003
619	1.10031803620734	0.0700000000000003
635	1.0992263393452	0.0700000000000003
652	1.09809693517173	0.0800000000000018
669	1.09699735462458	0.0800000000000018
686	1.09592606559664	0.0800000000000018
704	1.09482102296384	0.0800000000000018
722	1.09374455423327	0.0800000000000018
741	1.09263769254074	0.0899999999999999
760	1.09155950089911	0.0899999999999999
780	1.09045394678564	0.0899999999999999
800	1.08937699805982	0.0899999999999999
821	1.08827541170231	0.0899999999999999
842	1.08720222953691	0.100000000000001
864	1.08610685433365	0.100000000000001
886	1.08503956814087	0.100000000000001
909	1.08395227852139	0.100000000000001
933	1.08284720553385	0.109999999999999
957	1.08177071313561	0.109999999999999
982	1.08067820503775	0.109999999999999
1007	1.07961363738525	0.120000000000001
1034	1.07849368096937	0.120000000000001
1060	1.07744295257375	0.129999999999999
1088	1.07634028881566	0.129999999999999
1116	1.07526607391606	0.140000000000001
1145	1.07418195744464	0.140000000000001
1175	1.07308938743898	0.140000000000001
1205	1.07202474755068	0.150000000000002
1236	1.07095248101611	0.150000000000002
1269	1.06984057372217	0.16
1301	1.06878998035873	0.170000000000002
1335	1.06770200913429	0.18
1370	1.06661094196877	0.18
1405	1.065547711547	0.190000000000001
1442	1.06445245665125	0.190000000000001
1479	1.0633852430621	0.199999999999999
1518	1.06228915309385	0.210000000000001
1557	1.0612211395258	0.210000000000001
1597	1.06015343423154	0.220000000000002
1639	1.05906100390043	0.23
1681	1.05799645421198	0.240000000000002
1725	1.05690960084801	0.25
1770	1.05582657606902	0.25
1816	1.05474779117221	0.260000000000002
1863	1.05367361965642	0.27
1911	1.05260439976359	0.27
1961	1.05151900320024	0.280000000000001
2012	1.05044022164653	0.300000000000001
2064	1.04936825112155	0.310000000000002
2117	1.04830326327618	0.310000000000002
2172	1.04722606783153	0.32
2229	1.04613825938076	0.330000000000002
2286	1.04507805735803	0.34
2346	1.04399037556182	0.350000000000001
2406	1.04293028821458	0.359999999999999
2469	1.0418453995768	0.370000000000001
2533	1.04077138976693	0.379999999999999
2599	1.03969198355202	0.400000000000002
2666	1.03862400866412	0.41
2735	1.03755194854832	0.420000000000002
2806	1.03647678256471	0.43
2879	1.03539942420084	0.440000000000001
2954	1.03432072378011	0.460000000000001
3030	1.0332553104758	0.470000000000002
3109	1.03217588568926	0.48
3190	1.03109732836485	0.490000000000002
3272	1.03003307744457	0.5
3357	1.02895775886411	0.510000000000002
3444	1.02788505071919	0.52
3534	1.02680357632156	0.530000000000001
3625	1.0257378087279	0.550000000000001
3719	1.02466471267261	0.550000000000001
3816	1.02358551391562	0.560000000000002
3915	1.02251206546279	0.580000000000002
4016	1.02144462535958	0.59
4121	1.02036308271625	0.600000000000001
4228	1.0192890074326	0.609999999999999
4337	1.01822253268438	0.629999999999999
4450	1.01714493912184	0.640000000000001
4565	1.01607609876012	0.66
4684	1.01499815559741	0.670000000000002
4805	1.01392991477935	0.690000000000001
4930	1.01285434659251	0.699999999999999
5058	1.01178096885971	0.710000000000001
5189	1.01071031026079	0.73
5323	1.0096428563428	0.740000000000002
5462	1.00856372148233	0.75
5603	1.00749688804396	0.760000000000002
5749	1.00642028486688	0.760000000000002
5898	1.00534952998341	0.77
6051	1.00427796643333	0.780000000000001
6208	1.0032063490778	0.789999999999999
6369	1.00213537787364	0.800000000000001
6534	1.00106570061828	0.810000000000002
6703	0.999997915677073	0.82
6877	0.998926495423543	0.830000000000002
7056	0.997852410899708	0.84
7239	0.996782340003557	0.850000000000001
7427	0.995711058320006	0.859999999999999
7619	0.994644841978492	0.870000000000001
7817	0.993573324039718	0.879999999999999
8020	0.992502812945175	0.890000000000001
8228	0.991433939904535	0.900000000000002
8441	0.990367287299899	0.91
8660	0.989298573741746	0.920000000000002
8885	0.988228660324913	0.940000000000001
9115	0.987162921826888	0.949999999999999
9352	0.986092836125805	0.960000000000001
9595	0.985023785857513	0.98
9843	0.983960639009867	0.990000000000002
10099	0.982891287287724	1
10361	0.981824948391261	1.02
10630	0.980758195064046	1.03
10905	0.979695588177441	1.05
11188	0.978630093016797	1.06
11478	0.977566263576653	1.08
11776	0.976501161394736	1.09
12082	0.975435600910848	1.11
12395	0.974373686791878	1.13
12717	0.973309335216541	1.14
13047	0.972246630540466	1.16
13385	0.971186169495392	1.18
13732	0.970125483948509	1.2
14089	0.96906237135936	1.22
14454	0.968003468210098	1.24
14829	0.966943597580253	1.27
15214	0.9658835557638	1.29
15608	0.964826728533306	1.31
16013	0.963768435568261	1.33
16429	0.9627095127317	1.35
16855	0.961653183168017	1.38
17292	0.960597591244416	1.4
17741	0.959541083408661	1.43
18201	0.958486719410455	1.45
18673	0.957432858764415	1.48
19158	0.956378042828824	1.51
19655	0.955325164475529	1.53
20165	0.954272767472406	1.56
20688	0.953221543200035	1.58
21224	0.952172129807559	1.61
21775	0.951121350536217	1.64
22340	0.950071871576686	1.67
22919	0.949024322345343	1.7
23514	0.94797580360994	1.74
24124	0.946928812208862	1.78
24750	0.945882309738618	1.81
25392	0.944836987074995	1.84
26051	0.943791916474338	1.88
26726	0.942749331143425	1.92
27420	0.941705312341046	1.96
28131	0.940663589839696	2
28861	0.939621897597772	2.04
29610	0.938580960011791	2.08
30378	0.937541446096646	2.12
31166	0.936502671342715	2.16
31974	0.935465304170078	2.2
32804	0.934427492479614	2.25
33655	0.933391197316222	2.3
34528	0.932357609629358	2.35
35424	0.931331848263573	2.4
36343	0.93030932523351	2.45
37286	0.929288623930676	2.5
38253	0.928270056981513	2.56
39245	0.927253023039526	2.61
40263	0.92623704706908	2.67
41308	0.925221747335284	2.72
42379	0.924208683254156	2.78
43479	0.923195644136404	2.84
44607	0.922184210778371	2.9
45764	0.921174100095562	2.97
46951	0.920165076485928	3.04
48169	0.919156946841016	3.1
49419	0.91814955628171	3.17
50701	0.917143558757869	3.24
52016	0.916138803920253	3.31
53366	0.915134438618193	3.38
54750	0.914131859892433	3.46
56170	0.913130249003763	3.54
57628	0.912128886769198	3.62
59123	0.91112912607021	3.7
60656	0.910130911944685	3.78
62230	0.909132957884328	3.87
63844	0.908136563594281	3.96
65501	0.907140538724795	4.05
67200	0.906146142367368	4.14
68943	0.905152832866465	4.23
70732	0.904160139182903	4.33
72567	0.90316872192744	4.44
74449	0.902178670752309	4.54
76381	0.901189069929441	4.65
78362	0.900201083227096	4.75
80395	0.899213853421016	4.87
82481	0.898227560135907	4.99
84620	0.897242835296596	5.1
86816	0.896258491188674	5.22
89068	0.895275632066943	5.34
91379	0.894293586968362	5.47
93749	0.893312994270663	5.6
96181	0.892333249072536	5.74
98676	0.891354598187591	5.87
101236	0.890376901899839	6.02
103863	0.889400050503953	6.16
106557	0.888424676215013	6.31
109321	0.887450317336938	6.46
112157	0.886476913124639	6.62
115067	0.885504424705682	6.78
118052	0.884533154074883	6.94
121115	0.88356276199177	7.1
124257	0.882593568276079	7.28
127480	0.881625578593007	7.45
130787	0.880658524013134	7.63
134180	0.879692459389455	7.83
137661	0.87872744935825	8.02
141233	0.877763300706216	8.21
144896	0.876800633579774	8.41
148655	0.875838756062238	8.62
152512	0.874877799861734	8.83
156468	0.873918138172632	9.04
160528	0.872959188017675	9.26
164692	0.872001576339265	9.5
168965	0.871044775476798	9.73
173348	0.870089187500472	9.97
177845	0.869134559451277	10.21
182459	0.868180883018212	10.47
187192	0.867228364407346	10.73
192048	0.866276816447528	11
197030	0.865326274121531	11.26
202142	0.864376600320058	11.55
207386	0.863428044087122	11.84
212766	0.862480495930113	12.13
218286	0.861533872096485	12.43
223949	0.860588277048416	12.74
229758	0.859643819200122	13.06
235719	0.858700141394294	13.39
241834	0.857757546485003	13.73
248108	0.856815876583153	14.08
254544	0.855875293005807	14.43
261148	0.854935533624934	14.8
267922	0.853996924894206	15.17
274873	0.853059108398561	15.55
282004	0.85212229572678	15.94
289320	0.851186438973969	16.34
296825	0.850251632504562	16.75
304526	0.849317616198828	17.18
312426	0.848384637501171	17.61
320531	0.847452592526326	18.07
328846	0.846521512871736	18.53
337377	0.84559133368314	19.01
346130	0.844662011225543	19.5
355109	0.843733724944288	20


==> data/perfprof6-10-20-1-3.dat <==
iter	objfun	time
1	1.50083310198036	0
2	1.47524061500719	0
3	1.4384771287262	0.00999999999999801
4	1.39010151244888	0.00999999999999801
5	1.33612685219828	0.00999999999999801
6	1.30516492338396	0.00999999999999801
7	1.29027111779711	0.00999999999999801
8	1.27862412291074	0.00999999999999801
9	1.24578302309965	0.00999999999999801
10	1.23504576149794	0.00999999999999801
11	1.22210811995344	0.00999999999999801
12	1.21097706726544	0.00999999999999801
13	1.20053562938859	0.00999999999999801
14	1.19114875566512	0.00999999999999801
15	1.1826950580106	0.00999999999999801
16	1.17510347735686	0.00999999999999801
17	1.16827703211384	0.00999999999999801
18	1.16218212056873	0.00999999999999801
19	1.15682107803863	0.00999999999999801
20	1.15218880326798	0.00999999999999801
21	1.14843391470535	0.00999999999999801
22	1.14545432022349	0.00999999999999801
23	1.14366960458045	0.00999999999999801
24	1.14286841745792	0.00999999999999801
25	1.12734091960465	0.00999999999999801
26	1.12482949753595	0.00999999999999801
27	1.12091518080438	0.00999999999999801
28	1.11834298386709	0.00999999999999801
29	1.11562755058678	0.00999999999999801
30	1.11328309401449	0.00999999999999801
31	1.11113135523787	0.00999999999999801
32	1.10926822833433	0.00999999999999801
33	1.10773544510007	0.00999999999999801
34	1.10652856602731	0.00999999999999801
35	1.10582526065415	0.019999999999996
36	1.10556760747847	0.019999999999996
37	1.09601517547891	0.019999999999996
38	1.0945381594019	0.019999999999996
39	1.09234860450969	0.019999999999996
40	1.09085498149037	0.019999999999996
41	1.08923628583299	0.019999999999996
42	1.08777790485151	0.019999999999996
43	1.08637506584536	0.019999999999996
44	1.08507931844671	0.019999999999996
45	1.08388792861203	0.019999999999996
46	1.08282232791748	0.019999999999996
48	1.0811619080247	0.019999999999996
49	1.08065266350718	0.019999999999996
50	1.08036784305235	0.019999999999996
51	1.07466111409188	0.019999999999996
53	1.07223125622614	0.019999999999996
54	1.07119073295838	0.019999999999996
56	1.06903672723895	0.019999999999996
57	1.06801778973466	0.019999999999996
58	1.06704590156497	0.019999999999996
60	1.06524226917601	0.019999999999996
62	1.06368871746689	0.019999999999996
63	1.06303686441203	0.019999999999996
65	1.06208796956462	0.019999999999996
66	1.06183333132145	0.019999999999996
68	1.05700241844751	0.019999999999996
70	1.05519730352378	0.019999999999996
72	1.05360901705086	0.019999999999996
73	1.05283505761441	0.019999999999996
75	1.05133623687091	0.019999999999996
77	1.04996597552083	0.019999999999996
79	1.04878069343933	0.019999999999996
81	1.04787724131894	0.019999999999996
83	1.04742788572898	0.019999999999996
86	1.04265567980571	0.019999999999996
88	1.04131978421195	0.019999999999996
90	1.04001822592491	0.019999999999996
92	1.03878855880711	0.019999999999996
95	1.03717060999282	0.019999999999996
97	1.03634690427444	0.019999999999996
100	1.03584381766478	0.019999999999996
102	1.03217838519664	0.019999999999996
105	1.0303121654124	0.019999999999996
108	1.02868882321957	0.019999999999996
110	1.02771903255761	0.019999999999996
113	1.02659400106511	0.019999999999996
116	1.02386416906491	0.019999999999996
119	1.02224796247699	0.019999999999996
122	1.02071029246927	0.019999999999996
125	1.01933408666802	0.019999999999996
129	1.01803901433725	0.019999999999996
132	1.01538288554887	0.019999999999996
135	1.01392964161082	0.019999999999996
139	1.01214560983347	0.019999999999996
142	1.01107115808523	0.019999999999996
146	1.00856927175111	0.019999999999996
150	1.00677310364631	0.019999999999996
154	1.00516331374248	0.019999999999996
158	1.00401707083291	0.019999999999996
162	1.00147480914739	0.019999999999996
166	0.99979625056584	0.019999999999996
170	0.998441147648599	0.019999999999996
174	0.997846343646262	0.019999999999996
179	0.994425547420762	0.019999999999996
184	0.992824938055486	0.019999999999996
188	0.990844182185277	0.029999999999994
193	0.98904191087815	0.029999999999994
198	0.987587510877567	0.029999999999994
203	0.985362960571425	0.029999999999994
208	0.983666728023349	0.029999999999994
214	0.982550604647066	0.029999999999994
219	0.979787120552962	0.029999999999994
225	0.978294037979952	0.029999999999994
231	0.975814829284408	0.029999999999994
237	0.974266807161392	0.029999999999994
243	0.971987288019701	0.029999999999994
249	0.970459609838138	0.029999999999994
255	0.968348877840769	0.029999999999994
262	0.966647154263129	0.029999999999994
269	0.964338966814469	0.029999999999994
276	0.962907742956549	0.029999999999994
283	0.960504520787657	0.029999999999994
290	0.958542509336092	0.029999999999994
298	0.9567003679226	0.029999999999994
305	0.954709426145164	0.029999999999994
313	0.953372487627946	0.029999999999994
321	0.950912687392999	0.029999999999994
329	0.948871758251137	0.0399999999999991
338	0.946775231342141	0.0399999999999991
347	0.945190708903306	0.0399999999999991
355	0.943065051256473	0.0399999999999991
365	0.9408431808313	0.0399999999999991
374	0.938885702318629	0.0399999999999991
384	0.936820465114326	0.0499999999999972
394	0.935162083605418	0.0499999999999972
404	0.932957017671076	0.0499999999999972
414	0.931806838657343	0.0499999999999972
425	0.928951413538278	0.0499999999999972
436	0.927075456985621	0.0499999999999972
447	0.925576187823754	0.0499999999999972
458	0.923200325913924	0.0599999999999952
470	0.921635875054064	0.0599999999999952
482	0.919245168628745	0.0599999999999952
495	0.917452382044909	0.0599999999999952
507	0.915306396088333	0.0599999999999952
521	0.913725367106804	0.0599999999999952
534	0.911467948752911	0.0599999999999952
548	0.909390378922616	0.0599999999999952
562	0.907387994432106	0.0700000000000003
576	0.905490222250581	0.0700000000000003
591	0.903682888642906	0.0700000000000003
606	0.901583687638142	0.0700000000000003
622	0.900183368667847	0.0700000000000003
638	0.897728143405328	0.0799999999999983
654	0.895730209839623	0.0799999999999983
671	0.893989617931449	0.0799999999999983
689	0.891773035789138	0.0799999999999983
706	0.890340249760969	0.0899999999999963
724	0.888050566782012	0.0899999999999963
743	0.886041017370043	0.0899999999999963
762	0.884149385980899	0.0899999999999963
782	0.882565733745735	0.0999999999999943
802	0.880699017297204	0.0999999999999943
823	0.878335210827862	0.0999999999999943
844	0.876722196566393	0.0999999999999943
866	0.874604205336461	0.109999999999999
888	0.872739665852447	0.109999999999999
911	0.870753232221833	0.109999999999999
934	0.868872138253214	0.109999999999999
958	0.867010405571598	0.119999999999997
983	0.865093623704194	0.119999999999997
1008	0.863222740969895	0.129999999999995
1034	0.861372707428199	0.129999999999995
1061	0.859462271295972	0.129999999999995
1088	0.857614446710591	0.140000000000001
1116	0.855888873740429	0.149999999999999
1145	0.854048072186528	0.159999999999997
1174	0.852038146171347	0.159999999999997
1205	0.85012567400968	0.169999999999995
1236	0.848306580489045	0.169999999999995
1268	0.846498880581372	0.18
1300	0.8447332621441	0.18
1334	0.842757651148267	0.189999999999998
1368	0.840938375213259	0.189999999999998
1403	0.83913786894824	0.199999999999996
1439	0.837438968948857	0.209999999999994
1476	0.835479311032867	0.219999999999999
1514	0.833694501674911	0.229999999999997
1553	0.831841673769549	0.229999999999997
1593	0.830071685138004	0.239999999999995
1634	0.828226244983032	0.239999999999995
1677	0.82647418596714	0.25
1720	0.824604452038931	0.259999999999998
1764	0.822804064188041	0.269999999999996
1809	0.821033658363217	0.279999999999994
1856	0.819353681718116	0.289999999999999
1904	0.817521160917361	0.299999999999997
1953	0.815724565898316	0.299999999999997
2003	0.813971985514787	0.309999999999995
2055	0.812088828435933	0.32
2108	0.810308072130589	0.339999999999996
2162	0.808554807427379	0.349999999999994
2218	0.806817946037448	0.359999999999999
2275	0.805012437632032	0.369999999999997
2333	0.803287361443895	0.369999999999997
2393	0.801516890551565	0.390000000000001
2455	0.799814696415045	0.399999999999999
2518	0.798024160517746	0.409999999999997
2583	0.796264951559886	0.43
2650	0.794508519955836	0.439999999999998
2718	0.792776528583583	0.459999999999994
2788	0.791052429012889	0.469999999999999
2860	0.789383787910685	0.489999999999995
2933	0.787581632194417	0.5
3009	0.785913490766152	0.509999999999998
3086	0.784138870296606	0.519999999999996
3166	0.782398494437295	0.549999999999997
3247	0.780689406482481	0.559999999999995
3331	0.778969289176109	0.57
3417	0.777270178810685	0.589999999999996
3505	0.775537063703757	0.609999999999999
3595	0.773854680128876	0.619999999999997
3688	0.77213027917382	0.640000000000001
3783	0.770427433083385	0.659999999999997
3880	0.768739167284387	0.68
3980	0.767061047232619	0.689999999999998
4082	0.765356060558233	0.709999999999994
4187	0.763711952219743	0.739999999999995
4295	0.762007556138349	0.75
4406	0.760345125120213	0.769999999999996
4519	0.758619191218291	0.799999999999997
4636	0.756973664083883	0.82
4755	0.755279933867118	0.829999999999998
4878	0.753614637123257	0.859999999999999
5003	0.751923905460506	0.890000000000001
5132	0.750279559717775	0.909999999999997
5264	0.748608781424132	0.93
5400	0.746969618961304	0.969999999999999
5539	0.745274957862738	0.989999999999995
5682	0.743613694035866	1.02
5828	0.741966548803642	1.04
5978	0.740339386475467	1.06
6132	0.738678420426718	1.09999999999999
6290	0.737045979106841	1.12
6452	0.735384849857102	1.15
6618	0.733747087340493	1.16
6788	0.732121490035334	1.19
6963	0.730481441848508	1.20999999999999
7142	0.728857152455227	1.23
7326	0.727224315114215	1.25
7515	0.725597519230463	1.27
7709	0.723969947679041	1.3
7907	0.722355866414278	1.32
8111	0.720746085994127	1.34999999999999
8320	0.719145864763988	1.37
8534	0.717518374099666	1.4
8754	0.715900790611393	1.43
8979	0.714322202177067	1.45
9210	0.712699798219319	1.48
9447	0.711106485266885	1.5
9691	0.709503154702042	1.54
9940	0.707905132508533	1.56
10196	0.706318018944421	1.57
10459	0.704732114261212	1.59
10728	0.703143443232423	1.61
11005	0.701551639292401	1.62
11288	0.699971290910103	1.64
11579	0.698395567990615	1.66
11877	0.696817491817665	1.68
12183	0.695245986432175	1.69
12496	0.693687571676023	1.70999999999999
12818	0.692111615194967	1.73
13148	0.690555048145678	1.75
13487	0.68898685801989	1.77
13834	0.687429144086122	1.79
14190	0.685875383559773	1.82
14556	0.684322300880257	1.84
14931	0.682783768654337	1.86
15315	0.681232772622971	1.88
15710	0.679682132333014	1.9
16114	0.678147631122517	1.93
16529	0.676613354255183	1.95
16955	0.675073807108234	1.98
17392	0.673546914423628	2.01
17839	0.672018297919093	2.04
18299	0.670488322422941	2.07
18770	0.668971012754998	2.09999999999999
19253	0.667447962728493	2.12
19749	0.665931913083368	2.16
20258	0.664417774901245	2.19
20779	0.662909094969248	2.22
21315	0.661400361465596	2.25
21864	0.65989585709711	2.27999999999999
22427	0.658396635957591	2.32
23004	0.656898708156237	2.36
23597	0.65540179119625	2.39
24204	0.653911577441548	2.43
24827	0.652424348495279	2.47
25467	0.650941657099412	2.51
26123	0.649469448097139	2.55
26795	0.648001350590238	2.59
27485	0.646533600024928	2.63
28193	0.645068911642564	2.66999999999999
28919	0.643611653571011	2.70999999999999
29664	0.642152775007571	2.76
30428	0.640697280305385	2.81
31212	0.639246356016142	2.84999999999999
32015	0.637803711321422	2.9
32840	0.636360050626156	2.95
33686	0.634912098261037	3
34553	0.633471679790763	3.04
35443	0.63203557367291	3.09
36356	0.630604563289006	3.15
37292	0.629168427936802	3.20999999999999
38252	0.627746132554209	3.27
39237	0.626320276535162	3.32
40248	0.624897366259575	3.38
41284	0.623484389047718	3.44
42347	0.62206850658483	3.5
43438	0.620653776681085	3.57
44557	0.619251349739687	3.63
45704	0.617844189729146	3.7
46881	0.616444977323185	3.76
48088	0.615047595633764	3.83
49327	0.613653682871011	3.91
50597	0.612265521670824	3.98
51900	0.610877968791653	4.06
53236	0.609495608649412	4.14
54607	0.60811852939252	4.22
56014	0.606738760226663	4.3
57456	0.605366974591229	4.38
58936	0.603997218318575	4.47
60454	0.602630888198217	4.56
62010	0.601268777858793	4.64
63607	0.599908978631276	4.73999999999999
65245	0.598552983924087	4.84
66926	0.597199356405975	4.94
68649	0.595849959499303	5.02999999999999
70417	0.594503666800552	5.13
72230	0.593161174533837	5.25
74090	0.591821068395043	5.36
75998	0.590482656323705	5.47
77956	0.589147556068322	5.58
79963	0.58781746612001	5.7
82022	0.586489142791981	5.81
84135	0.585164358962101	5.94
86301	0.583844103031283	6.07
88524	0.582525079337081	6.19
90804	0.581210013437068	6.33
93142	0.579897982373229	6.47
95541	0.578589491154704	6.61
98001	0.577283796868992	6.75
100525	0.575982335985874	6.9
103113	0.574681781280471	7.05
105769	0.573385020603547	7.20999999999999
108493	0.572091464813607	7.36
111287	0.570801037454821	7.52999999999999
114153	0.569513501599442	7.69
117092	0.568229596064198	7.87
120108	0.566947420314445	8.05
123201	0.565668852455595	8.23
126373	0.564393722678465	8.41
129628	0.563120454345319	8.59999999999999
132966	0.561850693058584	8.8
136390	0.560583711626908	9.01
139903	0.559319266331472	9.2
143505	0.558058109643247	9.41999999999999
147201	0.556800060819319	9.63
150992	0.555543577147231	9.86
154880	0.554290419715874	10.08
158869	0.553040367040446	10.32
162960	0.551792594829912	10.56
167157	0.550547011530392	10.81
171461	0.549304211465416	11.06
175877	0.548064325146604	11.32
180406	0.546826983257771	11.59
185052	0.545592060573801	11.86
189818	0.54435885642129	12.13
194706	0.543129308184365	12.42
199720	0.54190191549437	12.71
204863	0.540676679901157	13.02
210139	0.539453146195532	13.33
215551	0.538232801986541	13.64
221102	0.53701490369705	13.98
226795	0.535798944267988	14.32
232636	0.534585387553927	14.66
238627	0.53337474590056	15.01
244772	0.53216542900952	15.38
251076	0.530959190601593	15.74
257541	0.529755206577694	16.12
264174	0.528552904904022	16.52
270977	0.527353471043248	16.92
277955	0.526155750555434	17.33
285113	0.524960517808377	17.74
292455	0.523767124369494	18.17
299987	0.522576401360928	18.62
307712	0.521387685982597	19.07
315637	0.520201314326776	19.53
323765	0.519017116846027	20.01


==> data/perfprof6-10-20-1-4.dat <==
iter	objfun	time
1	1.55721140839939	0.0900000000000034
2	1.63634414548554	0.110000000000007
3	1.71835446374275	0.140000000000001
4	1.81370054262559	0.150000000000006
5	1.88063224053891	0.200000000000003
6	1.902963835626	0.210000000000001
7	1.90606722524127	0.220000000000006
8	1.90617472088801	0.230000000000004
9	1.78037571402828	0.25
10	1.77885065327756	0.260000000000005
11	1.77620574814198	0.270000000000003
12	1.67087025852335	0.280000000000001
13	1.6646680303971	0.290000000000006
14	1.66018255693651	0.310000000000002
15	1.57154233086043	0.310000000000002
16	1.56108599999009	0.32
17	1.55440692062645	0.330000000000005
18	1.55059161072762	0.340000000000003
19	1.47674438261129	0.350000000000001
20	1.46315645902176	0.370000000000005
21	1.45443944221218	0.390000000000001
22	1.44903486422611	0.410000000000004
23	1.38542227509478	0.43
24	1.36906528141352	0.450000000000003
25	1.3582283983971	0.470000000000006
26	1.35103772642721	0.490000000000002
27	1.34598190482849	0.5
28	1.29174519056922	0.520000000000003
29	1.27402061824537	0.530000000000001
30	1.26180551108632	0.550000000000004
31	1.25325583660702	0.560000000000002
32	1.2469578043098	0.580000000000005
33	1.24216286277351	0.590000000000003
34	1.19544677754138	0.600000000000001
35	1.17722768570608	0.630000000000003
36	1.16422383255619	0.640000000000001
37	1.1547367071149	0.650000000000006
38	1.14749568733635	0.660000000000004
39	1.14180572584139	0.670000000000002
40	1.10005903157198	0.690000000000005
41	1.08138972763813	0.700000000000003
42	1.06767922850906	0.710000000000001
43	1.0573569327198	0.720000000000006
44	1.04926848132451	0.730000000000004
45	1.04276363784973	0.740000000000002
46	1.03743224577047	0.75
47	1.00076525037581	0.760000000000005
48	0.98295078046045	0.770000000000003
49	0.969554130801836	0.780000000000001
50	0.959237028092956	0.790000000000006
51	0.950998199262335	0.800000000000004
52	0.944259223523908	0.810000000000002
53	0.938649779810509	0.82
54	0.905658381131293	0.830000000000005
55	0.888824524821241	0.850000000000001
56	0.875967679494709	0.860000000000007
57	0.865909214727606	0.870000000000005
58	0.857765673525021	0.880000000000003
59	0.85101906480079	0.890000000000001
60	0.845335218686241	0.900000000000006
61	0.815614988993948	0.910000000000004
62	0.800477381762964	0.920000000000002
63	0.788576033830228	0.93
64	0.779048577076531	0.940000000000005
65	0.771192053283795	0.950000000000003
66	0.764581379154585	0.960000000000001
67	0.758936375475394	0.970000000000006
68	0.732150096582443	0.980000000000004
69	0.718868335239354	1
70	0.707905890112363	1.01000000000001
71	0.69887007057717	1.02
72	0.691263806520533	1.03000000000001
73	0.68476220313201	1.04
74	0.679140954533789	1.05
75	0.655025427481119	1.06000000000001
76	0.642928217125224	1.07
77	0.632742924930491	1.09
78	0.624278075989414	1.1
79	0.617120714595033	1.11000000000001
80	0.610983480833879	1.12
81	0.605663113548815	1.12
82	0.584341490710616	1.13
83	0.57337692439779	1.14000000000001
84	0.564401305867996	1.16
85	0.557043147051938	1.17000000000001
86	0.550860850537177	1.18
87	0.545567959683715	1.19
88	0.527363048011683	1.20000000000001
89	0.517510026905519	1.22000000000001
90	0.509697611685433	1.23
91	0.5032783948958	1.24
92	0.497847703571434	1.25000000000001
93	0.482432312185585	1.26
94	0.473671432536338	1.28000000000001
95	0.466816471036494	1.29
96	0.461064035379982	1.3
97	0.456102545717861	1.31000000000001
98	0.443186131774835	1.32
99	0.435796423598731	1.33000000000001
100	0.430065666523297	1.35
101	0.42511654223524	1.37
102	0.414437112295356	1.38
103	0.407520736487409	1.39000000000001
104	0.402382302235822	1.41
105	0.397873494898581	1.42000000000001
106	0.389174719798372	1.44
107	0.383434997474017	1.45000000000001
108	0.376334877482807	1.46
109	0.371318188010394	1.48
110	0.365558236683466	1.50000000000001
111	0.361349339464648	1.50000000000001
112	0.356722920247149	1.52
113	0.352559949031033	1.53000000000001
114	0.34899365837071	1.55
115	0.346016010329644	1.56000000000001
116	0.343574119153891	1.57
117	0.341599586229175	1.58000000000001
118	0.340021143169608	1.59
119	0.338771109398323	1.6
120	0.337788687477162	1.62
121	0.337021330301821	1.63
122	0.336424899763354	1.64000000000001
123	0.335963118031544	1.65
124	0.335606663029315	1.67000000000001
125	0.33533214061219	1.68
126	0.335121073727744	1.69
127	0.334958983270833	1.70000000000001
128	0.334834592408686	1.72000000000001
129	0.33473916031274	1.73
130	0.334665937158844	1.75000000000001
131	0.334609725878562	1.76
132	0.334566534165764	1.77
133	0.334533300750225	1.78000000000001
134	0.334507681645742	1.79
135	0.3344878841415	1.81000000000001
136	0.334472538395554	1.82
137	0.33446059850953	1.84
138	0.334451266362623	1.85
139	0.334443933229257	1.86000000000001
140	0.334438135026736	1.87
141	0.334433518005405	1.89000000000001
142	0.334429812535087	1.9
143	0.334426813059941	1.91
144	0.334424362762157	1.92000000000001
145	0.334422341863699	1.93
146	0.334420658704941	1.94
147	0.334419242946445	1.95000000000001
148	0.334418040444765	1.96
149	0.334417009316627	1.99
150	0.334416117003311	2.00000000000001
151	0.334415338054235	2.00000000000001
152	0.334414652428998	2.01
153	0.334414044268593	2.02
154	0.334413500909472	2.03000000000001
155	0.334413012181448	2.05
156	0.334412569844883	2.06000000000001
157	0.334412167193042	2.07
158	0.334411798705818	2.08000000000001
159	0.334411459729139	2.09
160	0.334411146779215	2.1
161	0.334410856531933	2.12
162	0.334410586162077	2.14000000000001
163	0.334410333404317	2.14000000000001
164	0.334410096093863	2.15
165	0.334409873107133	2.16
166	0.334409662515215	2.17000000000001
167	0.334409462733156	2.18
168	0.334409273590148	2.20000000000001
169	0.334409092615754	2.22000000000001
170	0.334408920386188	2.23
171	0.334408754554096	2.26
172	0.334408594133507	2.28000000000001
173	0.334408441795863	2.29
174	0.334408295180976	2.31000000000001
175	0.334408155058254	2.33000000000001
176	0.334408014305723	2.34
177	0.334407881833509	2.36000000000001
178	0.334407751017885	2.38
179	0.33440761792025	2.39000000000001
180	0.334407493607847	2.4
181	0.334407376727833	2.42000000000001
182	0.334407256675491	2.43
183	0.33440714326241	2.44
184	0.334407029664715	2.45000000000001
185	0.334406924799197	2.46
186	0.334406823099838	2.47000000000001
187	0.334406725191152	2.48
188	0.334406618462691	2.49
189	0.334406517126225	2.51
190	0.33440642023471	2.52
191	0.334406326711208	2.53000000000001
192	0.334406223560902	2.54
193	0.334406133423188	2.56000000000001
194	0.334405978797054	2.57


==> data/perfprof6-10-20-1-5.dat <==
iter	objfun	time
1	1.39142465844554	0.019999999999996
2	1.37988113896192	0.0300000000000011
3	1.27483178077721	0.039999999999992
4	1.25982179781389	0.0499999999999972
5	1.18648407751136	0.0600000000000023
6	1.18623484749682	0.0699999999999932
7	1.14944198332514	0.0699999999999932
8	1.14077502675178	0.0699999999999932
9	1.09895432369648	0.0699999999999932
10	1.0871983107833	0.0799999999999983
11	1.08449730382738	0.0899999999999892
12	1.08344476671356	0.0899999999999892
13	1.06412095290831	0.0899999999999892
14	1.05435409531917	0.0899999999999892
15	1.02722242317362	0.0999999999999943
16	1.01363960720175	0.0999999999999943
17	0.991319785918452	0.0999999999999943
18	0.981214661631774	0.109999999999999
19	0.958962580165222	0.109999999999999
20	0.957757925096711	0.109999999999999
21	0.91029962310949	0.11999999999999
22	0.891838581238485	0.11999999999999
23	0.873291413461881	0.11999999999999
24	0.866292623978308	0.129999999999995
25	0.81996562180362	0.129999999999995
26	0.819518915831181	0.129999999999995
27	0.789132644553763	0.140000000000001
28	0.788153703113209	0.140000000000001
29	0.77924062697286	0.149999999999991
30	0.772108475771383	0.149999999999991
31	0.760688931068234	0.149999999999991
32	0.7601801116674	0.159999999999997
33	0.725335358948069	0.159999999999997
34	0.719297559819631	0.159999999999997
35	0.716749240716848	0.159999999999997
36	0.711765169685244	0.170000000000002
37	0.699449737337421	0.170000000000002
38	0.652308153194721	0.170000000000002
39	0.647800322083798	0.170000000000002
40	0.647617353664077	0.170000000000002
41	0.631537886531179	0.179999999999993
42	0.627552515462865	0.179999999999993
43	0.62716629286324	0.189999999999998
44	0.618202568831179	0.189999999999998
45	0.618053042072705	0.189999999999998
46	0.616242945042087	0.189999999999998
47	0.610106382233938	0.199999999999989
48	0.609115254423527	0.199999999999989
49	0.602154642232012	0.199999999999989
50	0.602128321350798	0.209999999999994
51	0.601945576628998	0.209999999999994
52	0.601468530803166	0.219999999999999
53	0.601144062195805	0.219999999999999
54	0.601033964074063	0.22999999999999
55	0.600794837995715	0.22999999999999
56	0.597144559642817	0.22999999999999
57	0.59594473450677	0.22999999999999
58	0.595921395005348	0.239999999999995
59	0.595327539246712	0.239999999999995
60	0.594463871319143	0.239999999999995
61	0.593764021209581	0.239999999999995
62	0.591350067642969	0.239999999999995
63	0.591169983381924	0.25
64	0.589122518377246	0.25
65	0.58750789121694	0.25
67	0.586169775913142	0.259999999999991
68	0.585801355750165	0.259999999999991
69	0.584993364682363	0.269999999999996
70	0.5841437004797	0.269999999999996
71	0.583074440286055	0.269999999999996
72	0.581190671556489	0.269999999999996
73	0.579364175757908	0.280000000000001
75	0.578290303704337	0.280000000000001
76	0.577828268993484	0.280000000000001
77	0.577496317815147	0.289999999999992
78	0.577198048378089	0.289999999999992
80	0.575979070093529	0.299999999999997
81	0.574730010468465	0.299999999999997
82	0.573743519454106	0.299999999999997
84	0.573221079953329	0.310000000000002
85	0.572576323793503	0.310000000000002
87	0.57062752425724	0.310000000000002
88	0.568221016502649	0.310000000000002
89	0.566182854866171	0.319999999999993
91	0.564959651676023	0.319999999999993
92	0.563547225510176	0.319999999999993
94	0.562384386065766	0.329999999999998
95	0.562073219658146	0.329999999999998
97	0.561611145966373	0.339999999999989
99	0.559298440595644	0.339999999999989
100	0.559246275256703	0.349999999999994
102	0.557469210627484	0.349999999999994
104	0.553119532936677	0.359999999999999
105	0.550975537402909	0.359999999999999
107	0.549698182632183	0.36999999999999
109	0.548669736506576	0.36999999999999
111	0.540254906399874	0.36999999999999
112	0.538913559476143	0.379999999999995
114	0.538413268083947	0.379999999999995
116	0.536380623178589	0.390000000000001
118	0.534334272160694	0.390000000000001
120	0.534051003169189	0.399999999999991
122	0.533638830941162	0.409999999999997
124	0.532690814040432	0.420000000000002
126	0.528910207518132	0.420000000000002
128	0.525536593748754	0.420000000000002
130	0.5252477855115	0.429999999999993
133	0.523031307259152	0.439999999999998
135	0.517442165093334	0.449999999999989
137	0.516542925703161	0.449999999999989
139	0.508917810245646	0.459999999999994
142	0.507054965092412	0.469999999999999
144	0.506993456104704	0.47999999999999
146	0.50675899545603	0.47999999999999
149	0.501539323708501	0.489999999999995
151	0.498964965526686	0.489999999999995
154	0.492392848903061	0.5
156	0.491846125196983	0.509999999999991
159	0.489239271643463	0.509999999999991
161	0.48790852919696	0.519999999999996
164	0.486541588924974	0.530000000000001
167	0.485165648255973	0.539999999999992
170	0.483397162761573	0.549999999999997
172	0.482797261122332	0.549999999999997
175	0.481751044436295	0.560000000000002
178	0.479820465170709	0.569999999999993
181	0.478351771304632	0.579999999999998
184	0.477457584533115	0.589999999999989
187	0.477046902028803	0.589999999999989
190	0.473188858098764	0.599999999999994
193	0.46967240771131	0.609999999999999
196	0.467031660686192	0.609999999999999
200	0.465218093462212	0.629999999999995
203	0.461520051346616	0.640000000000001
206	0.45917726925238	0.699999999999989
210	0.453436627354013	0.719999999999999
213	0.451835326578418	0.72999999999999
217	0.449765831247149	0.75
220	0.448724592044799	0.759999999999991
224	0.44831725975908	0.780000000000001
228	0.445681477525246	0.799999999999997
231	0.445053484630579	0.810000000000002
235	0.440975894427512	0.829999999999998
239	0.438059938234596	0.849999999999994
243	0.434701529141429	0.859999999999999
247	0.433503714978773	0.86999999999999
251	0.433205949592177	0.879999999999995
255	0.429073604713818	0.899999999999991
260	0.423341929068756	0.920000000000002
264	0.423002566956694	0.929999999999993
268	0.421878661050283	0.939999999999998
273	0.420657934154767	0.969999999999999
277	0.417730435006922	0.97999999999999
282	0.415863518305313	1.00999999999999
286	0.414016991498339	1.02
291	0.413319370993985	1.03999999999999
296	0.412105464852307	1.05
301	0.410142307928766	1.08
306	0.409098466570639	1.09999999999999
311	0.407800086919323	1.11
316	0.406597801320507	1.14
321	0.406026625149699	1.14999999999999
327	0.405505838217791	1.17999999999999
332	0.404923575912353	1.20999999999999
338	0.40413324449651	1.22999999999999
343	0.403574808876518	1.25
349	0.402374232407129	1.27
355	0.401789864082135	1.28999999999999
360	0.401167070014455	1.3
366	0.40039969866485	1.31
372	0.399902625880599	1.33
379	0.397960358107793	1.34999999999999
385	0.396972996254788	1.36
391	0.39577319087943	1.36999999999999
398	0.394161537560678	1.39
404	0.391834352542137	1.39999999999999
411	0.391045212170721	1.42
418	0.390599406009243	1.44
425	0.390076964912542	1.45999999999999
432	0.389228962605409	1.47
439	0.38851540906889	1.48999999999999
446	0.387932095287228	1.50999999999999
453	0.387084347478626	1.53
461	0.386429795590098	1.56
469	0.385581408818788	1.58
476	0.385110468717497	1.59999999999999
484	0.384043282993024	1.61999999999999
492	0.383473245006773	1.64
500	0.38241106710668	1.66
509	0.381978621925219	1.67999999999999
517	0.381375809087699	1.69999999999999
526	0.380917561606864	1.72999999999999
534	0.379916586211906	1.75
543	0.37937604596022	1.78
552	0.378496653698598	1.81
561	0.377762826232048	1.83
570	0.377324452478141	1.84999999999999
580	0.376211351844536	1.89
589	0.375647463085906	1.91
599	0.37503405012137	1.94
609	0.373974634662249	1.94999999999999
619	0.373209340350034	1.97
629	0.372263297258159	2
640	0.371480069835303	2.02
650	0.371251739671835	2.03999999999999
661	0.370752270510567	2.06999999999999
672	0.370087033435296	2.11
683	0.369775142499376	2.13
695	0.369182996821921	2.16
706	0.368829184916529	2.17999999999999
718	0.368691836470642	2.23999999999999
730	0.368544409443902	2.25999999999999
742	0.368230030191275	2.28
754	0.367971576601141	2.3
766	0.367557832706962	2.33
779	0.367369378819596	2.34999999999999
792	0.366752841562769	2.36999999999999
805	0.366594783362213	2.39
818	0.366374253095057	2.42
832	0.366021318726706	2.44999999999999
846	0.365764920999281	2.47
860	0.365344793932879	2.50999999999999
874	0.365095125451495	2.53999999999999
888	0.364706912611974	2.58
903	0.364488852734428	2.59999999999999
918	0.364195846454585	2.61999999999999
933	0.364049581343481	2.66
948	0.363861173753762	2.69
964	0.36361141890287	2.70999999999999
980	0.363518294532811	2.75
996	0.363326387153518	2.78
1013	0.362976603281541	2.81
1029	0.362600378618926	2.84999999999999
1046	0.362181322088741	2.89
1064	0.361679347637123	2.94
1081	0.360940538311144	2.97999999999999
1099	0.360351200932141	3.03
1117	0.359885826309779	3.06999999999999
1136	0.359239655521694	3.11
1155	0.358699623731556	3.17999999999999
1174	0.358446323855617	3.22999999999999
1193	0.358142015307268	3.28999999999999
1213	0.357533696486345	3.33
1233	0.357179169226193	3.38
1253	0.356903295440948	3.42999999999999
1274	0.356693294899266	3.47999999999999
1295	0.356397335179262	3.52
1317	0.356045053679205	3.56999999999999
1338	0.355691298805124	3.61999999999999
1360	0.355239202523645	3.67
1383	0.354835357271973	3.73999999999999
1406	0.354476746557682	3.78
1429	0.354175112565038	3.83999999999999
1453	0.353956577216728	3.89999999999999
1477	0.353722620857004	3.94999999999999
1501	0.353601566631583	4
1526	0.353282053040117	4.05
1551	0.352836266905435	4.11999999999999
1577	0.352501071055681	4.22999999999999
1603	0.352224926672139	4.3
1629	0.351609922574452	4.36999999999999
1656	0.350828989110908	4.44
1684	0.349884139387933	4.50999999999999
1712	0.349143793476468	4.59999999999999
1740	0.348859903696501	4.67999999999999
1769	0.348314948431196	4.75999999999999
1798	0.347990506558968	4.83
1828	0.347537971473861	4.92
1858	0.345941438981968	5
1889	0.344218391207675	5.08999999999999
1920	0.343043774727458	5.19
1952	0.342565917569651	5.27
1984	0.342057204922706	5.33999999999999
2017	0.341515293953179	5.42999999999999
2050	0.340813028217038	5.53
2084	0.340078986401115	5.61
2118	0.337607111231085	5.70999999999999
2153	0.337496209719111	5.83
2189	0.337025301724974	5.92
2225	0.336456342468275	6.02
2262	0.335801494366493	6.11999999999999
2299	0.333404198840912	6.23999999999999
2337	0.332470410188773	6.33999999999999
2376	0.331207979140788	6.44
2415	0.330485787679701	6.50999999999999
2455	0.329370445244216	6.58
2496	0.32851258476123	6.64999999999999
2537	0.326415497835873	6.72999999999999
2579	0.324661903687123	6.81
2622	0.323791995443961	6.89999999999999
2665	0.322641464205468	6.97999999999999
2709	0.322460596844812	7.09999999999999
2754	0.322156166867509	7.22999999999999
2799	0.321375267654175	7.33999999999999
2846	0.320657144792009	7.47999999999999
2893	0.319627022930318	7.58999999999999
2940	0.318574919577141	7.70999999999999
2989	0.316954454953941	7.84999999999999
3039	0.315717278575454	8.00999999999999
3089	0.315100827094023	8.16
3140	0.310732642317316	8.3
3192	0.309417559178394	8.41
3245	0.308139070333657	8.53999999999999
3298	0.307644115640124	8.66
3353	0.307077381182118	8.78
3408	0.30655001474125	8.88
3464	0.303671008605474	9
3522	0.302414762505933	9.13
3580	0.300110124411787	9.25999999999999


==> data/perfprof6-10-20-1-6.dat <==
iter	objfun	time
1	2.08142619826747	0.043194
2	1.78972448326553	0.088857
3	1.51027196014289	0.102831
4	1.33456328372797	0.116838
5	1.09985292291719	0.131866
6	0.883901213525405	0.14602
7	0.825059694144087	0.150919
8	0.64704926560262	0.15564
9	0.57912210308489	0.161028
10	0.57912210308489	0.172676
11	0.553488661930013	0.176974
12	0.553488661930013	0.181231
13	0.543987504925259	0.183428
14	0.53599722146812	0.187503
15	0.53599722146812	0.192581
16	0.531807597055412	0.19553
17	0.530981558095906	0.198836
18	0.527157278785896	0.20172
19	0.527157278785896	0.211179
20	0.526698214011309	0.214053
21	0.526698214011309	0.221879
22	0.526637274741122	0.224134
23	0.526637274741122	0.228507
24	0.526599072922482	0.231418
25	0.526599072922482	0.234262
26	0.526587541925919	0.23642
27	0.526587541925919	0.238501
28	0.526583045326965	0.239951
29	0.526575448402515	0.242147
30	0.526567571159084	0.245082
31	0.526567571159084	0.248578
32	0.526567571159084	0.250667
33	0.526565405980718	0.25209
34	0.526563663808539	0.254296
35	0.52656076657696	0.257241
36	0.526557150005075	0.260935
37	0.526556508950857	0.272326
38	0.526556508924324	0.287727
39	0.526556508922541	0.296106
40	0.526556508922323	0.30379


==> data/perfprof6-10-20-2-1.dat <==
iter	objfun	time
1	4.16090397313416	0
2	3.91360044797331	0.0300000000000011
3	3.84234490033154	0.039999999999992
4	3.79224134884965	0.0699999999999932
5	3.74785223278531	0.0900000000000034
6	3.70882645513729	0.120000000000005
7	3.67533000640402	0.149999999999991
8	3.64818240202253	0.179999999999993
9	3.62570661643238	0.209999999999994
10	3.60679059144342	0.239999999999995
11	3.59071127680807	0.280000000000001
12	3.57684427698202	0.310000000000002
13	3.5647751405437	0.340000000000003
14	3.55396869911346	0.370000000000005
15	3.5443936567792	0.409999999999997
16	3.53579955703803	0.439999999999998
17	3.52800914906993	0.469999999999999
18	3.52086936684563	0.510000000000005
19	3.51429213464834	0.539999999999992
20	3.50820208144303	0.579999999999998
21	3.5025001402365	0.620000000000005
22	3.49721838683006	0.659999999999997
23	3.49217570403378	0.700000000000003
24	3.48746617788945	0.739999999999995
25	3.48293342516221	0.780000000000001
26	3.47860059476035	0.819999999999993
27	3.47448365659228	0.859999999999999
28	3.47057598659481	0.909999999999997
29	3.46682815566596	0.950000000000003
30	3.46325974418552	0.989999999999995
31	3.45988179401691	1.03999999999999
32	3.45667687203515	1.09
33	3.45361759316856	1.13
34	3.45068939199831	1.17999999999999
35	3.44788708437713	1.23
36	3.44520841963008	1.28
37	3.44265228418624	1.33
38	3.44022052051663	1.38
39	3.43791500472797	1.42999999999999
40	3.4357321497215	1.48
41	3.43366299607478	1.53
42	3.43169786000894	1.58
43	3.42982877497286	1.63
44	3.4280490165254	1.67
45	3.42635231278752	1.72
46	3.42473277850933	1.77
47	3.42318505545406	1.81999999999999
48	3.42170426759829	1.87
49	3.42028592651728	1.92
50	3.41892598964173	1.97
51	3.41762099830112	2.02
52	3.41636812465406	2.06999999999999
53	3.41516508141165	2.12
54	3.41400993228856	2.17
55	3.41290085749375	2.22
56	3.41183595666041	2.27
57	3.41081316784348	2.31999999999999
58	3.40983030805056	2.37
59	3.40888516992491	2.42
60	3.40797560701973	2.47
61	3.40709958445611	2.52
62	3.40625520620618	2.56
63	3.40544073031903	2.61
64	3.40465456597084	2.66
65	3.40389524283641	2.70999999999999
66	3.4031613654684	2.76000000000001
67	3.40245159017622	2.81
68	3.40176465706599	2.86
69	3.40109946764391	2.91
70	3.40045514047509	2.95999999999999
71	3.39983095648586	3.01000000000001
72	3.3992261897467	3.06
73	3.39863996357058	3.11
74	3.39807127723738	3.16
75	3.39751918190476	3.20999999999999
76	3.39698294981351	3.25
77	3.39646207922647	3.3
78	3.39595610266867	3.34999999999999
79	3.39546437192478	3.39999999999999
80	3.39498603952354	3.45
81	3.39452024408232	3.5
82	3.39406632063664	3.55
83	3.39362385339324	3.59999999999999
84	3.39319251713578	3.64999999999999
85	3.39277186409035	3.69
86	3.39236128271926	3.73999999999999
87	3.39196015615437	3.78999999999999
88	3.39156804945759	3.84
89	3.39118473736272	3.89
90	3.39081002502463	3.94
91	3.39044354784578	3.98999999999999
92	3.39008477937735	4.03999999999999
93	3.38973322972412	4.08
94	3.38938861984397	4.23
95	3.38905084151962	4.37
96	3.38871973277378	4.52
97	3.38839494280844	4.67
98	3.38807605593233	4.75
99	3.38776281872032	4.78999999999999
100	3.3874552009278	4.84
101	3.38715319558406	4.89
102	3.38685660004463	4.94
103	3.38656506777915	4.98999999999999
104	3.38627835106538	5.03999999999999
105	3.38599642794835	5.08
106	3.38571934690349	5.13
107	3.38544698587194	5.17999999999999
108	3.38517905929021	5.23
109	3.38491534973638	5.28
110	3.38465585441572	5.31999999999999
111	3.38440064918628	5.37
112	3.38414964353929	5.42
113	3.38390256980914	5.47
114	3.38365920356819	5.52
115	3.38341951618702	5.56999999999999
116	3.38318356428126	5.62
117	3.38295126842252	5.66
118	3.38272239691491	5.70999999999999
119	3.38249675985165	5.76000000000001
120	3.38227434580337	5.81
121	3.3820552228262	5.86
122	3.38183933645399	5.89999999999999
123	3.38162648730313	5.95
124	3.38141649962055	6
125	3.3812093496359	6.05
126	3.3810050966942	6.09999999999999
127	3.38080371333157	6.14
128	3.38060504824547	6.19
129	3.38040895585437	6.23999999999999
130	3.38021541367396	6.28999999999999
131	3.38002448570971	6.34
132	3.37983617975874	6.39
133	3.37965038417472	6.42999999999999
134	3.37946695294415	6.48
135	3.37928582044758	6.53
136	3.37910701634932	6.58
137	3.37893057057333	6.63
138	3.37875642647686	6.67
139	3.37858446295684	6.72
140	3.37841458564929	6.77
141	3.3782467830225	6.81999999999999
142	3.37808109185723	6.87
143	3.377917512185	6.91
144	3.37775596748701	6.95999999999999
145	3.37759634629738	7.01000000000001
146	3.37743857187027	7.06
147	3.37728263158666	7.11
148	3.37712854193837	7.14999999999999
149	3.37697628785432	7.2
150	3.37682580009424	7.25
151	3.37667698772545	7.3
152	3.37652978757874	7.34999999999999
153	3.37638418513016	7.39999999999999
154	3.3762401900992	7.44
155	3.37609779148423	7.48999999999999
156	3.37595693590109	7.53999999999999
157	3.37581754603309	7.59
158	3.37567955743187	7.64
159	3.37554294170401	7.67999999999999
160	3.37540769924399	7.73
161	3.37527382978857	7.78
162	3.37514130770376	7.83
163	3.37501008246473	7.88
164	3.37488010030329	7.92999999999999
165	3.37475132737081	7.97
166	3.37462375726865	8.02
167	3.37449739850866	8.06999999999999
168	3.37437225226226	8.12
169	3.37424829785778	8.17
170	3.37412549581595	8.22
171	3.37400380370357	8.27
172	3.37388319246312	8.31
173	3.37376365297545	8.36
174	3.3736451897125	8.41
175	3.37352780646451	8.45999999999999
176	3.37341149410558	8.51000000000001
177	3.37329622812103	8.56
178	3.37318197609178	8.59999999999999
179	3.37306870924535	8.64999999999999
180	3.37295641107393	8.7
181	3.3728450785837	8.75
182	3.37273471593119	8.8
183	3.37262532445535	8.84999999999999
184	3.37251689507331	8.89
185	3.37240940707702	8.94
186	3.37230283315169	8.98999999999999
187	3.37219714720864	9.03999999999999
188	3.37209233088883	9.09
189	3.37198837579872	9.13
190	3.3718852807522	9.17999999999999
191	3.37178304574748	9.23
192	3.37168166600351	9.28
193	3.37158112907463	9.33
194	3.37148141608718	9.37
195	3.37138250594211	9.42
196	3.37128438015976	9.47
197	3.37118702613302	9.52
198	3.37109043749532	9.56999999999999
199	3.37099461164977	9.62
200	3.37089954577868	9.66
201	3.37080523328167	9.70999999999999
202	3.37071166220661	9.76000000000001
203	3.37061881611508	9.81
204	3.37052667668278	9.86
205	3.37043522674774	9.91
206	3.37034445257236	9.95
207	3.37025434456182	10
208	3.37016489633784	10.05
209	3.37007610269392	10.1
210	3.36998795735131	10.15
211	3.3699004514276	10.2
212	3.36981357313665	10.24
213	3.36972730868337	10.29
214	3.36964164387451	10.34
215	3.36955656579367	10.39
216	3.36947206396841	10.44
217	3.36938813069682	10.49
218	3.36930476049862	10.53
219	3.3692219489335	10.58
220	3.36913969121282	10.63
221	3.36905798106827	10.68
222	3.36897681021308	10.73
223	3.36889616850764	10.78
224	3.36881604470737	10.82
225	3.36873642751789	10.87
226	3.3686573066339	10.92
227	3.36857867348267	10.97
228	3.36850052149744	11.02
229	3.36842284587789	11.07
230	3.36834564293089	11.11
231	3.36826890918941	11.16
232	3.36819264056114	11.21
233	3.36811683173444	11.26
234	3.36804147598295	11.31
235	3.36796656539248	11.36
236	3.36789209142235	11.4
237	3.36781804563687	11.45
238	3.36774442041964	11.5
239	3.36767120949912	11.55
240	3.36759840817085	11.6
241	3.36752601317545	11.65
242	3.36745402227387	11.69
243	3.36738243363194	11.74
244	3.36731124516739	11.79
245	3.36724045401422	11.84
246	3.36717005622063	11.89
247	3.36710004673117	11.94
248	3.36703041963413	11.98
249	3.36696116859705	12.03
250	3.36689228738175	12.08
251	3.36682377032579	12.13
252	3.3667556126953	12.18
253	3.36668781084877	12.23
254	3.36662036219384	12.27
255	3.36655326496078	12.32
256	3.36648651785212	12.37
257	3.36642011964737	12.42
258	3.36635406884496	12.47
259	3.36628836340729	12.52
260	3.36622300064744	12.57
261	3.36615797726381	12.61
262	3.36609328949848	12.66
263	3.36602893337674	12.71
264	3.3659649049751	12.76
265	3.36590120066761	12.81
266	3.3658378173104	12.86
267	3.36577475233967	12.9
268	3.36571200377503	12.95
269	3.36564957013743	13
270	3.36558745030165	13.05
271	3.36552564331412	13.1
272	3.36546414820658	13.14
273	3.36540296383442	13.19
274	3.36534208876068	13.24
275	3.36528152119756	13.29
276	3.36522125900663	13.34
277	3.36516129975086	13.39
278	3.36510164078427	13.43
279	3.36504227936321	13.48
280	3.3649832127609	13.53
281	3.36492443837105	13.58
282	3.36486595378727	13.63
283	3.3648077568517	13.67
284	3.3647498456687	13.72
285	3.36469221858613	13.77
286	3.36463487414831	13.82
287	3.36457781102917	13.87
288	3.36452102795537	13.91
289	3.36446452362979	13.96
290	3.36440829666511	14.01
291	3.36435234553581	14.06
292	3.36429666855349	14.11
293	3.36424126386715	14.16
294	3.3641861294876	14.2
295	3.36413126333084	14.25
296	3.36407666327429	14.3
297	3.36402232721713	14.35
298	3.3639682531377	14.4
299	3.36391443913939	14.45
300	3.36386088348058	14.49
301	3.3638075845846	14.54
302	3.36375454102967	14.59
303	3.36370175152003	14.64
304	3.36364921484348	14.69
305	3.36359692982031	14.73
306	3.36354489525097	14.78
307	3.36349310986909	14.83
308	3.3634415723054	14.88
309	3.36339028106658	14.93
310	3.36333923453151	14.97
311	3.36328843096372	15.02
312	3.36323786853806	15.07
313	3.36318754537711	15.12
314	3.36313745959264	15.17
315	3.36308760932588	15.22
316	3.36303799278226	15.26
317	3.36298860825637	15.31
318	3.36293945414436	15.36
319	3.36289052894356	15.41
320	3.36284183123873	15.46
321	3.36279335967886	15.5
322	3.36274511294636	15.55
323	3.36269708972359	15.6
324	3.36264928866033	15.65
325	3.36260170834611	15.7
326	3.36255434729044	15.74
327	3.36250720391259	15.79
328	3.36246027654176	15.84
329	3.36241356342719	15.89
330	3.36236706275657	15.94
331	3.36232077268049	15.99
332	3.36227469134006	16.03
333	3.36222881689519	16.08
334	3.36218314755049	16.13
335	3.3621376815762	16.18
336	3.36209241732332	16.23
337	3.36204735323089	16.28
338	3.36200248782615	16.33
339	3.36195781971737	16.38
340	3.36191334758103	16.42
341	3.36186907014455	16.47
342	3.36182498616655	16.52
343	3.36178109441652	16.57
344	3.36173739365574	16.62
345	3.36169388262067	16.67
346	3.3616505600104	16.71
347	3.36160742447802	16.76
348	3.361564474627	16.81
349	3.36152170901198	16.86
350	3.36147912614358	16.91
351	3.3614367244968	16.96
352	3.36139450252155	17
353	3.36135245865541	17.05
354	3.36131059133695	17.1
355	3.36126889901877	17.15
356	3.36122738017999	17.2
357	3.36118603333707	17.24
358	3.36114485705257	17.29
359	3.3611038499413	17.34
360	3.36106301067407	17.39
361	3.36102233797829	17.44
362	3.36098183063624	17.48
363	3.36094148748064	17.53
364	3.36090130738799	17.58
365	3.36086128927019	17.63
366	3.36082143206494	17.68
367	3.36078173472505	17.72
368	3.36074219620786	17.77
369	3.36070281546447	17.82
370	3.36066359143028	17.87
371	3.36062452301647	17.92
372	3.36058560910345	17.96
373	3.36054684853621	18.01
374	3.3605082401224	18.06
375	3.36046978263252	18.11
376	3.36043147480294	18.16
377	3.36039331534112	18.21
378	3.3603553029332	18.25
379	3.36031743625335	18.3
380	3.3602797139741	18.35
381	3.36024213477754	18.4
382	3.36020469736677	18.45
383	3.36016740047651	18.49
384	3.36013024288243	18.54
385	3.36009322340922	18.59
386	3.36005634093621	18.64
387	3.36001959440031	18.69
388	3.35998298279689	18.73
389	3.35994650517758	18.78
390	3.35991016064589	18.83
391	3.35987394835048	18.88
392	3.35983786747679	18.93
393	3.35980191723722	18.98
394	3.35976609686091	19.02
395	3.35973040558311	19.07
396	3.3596948426353	19.12
397	3.35965940723618	19.17
398	3.35962409858415	19.22
399	3.35958891585171	19.27
400	3.35955385818184	19.31
401	3.3595189246867	19.36
402	3.35948411444853	19.41
403	3.35944942652246	19.46
404	3.35941485994123	19.51
405	3.35938041372147	19.56
406	3.35934608687113	19.6
407	3.35931187839733	19.65
408	3.35927778731477	19.7
409	3.35924381265382	19.75
410	3.35920995346796	19.8
411	3.35917620884036	19.85
412	3.35914257788932	19.9
413	3.35910905977203	19.94
414	3.3590756536872	19.99
415	3.35904235887568	20.04


==> data/perfprof6-10-20-2-2.dat <==
iter	objfun	time
1	4.16090397313416	0
2	4.10188826952734	0
3	4.0564951345917	0.0100000000000051
4	4.01682494240759	0.0100000000000051
5	3.98411207627847	0.0100000000000051
6	3.95748930186853	0.0100000000000051
7	3.9347685646818	0.0100000000000051
8	3.91500481411563	0.0100000000000051
9	3.89769224092027	0.0100000000000051
10	3.88237715615817	0.0100000000000051
11	3.86871422516034	0.0100000000000051
12	3.85641836714949	0.0100000000000051
13	3.84526376517201	0.0100000000000051
14	3.83506876515867	0.0100000000000051
15	3.82568788159506	0.0100000000000051
16	3.81700376871245	0.0100000000000051
17	3.80892130676811	0.0100000000000051
18	3.80136281925974	0.0100000000000051
19	3.79426439168902	0.0100000000000051
20	3.78757300056155	0.0100000000000051
21	3.7812442864817	0.0100000000000051
22	3.77524081942427	0.0100000000000051
23	3.76953074421802	0.0100000000000051
24	3.76408671919148	0.0100000000000051
25	3.75888508208837	0.0100000000000051
26	3.75390519286899	0.0100000000000051
27	3.74912891468086	0.0100000000000051
28	3.74454020290183	0.0100000000000051
29	3.74012477859777	0.0100000000000051
30	3.73586986762528	0.0100000000000051
31	3.73176399042211	0.0100000000000051
32	3.72779679058317	0.0100000000000051
33	3.72395889282197	0.0100000000000051
34	3.72030319829027	0.0100000000000051
35	3.71680239723535	0.0100000000000051
36	3.71344874279096	0.0100000000000051
37	3.71023769804828	0.0100000000000051
38	3.70716077672877	0.0100000000000051
39	3.70420804876072	0.0100000000000051
40	3.70137012155705	0.0100000000000051
41	3.69863870921732	0.0100000000000051
42	3.69600654539239	0.0100000000000051
43	3.6934671750253	0.0100000000000051
45	3.68864406929989	0.0100000000000051
46	3.68635017143917	0.0100000000000051
47	3.68412859652806	0.0100000000000051
48	3.68197517858706	0.0100000000000051
49	3.67988604107052	0.0100000000000051
51	3.67588636883405	0.0100000000000051
52	3.67396927260961	0.0100000000000051
53	3.67210328942578	0.0100000000000051
55	3.66851353607443	0.0100000000000051
56	3.6667845641632	0.0100000000000051
58	3.66345989440321	0.0100000000000051
59	3.6618731174709	0.0100000000000051
61	3.65882860949391	0.0100000000000051
62	3.65736525558327	0.0100000000000051
64	3.65454566149682	0.0100000000000051
66	3.65185744241462	0.0100000000000051
67	3.65055889235699	0.0100000000000051
69	3.64804650888141	0.0100000000000051
71	3.64563957292429	0.0100000000000051
73	3.64333006298819	0.0100000000000051
75	3.64111088942075	0.0100000000000051
76	3.64003317737215	0.0100000000000051
78	3.63793786676045	0.0100000000000051
80	3.63591828478885	0.0100000000000051
83	3.63302040113681	0.0100000000000051
85	3.63116986436901	0.0100000000000051
87	3.62937992245842	0.0100000000000051
89	3.62764708435754	0.0100000000000051
92	3.62514797491829	0.0100000000000051
94	3.62354447103463	0.0100000000000051
96	3.62198796059013	0.0100000000000051
99	3.61973610453136	0.0100000000000051
101	3.61828695505948	0.0100000000000051
104	3.61618637977222	0.0100000000000051
107	3.61416815786235	0.0100000000000051
110	3.61222673182473	0.0100000000000051
112	3.6109726072456	0.0100000000000051
115	3.60914821988926	0.0100000000000051
118	3.60738820315813	0.0100000000000051
121	3.60568863477262	0.0100000000000051
125	3.60351041278838	0.0100000000000051
128	3.60193843709726	0.0100000000000051
131	3.60041604197847	0.0100000000000051
134	3.59894051040126	0.0100000000000051
138	3.59704172226935	0.0100000000000051
142	3.59521636363644	0.0100000000000051
145	3.59389255280248	0.0100000000000051
149	3.59218412269034	0.0100000000000051
153	3.59053664399451	0.0200000000000102
157	3.58894632159552	0.0200000000000102
161	3.58740968675882	0.0200000000000102
165	3.5859235616538	0.0200000000000102
169	3.58448502850869	0.0200000000000102
174	3.58274971867074	0.0200000000000102
178	3.58140876903905	0.0200000000000102
183	3.57978802551451	0.0200000000000102
188	3.57822515474205	0.0200000000000102
193	3.57671649897629	0.0200000000000102
198	3.57525871952473	0.0200000000000102
203	3.57384876164866	0.0200000000000102
208	3.57248382408959	0.0200000000000102
213	3.57116133251505	0.0200000000000102
219	3.56962704660116	0.0200000000000102
225	3.56814672747474	0.0200000000000102
231	3.56671696015837	0.0200000000000102
236	3.56556184672499	0.0200000000000102
243	3.5639968802754	0.0200000000000102
249	3.56270110271965	0.0200000000000102
255	3.56144489360441	0.0200000000000102
262	3.56002638587138	0.0200000000000102
269	3.55865551299072	0.0200000000000102
276	3.5573293375178	0.0200000000000102
283	3.55604517274972	0.0200000000000102
290	3.55480055576231	0.0200000000000102
298	3.55342366808022	0.0200000000000102
306	3.55209239329304	0.0200000000000102
314	3.55080391139615	0.0200000000000102
322	3.54955564433671	0.0200000000000102
330	3.54834522990387	0.0300000000000011
339	3.54702606546275	0.0300000000000011
348	3.54574923981996	0.0300000000000011
357	3.54451217148986	0.0300000000000011
366	3.54331249853918	0.0300000000000011
375	3.54214805514953	0.0300000000000011
385	3.54089313264382	0.0300000000000011
395	3.53967674748449	0.0300000000000011
405	3.53849661109345	0.0300000000000011
416	3.53723783042657	0.0300000000000011
427	3.5360178231176	0.0300000000000011
438	3.53483425846571	0.0300000000000011
449	3.53368500427442	0.0300000000000011
461	3.53246811067075	0.0300000000000011
473	3.53128740276378	0.0300000000000011
485	3.53014075774184	0.0300000000000011
498	3.52893474722917	0.0300000000000011
511	3.52776417382892	0.0400000000000063
524	3.52662697290358	0.0400000000000063
538	3.52543745271274	0.0400000000000063
552	3.52428228891888	0.0400000000000063
566	3.52315951008791	0.0400000000000063
581	3.52199042288907	0.0400000000000063
596	3.52085441210918	0.0400000000000063
611	3.51974962190782	0.0400000000000063
627	3.51860367825611	0.0400000000000063
643	3.51748943510407	0.0400000000000063
660	3.51633835510535	0.0400000000000063
677	3.51521921531811	0.0500000000000114
695	3.51406713194199	0.0500000000000114
713	3.51294703020984	0.0500000000000114
731	3.5118571876613	0.0500000000000114
750	3.5107378827649	0.0500000000000114
770	3.50959232020943	0.0500000000000114
790	3.50847846183	0.0500000000000114
811	3.50734121192126	0.0500000000000114
832	3.50623531454999	0.0500000000000114
853	3.50515914978694	0.0600000000000023
875	3.50406200767756	0.0600000000000023
898	3.50294642960507	0.0600000000000023
921	3.50186135377001	0.0600000000000023
945	3.50075997415275	0.0600000000000023
970	3.49964453854978	0.0600000000000023
995	3.49855995062826	0.0600000000000023
1021	3.49746305831934	0.0600000000000023
1048	3.49635583839341	0.0700000000000074
1075	3.49527945921776	0.0700000000000074
1103	3.49419416791121	0.0700000000000074
1131	3.493138847166	0.0700000000000074
1161	3.49203975910398	0.0700000000000074
1191	3.49097176080811	0.0700000000000074
1222	3.48989920029174	0.0800000000000125
1254	3.4888234912351	0.0800000000000125
1286	3.48777815370559	0.0800000000000125
1320	3.48669910655064	0.0800000000000125
1354	3.48565102780676	0.0800000000000125
1389	3.48460285923408	0.0800000000000125
1425	3.48355565889914	0.0800000000000125
1463	3.48248258133069	0.0900000000000034
1501	3.4814410005531	0.0900000000000034
1540	3.48040309912827	0.0900000000000034
1580	3.47936964859552	0.0900000000000034
1621	3.47834135581929	0.0900000000000034
1663	3.47731886595084	0.0900000000000034
1706	3.47630276544652	0.100000000000009
1750	3.47529358511369	0.100000000000009
1796	3.47426987768559	0.100000000000009
1842	3.47327656662838	0.100000000000009
1890	3.47227080078738	0.109999999999999
1940	3.47125476913987	0.109999999999999
1990	3.47026933790599	0.109999999999999
2042	3.46927524789207	0.109999999999999
2095	3.46829262532242	0.120000000000005
2149	3.46732155243935	0.120000000000005
2205	3.46634490702201	0.120000000000005
2262	3.46538092832755	0.13000000000001
2321	3.46441342148254	0.13000000000001
2381	3.46345944752908	0.13000000000001
2443	3.46250369492219	0.140000000000001
2507	3.46154740584185	0.140000000000001
2572	3.46060598575574	0.140000000000001
2639	3.45966535170048	0.150000000000006
2708	3.45872650896553	0.150000000000006
2778	3.45780336203265	0.150000000000006
2850	3.45688296954788	0.160000000000011
2924	3.45596613434956	0.160000000000011
3000	3.45505358828142	0.170000000000002
3078	3.45414599594367	0.170000000000002
3158	3.45324395847136	0.180000000000007
3240	3.45234801729719	0.180000000000007
3325	3.45144823720251	0.190000000000012
3411	3.45056621501446	0.190000000000012
3500	3.4496817986648	0.200000000000003
3591	3.44880571639533	0.200000000000003
3684	3.44793823458952	0.210000000000008
3780	3.44707068545544	0.210000000000008
3878	3.44621271016908	0.220000000000013
3979	3.44535609197056	0.220000000000013
4082	3.44450980171695	0.230000000000004
4188	3.44366605386997	0.230000000000004
4297	3.44282560751248	0.240000000000009
4409	3.44198915376338	0.25
4523	3.44116443917059	0.25
4641	3.44033756625142	0.27000000000001
4762	3.43951639552518	0.27000000000001
4885	3.43870785231999	0.280000000000001
5012	3.4378992006805	0.280000000000001
5143	3.43709141131954	0.290000000000006
5276	3.43629712886161	0.300000000000011
5414	3.43549897918815	0.300000000000011
5554	3.43471481465102	0.310000000000002
5699	3.43392826757442	0.320000000000007
5847	3.43315084278045	0.330000000000013
5999	3.43237762665564	0.340000000000003
6155	3.43160916026366	0.340000000000003
6315	3.43084593072576	0.350000000000009
6479	3.4300883746148	0.359999999999999
6647	3.42933688126886	0.370000000000005
6820	3.42858753331326	0.38000000000001
6997	3.42784516711291	0.390000000000001
7179	3.42710603878283	0.400000000000006
7366	3.42637074590333	0.410000000000011
7557	3.42564357541012	0.420000000000002
7754	3.42491740301434	0.430000000000007
7955	3.42420004703768	0.440000000000012
8162	3.42348476262229	0.460000000000008
8374	3.42277552365905	0.470000000000013
8592	3.42206944896116	0.480000000000004
8815	3.42137019624652	0.490000000000009
9044	3.42067500100105	0.510000000000005
9279	3.41998433878499	0.52000000000001
9521	3.41929583737331	0.540000000000006
9768	3.4186155665741	0.550000000000011
10022	3.4179383508761	0.570000000000007
10282	3.41726728107415	0.580000000000013
10550	3.416597695445	0.590000000000003
10824	3.41593504569471	0.609999999999999
11105	3.41527720228889	0.63000000000001
11394	3.41462230178503	0.640000000000001
11690	3.41397304184749	0.660000000000011
11994	3.41332761377739	0.670000000000002
12306	3.41268646338241	0.690000000000012
12626	3.41204999070559	0.710000000000008
12954	3.41141855295956	0.720000000000013
13291	3.41079063419913	0.740000000000009
13636	3.41016846519782	0.760000000000005
13990	3.40955056811319	0.780000000000001
14354	3.4089356536762	0.800000000000011
14727	3.40832582296437	0.820000000000007
15110	3.40771980838359	0.840000000000003
15503	3.40711801422613	0.859999999999999
15906	3.40652080233304	0.88000000000001
16319	3.40592849486722	0.910000000000011
16743	3.40534001155429	0.940000000000012
17179	3.40475441375227	0.960000000000008
17625	3.404174728658	0.980000000000004
18083	3.40359865752327	1.01000000000001
18553	3.40302658865553	1.04000000000001
19036	3.40245771089362	1.06
19531	3.40189356709987	1.09
20038	3.40133442725907	1.11
20559	3.40077842868409	1.14
21093	3.40022699704196	1.17
21642	3.39967843584287	1.2
22204	3.39913507480333	1.24000000000001
22781	3.39859527323126	1.26000000000001
23374	3.39805849124576	1.30000000000001
23981	3.39752685138459	1.33000000000001
24605	3.39699804374111	1.37
25244	3.39647408836684	1.41000000000001
25900	3.39595363320246	1.44000000000001
26574	3.39543625549493	1.47000000000001
27264	3.39492378607529	1.51000000000001
27973	3.39441429320778	1.55000000000001
28700	3.39390882937494	1.59
29446	3.39340699653823	1.64
30212	3.39290845115686	1.68000000000001
30997	3.39241413817747	1.72000000000001
31803	3.39192308891089	1.77000000000001
32629	3.39143620081379	1.81
33477	3.39095257845456	1.86
34348	3.39047198631864	1.91000000000001
35241	3.38999527589432	1.96000000000001
36157	3.38952217936567	2
37096	3.38905295718244	2.05000000000001
38061	3.388586412604	2.11
39050	3.38812380640735	2.16000000000001
40065	3.38766446362344	2.22000000000001
41107	3.38720822833222	2.28
42175	3.38675580286548	2.34
43271	3.38630659420545	2.40000000000001
44396	3.3858604771934	2.46000000000001
45550	3.38541772453434	2.53
46734	3.38497821315006	2.59
47949	3.38454183880884	2.66000000000001
49195	3.38410885603032	2.73
50474	3.38367882866659	2.79000000000001
51786	3.38325201918306	2.87
53132	3.3828283508706	2.95
54513	3.38240775962587	3.02000000000001
55930	3.38199019255893	3.10000000000001
57384	3.38157560671047	3.18000000000001
58876	3.3811639678711	3.26000000000001
60406	3.38075551210928	3.34
61976	3.38034993993706	3.43000000000001
63587	3.37994723806652	3.52000000000001
65240	3.37954739809479	3.62
66936	3.37915041574358	3.71000000000001
68676	3.37875629016693	3.80000000000001
70461	3.37836502332301	3.90000000000001
72293	3.37797641072306	4.01000000000001
74172	3.37759068041494	4.11
76100	3.37720764345669	4.21000000000001
78078	3.37682732610122	4.32000000000001
80107	3.37644975385938	4.43000000000001
82190	3.37607459685278	4.55000000000001
84326	3.37570225549471	4.67
86518	3.37533241850433	4.79000000000001
88767	3.37496513697697	4.91000000000001
91074	3.37460045821219	5.04000000000001
93442	3.37423812461435	5.17
95871	3.37387835051952	5.31
98363	3.37352104382866	5.44000000000001
100920	3.37316612586626	5.58000000000001
103543	3.37281366222169	5.73
106234	3.37246358440773	5.87
108996	3.37211571044021	6.03
111829	3.37177024338903	6.19000000000001
114736	3.37142701479628	6.35000000000001
117718	3.37108610403984	6.51000000000001
120778	3.37074736483175	6.68000000000001
123918	3.37041077652221	6.85000000000001
127139	3.37007642552901	7.03
130444	3.36974419176285	7.21000000000001
133834	3.36941416350449	7.40000000000001
137313	3.36908614166559	7.59
140882	3.36876022329362	7.78
144544	3.36843632157888	7.99000000000001
148302	3.36811436234802	8.19000000000001
152157	3.36779444616459	8.41000000000001
156112	3.36747650511692	8.62
160170	3.36716048143776	8.84
164333	3.36684640072472	9.07000000000001
168605	3.36653414356921	9.31
172987	3.36622381636017	9.55000000000001
177484	3.36591524442519	9.80000000000001
182097	3.36560853819579	10.05
186831	3.36530354319495	10.3
191687	3.3650003716499	10.57
196670	3.36469888614452	10.85
201782	3.36439914114905	11.12
207027	3.36410107491718	11.41
212409	3.36380463529233	11.7
217930	3.36350988387454	12
223595	3.36321672426398	12.31
229407	3.36292517263623	12.63
235370	3.36263519771541	12.95
241488	3.36234677428079	13.29
247765	3.3620598825036	13.63
254206	3.36177446370348	13.98
260813	3.36149059565376	14.35
267593	3.36120814419418	14.71
274549	3.36092715270079	15.09
281685	3.36064762349851	15.48
289007	3.36036948629914	15.89
296520	3.36009271799049	16.3
304227	3.35981737132634	16.72
312135	3.35954335897218	17.16
320249	3.35927067273618	17.6
328573	3.3589993403437	18.06
337114	3.35872929558801	18.53
345877	3.3584605432357	19.01
354868	3.35819306108863	19.5
364092	3.35792686086435	20


==> data/perfprof6-10-20-2-3.dat <==
iter	objfun	time
1	4.16090397313416	0
2	4.10188826952734	0
3	4.0263287626419	0
4	3.9645535115706	0
5	3.91063640415836	0
6	3.84936871096173	0
7	3.81449291415537	0
8	3.77803047073488	0
9	3.74624214349618	0
10	3.7191238703097	0
11	3.69550845962815	0
12	3.67552015316781	0
13	3.65763963196503	0
14	3.64197092052875	0
15	3.62806812462317	0
16	3.61598103515731	0
17	3.60527954817673	0
18	3.5958709907263	0
19	3.587407015907	0
20	3.57983640792109	0
21	3.57295478136181	0
22	3.56677529201288	0
23	3.56116900697259	0
24	3.5561774623673	0
25	3.55170063851484	0
26	3.54778738103524	0
27	3.54435361140711	0
28	3.54144857393984	0
29	3.5390067067127	0
30	3.53707621920708	0
31	3.53561508332442	0
32	3.53466943349948	0
33	3.53422320774775	0
34	3.52058759529132	0
35	3.51894844469703	0
36	3.51655973942379	0
37	3.51499194244427	0.0100000000000051
38	3.51329975763247	0.0100000000000051
39	3.51177827045005	0.0100000000000051
40	3.51031257563315	0.0100000000000051
41	3.50893894126822	0.0100000000000051
42	3.50764438820582	0.0100000000000051
43	3.50642839191519	0.0100000000000051
44	3.50529189955052	0.0100000000000051
46	3.50324643710413	0.0100000000000051
47	3.50233836462098	0.0100000000000051
48	3.50151383637112	0.0100000000000051
49	3.50077091370538	0.0100000000000051
50	3.50012011415941	0.0100000000000051
52	3.49910656763563	0.0100000000000051
53	3.49875707511527	0.0100000000000051
54	3.4985239089039	0.0100000000000051
56	3.49201039197065	0.0100000000000051
57	3.49121873227724	0.0100000000000051
59	3.48946924865671	0.0100000000000051
60	3.4886764879511	0.0100000000000051
62	3.48717925517332	0.0100000000000051
63	3.48644785602515	0.0100000000000051
65	3.48502329504502	0.0100000000000051
67	3.48365340581806	0.0100000000000051
69	3.48233573279403	0.0100000000000051
70	3.48169600898798	0.0100000000000051
72	3.48045619385843	0.0100000000000051
74	3.47927478794861	0.0100000000000051
76	3.47816146827148	0.0100000000000051
78	3.47712831336077	0.0100000000000051
80	3.47619027635502	0.0100000000000051
82	3.47536722389611	0.0100000000000051
84	3.47468637754081	0.0100000000000051
86	3.47418442685733	0.0100000000000051
89	3.47387652461629	0.0100000000000051
91	3.46858765676711	0.0100000000000051
93	3.46739804728483	0.0100000000000051
96	3.46581727991566	0.0100000000000051
98	3.46479569856483	0.0100000000000051
101	3.46330489165762	0.0100000000000051
103	3.46234338375494	0.0100000000000051
106	3.46095827669614	0.0100000000000051
109	3.45965729846509	0.0100000000000051
112	3.45846864957923	0.0100000000000051
114	3.45775845951645	0.0100000000000051
117	3.45685936910521	0.0100000000000051
120	3.45623335918155	0.0100000000000051
124	3.45257800385515	0.0100000000000051
127	3.45121470361052	0.0100000000000051
130	3.44998981898875	0.0100000000000051
133	3.44880044870873	0.0100000000000051
137	3.44726543394072	0.0100000000000051
140	3.44616064283853	0.0100000000000051
144	3.4447653639251	0.0100000000000051
148	3.4434896522423	0.0100000000000051
152	3.44238260303151	0.0100000000000051
156	3.44151710851814	0.0100000000000051
160	3.44100457000442	0.0100000000000051
164	3.4374923357786	0.0100000000000051
168	3.43613981879168	0.0100000000000051
172	3.43489508769093	0.0100000000000051
177	3.43339090447392	0.0100000000000051
182	3.43195128173565	0.0100000000000051
186	3.43085305133499	0.0100000000000051
191	3.4295691674374	0.0100000000000051
196	3.42841799018201	0.0100000000000051
201	3.42745763314185	0.0100000000000051
206	3.42678271774883	0.019999999999996
212	3.42385947740772	0.019999999999996
217	3.42250667455231	0.019999999999996
223	3.42110592817496	0.019999999999996
229	3.41975473995156	0.019999999999996
235	3.41845604400169	0.019999999999996
241	3.41722194841709	0.019999999999996
247	3.41606950837967	0.019999999999996
253	3.41502484429428	0.019999999999996
260	3.41399543453532	0.019999999999996
267	3.4132591668387	0.019999999999996
274	3.41295719286448	0.019999999999996
281	3.40936323085607	0.019999999999996
288	3.40818505105715	0.019999999999996
295	3.40704595954894	0.019999999999996
303	3.40579015888466	0.019999999999996
311	3.40458687673318	0.019999999999996
319	3.40343799506559	0.019999999999996
327	3.40234850567363	0.019999999999996
336	3.40119992593659	0.019999999999996
344	3.40025483281893	0.019999999999996
353	3.3992859244349	0.019999999999996
363	3.39833913970332	0.019999999999996
372	3.39761637412124	0.019999999999996
382	3.39697348411841	0.0300000000000011
392	3.39652187901619	0.0300000000000011
402	3.39629667745782	0.0300000000000011
412	3.39235452502998	0.0300000000000011
423	3.39136614640076	0.0300000000000011
434	3.39040344193271	0.0300000000000011
445	3.38946508599669	0.0300000000000011
457	3.38847109790197	0.0300000000000011
468	3.38758993401096	0.0300000000000011
481	3.38658665924205	0.0300000000000011
493	3.38569572552079	0.0300000000000011
506	3.38476529397549	0.0300000000000011
519	3.38386728607813	0.0300000000000011
532	3.38299900218278	0.0300000000000011
546	3.38209589355945	0.0300000000000011
560	3.38122586669736	0.0400000000000063
575	3.38033043697708	0.0400000000000063
590	3.37947206788107	0.0400000000000063
605	3.37864855091612	0.0400000000000063
621	3.37780528758572	0.0400000000000063
637	3.37699509193933	0.0400000000000063
654	3.37616783486229	0.0400000000000063
671	3.37537345652432	0.0400000000000063
688	3.37461070791232	0.0400000000000063
706	3.37383610592809	0.0400000000000063
724	3.37309363793835	0.0400000000000063
743	3.37234252054361	0.0499999999999972
762	3.37162247348702	0.0499999999999972
782	3.37089550504708	0.0499999999999972
802	3.3701979036776	0.0499999999999972
823	3.36949488422931	0.0499999999999972
844	3.36882037357589	0.0499999999999972
866	3.36814281002808	0.0499999999999972
889	3.36746447875423	0.0499999999999972
912	3.36681465346121	0.0600000000000023
936	3.36616437703254	0.0600000000000023
960	3.36554008178934	0.0600000000000023
985	3.36491537879011	0.0600000000000023
1010	3.364315238244	0.0600000000000023
1037	3.36369304454224	0.0600000000000023
1063	3.36311763466123	0.0600000000000023
1091	3.36252191373869	0.0600000000000023
1119	3.36194901751814	0.0600000000000023
1148	3.36137797842801	0.0600000000000023
1178	3.36080963703347	0.0700000000000074
1209	3.36024473024224	0.0700000000000074
1240	3.3597009470076	0.0700000000000074
1272	3.35916009530094	0.0700000000000074
1305	3.3586224884221	0.0700000000000074
1339	3.35808843908188	0.0799999999999983
1374	3.35755825239357	0.0799999999999983
1410	3.35703221827185	0.0799999999999983
1446	3.35652447679195	0.0799999999999983
1484	3.35600709823364	0.0799999999999983
1522	3.35550753904916	0.0900000000000034
1562	3.35499958113748	0.0900000000000034
1602	3.35450869748242	0.0900000000000034
1644	3.35401050884292	0.0900000000000034
1687	3.35351775360801	0.0999999999999943
1730	3.35304147353416	0.0999999999999943
1775	3.3525594820367	0.0999999999999943
1821	3.35208293694028	0.109999999999999
1869	3.35160202725487	0.109999999999999
1917	3.35113697107974	0.109999999999999
1967	3.35066846747825	0.120000000000005
2018	3.35020626836892	0.120000000000005
2070	3.34975025930767	0.120000000000005
2124	3.34929207977144	0.129999999999995
2179	3.34884066284085	0.129999999999995
2236	3.34838817981013	0.129999999999995
2294	3.34794284147965	0.140000000000001
2353	3.34750446991987	0.140000000000001
2414	3.34706587967872	0.140000000000001
2477	3.34662774702725	0.150000000000006
2541	3.34619726010591	0.150000000000006
2607	3.34576777172244	0.150000000000006
2675	3.34533970351118	0.150000000000006
2744	3.34491950937859	0.159999999999997
2816	3.34449540396103	0.159999999999997
2889	3.34407952031653	0.159999999999997
2964	3.34366621814461	0.170000000000002
3041	3.34325575712156	0.170000000000002
3120	3.3428483729639	0.180000000000007
3201	3.34244434970435	0.180000000000007
3284	3.34204391120366	0.189999999999998
3369	3.34164721464893	0.189999999999998
3456	3.3412544153821	0.200000000000003
3546	3.34086135252465	0.200000000000003
3638	3.3404727438816	0.210000000000008
3732	3.34008869374248	0.210000000000008
3829	3.33970535232723	0.219999999999999
3929	3.33932316044874	0.219999999999999
4031	3.33894617662173	0.230000000000004
4135	3.33857438906574	0.230000000000004
4243	3.33820097662029	0.239999999999995
4353	3.33783318087079	0.25
4466	3.33746778672129	0.25
4582	3.33710505310223	0.260000000000005
4701	3.33674522300064	0.269999999999996
4823	3.33638851873039	0.269999999999996
4948	3.3360351492396	0.280000000000001
5076	3.33568530647253	0.290000000000006
5208	3.3353365420645	0.299999999999997
5343	3.33499177170442	0.299999999999997
5482	3.33464869630569	0.310000000000002
5624	3.33431000787225	0.329999999999998
5770	3.33397350927803	0.329999999999998
5920	3.33363949299909	0.340000000000003
6073	3.33331034537808	0.349999999999994
6231	3.33298199706972	0.349999999999994
6393	3.33265683824263	0.359999999999999
6559	3.33233504781646	0.370000000000005
6729	3.33201678818045	0.379999999999995
6903	3.33170218914464	0.390000000000001
7083	3.33138791798169	0.400000000000006
7266	3.33107939874435	0.409999999999997
7455	3.33077172013258	0.420000000000002
7648	3.33046834301948	0.430000000000007
7847	3.33016630845538	0.450000000000003
8051	3.32986737915295	0.460000000000008
8260	3.32957169082502	0.469999999999999
8474	3.3292793589083	0.489999999999995
8694	3.32898919464361	0.5
8919	3.32870266663073	0.510000000000005
9151	3.3284174190039	0.530000000000001
9388	3.32813608898076	0.540000000000006
9632	3.3278564539597	0.549999999999997
9882	3.32757984915781	0.570000000000007
10139	3.32730534090573	0.579999999999998
10402	3.32703414987536	0.599999999999994
10672	3.32676537112599	0.609999999999999
10949	3.32649917126477	0.629999999999995
11233	3.32623569272819	0.640000000000001
11524	3.32597505727917	0.659999999999997
11823	3.32571652277518	0.670000000000002
12130	3.32546026661993	0.689999999999998
12445	3.32520644329326	0.710000000000008
12768	3.32495519029575	0.719999999999999
13099	3.32470662337754	0.739999999999995
13439	3.32446013033834	0.760000000000005
13788	3.32421586958495	0.780000000000001
14146	3.32397398039008	0.799999999999997
14513	3.32373458364139	0.829999999999998
14890	3.32349716507114	0.849999999999994
15276	3.32326247720942	0.870000000000005
15673	3.32302943941746	0.890000000000001
16080	3.32279879159789	0.920000000000002
16497	3.32257063592267	0.939999999999998
16925	3.32234454319195	0.960000000000008
17364	3.32212064237448	0.980000000000004
17815	3.32189856234193	1.01000000000001
18277	3.32167891919792	1.04000000000001
18752	3.32146089244355	1.06
19238	3.32124551541567	1.09
19738	3.32103158024454	1.12
20250	3.32082007138975	1.15000000000001
20776	3.32061027580867	1.18000000000001
21315	3.32040271070878	1.2
21868	3.32019709428801	1.23
22435	3.31999353453376	1.27
23018	3.31979144410254	1.3
23615	3.31959163220619	1.34
24228	3.3193935299193	1.38
24857	3.31919725762803	1.41
25502	3.3190029208191	1.44
26164	3.31881032545639	1.48
26843	3.31861958021052	1.52
27540	3.31843051351244	1.56
28254	3.31824349217585	1.59999999999999
28988	3.31805783984697	1.64
29740	3.31787417191404	1.68000000000001
30512	3.31769209525485	1.73
31304	3.31751171745381	1.77
32116	3.31733313230918	1.81
32950	3.31715600420275	1.87
33805	3.3169806477761	1.92
34682	3.31680694721239	1.97
35582	3.31663480210209	2.02
36506	3.31646412629171	2.07000000000001
37453	3.31629519674254	2.12
38425	3.31612774602922	2.17
39423	3.31596170625817	2.23
40446	3.31579733580649	2.29000000000001
41495	3.31563455415002	2.34999999999999
42572	3.31547314412848	2.41
43677	3.31531320297332	2.47
44811	3.31515467863416	2.54000000000001
45974	3.31499765959284	2.59999999999999
47167	3.31484209502321	2.67
48391	3.31468794143698	2.73
49647	3.31453516172402	2.81
50936	3.31438372445055	2.88
52258	3.31423371496787	2.95
53614	3.31408510016597	3.04000000000001
55005	3.31393785172157	3.11
56433	3.3137918450838	3.19
57898	3.31364716732485	3.27
59400	3.313503894882	3.36
60942	3.3133618226726	3.44
62524	3.3132210359824	3.54000000000001
64146	3.31308160972329	3.63
65811	3.31294336441243	3.73
67519	3.31280638153499	3.82000000000001
69271	3.3126706564742	3.92
71069	3.31253611223633	4.01000000000001
72914	3.31240275381574	4.12
74806	3.31227065503098	4.23
76748	3.31213968158742	4.34
78740	3.31200990972468	4.45
80783	3.31188134446918	4.57000000000001
82880	3.3117538711051	4.68000000000001
85031	3.31162756394082	4.8
87238	3.31150237669831	4.93000000000001
89502	3.31137832367678	5.06
91825	3.31125536585644	5.18000000000001
94208	3.31113352030245	5.32000000000001
96653	3.31101275387147	5.45
99161	3.31089308532548	5.59
101735	3.31077444090333	5.73999999999999
104375	3.31065688859342	5.89
107084	3.31054036118546	6.04000000000001
109863	3.31042488259712	6.2
112715	3.31031039531026	6.34999999999999
115640	3.31019696442578	6.52
118641	3.31008453655483	6.69
121721	3.30997306582309	6.86
124880	3.30986261627299	7.04000000000001
128121	3.30975314447398	7.22
131446	3.30964464529408	7.40000000000001
134857	3.30953711484022	7.59999999999999
138357	3.30943052033302	7.79000000000001
141948	3.30932486283284	7.98999999999999
145632	3.30922014389944	8.2
149412	3.30911633844505	8.41
153290	3.30901345136357	8.63
157268	3.30891148747355	8.84999999999999
161350	3.30881040276902	9.08
165538	3.30871020663482	9.32000000000001
169834	3.30861090783515	9.56
174242	3.30851247056378	9.8
178764	3.30841490667591	10.06
183403	3.30831820651445	10.32
188163	3.30822234237804	10.59
193047	3.3081273098921	10.86
198057	3.30803312432499	11.14
203197	3.30793976373426	11.43
208471	3.3078472095369	11.72
213882	3.30775546281846	12.02
219433	3.30766452507266	12.33
225128	3.30757438251912	12.65
230971	3.30748502367957	12.98
236965	3.30739645361402	13.31
243115	3.30730864912386	13.66
249425	3.30722160410328	14.02
255898	3.30713532689434	14.38
262540	3.30704978723618	14.75
269354	3.30696499602485	15.14
276344	3.30688095141849	15.52
283517	3.30679761799261	15.92
290875	3.30671502066198	16.33
298424	3.30663313889816	16.75
306169	3.30655196560356	17.18
314115	3.30647149509728	17.62
322268	3.30639171328806	18.07
330632	3.3063126270058	18.54
339213	3.30623422468064	19.01
348017	3.30615649669857	19.5
357049	3.30607944354799	20.01


==> data/perfprof6-10-20-2-4.dat <==
iter	objfun	time
1	4.09123548356076	0.0200000000000102
2	4.05364526731479	0.0400000000000205
3	4.02827196506658	0.0500000000000114
4	4.01017110839442	0.0600000000000023
5	3.99648320789042	0.0700000000000216
6	3.98531768358899	0.0800000000000125
7	3.97545131826979	0.110000000000014
8	3.96618844895336	0.120000000000005
9	3.95719605212602	0.130000000000024
10	3.9483426786901	0.140000000000015
11	3.93958779878667	0.150000000000006
12	3.9309242206544	0.159999999999997
13	3.92235406902992	0.170000000000016
14	3.91388059696119	0.189999999999998
15	3.90550607477805	0.210000000000008
16	3.89723161234853	0.219999999999999
17	3.88905744017126	0.230000000000018
18	3.88098320810479	0.240000000000009
19	3.87300820588812	0.25
20	3.86513150762587	0.27000000000001
21	3.85735206172987	0.280000000000001
22	3.84966874578437	0.29000000000002
23	3.84208040000948	0.310000000000002
24	3.83458584801872	0.310000000000002
25	3.82718391011622	0.330000000000013
26	3.81987341219372	0.340000000000003
27	3.81265319197297	0.360000000000014
28	3.80552210357651	0.370000000000005
29	3.79847902097983	0.380000000000024
30	3.79152284066133	0.390000000000015
31	3.78465248363879	0.409999999999997
32	3.77786689701289	0.420000000000016
33	3.77116505510146	0.430000000000007
34	3.76454596022771	0.439999999999998
35	3.75800864321313	0.460000000000008
36	3.75155216361708	0.469999999999999
37	3.74517560975878	0.480000000000018
38	3.73887809855128	0.490000000000009
39	3.73265877517253	0.510000000000019
40	3.72651681259433	0.52000000000001
41	3.72045141098603	0.54000000000002
42	3.7144617970077	0.550000000000011
43	3.7085472230048	0.560000000000002
44	3.70270696611573	0.580000000000013
45	3.69694032730268	0.580000000000013
46	3.69124663031687	0.590000000000003
47	3.68562522060915	0.610000000000014
48	3.68007546419839	0.620000000000005
49	3.67459674651037	0.630000000000024
50	3.66918847120061	0.640000000000015
51	3.66385005897496	0.659999999999997
52	3.65858094642104	0.680000000000007
53	3.6533805848633	0.689999999999998
54	3.64824843925265	0.700000000000017
55	3.64318398709998	0.710000000000008
56	3.63818671746104	0.719999999999999
57	3.63325612997743	0.740000000000009
58	3.62839173397669	0.760000000000019
59	3.6235930476323	0.77000000000001
60	3.6189145870203	0.800000000000011
61	3.61437848056166	0.810000000000002
62	3.60997900223341	0.830000000000013
63	3.60571077238541	0.840000000000003
64	3.60156862540173	0.860000000000014
65	3.59754765509403	0.870000000000005
66	3.59364319910752	0.890000000000015
67	3.58985082339396	0.909999999999997
68	3.58616630791455	0.920000000000016
69	3.5825856334993	0.930000000000007
70	3.5791049697443	0.939999999999998
71	3.57572066384176	0.969999999999999
72	3.5724292302507	0.980000000000018
73	3.56922734112762	0.990000000000009
74	3.56611181744629	1.01000000000002
75	3.56307962074383	1.03
76	3.56012784543743	1.04000000000002
78	3.55445455858712	1.07000000000002
79	3.55172783816583	1.09
80	3.54907110929337	1.10000000000002
81	3.54648203233027	1.11000000000001
82	3.54395836396936	1.14000000000001
83	3.54149795241791	1.15000000000001
85	3.53675872325923	1.18000000000001
86	3.5344760202378	1.19
87	3.53224879542148	1.20000000000002
88	3.53007529182691	1.21000000000001
90	3.52588275745416	1.23000000000002
91	3.52386054047623	1.24000000000001
92	3.52188566650689	1.25
94	3.51807221474827	1.27000000000001
95	3.51623090282338	1.28
97	3.512672644146	1.31
98	3.51095325230466	1.32000000000002
99	3.50927212850595	1.33000000000001
101	3.5060202617725	1.35000000000002
102	3.5044474043164	1.36000000000001
104	3.50140282941443	1.38000000000002
105	3.49992921074042	1.39000000000001
107	3.4970747999015	1.42000000000002
108	3.49569229469313	1.43000000000001
110	3.49301261607893	1.45000000000002
112	3.49044160048819	1.47
113	3.48919501816343	1.48000000000002
115	3.48677626427951	1.51000000000002
117	3.48445239405837	1.53
118	3.4833244937233	1.54000000000002
120	3.48113383933352	1.56
122	3.47902636061235	1.59
124	3.47699787178543	1.61000000000001
125	3.4760120104697	1.62
127	3.47409470874912	1.64000000000001
129	3.47224700475031	1.67000000000002
131	3.47046552628143	1.69
133	3.46874709844013	1.71000000000001
135	3.46708873021343	1.73000000000002
137	3.46548760211789	1.76000000000002
139	3.46394105478838	1.77000000000001
141	3.46244657843316	1.80000000000001
143	3.46100180308075	1.83000000000001
145	3.45960448955151	1.85000000000002
147	3.45825252109296	1.87
149	3.45694389562389	1.89000000000001
152	3.45505810880531	1.92000000000002
154	3.45384977067226	1.94
156	3.45267857189374	1.97
158	3.4515429443946	1.98000000000002
161	3.44990296696786	2.02000000000001
163	3.44884992628138	2.04000000000002
165	3.44782757459896	2.06
168	3.44634889315819	2.10000000000002
170	3.44539797218881	2.13000000000002
173	3.44402115800092	2.18000000000001
175	3.44313482893274	2.22
178	3.44185024138317	2.24000000000001
181	3.42988543965089	2.29000000000002
183	3.42079290004058	2.32000000000002
186	3.41362502175691	2.36000000000001
189	3.40811201749104	2.40000000000001
191	3.40339625870813	2.44
194	3.400302177627	2.47
197	3.39832143713493	2.52000000000001
200	3.39416824680671	2.58000000000001
203	3.39249955844887	2.66
206	3.39176697232479	2.72
209	3.39144558957225	2.78
212	3.39130462527136	2.84
215	3.39124280259747	2.90000000000001
218	3.39121569011403	2.96000000000001
221	3.39120380009947	3.02000000000001
225	3.39119760737596	3.10000000000002
228	3.39119587009818	3.17000000000002
231	3.39119510823581	3.23000000000002
235	3.39119471143452	3.31
238	3.39119460011804	3.38000000000002
242	3.39119454214103	3.45000000000002
245	3.39119453119008	3.51000000000002
249	3.39119453009566	3.56
252	3.39119452925586	3.61000000000001
256	3.39119452813614	3.66
260	3.39119452701642	3.71000000000001
264	3.3911945258967	3.76000000000002
267	3.39119452505691	3.79000000000002
271	3.39119452393719	3.83000000000001
275	3.39119452281747	3.87
279	3.39119452169775	3.92000000000002
283	3.39119452057803	3.96000000000001
288	3.39119451917838	4.02000000000001
292	3.39119451805866	4.06
296	3.39119451693894	4.10000000000002
300	3.39119451581921	4.15000000000001
305	3.39119451441956	4.20000000000002
309	3.39119451329984	4.28
314	3.39119451190019	4.39000000000001
318	3.39119451078047	4.47
323	3.39119450938082	4.58000000000001
328	3.39119450798117	4.69
333	3.39119450658152	4.79000000000002
338	3.39119450518187	4.90000000000001
343	3.39119450378222	5
348	3.39119450238257	5.11000000000001
353	3.39119450098292	5.22
358	3.39119449958326	5.33000000000001
363	3.39119449818361	5.43000000000001
368	3.39119449678396	5.54000000000002
374	3.39119449510438	5.66
379	3.39119449370473	5.77000000000001
385	3.39119449202515	5.90000000000001
390	3.3911944906255	6
396	3.39119448894592	6.12
402	3.39119448726634	6.22
408	3.39119448558676	6.32000000000002
414	3.39119448390718	6.41
420	3.3911944822276	6.49000000000001
426	3.39119448054802	6.55000000000001
432	3.39119447886844	6.62
439	3.39119447690893	6.70000000000002
445	3.39119447522935	6.76000000000002
452	3.39119447326984	6.83000000000001
458	3.39119447159026	6.90000000000001
465	3.39119446963076	6.97
472	3.39119446767125	7.05000000000001
479	3.39119446571174	7.12
486	3.39119446375223	7.20000000000002
493	3.39119446179272	7.27000000000001
500	3.39119445983321	7.35000000000002
507	3.3911944578737	7.48000000000002
515	3.39119445563426	7.64000000000001
522	3.39119445367476	7.77000000000001
530	3.39119445143532	7.92000000000002
538	3.39119444919588	8.04000000000002
546	3.39119444695644	8.16
554	3.39119444471701	8.25
562	3.39119444247757	8.34
570	3.39119444023813	8.43000000000001
578	3.39119443799869	8.52000000000001
587	3.39119443547933	8.61000000000001
595	3.39119443323989	8.70000000000002
604	3.39119443072052	8.80000000000001
613	3.39119442820116	8.90000000000001
622	3.39119442568179	9.01000000000002
631	3.39119442316242	9.10000000000002
640	3.39119442064306	9.20000000000002
650	3.39119441784376	9.31
659	3.3911944153244	9.41
669	3.3911944125251	9.53
679	3.39119440972581	9.63000000000002
689	3.39119440692651	9.74000000000001
699	3.39119440412722	9.85000000000002
709	3.39119440132793	9.96000000000001
720	3.3911943982487	10.07
730	3.39119439544941	10.18
741	3.39119439237019	10.3
752	3.39119438929096	10.43
763	3.39119438621174	10.58
774	3.39119438313252	10.7
785	3.3911943800533	10.82
797	3.39119437669415	10.95
808	3.39119437361493	11.08
820	3.39119437025578	11.3
832	3.39119436689663	11.52
844	3.39119436353748	11.75
857	3.3911943598984	11.99
869	3.39119435653925	12.23
882	3.39119435290018	12.49
895	3.3911943492611	12.76
908	3.39119434562202	13.05
921	3.39119434198295	13.35
935	3.39119433806394	13.67
949	3.39119433414494	13.99
963	3.39119433022594	14.3
977	3.39119432630693	14.63
991	3.39119432238793	14.95
1006	3.391194318189	15.27
1020	3.39119431426999	15.56
1035	3.39119431007106	15.75
1050	3.39119430587213	15.91
1066	3.39119430139328	16.09
1081	3.39119429719435	16.25
1097	3.39119429271549	16.43
1113	3.39119428823663	16.6
1130	3.39119428347785	16.78
1146	3.39119427899899	16.95
1163	3.39119427424021	17.14
1180	3.39119426948143	17.32
1197	3.39119426472264	17.5
1215	3.39119425968393	17.7
1233	3.39119425464522	17.9
1251	3.39119424960652	18.1
1269	3.39119424456781	18.29
1288	3.39119423924917	18.5
1307	3.39119423393054	18.7
1326	3.3911942286119	18.91
1345	3.39119422329327	19.12
1365	3.39119421769471	19.34
1385	3.39119421209615	19.56
1405	3.39119420649759	19.78
1426	3.3911942006191	20.01


==> data/perfprof6-10-20-2-5.dat <==
iter	objfun	time
1	4.16016250483183	0.00999999999999091
2	4.15347337935781	0.0199999999999818
3	4.14597766703084	0.0199999999999818
4	4.14569167822335	0.0300000000000011
5	4.14317772579904	0.039999999999992
6	4.14180733528555	0.039999999999992
7	4.13880242413968	0.039999999999992
8	4.13743155779689	0.039999999999992
9	4.13451783094424	0.039999999999992
10	4.13269860872706	0.039999999999992
11	4.126562703144	0.039999999999992
12	4.12364214226189	0.039999999999992
13	4.12305818373167	0.0499999999999829
14	4.11311958092955	0.0499999999999829
15	4.11274169142523	0.0499999999999829
16	4.1110866997346	0.0499999999999829
17	4.10589044769651	0.0600000000000023
18	4.10288765428141	0.0600000000000023
19	4.09419200390902	0.0600000000000023
20	4.09352319019174	0.0600000000000023
21	4.08651568952581	0.0699999999999932
22	4.08154411386764	0.0699999999999932
23	4.07261228003278	0.0699999999999932
24	4.06386467415964	0.0699999999999932
25	4.01663483714735	0.0699999999999932
26	3.99887683683984	0.0699999999999932
27	3.94881482612843	0.0799999999999841
28	3.93717840922629	0.0799999999999841
29	3.90866813612909	0.0900000000000034
30	3.90140226824901	0.0900000000000034
31	3.90041467067808	0.0900000000000034
32	3.90021177860997	0.0900000000000034
33	3.87414447657418	0.0999999999999943
34	3.87268214357771	0.0999999999999943
35	3.86995348282859	0.0999999999999943
36	3.84804129064843	0.109999999999985
37	3.84472853601089	0.109999999999985
38	3.84121713431638	0.109999999999985
39	3.84059341986495	0.119999999999976
40	3.83464555906015	0.119999999999976
41	3.83458507311339	0.119999999999976
42	3.82986539092903	0.119999999999976
43	3.82771215054418	0.119999999999976
44	3.81172930138614	0.129999999999995
45	3.81147565515763	0.129999999999995
46	3.80091516102124	0.129999999999995
47	3.78635632307792	0.129999999999995
48	3.78006572368483	0.139999999999986
49	3.77282375203904	0.139999999999986
50	3.75922862262764	0.139999999999986
51	3.75009396766036	0.139999999999986
52	3.72605813826918	0.139999999999986
53	3.70475391106267	0.139999999999986
54	3.62816689770058	0.149999999999977
55	3.6124995427177	0.149999999999977
56	3.61226393019369	0.159999999999997
57	3.60992535156648	0.159999999999997
58	3.59892027383052	0.159999999999997
59	3.597300360994	0.159999999999997
60	3.58407709447439	0.169999999999987
61	3.58311877152367	0.169999999999987
62	3.57737607660475	0.169999999999987
63	3.57565155600922	0.169999999999987
64	3.56658830874079	0.169999999999987
65	3.55980160153845	0.179999999999978
66	3.55360628456501	0.179999999999978
67	3.55293654079276	0.179999999999978
68	3.55132651106775	0.179999999999978
69	3.54627408588101	0.179999999999978
70	3.54065126199086	0.179999999999978
71	3.53719009280604	0.179999999999978
72	3.53694277114699	0.179999999999978
73	3.49125468083185	0.179999999999978
74	3.48856032262031	0.189999999999998
75	3.48784267701023	0.189999999999998
76	3.48773201523201	0.199999999999989
77	3.48768057560609	0.199999999999989
79	3.48556842949894	0.20999999999998
80	3.48423665349883	0.20999999999998
81	3.47087308280644	0.219999999999999
82	3.47075203699206	0.219999999999999
83	3.46934724877598	0.219999999999999
85	3.4670998071274	0.22999999999999
86	3.46547511342407	0.22999999999999
87	3.46430765313738	0.22999999999999
88	3.46396848752368	0.22999999999999
90	3.46297860026686	0.239999999999981
91	3.46014812234831	0.239999999999981
92	3.46003921326602	0.239999999999981
94	3.45806411963119	0.239999999999981
95	3.45779466316206	0.239999999999981
97	3.45586833803317	0.25
98	3.4539896193905	0.25
100	3.45349316319783	0.25
101	3.45211044028049	0.25
103	3.45115442347893	0.259999999999991
104	3.4503861985702	0.259999999999991
106	3.44915121438827	0.259999999999991
107	3.44832922749619	0.259999999999991
109	3.44701468852642	0.269999999999982
110	3.44613397592744	0.269999999999982
112	3.44555970145216	0.269999999999982
114	3.44510613218901	0.280000000000001
115	3.44497212662273	0.280000000000001
117	3.44452448482834	0.280000000000001
119	3.4442936558874	0.280000000000001
121	3.44394827361024	0.289999999999992
122	3.4438440100289	0.289999999999992
124	3.44367900951343	0.289999999999992
126	3.4434369528717	0.289999999999992
128	3.4433577118762	0.299999999999983
130	3.44324159927233	0.299999999999983
132	3.4431638683826	0.299999999999983
134	3.44310718535739	0.319999999999993
136	3.44309041518318	0.319999999999993
138	3.44303850434841	0.319999999999993
140	3.44301518691313	0.319999999999993
142	3.44299813484422	0.329999999999984
144	3.44297104328649	0.329999999999984
146	3.44270166455179	0.329999999999984
148	3.43855638597079	0.340000000000003
151	3.43734231020775	0.349999999999994
153	3.43427781151204	0.349999999999994
155	3.43395775593766	0.349999999999994
157	3.42949464566209	0.359999999999985
160	3.42793310467165	0.359999999999985
162	3.42302221367614	0.379999999999995
165	3.42082595777278	0.389999999999986
167	3.41971507034844	0.389999999999986
170	3.41809877274179	0.399999999999977
172	3.41712843494313	0.399999999999977
175	3.4141316434063	0.409999999999997
177	3.41409555395074	0.419999999999987
180	3.41370691166894	0.429999999999978
183	3.41105647787773	0.439999999999998
185	3.41072950854747	0.439999999999998
188	3.41038300177633	0.449999999999989
191	3.41024328950444	0.45999999999998
194	3.41008067255259	0.469999999999999
197	3.40992129525328	0.469999999999999
199	3.4098528600251	0.47999999999999
202	3.40974416991221	0.489999999999981
205	3.40948999137495	0.489999999999981
209	3.40945449712183	0.5
212	3.40757568496879	0.5
215	3.40552439905121	0.519999999999982
218	3.40525220185798	0.519999999999982
221	3.40257460263561	0.530000000000001
225	3.40162257176443	0.549999999999983
228	3.39803176672747	0.549999999999983
231	3.39789475828454	0.560000000000002
235	3.3974459333402	0.579999999999984
238	3.39722395683195	0.590000000000003
242	3.39689843440277	0.590000000000003
245	3.39648019791201	0.599999999999994
249	3.39599493787724	0.609999999999985
253	3.39587199037921	0.609999999999985
257	3.39556758533032	0.619999999999976
260	3.39553001862803	0.629999999999995
264	3.39544691112326	0.639999999999986
268	3.39531677461235	0.639999999999986
272	3.39523847743319	0.649999999999977
276	3.39277786921118	0.659999999999997
280	3.39244564717744	0.669999999999987
285	3.39184181577842	0.679999999999978
289	3.39170823863505	0.689999999999998
293	3.39142145429924	0.699999999999989
297	3.38677155922525	0.70999999999998
302	3.37798776062422	0.719999999999999
306	3.37692566417993	0.72999999999999
311	3.37463910506317	0.72999999999999
316	3.37422939176208	0.75
320	3.37336627047349	0.75
325	3.37230319760014	0.759999999999991
330	3.3713949195263	0.769999999999982
335	3.37058120114583	0.780000000000001
340	3.3702567716852	0.789999999999992
345	3.36867416067662	0.799999999999983
350	3.36846066600468	0.810000000000002
355	3.36788449669094	0.810000000000002
360	3.36633632739005	0.819999999999993
366	3.36623580779535	0.840000000000003
371	3.36618504786594	0.859999999999985
377	3.36599550294207	0.859999999999985
382	3.36225972627219	0.869999999999976
388	3.36163322677292	0.889999999999986
394	3.36077226556217	0.889999999999986
400	3.35984443626033	0.899999999999977
406	3.35916147250374	0.909999999999997
412	3.35794819683175	0.929999999999978
418	3.35738594367146	0.949999999999989
424	3.35723810524895	0.969999999999999
431	3.35718572061972	0.989999999999981
437	3.35710475196285	1.00999999999999
443	3.35700771565592	1.03
450	3.35695572419037	1.03999999999999
457	3.35662701138405	1.06999999999999
464	3.35652439691122	1.09999999999999
470	3.35646900272654	1.11999999999998
477	3.35642053319392	1.13
485	3.35636720306131	1.16
492	3.35610299289153	1.19
499	3.35599259596924	1.20999999999998
507	3.35582140756643	1.22999999999999
514	3.35565726521834	1.25999999999999
522	3.35540399026319	1.28
530	3.35533112641199	1.29999999999998
537	3.35516259748721	1.31999999999999
545	3.35501950699449	1.34
554	3.35474845044603	1.34999999999999
562	3.35468140215349	1.36999999999998
570	3.35465092385691	1.38
579	3.35457188880017	1.38999999999999
587	3.35444233814168	1.41
596	3.35423644462416	1.42999999999998
605	3.35418578047514	1.44999999999999
614	3.35414304673043	1.47
623	3.35391149223138	1.47999999999999
632	3.35369957576173	1.5
642	3.35348169142297	1.51999999999998
651	3.35330816741419	1.53
661	3.35324586857814	1.54999999999998
671	3.35319188796908	1.56999999999999
681	3.35290303780276	1.57999999999998
691	3.35252786440912	1.59999999999999
701	3.35234622658664	1.61999999999998
712	3.3511840174251	1.63999999999999
722	3.35009180491625	1.66
733	3.35001491706466	1.69999999999999
744	3.34972054332176	1.72999999999999
755	3.34941895898683	1.75999999999999
767	3.34931122663199	1.78
778	3.34881042760405	1.81
790	3.34855675817725	1.84
801	3.348281590541	1.85999999999999
813	3.34806554855151	1.89999999999998
825	3.34780160901799	1.91999999999999
838	3.34756633775065	1.97
850	3.3473980956789	2
863	3.34731722572342	2.03999999999999
876	3.34724913560294	2.06999999999999
889	3.34716555234022	2.09999999999999
902	3.34712739569325	2.13
915	3.34700877953059	2.14999999999998
929	3.3468271451212	2.17999999999998
943	3.34666944738118	2.19999999999999
957	3.34654497907308	2.22999999999999
971	3.34648896257791	2.25999999999999
986	3.34636978164251	2.28
1000	3.34626004479741	2.31
1015	3.3460621933802	2.34
1030	3.3458253589177	2.36999999999998
1046	3.34548897876523	2.41
1061	3.34514573768521	2.44999999999999
1077	3.34498396450037	2.48999999999998
1093	3.34474125338979	2.54999999999998
1110	3.34433666422832	2.60999999999999
1126	3.3441859529999	2.66
1143	3.34394284165268	2.72
1160	3.34363838797352	2.78
1177	3.34319263513424	2.84999999999999
1195	3.34301497073295	2.91
1213	3.34297839045301	2.97
1231	3.34294213178358	3.01999999999998
1249	3.34288144030684	3.06999999999999
1268	3.3427405278008	3.10999999999999
1286	3.34269790893376	3.16
1306	3.34256019172717	3.20999999999998
1325	3.34244668992659	3.28999999999999
1345	3.3422531864832	3.34
1365	3.3419283132031	3.41
1385	3.3417090297095	3.45999999999998
1406	3.34166673777818	3.53
1427	3.34154091795458	3.59
1448	3.34119580885984	3.64999999999998
1470	3.34113881907282	3.69999999999999
1492	3.34087954659804	3.75
1514	3.34055230920202	3.81
1536	3.34040034107279	3.88
1559	3.33999235022587	3.94
1582	3.33976223293927	4.01999999999998
1606	3.33959402257586	4.10999999999999


==> data/perfprof6-10-20-2-6.dat <==
iter	objfun	time
1	4.88686265682808	0.002096
2	4.37068084925644	0.006377
3	4.00422191344756	0.007735
4	3.64604897482387	0.009863
5	3.44628842920649	0.012438
6	3.33605641818243	0.018228
7	3.33605641818243	0.025183
8	3.3073855263462	0.029779
9	3.3073855263462	0.034917
10	3.29985682659951	0.038127
11	3.29292125690969	0.041962
12	3.29030739812148	0.057478
13	3.28714835252709	0.064056
14	3.28714835252709	0.079
15	3.2867936189172	0.090134
16	3.2867936189172	0.101117
17	3.28657967460016	0.109006
18	3.28635872802812	0.116956
19	3.28585571204503	0.125497
20	3.28546990870549	0.135316
21	3.28435159578136	0.14622
22	3.28360051816816	0.153307
23	3.28347901696641	0.178117
24	3.2834414903638	0.18635
25	3.28344025261522	0.216232
26	3.28344025108739	0.245818


==> data/perfprof6-10-20-3-1.dat <==
iter	objfun	time
1	6.06440168366817	0
2	4.17933376117043	0.0100000000000193
3	3.97100029638837	0.0400000000000205
4	3.82691417197139	0.0500000000000114
5	3.72150883459058	0.0700000000000216
6	3.6326022668928	0.0900000000000034
7	3.55650749301147	0.0999999999999943
8	3.48966306494832	0.129999999999995
9	3.43032167638058	0.150000000000006
10	3.38233357020079	0.180000000000007
11	3.34117007203402	0.210000000000008
12	3.3052567680801	0.25
13	3.2729929537226	0.280000000000001
14	3.24379954813177	0.310000000000002
15	3.21720437653469	0.349999999999994
16	3.19286652153467	0.379999999999995
17	3.17051405325722	0.420000000000016
18	3.14988238438334	0.460000000000008
19	3.13073880093822	0.5
20	3.11294981295856	0.54000000000002
21	3.09639963802259	0.580000000000013
22	3.08093789764153	0.620000000000005
23	3.06645292761432	0.659999999999997
24	3.05282761391182	0.710000000000008
25	3.03997703260159	0.75
26	3.02786112509365	0.800000000000011
27	3.0164069917706	0.849999999999994
28	3.00556173804618	0.900000000000006
29	2.99523751697277	0.939999999999998
30	2.98537531199346	0.990000000000009
31	2.97594027877203	1.04000000000002
32	2.96628780135181	1.09
33	2.95542769583742	1.14000000000001
34	2.94029560621045	1.19
35	2.92421982484421	1.24000000000001
36	2.9114168028502	1.29000000000002
37	2.90028619366164	1.34
38	2.89016967717447	1.39000000000001
39	2.8807709684485	1.43000000000001
40	2.87190016005585	1.48000000000002
41	2.86345051571458	1.53
42	2.8553817583691	1.58000000000001
43	2.84766873792321	1.63
44	2.84031315496208	1.68000000000001
45	2.833364121694	1.73000000000002
46	2.82684086874279	1.77000000000001
47	2.82073081515459	1.82000000000002
48	2.81501028959552	1.87
49	2.80965407743898	1.92000000000002
50	2.80463730675803	1.97
51	2.79993528634135	2.01000000000002
52	2.79551883703998	2.06
53	2.79136287335305	2.11000000000001
54	2.7874412280498	2.16
55	2.78373117254628	2.21000000000001
56	2.78021345184894	2.25
57	2.77687374984426	2.30000000000001
58	2.77369672308459	2.34999999999999
59	2.7706677805477	2.40000000000001
60	2.76777500763805	2.45000000000002
61	2.76500647119188	2.5
62	2.7623529068669	2.54000000000002
63	2.75980573241166	2.59
64	2.75735791969491	2.64000000000001
65	2.75500184826461	2.69
66	2.75273214911178	2.74000000000001
67	2.7505393804353	2.78
68	2.7484232377597	2.83000000000001
69	2.74637219585186	2.88
70	2.74438171752471	2.93000000000001
71	2.74244794103798	2.98000000000002
72	2.74056741622505	3.03
73	2.73873699775816	3.07000000000002
74	2.73695354783413	3.12
75	2.73521430373799	3.17000000000002
76	2.73351709764375	3.22
77	2.73186017886535	3.27000000000001
78	2.73024167325297	3.32000000000002
79	2.72865963083348	3.36000000000001
80	2.72711223190298	3.41
81	2.72559771667607	3.46000000000001
82	2.72411443407521	3.51000000000002
83	2.72266084225262	3.59
84	2.721235442036	3.65000000000001
85	2.71983681948661	3.70000000000002
86	2.71846358964596	3.74000000000001
87	2.71711428101959	3.79000000000002
88	2.71578743195145	3.84
89	2.71448178972491	3.89000000000001
90	2.71319635350652	3.94
91	2.71193028793122	3.98000000000002
92	2.71068284384439	4.03
93	2.70945331639776	4.08000000000001
94	2.70824103974528	4.13
95	2.70704542229839	4.18000000000001
96	2.70586597224405	4.22
97	2.70470225530003	4.27000000000001
98	2.70355381614104	4.32000000000002
99	2.70242015437129	4.37
100	2.70130078395033	4.42000000000002
101	2.70019530940812	4.46000000000001
102	2.69910344081636	4.51000000000002
103	2.69802493774012	4.56
104	2.69695953436096	4.61000000000001
105	2.6959068977482	4.66
106	2.69486663186933	4.70000000000002
107	2.69383830721865	4.75
108	2.69282149075901	4.80000000000001
109	2.69181576382954	4.84999999999999
110	2.69082072641795	4.90000000000001
111	2.68983598997987	4.94
112	2.68886116408167	4.99000000000001
113	2.68789584509847	5.04000000000002
114	2.68693961521175	5.09
115	2.68599205669023	5.14000000000001
116	2.68505277772834	5.18000000000001
117	2.68412143845612	5.23000000000002
118	2.68319776339142	5.28
119	2.68228153255104	5.33000000000001
120	2.68137255770317	5.38
121	2.68047065981606	5.43000000000001
122	2.67957565789605	5.47
123	2.67868736538481	5.52000000000001
124	2.67780559029395	5.57000000000002
125	2.67693014442395	5.62
126	2.67606086196676	5.67000000000002
127	2.67519761255254	5.71000000000001
128	2.67434029489943	5.76000000000002
129	2.67348882393698	5.81
130	2.67264313091025	5.86000000000001
131	2.67180316252742	5.91
132	2.67096886585156	5.96000000000001
133	2.67014018253595	6.01000000000002
134	2.66931705962539	6.06
135	2.66849944853817	6.11000000000001
136	2.66768729317499	6.15000000000001
137	2.66688054204814	6.20000000000002
138	2.66607916025935	6.25
139	2.66528311252636	6.30000000000001
140	2.66449235652837	6.34999999999999
141	2.66370686213712	6.40000000000001
142	2.66292660292662	6.44
143	2.66215154134408	6.49000000000001
144	2.66138164362647	6.54000000000002
145	2.66061687580762	6.59
146	2.6598571924391	6.64000000000001
147	2.65910255401962	6.69
148	2.65835291672067	6.73000000000002
149	2.65760821703759	6.78
150	2.65686839884814	6.83000000000001
151	2.65613339898451	6.88
152	2.65540312721299	6.93000000000001
153	2.65467750166723	6.97
154	2.65395643507733	7.02000000000001
155	2.65323982909447	7.07000000000002
156	2.65252760566454	7.12
157	2.65181968994158	7.17000000000002
158	2.65111602678587	7.21000000000001
159	2.6504165721299	7.26000000000002
160	2.64972128380579	7.31
161	2.64903013404248	7.36000000000001
162	2.64834306178014	7.41
163	2.64766001414083	7.46000000000001
164	2.64698091610796	7.5
165	2.64630568618086	7.55000000000001
166	2.64563426881953	7.59999999999999
167	2.64496660307533	7.65000000000001
168	2.64430266796455	7.69
169	2.64364243495833	7.74000000000001
170	2.64298588261085	7.79000000000002
171	2.6423329607631	7.84
172	2.64168361253456	7.89000000000001
173	2.6410377626783	7.93000000000001
174	2.64039537181726	7.98000000000002
175	2.63975641365298	8.03
176	2.63912091197503	8.08000000000001
177	2.63848887979263	8.13
178	2.63786031273665	8.18000000000001
179	2.6372351693615	8.22
180	2.63661338132346	8.27000000000001
181	2.63599491876964	8.32000000000002
182	2.63537979158853	8.37
183	2.63476804229948	8.51000000000002
184	2.63415971278899	8.65000000000001
185	2.63355476438616	8.75
186	2.63295311792011	8.90000000000001
187	2.63235473638251	9.04000000000002
188	2.63175961629016	9.09999999999999
189	2.63116782881242	9.18000000000001
190	2.63057941526522	9.23000000000002
191	2.62999430263122	9.28
192	2.62941240863128	9.33000000000001
193	2.62883366079402	9.38
194	2.62825803788853	9.42000000000002
195	2.62768553101169	9.47
196	2.62711612955228	9.52000000000001
197	2.62654981750664	9.57000000000002
198	2.62598656092821	9.61000000000001
199	2.62542635162006	9.66
200	2.62486918260491	9.71000000000001
201	2.62431502600045	9.76000000000002
202	2.62376388172327	9.80000000000001
203	2.62321571771955	9.84999999999999
204	2.62267050068023	9.90000000000001
205	2.6221282648174	9.95000000000002
206	2.62158898268106	10
207	2.62105262081141	10.04
208	2.62051913961507	10.09
209	2.61998851449468	10.14
210	2.61946078159287	10.23
211	2.61893598904852	10.28
212	2.61841412039763	10.32
213	2.6178950921744	10.37
214	2.61737881036911	10.42
215	2.61686522258007	10.47
216	2.61635432773898	10.52
217	2.61584615134501	10.56
218	2.61534071683803	10.61
219	2.61483803476266	10.66
220	2.61433810899559	10.71
221	2.61384094589098	10.76
222	2.61334655747355	10.8
223	2.61285496084655	10.85
224	2.61236617871722	10.9
225	2.61188023951821	10.95
226	2.61139717374605	11
227	2.61091700754368	11.05
228	2.61043975677523	11.09
229	2.60996542425811	11.14
230	2.60949400077695	11.19
231	2.60902546807625	11.24
232	2.60855980157327	11.29
233	2.60809697166167	11.33
234	2.60763694401494	11.38
235	2.60717968002222	11.43
236	2.6067251380193	11.48
237	2.60627327519483	11.53
238	2.60582404961545	11.57
239	2.6053774218075	11.62
240	2.60493335557909	11.67
241	2.60449181811929	11.72
242	2.6040527796822	11.77
243	2.60361621321874	11.81
244	2.60318209416466	11.86
245	2.60275040040339	11.91
246	2.60232111233186	11.96
247	2.60189421292018	12.01
248	2.60146968766546	12.06
249	2.60104752436248	12.1
250	2.60062771270279	12.15
251	2.60021024377562	12.2
252	2.59979510958768	12.25
253	2.59938230266584	12.3
254	2.59897181576564	12.35
255	2.598563641673	12.39
256	2.59815777308812	12.44
257	2.59775420257184	12.49
258	2.59735292253834	12.54
259	2.59695392527057	12.59
260	2.59655720292529	12.64
261	2.59616274751227	12.69
262	2.59577055084101	12.74
263	2.59538060444202	12.81
264	2.5949928994818	12.85
265	2.59460742668628	12.9
266	2.59422417628513	12.95
267	2.59384313798055	13.03
268	2.59346430094037	13.08
269	2.59308765380861	13.13
270	2.592713184733	13.18
271	2.59234088139949	13.23
272	2.59197073107872	13.28
273	2.59160272067629	13.33
274	2.59123683678783	13.37
275	2.59087306575641	13.42
276	2.59051139372833	13.47
277	2.59015180670672	13.52
278	2.58979429059786	13.57
279	2.58943883125073	13.62
280	2.58908541448891	13.67
281	2.58873402613178	13.71
282	2.58838465201038	13.76
283	2.58803727797623	13.81
284	2.58769188990628	13.86
285	2.58734847370328	13.91
286	2.58700701529621	13.96
287	2.58666750064009	14.01
288	2.58632991571617	14.06
289	2.58599424653091	14.1
290	2.58566047911774	14.15
291	2.58532859953986	14.2
292	2.58499859389181	14.25
293	2.58467044830132	14.3
294	2.58434414893449	14.35
295	2.58401968199681	14.4
296	2.58369703373611	14.44
297	2.58337619044516	14.49
298	2.5830571384647	14.54
299	2.58273986418436	14.59
300	2.58242435404497	14.64
301	2.58211059454062	14.69
302	2.58179857222048	14.74
303	2.58148827368991	14.78
304	2.58117968561221	14.83
305	2.58087279471134	14.88
306	2.58056758777238	14.93
307	2.58026405164518	14.98
308	2.57996217324567	15.03
309	2.57966193955663	15.08
310	2.57936333763189	15.13
311	2.57906635459649	15.18
312	2.5787709776511	15.23
313	2.5784771940722	15.27
314	2.57818499121548	15.32
315	2.5778943565168	15.37
316	2.57760527749742	15.42
317	2.57731774176444	15.47
318	2.57703173701299	15.52
319	2.57674725102885	15.57
320	2.57646427169048	15.62
321	2.57618278697176	15.66
322	2.57590278494372	15.71
323	2.5756242537764	15.76
324	2.57534718174164	15.81
325	2.57507155721581	15.86
326	2.57479736867854	15.91
327	2.57452460471429	15.96
328	2.57425325401792	16
329	2.57398330539166	16.05
330	2.57371474774435	16.1
331	2.57344757009415	16.15
332	2.57318176157111	16.2
333	2.57291731141082	16.25
334	2.57265420895679	16.3
335	2.57239244365744	16.34
336	2.57213200506979	16.39
337	2.57187288285171	16.44
338	2.57161506676186	16.49
339	2.5713585466574	16.54
340	2.57110331248918	16.59
341	2.57084935430513	16.64
342	2.57059666224151	16.68
343	2.57034522652007	16.73
344	2.5700950374472	16.78
345	2.56984608540923	16.83
346	2.56959836086558	16.88
347	2.56935185435524	16.93
348	2.56910655648561	16.98
349	2.56886245793111	17.03
350	2.5686195494318	17.07
351	2.56837782179014	17.12
352	2.56813726586851	17.17
353	2.56789787258814	17.22
354	2.56765963292569	17.27
355	2.56742253791543	17.32
356	2.56718657864585	17.37
357	2.56695174626016	17.41
358	2.56671803195464	17.46
359	2.56648542698002	17.51
360	2.56625392264166	17.56
361	2.56602351030064	17.61
362	2.56579418137371	17.66
363	2.56556592733503	17.71
364	2.5653387397181	17.75
365	2.56511261011708	17.8
366	2.56488753018681	17.85
367	2.56466349164669	17.9
368	2.56444048628137	17.95
369	2.56421850594109	18
370	2.56399754254816	18.05
371	2.56377758809369	18.09
372	2.5635586346394	18.14
373	2.5633406743207	18.19
374	2.56312369934599	18.24
375	2.56290770199961	18.29
376	2.56269267464048	18.34
377	2.56247860970325	18.39
378	2.56226549969844	18.43
379	2.56205333721265	18.48
380	2.56184211490786	18.53
381	2.5616318255215	18.58
382	2.56142246186513	18.63
383	2.56121401682384	18.68
384	2.56100648335601	18.72
385	2.56079985449105	18.77
386	2.56059412333021	18.82
387	2.56038928304275	18.87
388	2.56018532686696	18.92
389	2.5599822481085	18.97
390	2.55978004013895	19.02
391	2.55957869639565	19.07
392	2.55937821038048	19.11
393	2.55917857565844	19.16
394	2.55897978585807	19.21
395	2.55878183467133	19.26
396	2.55858471585214	19.31
397	2.55838842321801	19.36
398	2.55819295064862	19.41
399	2.55799829208763	19.46
400	2.55780444154366	19.5
401	2.55761139308839	19.55
402	2.55741914086029	19.6
403	2.55722767906348	19.65
404	2.55703700197102	19.7
405	2.55684710392303	19.75
406	2.55665797933072	19.8
407	2.55646962267592	19.85
408	2.55628202851243	19.89
409	2.55609519146751	19.94
410	2.55590910624141	19.99
411	2.55572376760907	20.04


==> data/perfprof6-10-20-3-2.dat <==
iter	objfun	time
1	6.06440168366817	0
2	5.78160402204464	0
3	5.52249425885456	0
4	5.27032068987719	0
5	5.04960710531539	0
6	4.85804896189621	0
7	4.70486049274201	0
8	4.58277317271533	0
9	4.48664365968278	0
10	4.40890670425916	0
11	4.3499729382614	0
12	4.30752469922963	0
13	4.27040685325982	0
14	4.23678729472766	0
15	4.20576353587366	0
16	4.17674700919256	0
17	4.14932480945825	0
18	4.12317952316349	0
19	4.09806091640832	0
20	4.07376423753991	0
21	4.05011912552205	0
22	4.02698016782092	0
23	4.0042203431051	0
24	3.98172558917537	0
25	3.9593909042151	0
26	3.9375158025385	0
27	3.91882673061825	0
28	3.90155195877241	0
29	3.88542013008845	0
30	3.87025365909444	0
31	3.85591841633346	0
32	3.84233298536793	0
33	3.82940416069975	0
34	3.81706454822284	0
35	3.80525938737717	0
36	3.79394338803165	0
37	3.78307830213023	0
38	3.77263121864303	0
39	3.76257333932803	0
40	3.75287912360016	0
41	3.74352568019704	0
42	3.73449232870681	0
43	3.72576027361145	0
45	3.70913284477384	0
46	3.70120729309173	0.00999999999999091
47	3.69352238134698	0.00999999999999091
48	3.68606580908573	0.00999999999999091
49	3.67882619045283	0.00999999999999091
51	3.66495631375492	0.00999999999999091
52	3.65830709756101	0.00999999999999091
53	3.65183678572151	0.00999999999999091
55	3.63940148823813	0.00999999999999091
56	3.63342203234489	0.00999999999999091
58	3.62190657043182	0.00999999999999091
59	3.61635853823833	0.00999999999999091
61	3.60565431903036	0.00999999999999091
62	3.60048801019701	0.00999999999999091
64	3.59050367843359	0.00999999999999091
66	3.58095539429559	0.00999999999999091
67	3.5763349358361	0.00999999999999091
69	3.56738337465532	0.00999999999999091
71	3.55879557170099	0.00999999999999091
73	3.55054717674994	0.00999999999999091
74	3.54654324627766	0.00999999999999091
76	3.53876297427336	0.00999999999999091
78	3.53127019038033	0.00999999999999091
80	3.52404714639411	0.00999999999999091
83	3.51368307765019	0.00999999999999091
85	3.50706596707768	0.00999999999999091
87	3.50066706473231	0.00999999999999091
89	3.49447415234316	0.00999999999999091
91	3.48847593564167	0.00999999999999091
94	3.47982100448144	0.00999999999999091
96	3.47426543503195	0.00999999999999091
99	3.46623196191278	0.00999999999999091
101	3.4610646732228	0.00999999999999091
104	3.45357813361681	0.00999999999999091
107	3.44638905982562	0.00999999999999091
109	3.44175148876844	0.00999999999999091
112	3.43501399418431	0.00999999999999091
115	3.42852391447116	0.00999999999999091
118	3.42226554129974	0.00999999999999091
121	3.41622454740774	0.00999999999999091
124	3.41038783531166	0.00999999999999091
128	3.40290272772024	0.00999999999999091
131	3.3974976916855	0.00999999999999091
134	3.39226058738547	0.00999999999999091
138	3.38552338802787	0.00999999999999091
141	3.38064393502885	0.00999999999999091
145	3.37435483068329	0.00999999999999091
149	3.36829851492704	0.00999999999999091
153	3.36246002258916	0.00999999999999091
157	3.35682573593018	0.00999999999999091
161	3.35138323119423	0.00999999999999091
165	3.34612114598438	0.00999999999999091
169	3.34102906422266	0.00999999999999091
174	3.33488852361627	0.00999999999999091
178	3.33014510815639	0.00999999999999091
183	3.32441403106581	0.00999999999999091
188	3.3188899204051	0.00999999999999091
192	3.31461089052539	0.00999999999999091
197	3.30942740057952	0.00999999999999091
203	3.30343524578152	0.00999999999999091
208	3.29862007868792	0.00999999999999091
213	3.2939572451241	0.00999999999999091
219	3.28855117204002	0.00999999999999091
224	3.28419488384214	0.0199999999999818
230	3.27913533848369	0.0199999999999818
236	3.27424854800599	0.0199999999999818
242	3.26952428685018	0.0199999999999818
249	3.26420560401332	0.0199999999999818
255	3.25980233910367	0.0199999999999818
262	3.25483574386819	0.0199999999999818
269	3.25004199301472	0.0199999999999818
276	3.24541067353633	0.0199999999999818
283	3.24093225137654	0.0199999999999818
290	3.23659797645398	0.0199999999999818
298	3.23181073070372	0.0199999999999818
305	3.22775904425833	0.0199999999999818
313	3.2232762020385	0.0199999999999818
321	3.21894195670461	0.0199999999999818
330	3.21423293142046	0.0199999999999818
338	3.2101869155471	0.0199999999999818
347	3.20578310976589	0.0199999999999818
356	3.20152694302456	0.0199999999999818
365	3.19740979809105	0.0199999999999818
375	3.19298863182061	0.0199999999999818
385	3.18871937157231	0.0199999999999818
395	3.18459290135719	0.0199999999999818
405	3.18060086078525	0.0300000000000011
415	3.17673556522311	0.0300000000000011
426	3.1726216989441	0.0300000000000011
437	3.16864397720655	0.0300000000000011
449	3.16445059153966	0.0300000000000011
460	3.16073259170319	0.0300000000000011
472	3.15680588354979	0.0300000000000011
485	3.15269520376876	0.0300000000000011
497	3.14902512313679	0.0300000000000011
510	3.14517595193605	0.0300000000000011
523	3.14145094863563	0.0300000000000011
537	3.13756998946084	0.0300000000000011
551	3.13381636789233	0.0300000000000011
565	3.13018247623483	0.0300000000000011
580	3.12641394750268	0.039999999999992
595	3.12276693132151	0.039999999999992
610	3.11923416279041	0.039999999999992
626	3.11558427591543	0.039999999999992
643	3.11183202010916	0.039999999999992
659	3.10842114522899	0.039999999999992
676	3.1049391149631	0.039999999999992
694	3.10139281329445	0.039999999999992
712	3.09797857383669	0.039999999999992
731	3.09450649397581	0.039999999999992
750	3.09115969924912	0.039999999999992
769	3.08792926678997	0.0499999999999829
789	3.08464591217986	0.0499999999999829
810	3.08131894476117	0.0499999999999829
831	3.07810725907287	0.0499999999999829
852	3.0750033807189	0.0499999999999829
874	3.07186000645786	0.0499999999999829
897	3.06868479652293	0.0499999999999829
920	3.06561599972516	0.0499999999999829
944	3.06252017408975	0.0599999999999739
969	3.05940375583013	0.0599999999999739
994	3.05639114184166	0.0599999999999739
1020	3.05336139612987	0.0599999999999739
1046	3.0504307080971	0.0599999999999739
1073	3.04748586705013	0.0599999999999739
1101	3.04453170930464	0.0599999999999739
1130	3.04157269309751	0.0699999999999932
1159	3.03870997844327	0.0699999999999932
1189	3.03584387698993	0.0699999999999932
1220	3.03297807797272	0.0699999999999932
1252	3.03011595797801	0.0699999999999932
1285	3.0272605957291	0.0699999999999932
1318	3.024497150892	0.0699999999999932
1352	3.02174047460369	0.0699999999999932
1387	3.01899309824373	0.0799999999999841
1424	3.01618257434441	0.0799999999999841
1460	3.01353519829264	0.0799999999999841
1498	3.01082860688059	0.0799999999999841
1537	3.00813920738112	0.0799999999999841
1577	3.00546848322236	0.089999999999975
1618	3.00281774846269	0.0999999999999943
1660	3.00018816023675	0.0999999999999943
1704	2.99752107327314	0.0999999999999943
1748	2.99493854725304	0.0999999999999943
1793	2.99237974711209	0.0999999999999943
1840	2.98979109805444	0.109999999999985
1888	2.9872307360585	0.109999999999985
1937	2.98469892071888	0.109999999999985
1987	2.98219583443849	0.119999999999976
2039	2.97967384138616	0.119999999999976
2092	2.97718368670496	0.119999999999976
2146	2.9747251948384	0.119999999999976
2202	2.97225471288569	0.129999999999995
2259	2.9698180844155	0.129999999999995
2318	2.9673740829087	0.129999999999995
2378	2.96496552837698	0.139999999999986
2440	2.96255349209088	0.139999999999986
2503	2.96017798690761	0.139999999999986
2568	2.957802255816	0.149999999999977
2635	2.95542882875508	0.149999999999977
2703	2.95309382674537	0.149999999999977
2774	2.95073070917699	0.159999999999997
2846	2.94840803971202	0.159999999999997
2920	2.94609385217283	0.159999999999997
2996	2.94378981673959	0.169999999999987
3074	2.94149744668641	0.169999999999987
3153	2.93924616912246	0.179999999999978
3235	2.93698024216141	0.179999999999978
3319	2.93472971701838	0.179999999999978
3406	2.93247001091383	0.189999999999998
3494	2.93025394400256	0.189999999999998
3585	2.92803189135807	0.199999999999989
3678	2.92583007193778	0.199999999999989
3774	2.92362645333172	0.20999999999998
3872	2.92144552228298	0.219999999999999
3972	2.91928766812586	0.219999999999999
4076	2.91711203081814	0.22999999999999
4182	2.91496261268316	0.22999999999999
4290	2.91283953229428	0.239999999999981
4402	2.91070532887385	0.239999999999981
4516	2.90859982613335	0.25
4634	2.90648759898408	0.259999999999991
4754	2.90440582031571	0.259999999999991
4878	2.90232097773681	0.269999999999982
5004	2.90026775869763	0.269999999999982
5134	2.89821446894405	0.280000000000001
5268	2.8961633515202	0.289999999999992
5405	2.89413105017827	0.299999999999983
5545	2.89211806396512	0.299999999999983
5689	2.8901110802683	0.309999999999974
5837	2.88811168800028	0.319999999999993
5989	2.88612132163793	0.329999999999984
6145	2.88414127180144	0.339999999999975
6304	2.88218481068631	0.349999999999994
6468	2.8802283705054	0.359999999999985
6636	2.87828536724468	0.369999999999976
6809	2.87634557136149	0.379999999999995
6986	2.8744214082873	0.389999999999986
7167	2.87251346743417	0.399999999999977
7353	2.87061218976716	0.409999999999997
7544	2.86871891849642	0.419999999999987
7741	2.86682540250927	0.429999999999978
7942	2.8649519528312	0.439999999999998
8148	2.86308979070775	0.449999999999989
8360	2.86123115895561	0.45999999999998
8577	2.85938599100346	0.47999999999999
8800	2.85754682830519	0.489999999999981
9029	2.85571498313287	0.5
9263	2.85389928661701	0.509999999999991
9504	2.85208529864736	0.519999999999982
9751	2.8502818635477	0.539999999999992
10005	2.84848286987193	0.549999999999983
10265	2.84669648136668	0.559999999999974
10531	2.84492336186499	0.579999999999984
10805	2.84315135399198	0.589999999999975
11086	2.84138828403658	0.609999999999985
11374	2.83963510593277	0.619999999999976
11670	2.83788685804696	0.639999999999986
11973	2.83615046909376	0.659999999999997
12284	2.83442112557953	0.679999999999978
12603	2.83269989995724	0.699999999999989
12931	2.8309826037251	0.719999999999999
13267	2.82927557244835	0.72999999999999
13612	2.82757471737764	0.75
13965	2.8258858663725	0.769999999999982
14328	2.8242004639804	0.789999999999992
14701	2.82251984004505	0.809999999999974
15083	2.82084951527399	0.829999999999984
15475	2.81918603096478	0.849999999999994
15877	2.81753039876216	0.869999999999976
16289	2.81588353331149	0.899999999999977
16713	2.81423861397431	0.919999999999987
17147	2.81260447308526	0.939999999999998
17593	2.81097454781447	0.95999999999998
18050	2.809353532091	0.989999999999981
18519	2.80773881809688	1.01999999999998
19000	2.80613140662822	1.04999999999998
19494	2.8045290078094	1.06999999999999
20001	2.80293271988408	1.09999999999999
20521	2.8013435408304	1.13
21054	2.79976237444999	1.16
21601	2.79818719897167	1.19
22162	2.79661899613261	1.22
22738	2.79505598149126	1.25
23329	2.79349919194449	1.28
23936	2.79194704940808	1.30999999999997
24558	2.79040307230922	1.33999999999997
25196	2.78886564715316	1.38
25851	2.78733335903746	1.41
26523	2.78580721376427	1.45999999999998
27212	2.78428812427372	1.5
27919	2.78277480720677	1.53999999999999
28645	2.78126614322231	1.57999999999998
29389	2.77976513973869	1.60999999999999
30153	2.77826868949063	1.66
30937	2.77677780527285	1.69999999999999
31741	2.77529340759084	1.73999999999998
32565	2.77381633024866	1.78999999999999
33412	2.77234218063305	1.83999999999997
34280	2.7708754135722	1.88999999999999
35171	2.76941353166317	1.92999999999998
36085	2.76795747750982	1.97999999999999
37023	2.76650658233882	2.03999999999999
37985	2.76506175239878	2.08999999999997
38972	2.76362237217045	2.13999999999999
39985	2.76218791321159	2.19999999999999
41024	2.76075928175334	2.25
42090	2.75933598410496	2.30999999999997
43184	2.75791759984174	2.36999999999998
44307	2.75650377545607	2.42999999999998
45458	2.75509662793466	2.48999999999998
46639	2.75369454122528	2.55999999999997
47852	2.75229609701174	2.61999999999998
49095	2.75090447265536	2.69999999999999
50371	2.74951714655407	2.75999999999999
51680	2.74813501932767	2.83999999999997
53023	2.74675789868098	2.91999999999999
54401	2.74538563141329	2.98999999999998
55815	2.7440180995825	3.06999999999999
57266	2.74265521693796	3.14999999999998
58754	2.74129782462455	3.22999999999999
60281	2.7399449392943	3.30999999999997
61848	2.7385965530629	3.39999999999998
63455	2.73725350141831	3.47999999999999
65104	2.73591494242362	3.57999999999998
66796	2.73458092220233	3.66
68532	2.73325149969686	3.75999999999999
70313	2.7319267447449	3.85999999999999
72140	2.73060673631071	3.95999999999998
74015	2.72929086916949	4.05999999999997
75939	2.72797929521282	4.16999999999999
77912	2.7266728201554	4.28
79937	2.72537027318777	4.38999999999999
82015	2.72407186259631	4.5
84146	2.72277838993484	4.61999999999998
86333	2.72148883926068	4.73999999999998
88577	2.72020345330496	4.85999999999999
90879	2.71892246517159	4.98999999999998
93240	2.71764609806283	5.11999999999998
95664	2.71637301201139	5.25
98150	2.71510454831422	5.38999999999999
100701	2.71383996111809	5.53
103318	2.71257955233503	5.66999999999999
106003	2.71132314499009	5.82999999999998
108758	2.71007059719584	5.97
111584	2.70882223414226	6.11999999999998
114484	2.70757751386166	6.28999999999999
117459	2.70633679213444	6.44999999999999
120512	2.70509960184588	6.61999999999998
123644	2.70386631947654	6.78999999999999
126857	2.70263691800444	6.97
130154	2.70141102114398	7.14999999999998
133537	2.70018866532046	7.32999999999998
137007	2.69897024445551	7.51999999999998
140568	2.69775511384883	7.70999999999998
144221	2.69654369502873	7.91
147969	2.69533574208057	8.11999999999998
151815	2.6941310499268	8.32999999999998
155760	2.69293005076479	8.53999999999999
159808	2.69173226768714	8.76999999999998
163961	2.69053785656828	9
168223	2.68934641860832	9.22999999999999
172594	2.68815868419182	9.47
177080	2.68697375387151	9.70999999999998
181682	2.68579210508228	9.97
186404	2.68461343798072	10.23
191248	2.68343797638908	10.5
196218	2.68226546665584	10.76
201318	2.6810956945092	11.04
206550	2.67992892111244	11.33
211918	2.67876496344118	11.63
217425	2.67760387735916	11.93
223076	2.67644531925632	12.24
228874	2.67528938688953	12.56
234822	2.67413617850209	12.89
240924	2.67298560588631	13.22
247186	2.67183723809393	13.56
253610	2.67069140409137	13.91
260201	2.66954789388954	14.28
266963	2.66840669517215	14.66
273901	2.66726764359011	15.03
281020	2.66613060057591	15.43
288323	2.66499575706154	15.91
295816	2.66386284372276	16.32
303504	2.66273177167887	16.74
311392	2.66160246821093	17.17
319484	2.66047501203163	17.62
327787	2.65934907775325	18.07
336306	2.65822463962295	18.53
345046	2.65710167952981	19.01
354014	2.65597993855925	19.5
363214	2.65485954888287	20.01


==> data/perfprof6-10-20-3-3.dat <==
iter	objfun	time
1	6.06440168366817	0
2	5.78160402204464	0
3	5.33229216289895	0
4	4.82701729603675	0
5	4.71053403082126	0
6	4.41864160139101	0
7	4.3028666615657	0
8	4.13335763244338	0
9	4.09085629894472	0
10	3.95464797368857	0
11	3.92789093703312	0
12	3.80589628151754	0
13	3.7850479219087	0
14	3.70842795526421	0
15	3.63565510124403	0
16	3.60906120441878	0
17	3.57754999466249	0
18	3.56274897920565	0
19	3.49995617676962	0
20	3.48214968776586	0
21	3.45663611549502	0
22	3.44211285642298	0
23	3.43416482400344	0
24	3.37459413565527	0
25	3.36088195800013	0
26	3.34027405701255	0
27	3.32779507457116	0
28	3.31561678394491	0
29	3.30833769877147	0
30	3.30040930819368	0
31	3.29506670432952	0
32	3.28311562748884	0
33	3.27646421340364	0
34	3.26231171533628	0
35	3.25605987664038	0
36	3.24375730806744	0
37	3.24142182641795	0
38	3.23609395359034	0
39	3.18142062244653	0
40	3.17538991330743	0
41	3.16680750897447	0
42	3.16333786417699	0
43	3.16078433582299	0
45	3.13905723594518	0
46	3.13559467560842	0
47	3.12955633883089	0
48	3.12589538904743	0
49	3.12198591461063	0
51	3.11705266813882	0
52	3.11636382344342	0
53	3.09951986434319	0
55	3.09116356010111	0
56	3.087678934833	0
58	3.08081968732518	0
59	3.07806810146903	0
61	3.07483963778028	0
62	3.06228758055984	0
64	3.05525200771791	0
65	3.05216886025979	0
67	3.04605437885195	0
69	3.04108261856106	0
71	3.03801733763127	0
72	3.03766083163242	0
74	3.02406857642215	0
76	3.01878202845892	0
78	3.01450479289875	0
80	3.01120922139543	0
82	3.00951595999255	0
84	2.99991932843162	0
86	2.99569270881552	0
89	2.99035860814957	0
91	2.98759687874121	0
93	2.98599329768519	0
96	2.97675808062684	0
98	2.97325653207304	0
101	2.96896733456024	0
103	2.9668651675933	0
106	2.95993977331652	0
109	2.95564470765667	0
112	2.95173937100999	0
114	2.94965333089405	0
117	2.94814118445996	0
120	2.9401122471677	0
124	2.93559456144136	0
127	2.93310232674551	0
130	2.92768513977031	0
133	2.92437917335663	0
137	2.92046712481895	0.00999999999999091
140	2.91855769752474	0.00999999999999091
144	2.91220852030601	0.00999999999999091
148	2.9084981439917	0.00999999999999091
152	2.9057498919473	0.00999999999999091
155	2.90127019750074	0.00999999999999091
159	2.89769967824044	0.00999999999999091
164	2.89416652640262	0.00999999999999091
168	2.8895550471583	0.00999999999999091
172	2.88632163246815	0.00999999999999091
177	2.88308744290539	0.00999999999999091
181	2.87893316251732	0.00999999999999091
186	2.87529382284715	0.00999999999999091
191	2.87252011560252	0.00999999999999091
195	2.86862399390552	0.00999999999999091
201	2.86465555646287	0.00999999999999091
206	2.86251728352639	0.00999999999999091
211	2.85780872908505	0.00999999999999091
216	2.85497007551077	0.00999999999999091
222	2.85092679882728	0.00999999999999091
228	2.8475189967757	0.00999999999999091
234	2.84501439950871	0.00999999999999091
240	2.84065145944168	0.00999999999999091
246	2.83781005665929	0.00999999999999091
252	2.83425533505728	0.00999999999999091
259	2.83090636840502	0.00999999999999091
265	2.82912235191217	0.00999999999999091
272	2.82449792563828	0.00999999999999091
279	2.82207615791537	0.00999999999999091
287	2.81766755307721	0.00999999999999091
294	2.8153095472758	0.00999999999999091
301	2.81164517481562	0.0200000000000102
309	2.80893908086698	0.0200000000000102
317	2.80522014525325	0.0200000000000102
325	2.80272564751994	0.0200000000000102
334	2.79884492191312	0.0200000000000102
342	2.79672192454382	0.0200000000000102
351	2.79286400247347	0.0200000000000102
360	2.78974555463416	0.0200000000000102
370	2.78670488337218	0.0200000000000102
379	2.7836366911732	0.0200000000000102
389	2.78109404132292	0.0200000000000102
399	2.77765824126154	0.0200000000000102
409	2.774730018302	0.0200000000000102
420	2.7719827794053	0.0200000000000102
431	2.76871900502426	0.0200000000000102
442	2.76575967758986	0.0200000000000102
453	2.76339431040802	0.0200000000000102
465	2.76014173536056	0.0200000000000102
477	2.75718697763226	0.0300000000000011
489	2.75440726217614	0.0300000000000011
502	2.75197630111533	0.0300000000000011
515	2.74887275251285	0.0300000000000011
528	2.74602668903949	0.0300000000000011
542	2.74314635072365	0.0300000000000011
556	2.74037337083669	0.0300000000000011
570	2.7376909678214	0.0300000000000011
585	2.73495704629395	0.0300000000000011
600	2.73226327727905	0.0300000000000011
615	2.7303446712509	0.0300000000000011
631	2.72698630622132	0.0300000000000011
648	2.72425124275545	0.039999999999992
664	2.72171040224419	0.039999999999992
681	2.71913940091834	0.039999999999992
699	2.71650466768893	0.039999999999992
717	2.71397645407504	0.039999999999992
736	2.71148404799276	0.039999999999992
755	2.70874499065076	0.039999999999992
774	2.70628813858507	0.039999999999992
794	2.70382272615775	0.039999999999992
815	2.70155061612339	0.0499999999999829
836	2.69873433487126	0.0499999999999829
857	2.69642304654874	0.0499999999999829
879	2.69386959903739	0.0499999999999829
902	2.69147975534802	0.0499999999999829
925	2.68899045267095	0.0499999999999829
949	2.68669845998086	0.0499999999999829
974	2.68413012161834	0.0600000000000023
999	2.68173981699133	0.0600000000000023
1025	2.6794958983005	0.0600000000000023
1051	2.67704704833049	0.0600000000000023
1078	2.67467153359412	0.0600000000000023
1106	2.67230368965607	0.0600000000000023
1135	2.66993613591216	0.0600000000000023
1164	2.66763384913781	0.0699999999999932
1194	2.66533657823531	0.0699999999999932
1225	2.66303238195929	0.0699999999999932
1256	2.66080118550818	0.0699999999999932
1289	2.65853798743448	0.0699999999999932
1322	2.65645421865368	0.0799999999999841
1356	2.65397937859586	0.0799999999999841
1391	2.65180133548582	0.0799999999999841
1427	2.6494860994172	0.0799999999999841
1464	2.6473465556966	0.0799999999999841
1502	2.64502695573367	0.0900000000000034
1540	2.64283488019101	0.0900000000000034
1580	2.64061567676821	0.0900000000000034
1621	2.63854262528208	0.0900000000000034
1663	2.63633846828628	0.0999999999999943
1706	2.63401596609012	0.0999999999999943
1750	2.63183833057072	0.0999999999999943
1795	2.62968608871728	0.0999999999999943
1841	2.6275839476105	0.109999999999985
1889	2.62534224025732	0.109999999999985
1938	2.62325531656494	0.109999999999985
1988	2.62103288772106	0.120000000000005
2039	2.61887986562592	0.120000000000005
2091	2.61675164763172	0.120000000000005
2145	2.61460465731208	0.129999999999995
2201	2.61244461614031	0.129999999999995
2258	2.61032650888152	0.129999999999995
2316	2.60815334527967	0.139999999999986
2376	2.60605514427035	0.139999999999986
2437	2.60388754393027	0.139999999999986
2500	2.6017361168955	0.150000000000006
2564	2.59961285921302	0.150000000000006
2631	2.59750892854302	0.159999999999997
2699	2.59527298355494	0.159999999999997
2768	2.59313064986346	0.159999999999997
2840	2.59101545511362	0.169999999999987
2913	2.5888559228824	0.169999999999987
2988	2.58663812998191	0.180000000000007
3065	2.58447707095991	0.180000000000007
3144	2.58228836755062	0.189999999999998
3226	2.58007724749953	0.189999999999998
3309	2.57789447738282	0.199999999999989
3394	2.57575701525751	0.199999999999989
3482	2.57349392550887	0.210000000000008
3572	2.57126982961799	0.210000000000008
3664	2.56900398693629	0.219999999999999
3759	2.5667680368923	0.219999999999999
3856	2.56450013656137	0.22999999999999
3955	2.56226333454112	0.240000000000009
4057	2.55994211361226	0.240000000000009
4162	2.55763371965258	0.25
4269	2.55530538804909	0.259999999999991
4380	2.55299202311815	0.259999999999991
4493	2.55059087473775	0.27000000000001
4609	2.54822511649524	0.280000000000001
4728	2.5458243789368	0.280000000000001
4850	2.54337533590401	0.289999999999992
4975	2.54092600531143	0.299999999999983
5103	2.53847251631524	0.310000000000002
5235	2.53596601097427	0.310000000000002
5370	2.53340876436305	0.319999999999993
5509	2.53083758102751	0.329999999999984
5651	2.5282288226096	0.340000000000003
5797	2.52559996676162	0.349999999999994
5946	2.52293019344902	0.359999999999985
6100	2.52020391271855	0.370000000000005
6257	2.51745966082408	0.379999999999995
6419	2.51465829807368	0.379999999999995
6584	2.51187764910178	0.389999999999986
6754	2.50895948120995	0.409999999999997
6929	2.50604031864131	0.419999999999987
7108	2.50308107131256	0.430000000000007
7291	2.50008543816734	0.439999999999998
7479	2.49705177906743	0.449999999999989
7672	2.4939985087571	0.460000000000008
7870	2.49089739465772	0.469999999999999
8074	2.48777756142747	0.490000000000009
8282	2.48466896116608	0.5
8496	2.48150230047143	0.509999999999991
8715	2.47837141858066	0.530000000000001
8940	2.47522349835504	0.539999999999992
9171	2.47211021520722	0.560000000000002
9408	2.46899457859551	0.579999999999984
9650	2.46592207243598	0.590000000000003
9899	2.46287696693037	0.599999999999994
10155	2.45987341133194	0.620000000000005
10417	2.45687771571379	0.639999999999986
10686	2.4539305843741	0.650000000000006
10962	2.45103520973794	0.669999999999987
11245	2.44814144201882	0.689999999999998
11535	2.44530169228265	0.710000000000008
11833	2.44247371401747	0.72999999999999
12138	2.43969100612323	0.740000000000009
12452	2.43694061533412	0.77000000000001
12773	2.43420568988151	0.789999999999992
13103	2.43148581285402	0.810000000000002
13441	2.4288053174167	0.829999999999984
13788	2.42615438946694	0.849999999999994
14144	2.42350632359604	0.870000000000005
14509	2.42090691870643	0.900000000000006
14883	2.41830889349039	0.919999999999987
15268	2.41573939489112	0.939999999999998
15662	2.41317542971989	0.969999999999999
16066	2.41063714239892	1
16481	2.40811223080529	1.02000000000001
16906	2.40560363325845	1.04999999999998
17342	2.40311520659134	1.07999999999998
17790	2.40063010028765	1.09999999999999
18249	2.39816893075755	1.13
18720	2.3957220602303	1.16
19204	2.39328583045691	1.19
19699	2.39088069827989	1.22
20208	2.38848657375536	1.25999999999999
20729	2.38611000805978	1.28999999999999
21265	2.38376155836354	1.31999999999999
21813	2.38145112506179	1.35999999999999
22377	2.3791539987293	1.40000000000001
22954	2.37689691799603	1.44
23547	2.37466746062493	1.47
24154	2.3724733007671	1.50999999999999
24778	2.37030688013713	1.54999999999998
25418	2.36815749034371	1.59
26074	2.36603791597536	1.63
26747	2.36394488578166	1.68000000000001
27437	2.36187269058618	1.72
28145	2.35982162608646	1.77000000000001
28872	2.35778295464029	1.81999999999999
29617	2.35575905591984	1.85999999999999
30382	2.353751249822	1.91999999999999
31166	2.35181827460899	1.96000000000001
31970	2.34990568665483	2.00999999999999
32796	2.34800646817798	2.06999999999999
33642	2.34612465703108	2.12
34511	2.34422792559846	2.18000000000001
35401	2.34235348330789	2.24000000000001
36315	2.34055292445923	2.28999999999999
37253	2.33875631267141	2.34999999999999
38214	2.3369643332377	2.41
39201	2.33516366365567	2.47999999999999
40212	2.33343685129052	2.53999999999999
41250	2.33171395407644	2.60999999999999
42315	2.32997089149844	2.68000000000001
43408	2.32825719645108	2.75
44528	2.3265804524036	2.81
45677	2.32485929727847	2.88999999999999
46856	2.3231998442944	2.96000000000001
48066	2.32151250363212	3.03999999999999
49307	2.31984157399288	3.10999999999999
50579	2.31818370638839	3.19
51885	2.31653056514378	3.27000000000001
53224	2.31488277058174	3.37
54598	2.31323690425684	3.44999999999999
56008	2.31160578322717	3.53999999999999
57453	2.30998102601774	3.63
58936	2.30836063749048	3.72
60458	2.30674301265437	3.79999999999998
62018	2.3051360969516	3.88999999999999
63619	2.30352524842778	3.99000000000001
65261	2.30192399651084	4.09
66946	2.30032582454484	4.19
68674	2.29873271015959	4.28999999999999
70447	2.29714652230433	4.38999999999999
72265	2.2955674466205	4.5
74130	2.29398943456534	4.60999999999999
76044	2.29241659869763	4.71000000000001
78007	2.29085090035811	4.84
80020	2.2892894842577	4.94999999999999
82086	2.28773606249112	5.07999999999998
84205	2.28618434758345	5.19999999999999
86379	2.28464261416817	5.32999999999998
88608	2.28310680029723	5.46000000000001
90895	2.28157504694033	5.59999999999999
93242	2.28005015045832	5.72999999999999
95649	2.27852861531758	5.87
98118	2.27701575313784	6.02000000000001
100650	2.27550837927782	6.16
103248	2.27400670777753	6.31
105913	2.27251013578215	6.47
108647	2.27102137455761	6.63999999999999
111452	2.26953923479123	6.81
114329	2.26806025927109	6.97
117280	2.26658969593764	7.15000000000001
120307	2.2651262459347	7.32999999999998
123413	2.26366668213866	7.50999999999999
126598	2.2622141222059	7.69999999999999
129866	2.26076867078221	7.88999999999999
133219	2.25932931900309	8.09
136657	2.25789559165209	8.28999999999999
140185	2.25646856316229	8.49000000000001
143803	2.25504732827557	8.71000000000001
147515	2.25363185525821	8.93000000000001
151323	2.25222286401233	9.16
155229	2.25081884139978	9.38
159236	2.24942166982662	9.62
163347	2.24802935318349	9.87
167563	2.24664392393014	10.12
171888	2.24526292103004	10.38
176325	2.24388806863751	10.63
180877	2.24251886412547	10.91
185546	2.2411553637085	11.18
190335	2.23979791470886	11.47
195248	2.23844611067612	11.76
200288	2.23709907123047	12.06
205458	2.23575826138434	12.36
210762	2.23442320296419	12.68
216202	2.23309271556034	13
221783	2.23176802505647	13.33
227508	2.23044887963336	13.67
233380	2.22913508093537	14.02
239405	2.22782672319476	14.37
245584	2.22652384193328	14.74
251924	2.22522492728313	15.12
258427	2.22393254663029	15.5
265097	2.22264437481356	15.9
271940	2.22136170097312	16.31
278960	2.22008382122423	16.72
286161	2.21881122554175	17.15
293547	2.21754373223209	17.58
301125	2.21628111014455	18.04
308898	2.21502348413267	18.49
316871	2.21377089745449	18.96
325050	2.21252320090118	19.51
333441	2.21128034958628	20.01


==> data/perfprof6-10-20-3-4.dat <==
iter	objfun	time
1	5.48227321104806	0
2	5.16161260728191	0.0100000000000193
3	4.94851879987456	0.0300000000000011
4	4.79178157743571	0.039999999999992
5	4.66249805626943	0.0600000000000023
6	4.55497172648949	0.0699999999999932
7	4.47674109086997	0.0800000000000125
8	4.41871103442334	0.0999999999999943
9	4.3744880304108	0.120000000000005
10	4.33992961107903	0.129999999999995
11	4.31232259567536	0.129999999999995
12	4.28984347121352	0.150000000000006
13	4.27123478387805	0.159999999999997
14	4.25560803262337	0.170000000000016
15	4.24232111418695	0.189999999999998
16	4.23090040337267	0.200000000000017
17	4.22099004710636	0.210000000000008
18	4.21231820487333	0.230000000000018
19	4.20467408084183	0.240000000000009
20	4.19789198159733	0.25
21	4.1918400444068	0.260000000000019
22	4.18641213172741	0.27000000000001
23	4.18152191170372	0.289999999999992
24	4.17709847379262	0.300000000000011
25	4.17308303966195	0.310000000000002
26	4.16942646708114	0.330000000000013
27	4.16608733572916	0.340000000000003
28	4.16303046529198	0.349999999999994
29	4.16022575827053	0.360000000000014
30	4.15764728913172	0.370000000000005
31	4.15527258202655	0.379999999999995
32	4.15308203401486	0.390000000000015
33	4.15105845139006	0.400000000000006
34	4.1491866745018	0.409999999999997
35	4.1474532722546	0.420000000000016
36	4.14584629178282	0.430000000000007
37	4.14435505206237	0.439999999999998
38	4.1429699726981	0.450000000000017
39	4.14168243102179	0.460000000000008
40	4.14048464209609	0.469999999999999
41	4.13936955734933	0.480000000000018
42	4.13833077844512	0.490000000000009
43	4.13736248367692	0.5
44	4.13645936471592	0.52000000000001
45	4.13561657196426	0.530000000000001
46	3.96579944374674	0.539999999999992
47	3.9346174539518	0.550000000000011
48	3.91332513056116	0.560000000000002
49	3.89907134051046	0.569999999999993
50	3.8887148974724	0.580000000000013
51	3.88077854310448	0.590000000000003
52	3.87447035483693	0.599999999999994
53	3.86932366056982	0.610000000000014
54	3.86504149966294	0.620000000000005
55	3.86142333598161	0.629999999999995
56	3.85832749590574	0.640000000000015
57	3.85565040049381	0.650000000000006
58	3.85331428971129	0.659999999999997
59	3.85125954417299	0.680000000000007
60	3.70778477463284	0.689999999999998
61	3.67946026279583	0.700000000000017
62	3.65970683361648	0.710000000000008
63	3.64600105510456	0.719999999999999
64	3.63575400086643	0.730000000000018
65	3.62771250090099	0.740000000000009
66	3.62118719557632	0.75
67	3.61576318658744	0.760000000000019
68	3.61117207493625	0.77000000000001
69	3.60723016954019	0.780000000000001
70	3.60380616183693	0.789999999999992
71	3.6008029817401	0.800000000000011
73	3.59578100608502	0.819999999999993
74	3.59366009987854	0.830000000000013
75	3.47320232921404	0.840000000000003
76	3.44963816639572	0.849999999999994
77	3.43238602473286	0.870000000000005
78	3.41996949799892	0.879999999999995
79	3.41043210152459	0.890000000000015
81	3.39646794084463	0.909999999999997
82	3.39113478703912	0.920000000000016
83	3.38655736257193	0.930000000000007
84	3.3825769779923	0.939999999999998
86	3.37597665499984	0.969999999999999
87	3.37320490792184	0.980000000000018
88	3.37071190479475	0.990000000000009
90	3.36640583481964	1.01000000000002
91	3.26540840289057	1.02000000000001
92	3.24683466355059	1.03
94	3.22112535552089	1.06
95	3.2124180083803	1.06999999999999
97	3.19926896667485	1.09
98	3.19411801474836	1.09999999999999
100	3.18569789447097	1.12
101	3.18219961570143	1.13
103	3.17625049963324	1.15000000000001
104	3.17369662487018	1.16
106	3.16924427182945	1.19
107	3.16729085591344	1.20000000000002
109	3.06825356421096	1.22
111	3.04594758092486	1.24000000000001
112	3.0380292399305	1.25
114	3.02573436494207	1.28
116	3.01647510678432	1.28999999999999
118	3.00918034367098	1.31999999999999
119	3.00607532857947	1.33000000000001
121	3.00069902636872	1.34999999999999
123	2.99620276424466	1.38
125	2.99238505085576	1.40000000000001
127	2.91006465453707	1.41
129	2.89028620172688	1.44
131	2.87694766459995	1.47
133	2.86704903918835	1.48000000000002
135	2.85930387986853	1.5
137	2.85304276595656	1.53
139	2.84786679090756	1.55000000000001
141	2.84351498211951	1.56999999999999
143	2.78333793991682	1.59
145	2.76251548973643	1.61000000000001
147	2.74792834861058	1.64000000000001
150	2.73329195029734	1.67000000000002
152	2.72619924484534	1.69
154	2.72044835011956	1.71000000000001
157	2.71358200969924	1.75
159	2.70986404069676	1.76000000000002
161	2.65244463562463	1.78
164	2.63137136560591	1.81
166	2.62260149940338	1.84
169	2.61307701747307	1.86000000000001
171	2.60821593371902	1.89000000000001
174	2.6023717408685	1.92000000000002
177	2.54813586236703	1.96000000000001
179	2.53793207367144	1.97
182	2.52767216601283	2
185	2.52046381029643	2.03
188	2.51499562437742	2.06999999999999
191	2.47178180516276	2.11000000000001
193	2.46361684215641	2.12
196	2.4551064584651	2.16
199	2.44896712449043	2.18000000000001
202	2.4190879135571	2.21000000000001
205	2.40828777437877	2.25
209	2.39814210616606	2.28999999999999
212	2.39280055223891	2.31999999999999
215	2.36766809158125	2.34999999999999
218	2.35963419031096	2.38
222	2.35197070086776	2.42000000000002
225	2.34760245603465	2.45000000000002
228	2.32696330395512	2.49000000000001
232	2.31972464187712	2.53
235	2.31547819856095	2.56
239	2.29844666230241	2.59999999999999
243	2.29271209318809	2.64000000000001
246	2.28906980862537	2.67000000000002
250	2.27545062735178	2.73000000000002
254	2.27105190340683	2.77000000000001
258	2.26721355377071	2.80000000000001
262	2.2565299580475	2.84999999999999
266	2.24727180372605	2.90000000000001
270	2.24075001963911	2.95000000000002
274	2.23529375892441	2.99000000000001
278	2.22936240568618	3.03999999999999
282	2.22506179287945	3.09
286	2.22292256185866	3.13
291	2.2221017823492	3.19
295	2.22191417865098	3.24000000000001
300	2.22184393591924	3.30000000000001
304	2.22182804164527	3.34999999999999
309	2.22182210837769	3.41
313	2.22182076730202	3.46000000000001
318	2.22182026683443	3.51000000000002
323	2.22182014009746	3.56
328	2.22182011865721	3.62
333	2.2218201118028	3.67000000000002
338	2.2218201049464	3.73000000000002
343	2.2218200980927	3.78
348	2.2218200912395	3.83000000000001
354	2.22182008301572	3.90000000000001
359	2.22182007616129	3.95000000000002
365	2.22182006793584	4.01000000000002
370	2.22182006108258	4.06
376	2.22182005285849	4.12
381	2.22182004600467	4.18000000000001
387	2.22182003777921	4.24000000000001
393	2.22182002955538	4.30000000000001
399	2.22182002133066	4.36000000000001
405	2.2218200131057	4.42000000000002
411	2.22182000488056	4.48000000000002
418	2.2218199952858	4.56
424	2.22181998706124	4.62
430	2.22181997883614	4.68000000000001
437	2.22181996923964	4.76000000000002
443	2.22181996101523	4.81999999999999
450	2.2218199514168	4.89000000000001
457	2.22181994182077	4.96000000000001
464	2.2218199322248	5.03
471	2.22181992263001	5.11000000000001
478	2.22181991303527	5.19
485	2.22181990343961	5.26000000000002
493	2.22181989247417	5.34999999999999
500	2.22181988287742	5.43000000000001
508	2.22181987191023	5.51000000000002
516	2.22181986094464	5.59999999999999
524	2.22181984997743	5.68000000000001
531	2.22181984038285	5.74000000000001
540	2.22181982804604	5.84
548	2.22181981708007	5.92000000000002
556	2.22181980611427	6
565	2.22181979377737	6.09999999999999
573	2.2218197828105	6.18000000000001
582	2.22181977047396	6.27000000000001
591	2.22181975813657	6.37
600	2.22181974580015	6.46000000000001
609	2.22181973346377	6.56
618	2.2218197211263	6.65000000000001
627	2.22181970878962	6.74000000000001
637	2.22181969508263	6.84
647	2.22181968137581	6.95000000000002
656	2.22181966903806	7.03999999999999
666	2.22181965533125	7.15000000000001
677	2.22181964025234	7.26000000000002
687	2.22181962654541	7.37
697	2.22181961283859	7.47
708	2.22181959776035	7.58000000000001
719	2.22181958268203	7.70000000000002
730	2.22181956760469	7.81999999999999
741	2.22181955252728	7.93000000000001
752	2.2218195374499	8.05000000000001
763	2.2218195223725	8.17000000000002
775	2.22181950592406	8.30000000000001
787	2.22181948947686	8.43000000000001
799	2.22181947302832	8.55000000000001
811	2.22181945657999	8.68000000000001
823	2.22181944013201	8.81
836	2.22181942231274	8.95000000000002
848	2.22181940586358	9.08000000000001
861	2.22181938804369	9.22
874	2.22181937022498	9.36000000000001
888	2.22181935103287	9.51000000000002
901	2.22181933321263	9.65000000000001
915	2.22181931402198	9.78999999999999
929	2.22181929482983	9.93000000000001
943	2.22181927563959	10.08
957	2.22181925644871	10.23
972	2.22181923588585	10.39
987	2.22181921532185	10.54
1002	2.22181919475916	10.7
1017	2.22181917419824	10.87
1032	2.22181915363422	11.03
1048	2.22181913170204	11.2
1064	2.22181910977022	11.37
1080	2.22181908783846	11.54
1096	2.22181906590517	11.72
1113	2.22181904260359	11.89
1130	2.22181901929996	12.07
1147	2.2218189959998	12.24
1165	2.22181897132721	12.43
1182	2.22181894802471	12.63
1200	2.22181892335227	12.88
1219	2.22181889730962	13.11
1237	2.22181887263555	13.3
1256	2.22181884659294	13.49
1275	2.22181882054994	13.69
1294	2.22181879450772	13.88
1314	2.22181876709104	14.1
1334	2.22181873967745	14.31
1354	2.22181871225951	14.53
1375	2.22181868347648	14.75
1396	2.22181865469208	14.99
1417	2.22181862590537	15.24
1438	2.22181859712142	15.48
1460	2.22181856696515	15.72
1483	2.22181853543672	15.96
1505	2.22181850528015	16.2
1528	2.22181847375325	16.44
1551	2.22181844222799	16.68
1575	2.22181840933028	16.94
1599	2.22181837643461	17.2
1623	2.22181834353838	17.45
1648	2.22181830927199	17.72
1673	2.22181827500283	17.99
1698	2.22181824073288	18.26
1724	2.22181820509276	18.54
1750	2.22181816945424	18.81
1777	2.22181813244433	19.11
1804	2.22181809543107	19.41
1831	2.22181805842354	19.71
1859	2.22181802004504	20.01


==> data/perfprof6-10-20-3-5.dat <==
iter	objfun	time
1	5.75147820466164	0.0100000000000193
2	5.7097527717852	0.0100000000000193
3	5.69213062946265	0.0100000000000193
4	5.5711776925941	0.0100000000000193
5	4.9890306329469	0.0100000000000193
6	4.9367061014776	0.0200000000000102
7	4.89904837762791	0.0200000000000102
8	4.89365692261738	0.0200000000000102
9	4.79664585100907	0.0300000000000011
10	4.74445953096188	0.0300000000000011
11	4.26458886287049	0.0300000000000011
12	4.25705033252718	0.0400000000000205
13	4.22348546951741	0.0400000000000205
14	4.09103719483967	0.0400000000000205
15	4.0797920519266	0.0500000000000114
16	4.04606817088267	0.0500000000000114
17	3.99812264723244	0.0500000000000114
18	3.92794053085131	0.0500000000000114
19	3.80601713013374	0.0600000000000023
20	3.73911583149777	0.0600000000000023
21	3.49691797805444	0.0700000000000216
22	3.49532996133845	0.0700000000000216
23	3.45117234292932	0.0700000000000216
24	3.37575980346785	0.0800000000000125
25	3.37558993347405	0.0800000000000125
26	3.36937567622745	0.0800000000000125
27	3.29396938660523	0.0800000000000125
28	3.29377200927614	0.0900000000000034
29	3.2812082419743	0.0900000000000034
30	3.26926306433737	0.0900000000000034
31	3.26760400450625	0.100000000000023
32	3.25409865894725	0.100000000000023
33	3.21648565019193	0.100000000000023
34	3.21548456268726	0.100000000000023
35	3.20468095237905	0.110000000000014
36	3.20288916368579	0.110000000000014
37	3.18418777331269	0.110000000000014
38	3.18325010011319	0.110000000000014
39	3.16042318470944	0.120000000000005
40	3.15362745253161	0.120000000000005
41	3.15071103641097	0.120000000000005
42	3.14789645566968	0.120000000000005
43	3.09148893851716	0.130000000000024
44	3.08663120790736	0.130000000000024
45	3.08631937958667	0.140000000000015
46	3.08631666443556	0.140000000000015
47	3.08065632338085	0.140000000000015
48	3.04277204110193	0.140000000000015
49	3.04002636285819	0.150000000000006
50	3.02271840815068	0.160000000000025
51	3.01795282862215	0.160000000000025
52	2.98126145786336	0.160000000000025
53	2.97702913556744	0.160000000000025
54	2.96190100510243	0.170000000000016
55	2.93795398423378	0.170000000000016
56	2.91061395929813	0.180000000000007
57	2.89959590903226	0.180000000000007
58	2.89551702357685	0.180000000000007
59	2.8787457173182	0.180000000000007
60	2.83639204267513	0.190000000000026
61	2.82986082718533	0.190000000000026
62	2.78749910969344	0.200000000000017
63	2.77668495587633	0.200000000000017
64	2.77518430300589	0.210000000000008
65	2.771229669428	0.210000000000008
66	2.75599515369034	0.210000000000008
67	2.75470062973373	0.210000000000008
68	2.75350951397558	0.220000000000027
69	2.74978625348189	0.220000000000027
70	2.73575465956614	0.220000000000027
71	2.73483173717693	0.230000000000018
72	2.7244005781264	0.230000000000018
73	2.72392526345142	0.230000000000018
74	2.70675240698417	0.240000000000009
75	2.70525404402311	0.240000000000009
76	2.69144061882231	0.240000000000009
77	2.67322847263837	0.240000000000009
78	2.66852994734096	0.25
79	2.66124472065455	0.25
80	2.64980726861152	0.25
81	2.64672199351563	0.260000000000019
82	2.64584558614226	0.260000000000019
83	2.63353653387184	0.260000000000019
84	2.63263665866159	0.27000000000001
85	2.62543887297517	0.27000000000001
86	2.60721574558803	0.27000000000001
87	2.60440826037538	0.27000000000001
88	2.59819687396546	0.280000000000001
89	2.59448979112603	0.280000000000001
90	2.59025468839203	0.280000000000001
91	2.58952050548472	0.29000000000002
92	2.58867197512385	0.29000000000002
93	2.58654547264781	0.29000000000002
94	2.57264616368934	0.300000000000011
95	2.57217495049478	0.300000000000011
96	2.55920072135181	0.310000000000002
97	2.553853598627	0.310000000000002
98	2.54444263312716	0.320000000000022
99	2.54264607046281	0.320000000000022
100	2.53991128737538	0.320000000000022
101	2.5382841314264	0.320000000000022
102	2.53605010714033	0.320000000000022
103	2.53474951666639	0.330000000000013
104	2.52152387382399	0.330000000000013
105	2.52148479172737	0.330000000000013
106	2.5208616385581	0.330000000000013
107	2.52027920435263	0.340000000000003
108	2.51796231783535	0.340000000000003
109	2.51369225417621	0.340000000000003
110	2.51335450980695	0.340000000000003
111	2.51258100751838	0.350000000000023
112	2.51225151557563	0.350000000000023
113	2.50751807154562	0.350000000000023
114	2.50575335051646	0.350000000000023
115	2.50541900110419	0.360000000000014
116	2.49765049671968	0.360000000000014
117	2.4968879112074	0.360000000000014
118	2.49492132622654	0.360000000000014
119	2.49464768308594	0.370000000000005
120	2.4945988061836	0.370000000000005
121	2.49439619888989	0.380000000000024
122	2.4943598081924	0.380000000000024
123	2.49139465174158	0.380000000000024
124	2.49139091209661	0.390000000000015
125	2.49115733116015	0.390000000000015
126	2.48928991523879	0.390000000000015
127	2.48923984967278	0.400000000000006
128	2.48919660944468	0.400000000000006
129	2.48452094094951	0.410000000000025
130	2.48418412746059	0.410000000000025
131	2.48214197650484	0.420000000000016
132	2.47659103782034	0.420000000000016
133	2.47137216638968	0.420000000000016
134	2.47106872379961	0.430000000000007
135	2.4678162995027	0.430000000000007
136	2.4664911590981	0.430000000000007
137	2.46381825631564	0.430000000000007
138	2.46353396446611	0.430000000000007
139	2.4583488218705	0.430000000000007
140	2.45802175133049	0.440000000000026
141	2.45795031095454	0.440000000000026
142	2.45272727166377	0.450000000000017
143	2.45251008920382	0.450000000000017
144	2.45227931347423	0.450000000000017
145	2.44873486458461	0.460000000000008
146	2.44781146816384	0.460000000000008
147	2.44504237866484	0.460000000000008
148	2.439476267684	0.460000000000008
149	2.43828672030254	0.460000000000008
150	2.43820015588125	0.470000000000027
151	2.4378899454342	0.470000000000027
152	2.43727677440826	0.470000000000027
153	2.43548645083663	0.470000000000027
154	2.43144158967705	0.480000000000018
155	2.4308608617406	0.480000000000018
156	2.42530306485131	0.480000000000018
157	2.42456597665064	0.490000000000009
158	2.42456196358064	0.490000000000009
159	2.42436180518224	0.490000000000009
160	2.42352612416048	0.5
161	2.42339957847269	0.5
162	2.42258166640655	0.5
163	2.42242046229792	0.5
164	2.42043679309982	0.510000000000019
165	2.41457844069616	0.510000000000019
166	2.41448917535624	0.52000000000001
167	2.40903601363717	0.52000000000001
168	2.40890148550145	0.530000000000001
169	2.40656875828876	0.530000000000001
170	2.40655639318255	0.530000000000001
171	2.40267523475117	0.530000000000001
172	2.40235808101298	0.54000000000002
173	2.4010476983728	0.54000000000002
174	2.40086004302354	0.54000000000002
175	2.4003670924069	0.54000000000002
176	2.399150878235	0.550000000000011
177	2.3891153118976	0.550000000000011
178	2.38908861062943	0.550000000000011
179	2.38817047123169	0.550000000000011
180	2.3880953235508	0.560000000000002
181	2.38435378090513	0.560000000000002
182	2.38426953340749	0.560000000000002
183	2.38152715560552	0.560000000000002
184	2.38135119239292	0.570000000000022
185	2.37941749927494	0.570000000000022
186	2.37938769435498	0.570000000000022
187	2.37822838241676	0.580000000000013
188	2.37755777728241	0.580000000000013
189	2.37745468912718	0.580000000000013
190	2.37727568661855	0.580000000000013
191	2.37320943043733	0.590000000000003
192	2.37312290319433	0.590000000000003
193	2.37174792262912	0.590000000000003
194	2.37116007785653	0.600000000000023
195	2.37105753128731	0.600000000000023
196	2.37064335939346	0.600000000000023
197	2.37010260438994	0.600000000000023
198	2.36999845301417	0.600000000000023
199	2.36924233907796	0.610000000000014
200	2.36864738025865	0.610000000000014
201	2.3683882241916	0.610000000000014
202	2.36524376591122	0.610000000000014
203	2.35919418295002	0.620000000000005
204	2.35834347760369	0.620000000000005
205	2.35772000046216	0.620000000000005
206	2.35710945541531	0.620000000000005
207	2.35111344328285	0.630000000000024
208	2.3491203180537	0.630000000000024
209	2.34764402608786	0.630000000000024
210	2.34752403016348	0.640000000000015
211	2.34601700432227	0.640000000000015
212	2.34539226485574	0.640000000000015
213	2.34162270905818	0.640000000000015
214	2.34138732384455	0.650000000000006
215	2.34072924875409	0.650000000000006
216	2.33916282232864	0.660000000000025
217	2.33890618098554	0.660000000000025
218	2.33857315441907	0.660000000000025
219	2.33841406916669	0.660000000000025
220	2.33809289905646	0.660000000000025
221	2.3368835391995	0.660000000000025
222	2.3349789251397	0.670000000000016
223	2.33434431702445	0.670000000000016
224	2.33434425043984	0.670000000000016
225	2.33430974690846	0.680000000000007
226	2.3340727928345	0.680000000000007
227	2.33217213755035	0.680000000000007
228	2.33163179673887	0.690000000000026
229	2.32925137500104	0.690000000000026
230	2.32860028611432	0.690000000000026
231	2.32758090269155	0.690000000000026
232	2.32715167312685	0.690000000000026
233	2.32430370559208	0.690000000000026
234	2.32382212480656	0.690000000000026
235	2.32300998107173	0.690000000000026
236	2.32077792428568	0.700000000000017
237	2.32055111784374	0.700000000000017
238	2.32001897310373	0.700000000000017
239	2.31921549347213	0.700000000000017
240	2.3189780452649	0.710000000000008
241	2.31816293876662	0.710000000000008
242	2.31812856208808	0.710000000000008
243	2.31739378820782	0.720000000000027
244	2.31713260431831	0.720000000000027
245	2.31656456078505	0.720000000000027
246	2.302883378438	0.720000000000027
247	2.30153589981285	0.740000000000009
248	2.29586721466755	0.740000000000009
249	2.29581352450637	0.740000000000009
250	2.29564236260928	0.740000000000009
251	2.29561067252664	0.75
252	2.29520285291734	0.75
253	2.29495488601656	0.760000000000019
254	2.29487351522213	0.760000000000019
255	2.29477094830886	0.760000000000019
256	2.29373399553603	0.760000000000019
257	2.29093838998023	0.77000000000001
258	2.29069703655839	0.77000000000001
259	2.29036296494533	0.77000000000001
260	2.28870717391946	0.77000000000001
261	2.28710088035851	0.77000000000001
262	2.28696147594934	0.780000000000001
263	2.28599896110413	0.780000000000001
264	2.28526679655304	0.780000000000001
265	2.28264607968739	0.780000000000001
266	2.28235472446176	0.780000000000001
267	2.28017365224816	0.780000000000001
268	2.27910059585553	0.79000000000002
269	2.27543569183475	0.79000000000002
270	2.27461555322397	0.79000000000002
271	2.27441008764431	0.79000000000002
272	2.27341826044788	0.79000000000002
273	2.27279228594149	0.800000000000011
274	2.26909182717591	0.800000000000011
275	2.2668003363325	0.800000000000011
276	2.26396476955273	0.800000000000011
277	2.26217084271326	0.800000000000011
278	2.25989056350848	0.800000000000011
279	2.25950698747032	0.810000000000002
280	2.25665020121859	0.810000000000002
281	2.25523373720858	0.810000000000002
282	2.2551245311297	0.820000000000022
283	2.2550398216724	0.820000000000022
284	2.25460895076356	0.830000000000013
285	2.25390588639899	0.830000000000013
286	2.25389636329437	0.830000000000013
287	2.25291379773515	0.830000000000013
288	2.25285850844059	0.840000000000003
289	2.25251218854678	0.840000000000003
290	2.25055156845241	0.840000000000003
291	2.24977567353378	0.840000000000003
292	2.24851664269566	0.840000000000003
293	2.24767704319083	0.850000000000023
294	2.2466124449712	0.850000000000023
295	2.24653405969275	0.850000000000023
296	2.24483244474665	0.850000000000023
297	2.24451898519854	0.860000000000014
298	2.243173880186	0.860000000000014
299	2.24296534110831	0.860000000000014
300	2.24187632919597	0.860000000000014
301	2.23882430990897	0.860000000000014
302	2.23776067344365	0.860000000000014
303	2.23770899500881	0.860000000000014
304	2.23697428653461	0.860000000000014
305	2.23593302804225	0.870000000000005
306	2.23530954501338	0.870000000000005
307	2.23499949070648	0.870000000000005
308	2.22506307323254	0.870000000000005
309	2.22314419728051	0.870000000000005
310	2.22258977908283	0.870000000000005
311	2.22251980225523	0.880000000000024
312	2.22235228102878	0.880000000000024
313	2.22211375315272	0.880000000000024
314	2.22197608326764	0.880000000000024
315	2.22174536527234	0.880000000000024
316	2.22110209537493	0.880000000000024
317	2.21989799480052	0.890000000000015
318	2.21961431431666	0.890000000000015
319	2.21932612642118	0.900000000000006
320	2.21928970742615	0.900000000000006
321	2.21860454802207	0.900000000000006
322	2.21453567181731	0.900000000000006
323	2.21389938108035	0.900000000000006
324	2.21333058706097	0.910000000000025
325	2.21278499252331	0.920000000000016
326	2.20867641942534	0.920000000000016
327	2.20671615510027	0.920000000000016
328	2.20595156050969	0.920000000000016
329	2.20408481253461	0.920000000000016
330	2.20171050484778	0.930000000000007
331	2.20149155573059	0.930000000000007
332	2.20030328033604	0.930000000000007
333	2.19744499524452	0.930000000000007
334	2.1970621067047	0.940000000000026
335	2.19662574519558	0.940000000000026
336	2.19071440049496	0.940000000000026
337	2.19065822998788	0.950000000000017
338	2.18906477624172	0.950000000000017
339	2.1863964942693	0.950000000000017
340	2.18515046005857	0.960000000000008
341	2.18503320439375	0.960000000000008
342	2.18458709270286	0.960000000000008
343	2.18457820847893	0.960000000000008
344	2.18438799739998	0.970000000000027
345	2.18421655375547	0.970000000000027
346	2.18414702877888	0.970000000000027
347	2.18176910673466	0.970000000000027
348	2.18148977639994	0.980000000000018
349	2.1814876065005	0.980000000000018
350	2.18148630487131	0.990000000000009
351	2.18139449029191	0.990000000000009
352	2.18137199728634	0.990000000000009
353	2.18110153288405	0.990000000000009
354	2.18088059225031	0.990000000000009
355	2.18031475946756	0.990000000000009
356	2.18009447571326	1
357	2.18009191192287	1
358	2.17970032628323	1
359	2.17860896568664	1
360	2.1785056850279	1
361	2.17700132218973	1.01000000000002
362	2.17617997952304	1.01000000000002
363	2.17204269836268	1.01000000000002
364	2.17170932297363	1.01000000000002
365	2.1692166574613	1.01000000000002
366	2.16880911726501	1.01000000000002
367	2.16713643683831	1.02000000000001
368	2.16676529338717	1.02000000000001
369	2.16674421126474	1.03
370	2.16614409767942	1.03
371	2.16579194102387	1.03
372	2.16572134261659	1.03
373	2.16510947338446	1.03
374	2.16480523644653	1.03
375	2.16461842740121	1.03
376	2.16437967718057	1.03
377	2.1641363738083	1.04000000000002
378	2.16408717345381	1.04000000000002
379	2.16407251319675	1.04000000000002
380	2.16403145519232	1.04000000000002
381	2.16397686408512	1.04000000000002
382	2.16250901287463	1.05000000000001
383	2.16222301005314	1.05000000000001
384	2.16203180287934	1.05000000000001
385	2.16115898124899	1.05000000000001
386	2.16016013345536	1.05000000000001
387	2.15902978159437	1.06
388	2.15797559433368	1.06
389	2.15742789057914	1.06
390	2.15581259000228	1.06
391	2.15508630798785	1.06
392	2.15502017053634	1.06
393	2.15497005946396	1.07000000000002
394	2.15454031362952	1.07000000000002
395	2.15286944673876	1.07000000000002
396	2.15257241189986	1.07000000000002
397	2.1524556548676	1.07000000000002
398	2.15174258621687	1.07000000000002
399	2.14889029380267	1.07000000000002
400	2.14796301577218	1.08000000000001
401	2.14693403827491	1.08000000000001
402	2.14670061424664	1.09
403	2.14647261171546	1.09
404	2.14646641254132	1.10000000000002
405	2.14635985973581	1.10000000000002
406	2.14634459280722	1.12
407	2.14605419085992	1.12
408	2.14591450860558	1.12
409	2.14581207896879	1.12
410	2.14567862118182	1.12
411	2.14565489848733	1.12
412	2.14560220036106	1.12
413	2.14550344775996	1.12
414	2.14543745745941	1.12
415	2.14534206461706	1.13000000000002
416	2.14502310966221	1.13000000000002
417	2.14458012128317	1.13000000000002
418	2.14436714189531	1.13000000000002
419	2.14394720198452	1.13000000000002
420	2.14368824363265	1.13000000000002
421	2.14289997215351	1.14000000000001
422	2.14279552531216	1.14000000000001
423	2.1425935181813	1.14000000000001
424	2.14247535191999	1.15000000000001
425	2.14199215195597	1.15000000000001
426	2.14078787463878	1.15000000000001
427	2.14075060043418	1.16000000000003
428	2.14049226206789	1.16000000000003
429	2.13986063874713	1.16000000000003
430	2.1398373762766	1.16000000000003
431	2.13959688723711	1.16000000000003
432	2.13955404777717	1.16000000000003
433	2.139490682776	1.17000000000002
434	2.13936492773649	1.18000000000001
435	2.13922385242973	1.18000000000001
436	2.13907417499416	1.18000000000001
437	2.13906682564261	1.18000000000001
438	2.13819942077546	1.19000000000003
439	2.13818905873887	1.19000000000003
440	2.13766022163608	1.19000000000003
441	2.13662088998677	1.19000000000003
442	2.13601083931316	1.19000000000003
443	2.13422941517664	1.19000000000003
444	2.13258822206187	1.19000000000003
445	2.13215776502517	1.19000000000003
446	2.13212241007931	1.19000000000003
447	2.13206947332776	1.20000000000002
448	2.13203355560135	1.21000000000001
449	2.13173854826247	1.21000000000001
450	2.13155908432625	1.21000000000001
451	2.13075246755572	1.21000000000001
452	2.13063111915275	1.22000000000003
453	2.13056576061426	1.22000000000003
454	2.13056265610949	1.23000000000002
455	2.13042760486716	1.23000000000002
456	2.13035217709291	1.23000000000002
457	2.13034590325484	1.23000000000002
458	2.13032567859362	1.23000000000002
459	2.13029460627298	1.23000000000002
460	2.1302619395605	1.23000000000002
461	2.13021369395709	1.23000000000002
462	2.13006749424291	1.23000000000002
463	2.1300638368107	1.24000000000001
464	2.12973329752025	1.24000000000001
465	2.12957308408525	1.24000000000001
466	2.12907688364898	1.24000000000001
467	2.12836358514182	1.24000000000001
468	2.12716232742822	1.25
469	2.12699435068986	1.25
470	2.12644061326526	1.25
471	2.12644044056412	1.26000000000002
472	2.1262636856156	1.26000000000002
473	2.1262268240956	1.26000000000002
474	2.12608401012688	1.26000000000002
475	2.12601742865941	1.27000000000001
476	2.12598163195097	1.27000000000001
477	2.12584736368301	1.27000000000001
478	2.12553317912719	1.27000000000001
479	2.12536575394037	1.27000000000001
480	2.12471888012053	1.27000000000001
481	2.12442833201181	1.27000000000001
482	2.12439485517858	1.27000000000001
483	2.12435149539276	1.28
484	2.12428929235428	1.28
485	2.12346058662009	1.28
486	2.1230971141369	1.28
487	2.12269021027717	1.28
488	2.12260692723507	1.29000000000002
489	2.12246094638634	1.29000000000002
490	2.12199677143639	1.29000000000002
491	2.12113174075807	1.29000000000002
492	2.12108698040987	1.30000000000001
493	2.12097898962761	1.30000000000001
494	2.12085801116669	1.30000000000001
495	2.12082386568378	1.30000000000001
496	2.12053830115001	1.30000000000001
497	2.12045003911421	1.30000000000001
498	2.12042196962837	1.30000000000001
499	2.12037463725827	1.30000000000001
500	2.12028090609946	1.31
501	2.12010194994996	1.31
502	2.11975133763426	1.31
503	2.11874338481152	1.31
504	2.11844937449389	1.32000000000002
505	2.11839174382751	1.32000000000002
506	2.11813887418666	1.32000000000002
507	2.11788152523269	1.32000000000002
508	2.11727856013601	1.32000000000002
509	2.11723286027424	1.32000000000002
510	2.11716357350114	1.33000000000001
511	2.1169433946184	1.33000000000001
512	2.11648169200572	1.33000000000001
513	2.11642115797475	1.33000000000001
514	2.11624048305453	1.33000000000001
515	2.1161779277665	1.33000000000001
516	2.11597046469999	1.34
517	2.1158058983825	1.34
518	2.11576506342234	1.34
519	2.11571634784475	1.35000000000002
520	2.11553216986842	1.35000000000002
521	2.11528735253614	1.35000000000002
522	2.1151746066827	1.35000000000002
523	2.11516266202443	1.35000000000002
524	2.11514627253955	1.35000000000002
525	2.11503140503356	1.36000000000001
526	2.11497369657459	1.36000000000001
527	2.11452263142254	1.36000000000001
528	2.11434323242991	1.36000000000001
529	2.11414878320413	1.36000000000001
530	2.1140901936844	1.37
531	2.11400367624718	1.37
532	2.11399670397022	1.37
533	2.1139247323237	1.37
534	2.11389049447887	1.37
535	2.11384752929581	1.37
536	2.11375532228065	1.38000000000002
537	2.11362872984662	1.38000000000002
538	2.11350768463585	1.38000000000002
539	2.11312899572383	1.38000000000002
540	2.11310680270448	1.39000000000001
541	2.11310634322962	1.40000000000001
542	2.11307413001349	1.40000000000001
543	2.11280635805144	1.40000000000001
544	2.11271684664778	1.40000000000001
545	2.11271501565941	1.41000000000003


==> data/perfprof6-10-20-3-6.dat <==
iter	objfun	time
1	7.89098940455595	0.001647
2	6.0393044023371	0.003339
3	4.42533776241591	0.004787
4	3.58828377258431	0.006952
5	3.11069336301601	0.009839
6	3.11069336301601	0.012547
7	2.77871553174277	0.013951
8	2.55803001230991	0.016898
9	2.50708173874834	0.020597
10	2.25844703974526	0.022785
11	2.12198487647125	0.026475
12	2.12198487647125	0.031585
13	2.06375388839429	0.035273
14	1.9900633499672	0.038953
15	1.9900633499672	0.043449
16	1.94300304952909	0.047206
17	1.89969393860142	0.050932
18	1.8492748536075	0.056097
19	1.79872723188011	0.061563
20	1.79872723188011	0.066836
21	1.75332194366722	0.071818
22	1.70319261338781	0.076492
23	1.70319261338781	0.082633
24	1.6462141165258	0.087245
25	1.60859681896213	0.091887
26	1.56833647959134	0.104093
27	1.55668548025796	0.110449
28	1.55615831237525	0.124768
29	1.55615831237525	0.157423
30	1.55615831237525	0.190121
31	1.55615831237525	0.208393
32	1.55613870557614	0.215667
33	1.5561051913494	0.226612
34	1.55606735398227	0.250115
35	1.55603906709307	0.279023
36	1.5560164147379	0.303739
37	1.55599591849253	0.335987
38	1.55597896651234	0.371004
39	1.55596361790128	0.406141
40	1.55595493449915	0.437434
41	1.55594965345621	0.472807
42	1.55594474615768	0.507516
43	1.55594060214287	0.542328
44	1.55593726992199	0.577004
45	1.55593384148167	0.611534
46	1.55593384148167	0.645964
47	1.55593205512462	0.678534
48	1.55593033819025	0.712976
49	1.55593033819025	0.745997
50	1.5559291633878	0.776864
51	1.55592795406049	0.809672
52	1.5559263952177	0.842633
53	1.5559263952177	0.875709
54	1.55592567330227	0.905845
55	1.55592567330227	0.93804
56	1.55592498217214	0.968172
57	1.55592436136981	0.999061
58	1.55592343839205	1.032099
59	1.5559225766246	1.065162
60	1.5559225766246	1.098188
61	1.55592221937307	1.125315
62	1.5559220934209	1.156859
63	1.55592098786507	1.189856
64	1.55592085850834	1.209238
65	1.55592062836653	1.232096
66	1.5559200905284	1.265049
67	1.55591991157938	1.291428
68	1.5559194709029	1.324322
69	1.5559194709029	1.344924
70	1.55591939819875	1.362036
71	1.55591922246134	1.386399
72	1.55591922246134	1.414215
73	1.55591907727876	1.4386
74	1.55591894269782	1.462863
75	1.55591870597309	1.495926
76	1.55591842092545	1.52892
77	1.55591842092545	1.550392
78	1.5559183534088	1.565531
79	1.55591821559036	1.589876
80	1.55591796337201	1.622853
81	1.55591780593683	1.6558
82	1.55591760847966	1.688842
83	1.55591760847966	1.721809
84	1.55591752913531	1.736821
85	1.55591742439442	1.762572
86	1.55591719578839	1.795489
87	1.5559171363153	1.810486
88	1.55591690172635	1.843495
89	1.55591686262098	1.85996
90	1.55591661985722	1.893033
91	1.55591656611137	1.910998
92	1.55591633918166	1.94392
93	1.55591627118019	1.961817
94	1.55591605914013	1.994947
95	1.55591597595261	2.013485
96	1.55591577509189	2.046602
97	1.55591573944335	2.079586
98	1.55591544567956	2.112488
99	1.55591544567956	2.131617
100	1.5559154017742	2.145866
101	1.55591529536707	2.172229
102	1.55591513731944	2.205137
103	1.55591488130878	2.238027
104	1.55591483354492	2.258677
105	1.55591452321434	2.291647
106	1.55591442635773	2.319415
107	1.55591410358518	2.352326
108	1.55591394178867	2.37945
109	1.5559136404	2.412398
110	1.55591332017159	2.445356
111	1.55591302853288	2.477509
112	1.55591262918389	2.510493
113	1.55591262918389	2.543897
114	1.5559124556981	2.572719
115	1.55591215188547	2.603401
116	1.55591166507179	2.636395
117	1.55591127402473	2.669365
118	1.55591005752715	2.702321
119	1.55590938031173	2.732257
120	1.55590824498921	2.763658
121	1.55590672909794	2.796593
122	1.55590637358281	2.829393
123	1.55590117830008	2.848828
124	1.55590031420105	2.868254
125	1.55589728074076	2.90124
126	1.55589728074076	2.934108
127	1.55589348649125	2.964804
128	1.55588963347164	2.995648
129	1.55588070863753	3.027127
130	1.55586836164682	3.039281
131	1.55586836164682	3.057156
132	1.55586527326332	3.072153
133	1.55585813229473	3.094243
134	1.55583827863061	3.121436
135	1.55579692460314	3.147853
136	1.55579692460314	3.1657
137	1.55578072579022	3.177134
138	1.5557223222465	3.197206
139	1.55566869244264	3.216594
140	1.55556929534136	3.229482
141	1.55552958541459	3.238017
142	1.5552590615412	3.250139
143	1.55510374913846	3.261601
144	1.55446836799068	3.27516
145	1.55380253317795	3.287966
146	1.55192859393398	3.300791
147	1.55192859393398	3.310714
148	1.54932122195313	3.318518
149	1.54602623875612	3.324922
150	1.54602623875612	3.336937
151	1.5410332333133	3.342616
152	1.5410332333133	3.356148
153	1.53976712210554	3.360427
154	1.53873092606576	3.371227
155	1.53863856599555	3.380537
156	1.53863738443935	3.407672
157	1.53863738434329	3.440526


==> data/perfprof6-10-20-4-1.dat <==
iter	objfun	time
1	5.12751487757644	0
2	4.12343805258044	0.0300000000000011
3	3.92666543050071	0.0600000000000023
4	3.83824277288987	0.0900000000000034
5	3.78392747989315	0.130000000000024
6	3.74229074828471	0.160000000000025
7	3.70702788989527	0.200000000000017
8	3.67823088202105	0.25
9	3.65198228363061	0.300000000000011
10	3.62862103791679	0.350000000000023
11	3.60909896164959	0.400000000000006
12	3.59266381586946	0.450000000000017
13	3.57873945367864	0.5
14	3.56688562300645	0.550000000000011
15	3.55658386034592	0.590000000000003
16	3.5474503340273	0.640000000000015
17	3.53926337789126	0.690000000000026
18	3.5318344966287	0.740000000000009
19	3.52505530075433	0.79000000000002
20	3.51885715436389	0.840000000000003
21	3.51317278887237	0.890000000000015
22	3.50793593405205	0.940000000000026
23	3.50308520043833	0.990000000000009
24	3.49856102643249	1.04000000000002
25	3.49432306845965	1.09
26	3.49033374845576	1.13000000000002
27	3.48656018808962	1.18000000000001
28	3.48298106372827	1.23000000000002
29	3.47957262148237	1.28
30	3.47631451890028	1.33000000000001
31	3.47319164866305	1.38000000000002
32	3.47018867754495	1.43000000000001
33	3.46729653947107	1.47000000000003
34	3.46450484194604	1.52000000000001
35	3.46180771587306	1.57000000000002
36	3.45919866533766	1.62
37	3.45667295091824	1.67000000000002
38	3.45422737285888	1.72000000000003
39	3.45185751067322	1.77000000000001
40	3.44956219335385	1.81
41	3.44733724227508	1.86000000000001
42	3.44518110781271	1.91000000000003
43	3.44309114542103	1.96000000000001
44	3.44106435264788	2.01000000000002
45	3.43910001099385	2.05000000000001
46	3.43719493893028	2.10000000000002
47	3.43534794833629	2.15000000000001
48	3.43355763006789	2.20000000000002
49	3.43182096813545	2.25
50	3.43013701424915	2.30000000000001
51	3.42850362724103	2.34
52	3.42691797327886	2.39000000000001
53	3.42537898376117	2.44000000000003
54	3.42388481443465	2.49000000000001
55	3.42243297944871	2.54000000000002
56	3.42102237947205	2.59
57	3.41965194587403	2.63000000000002
58	3.41831963894233	2.68000000000001
59	3.41702389018403	2.73000000000002
60	3.41576385161425	2.78
61	3.41453820499422	2.83000000000001
62	3.41334515074513	2.88000000000002
63	3.41218328268209	2.92000000000002
64	3.4110516661167	2.97000000000003
65	3.40994922786706	3.02000000000001
66	3.40887458912528	3.07000000000002
67	3.40782646285065	3.12
68	3.40680391322592	3.17000000000002
69	3.40580618148388	3.21000000000001
70	3.40483240558139	3.26000000000002
71	3.40388158894243	3.31
72	3.40295276572495	3.36000000000001
73	3.40204512246174	3.41000000000003
74	3.40115797111643	3.46000000000001
75	3.40029064207533	3.5
76	3.39944241286914	3.55000000000001
77	3.3986125190584	3.60000000000002
78	3.39780021194824	3.65000000000001
79	3.39700480682238	3.70000000000002
80	3.3962256925199	3.75
81	3.39546230806478	3.80000000000001
82	3.39471411063221	3.84
83	3.39398055669984	3.89000000000001
84	3.39326110327267	3.94000000000003
85	3.39255522200639	3.99000000000001
86	3.39186241437025	4.04000000000002
87	3.39118221968144	4.09
88	3.39051421424091	4.14000000000001
89	3.38985800441428	4.18000000000001
90	3.38921321798014	4.23000000000002
91	3.38857949712738	4.28
92	3.38795649460668	4.33000000000001
93	3.38734387290131	4.38000000000002
94	3.38674130534623	4.43000000000001
95	3.38614847791569	4.47000000000003
96	3.38556509068995	4.52000000000001
97	3.3849908584815	4.57000000000002
98	3.38442551054013	4.62
99	3.38386878950979	4.67000000000002
100	3.3833204499407	4.72000000000003
101	3.38278025666959	4.77000000000001
102	3.38224798331586	4.81
103	3.38172341106354	4.86000000000001
104	3.38120632780565	4.91000000000003
105	3.38069652765303	4.96000000000001
106	3.3801938107434	5.01000000000002
107	3.37969798325765	5.06
108	3.37920885753598	5.10000000000002
109	3.37872625220576	5.15000000000001
110	3.37824999225734	5.20000000000002
111	3.37777990903154	5.25
112	3.37731584011253	5.30000000000001
113	3.37685762913993	5.35000000000002
114	3.37640512555385	5.39000000000001
115	3.37595818430706	5.44000000000003
116	3.37551666555821	5.49000000000001
117	3.37508043437524	5.54000000000002
118	3.3746493604498	5.59
119	3.37422331783854	5.64000000000001
120	3.37380218473275	5.69000000000003
121	3.37338584325449	5.73000000000002
122	3.37297417927458	5.78
123	3.37256708225501	5.83000000000001
124	3.37216444510468	5.88000000000002
125	3.37176616405059	5.93000000000001
126	3.37137213851673	5.98000000000002
127	3.37098227101073	6.03
128	3.3705964670149	6.07000000000002
129	3.37021463488152	6.12
130	3.36983668572858	6.17000000000002
131	3.36946253334067	6.22000000000003
132	3.3690920940687	6.27000000000001
133	3.36872528673282	6.32000000000002
134	3.36836203252688	6.36000000000001
135	3.36800225492636	6.41000000000003
136	3.36764587959831	6.46000000000001
137	3.36729283431324	6.51000000000002
138	3.3669430488627	6.56
139	3.36659645497924	6.61000000000001
140	3.36625298625917	6.65000000000001
141	3.36591257809109	6.70000000000002
142	3.36557516758811	6.75
143	3.36524069352347	6.80000000000001
144	3.36490909627008	6.85000000000002
145	3.3645803177459	6.90000000000001
146	3.36425430136278	6.94000000000003
147	3.36393099197703	6.99000000000001
148	3.36361033584671	7.04000000000002
149	3.36329228059127	7.09
150	3.36297677515467	7.14000000000001
151	3.36266376977238	7.19000000000003
152	3.36235321594063	7.24000000000001
153	3.36204506638907	7.28
154	3.36173927505601	7.33000000000001
155	3.36143579706533	7.38000000000002
156	3.36113458870807	7.43000000000001
157	3.36083560742335	7.48000000000002
158	3.36053881178078	7.53
159	3.36024416146697	7.57000000000002
160	3.35995161727101	7.62
161	3.35966114107114	7.67000000000002
162	3.35937269582328	7.72000000000003
163	3.35908624554815	7.77000000000001
164	3.35880175532083	7.82000000000002
165	3.35851919125911	7.86000000000001
166	3.35823852051025	7.91000000000003
167	3.35795971123968	7.96000000000001
168	3.35768273261755	8.01000000000002
169	3.35740755480483	8.06
170	3.35713414893825	8.11000000000001
171	3.35686248711381	8.15000000000001
172	3.3565925423709	8.20000000000002
173	3.35632428867079	8.25
174	3.35605770087793	8.30000000000001
175	3.35579275473798	8.35000000000002
176	3.35552942685376	8.40000000000001
177	3.35526769466048	8.45000000000002
178	3.35500753639939	8.49000000000001
179	3.35474893108947	8.54000000000002
180	3.3544918584993	8.59
181	3.35423629911575	8.64000000000001
182	3.35398223411196	8.69000000000003
183	3.35372964531849	8.74000000000001
184	3.35347851518624	8.78
185	3.3532288267552	8.83000000000001
186	3.35298056362186	8.88000000000002
187	3.35273370990285	8.93000000000001
188	3.3524882502054	8.98000000000002
189	3.35224416958946	9.03
190	3.35200145353983	9.08000000000001
191	3.35176008793271	9.12
192	3.35152005900391	9.17000000000002
193	3.35128135332154	9.22000000000003
194	3.35104395775587	9.27000000000001
195	3.35080785945411	9.32000000000002
196	3.3505730458136	9.37
197	3.35033950445903	9.42000000000002
198	3.35010722321972	9.46000000000004
199	3.34987619010962	9.50999999999999
200	3.34964639330806	9.56
201	3.34941782114415	9.61000000000001
202	3.34919046207917	9.66000000000003
203	3.34896430469444	9.71000000000004
204	3.3487393376785	9.75999999999999
205	3.3485155498171	9.80000000000001
206	3.34829292998379	9.85000000000002
207	3.34807146713213	9.90000000000003
208	3.34785115029	9.94999999999999
209	3.34763196855352	10
210	3.34741391108399	10.05
211	3.34719696710333	10.1
212	3.34698112589424	10.14
213	3.34676637679785	10.19
214	3.3465527092142	10.24
215	3.34634011260161	10.29
216	3.34612857647868	10.34
217	3.34591809042536	10.39
218	3.34570864408546	10.44
219	3.34550022716825	10.48
220	3.3452928294524	10.53
221	3.34508644078831	10.58
222	3.34488105110142	10.63
223	3.34467665039553	10.68
224	3.3444732287579	10.73
225	3.34427077636091	10.78
226	3.34406928346613	10.83
227	3.34386874042888	10.87
228	3.34366913770125	10.92
229	3.34347046583609	10.97
230	3.3432727154901	11.02
231	3.34307587742778	11.07
232	3.34287994252404	11.12
233	3.34268490176709	11.17
234	3.34249074626259	11.22
235	3.34229746723463	11.27
236	3.34210505603113	11.31
237	3.34191350412128	11.36
238	3.34172280310248	11.41
239	3.34153294470075	11.46
240	3.34134392077066	11.51
241	3.3411557232987	11.56
242	3.3409683444037	11.61
243	3.34078177633709	11.66
244	3.34059601148549	11.71
245	3.34041104236885	11.75
246	3.34022686164217	11.8
247	3.34004346209473	11.85
248	3.33986083665046	11.9
249	3.33967897836745	11.95
250	3.33949788043666	12
251	3.33931753618129	12.05
252	3.33913793905629	12.09
253	3.33895908264601	12.14
254	3.33878096066404	12.19
255	3.33860356695105	12.24
256	3.33842689547256	12.29
257	3.33825094031808	12.34
258	3.33807569569841	12.39
259	3.3379011559433	12.44
260	3.33772731550017	12.48
261	3.33755416893141	12.53
262	3.33738171091174	12.58
263	3.33720993622583	12.63
264	3.33703883976577	12.68
265	3.33686841652984	12.73
266	3.33669866161744	12.78
267	3.33652957022933	12.83
268	3.33636113766272	12.87
269	3.33619335930925	12.92
270	3.33602623065358	12.97
271	3.33585974726988	13.02
272	3.33569390481895	13.07
273	3.33552869904621	13.12
274	3.3353641257795	13.17
275	3.33520018092579	13.22
276	3.33503686046876	13.26
277	3.33487416046773	13.31
278	3.3347120770536	13.36
279	3.33455060642792	13.41
280	3.33438974485999	13.46
281	3.33422948868426	13.51
282	3.33406983429876	13.56
283	3.33391077816403	13.61
284	3.33375231679817	13.66
285	3.333594446778	13.7
286	3.33343716473545	13.75
287	3.33328046735497	13.8
288	3.33312435137423	13.85
289	3.33296881357975	13.9
290	3.33281385080665	13.95
291	3.33265945993647	14
292	3.33250563789541	14.04
293	3.33235238165283	14.09
294	3.33219968821993	14.14
295	3.33204755464785	14.19
296	3.33189597802663	14.24
297	3.33174495548343	14.29
298	3.33159448418148	14.34
299	3.33144456131785	14.39
300	3.33129518412344	14.43
301	3.33114634986089	14.48
302	3.33099805582359	14.53
303	3.33085029933375	14.58
304	3.33070307774266	14.63
305	3.33055638842855	14.68
306	3.33041022879541	14.73
307	3.33026459627316	14.77
308	3.33011948831468	14.82
309	3.32997490239631	14.87
310	3.32983083601669	14.92
311	3.32968728669577	14.97
312	3.32954425197328	15.02
313	3.32940172940838	15.07
314	3.32925971658008	15.12
315	3.32911821108356	15.17
316	3.3289772105323	15.22
317	3.32883671255553	15.27
318	3.32869671479865	15.32
319	3.32855721492161	15.36
320	3.32841821059885	15.41
321	3.32827969951863	15.46
322	3.32814167938341	15.51
323	3.32800414790664	15.56
324	3.32786710281541	15.61
325	3.32773054184796	15.66
326	3.32759446275349	15.7
327	3.3274588632926	15.75
328	3.32732374123641	15.8
329	3.3271890943651	15.85
330	3.32705492046918	15.9
331	3.32692121734818	15.95
332	3.3267879828111	16
333	3.3266552146751	16.04
334	3.3265229107659	16.09
335	3.32639106891776	16.14
336	3.32625968697255	16.19
337	3.32612876277957	16.24
338	3.32599829419638	16.29
339	3.32586827908711	16.34
340	3.32573871532353	16.38
341	3.32560960078407	16.43
342	3.32548093335403	16.48
343	3.32535271092596	16.53
344	3.32522493139813	16.58
345	3.32509759267605	16.63
346	3.32497069267146	16.68
347	3.32484422930182	16.72
348	3.32471820049193	16.77
349	3.32459260417152	16.82
350	3.32446743827725	16.87
351	3.32434270075208	16.92
352	3.32421838954455	16.97
353	3.32409450260948	17.01
354	3.32397103790755	17.06
355	3.32384799340508	17.11
356	3.32372536707528	17.16
357	3.32360315689653	17.21
358	3.32348136085386	17.26
359	3.32335997693797	17.31
360	3.32323900314524	17.35
361	3.32311843747865	17.4
362	3.32299827794701	17.45
363	3.32287852256537	17.5
364	3.32275916935463	17.55
365	3.32264021634198	17.6
366	3.32252166156112	17.64
367	3.32240350305136	17.69
368	3.32228573885805	17.74
369	3.32216836703404	17.79
370	3.32205138563767	17.84
371	3.32193479273356	17.89
372	3.32181858639378	17.94
373	3.32170276469602	17.98
374	3.3215873257244	18.03
375	3.32147226757014	18.08
376	3.32135758833059	18.13
377	3.32124328611035	18.18
378	3.32112935902037	18.23
379	3.32101580517919	18.27
380	3.32090262271142	18.32
381	3.32078980974854	18.37
382	3.32067736442999	18.42
383	3.32056528490138	18.47
384	3.32045356931596	18.52
385	3.32034221583374	18.57
386	3.32023122262244	18.61
387	3.32012058785645	18.66
388	3.32001030971778	18.71
389	3.31990038639572	18.76
390	3.3197908160878	18.81
391	3.31968159699812	18.86
392	3.31957272733904	18.9
393	3.31946420532966	18.95
394	3.31935602919744	19
395	3.31924819717744	19.05
396	3.31914070751247	19.1
397	3.31903355845318	19.15
398	3.31892674825775	19.2
399	3.31882027519319	19.24
400	3.3187141375335	19.29
401	3.31860833356136	19.34
402	3.3185028615669	19.39
403	3.31839771984866	19.44
404	3.31829290671368	19.49
405	3.31818842047631	19.53
406	3.31808425946002	19.58
407	3.31798042199589	19.63
408	3.31787690642297	19.68
409	3.31777371108974	19.73
410	3.31767083435208	19.78
411	3.31756827457422	19.82
412	3.31746603012939	19.87
413	3.3173640993985	19.92
414	3.31726248077131	19.97
415	3.31716117264562	20.02


==> data/perfprof6-10-20-4-2.dat <==
iter	objfun	time
1	5.12751487757644	0
2	4.65577044235022	0
3	4.28708838800293	0
4	4.22928328322238	0
5	4.19887091633135	0
6	4.17321684538013	0
7	4.14898777351543	0
8	4.1271729616077	0
9	4.10924481544974	0
10	4.09340317339518	0
11	4.07907552043655	0
12	4.06605076191187	0
13	4.05413596763682	0
14	4.04318330332026	0
15	4.03306715880451	0
16	4.02368559367606	0
17	4.01495262465411	0
18	4.00679600358343	0
19	3.99915396588682	0
20	3.99197348246965	0
21	3.98520864864606	0
22	3.97881958203518	0
23	3.97290372589545	0
24	3.96763483106683	0
25	3.96265320903971	0
26	3.95793155109351	0
27	3.95344957694903	0
28	3.94921597034335	0
29	3.94518167189434	0
30	3.94133015261858	0
31	3.93764690161295	0
32	3.93411906521881	0
33	3.93073519064161	0
34	3.92748502627481	0
35	3.92435935594731	0
36	3.92134986242282	0
37	3.91844901287777	0
38	3.91564996257291	0
39	3.9129464730952	0
40	3.91033284262971	0
41	3.90780384612781	0
42	3.90535468371728	0
43	3.9029809359999	0
45	3.89844368088866	0
46	3.89627291069052	0
47	3.89416297346264	0
48	3.89211085634286	0
49	3.89011375410357	0
51	3.88627430361656	0
52	3.88442722788577	0
53	3.88262568435008	0
55	3.87915129347192	0
56	3.87747479350188	0
58	3.87423485122399	0
59	3.87266836177994	0
61	3.86963536177489	0
62	3.86816628575853	0
64	3.86531707655265	0
66	3.86257929140476	0
67	3.86124969905154	0
69	3.85866457408792	0
71	3.85617264727659	0
73	3.85376780260095	0
75	3.85144447817367	0
76	3.85031178378506	0
78	3.84810137032634	0
80	3.84596060370149	0
83	3.84287123833891	0
85	3.84088751188874	0
87	3.83896057099566	0
89	3.83708736499227	0
92	3.83437219276232	0
94	3.83262142490817	0
96	3.83091537893795	0
99	3.82843544260297	0
101	3.8268319991009	0.00999999999999091
104	3.82449703020975	0.00999999999999091
107	3.82224129030265	0.00999999999999091
110	3.82005962917131	0.00999999999999091
112	3.81864401371847	0.00999999999999091
115	3.81657562023365	0.00999999999999091
118	3.81456971976893	0.00999999999999091
121	3.81262263719666	0.00999999999999091
124	3.81073100207482	0.00999999999999091
128	3.80828975533902	0.00999999999999091
131	3.8065158710106	0.00999999999999091
134	3.80478801931485	0.00999999999999091
138	3.80255175004414	0.00999999999999091
142	3.80038797344563	0.00999999999999091
145	3.79880989239502	0.00999999999999091
149	3.79676201488075	0.00999999999999091
153	3.79477480176368	0.00999999999999091
157	3.79284464807481	0.00999999999999091
161	3.79096825563352	0.00999999999999091
165	3.78914259999358	0.00999999999999091
169	3.78736490164765	0.00999999999999091
174	3.78520633816804	0.00999999999999091
178	3.78352748397948	0.00999999999999091
183	3.78148539673442	0.00999999999999091
188	3.77950249690939	0.00999999999999091
193	3.77757528218155	0.00999999999999091
198	3.77570055192411	0.00999999999999091
203	3.77387537414557	0.00999999999999091
208	3.77209705676507	0.00999999999999091
213	3.7703631225667	0.00999999999999091
219	3.76833778351581	0.00999999999999091
225	3.76636945582348	0.00999999999999091
230	3.76477034260154	0.00999999999999091
236	3.76289816656267	0.00999999999999091
243	3.76077491147284	0.00999999999999091
249	3.75900429463767	0.00999999999999091
255	3.75727672168431	0.00999999999999091
262	3.75531275135651	0.00999999999999091
269	3.75340128577913	0.00999999999999091
276	3.75153944225461	0.0199999999999818
283	3.7497245766625	0.0199999999999818
290	3.74795425793977	0.0199999999999818
298	3.74598271794329	0.0199999999999818
306	3.74406336938253	0.0199999999999818
314	3.74219339995668	0.0199999999999818
322	3.74037022846864	0.0199999999999818
330	3.7385914800962	0.0199999999999818
339	3.73664076747558	0.0199999999999818
347	3.73494935286183	0.0199999999999818
357	3.73288847235807	0.0199999999999818
366	3.73108183686435	0.0199999999999818
375	3.72931850354692	0.0199999999999818
385	3.72740752711754	0.0199999999999818
395	3.72554485705711	0.0199999999999818
405	3.72372809062734	0.0199999999999818
416	3.72178002514058	0.0199999999999818
427	3.71988210440545	0.0199999999999818
438	3.71803182637656	0.0199999999999818
449	3.71622688327208	0.0199999999999818
461	3.71430705585354	0.0299999999999727
473	3.71243608604199	0.0299999999999727
485	3.71061161358411	0.0299999999999727
498	3.70868504519702	0.0299999999999727
511	3.70680792329491	0.0299999999999727
524	3.70497788002299	0.0299999999999727
538	3.70305720404891	0.0299999999999727
551	3.70131811831411	0.0299999999999727
566	3.69936209588423	0.0299999999999727
581	3.69745775307017	0.0299999999999727
596	3.69560261653491	0.0299999999999727
611	3.69379439525905	0.0299999999999727
627	3.69191494315247	0.0299999999999727
643	3.69008405529036	0.0399999999999636
660	3.68818946330308	0.0399999999999636
677	3.68634470885517	0.0399999999999636
695	3.68444320725468	0.0399999999999636
713	3.68259246663464	0.0399999999999636
731	3.68079013177876	0.0399999999999636
750	3.67893776078706	0.0399999999999636
770	3.67704088672662	0.0399999999999636
790	3.6751958014998	0.0399999999999636
810	3.67340008027206	0.0499999999999545
831	3.67156522840457	0.0499999999999545
853	3.6696960425386	0.0499999999999545
875	3.66787855278678	0.0499999999999545
898	3.66603107430032	0.0499999999999545
921	3.66423482345547	0.0499999999999545
945	3.66241246102765	0.0499999999999545
970	3.6605678792262	0.0499999999999545
995	3.65877541651376	0.0600000000000023
1021	3.65696380506631	0.0600000000000023
1047	3.65520312691638	0.0600000000000023
1075	3.65336576559265	0.0600000000000023
1103	3.65160949194379	0.0600000000000023
1131	3.64991245147387	0.0600000000000023
1161	3.648153363798	0.0699999999999932
1191	3.64645046635177	0.0699999999999932
1222	3.64474547134361	0.0699999999999932
1254	3.64303976839052	0.0699999999999932
1286	3.64138564703132	0.0699999999999932
1320	3.63968111583562	0.0699999999999932
1354	3.63802784873847	0.0799999999999841
1389	3.63637630616729	0.0799999999999841
1425	3.6347277541844	0.0799999999999841
1462	3.63308336695338	0.0799999999999841
1500	3.63144422722257	0.0799999999999841
1539	3.62981132829697	0.089999999999975
1579	3.628185576997	0.089999999999975
1620	3.62656779726356	0.089999999999975
1662	3.62495873417177	0.089999999999975
1706	3.62332240897272	0.0999999999999659
1750	3.62173377416185	0.0999999999999659
1795	3.62015562578599	0.0999999999999659
1842	3.61855486607782	0.0999999999999659
1890	3.61696740285138	0.109999999999957
1939	3.61539349987259	0.109999999999957
1990	3.61380262902217	0.109999999999957
2041	3.61225733167091	0.109999999999957
2094	3.61069707736388	0.119999999999948
2149	3.60912444174794	0.119999999999948
2205	3.60756919699955	0.119999999999948
2262	3.60603121879601	0.129999999999995
2321	3.60448452076729	0.129999999999995
2381	3.60295624155291	0.129999999999995
2443	3.60142172955954	0.139999999999986
2506	3.59990649291708	0.139999999999986
2572	3.59836410786063	0.139999999999986
2638	3.5968652815752	0.149999999999977
2707	3.595342369974	0.149999999999977
2777	3.5938409101688	0.159999999999968
2850	3.59231926014064	0.159999999999968
2924	3.59082028976267	0.159999999999968
3000	3.58932394897745	0.169999999999959
3078	3.58783123832834	0.169999999999959
3158	3.58634307094064	0.17999999999995
3240	3.5848602778738	0.17999999999995
3324	3.58338361333863	0.189999999999998
3410	3.5819137597486	0.189999999999998
3499	3.58043494723789	0.199999999999989
3590	3.57896502032054	0.199999999999989
3683	3.57750443054783	0.20999999999998
3779	3.57603851848947	0.20999999999998
3877	3.57458352226406	0.21999999999997
3978	3.57312547044469	0.21999999999997
4081	3.57167960680725	0.229999999999961
4187	3.57023261898866	0.239999999999952
4296	3.56878573259192	0.239999999999952
4408	3.56734007730253	0.25
4523	3.56589669188068	0.25
4640	3.56446856616658	0.259999999999991
4761	3.56303216639916	0.269999999999982
4884	3.5616120528665	0.269999999999982
5011	3.56018586521345	0.279999999999973
5142	3.55875519764681	0.289999999999964
5275	3.55734248063575	0.289999999999964
5412	3.55592698594106	0.299999999999955
5553	3.55451002819837	0.310000000000002
5697	3.55310246405597	0.319999999999993
5846	3.55168587211641	0.319999999999993
5998	3.55028031852159	0.329999999999984
6153	3.54888600779011	0.339999999999975
6313	3.54748584647337	0.349999999999966
6477	3.54608977366818	0.359999999999957
6646	3.54469036946958	0.359999999999957
6819	3.54329692671243	0.369999999999948
6996	3.54191004494373	0.379999999999995
7178	3.54052274752039	0.389999999999986
7364	3.53914344852058	0.399999999999977
7556	3.53775833524812	0.409999999999968
7752	3.5363827827638	0.42999999999995
7954	3.53500361631891	0.439999999999998
8160	3.53363528931304	0.449999999999989
8372	3.53226523887772	0.45999999999998
8590	3.53089465263418	0.46999999999997
8813	3.52953066260135	0.479999999999961
9042	3.52816792294013	0.5
9277	3.52680738191573	0.509999999999991
9519	3.5254443564096	0.519999999999982
9766	3.5240909091587	0.539999999999964
10020	3.52273680476876	0.560000000000002
10280	3.5213882564406	0.569999999999993
10547	3.5200408846339	0.579999999999984
10822	3.5186907928825	0.599999999999966
11103	3.5173486687347	0.609999999999957
11392	3.51600575155331	0.629999999999995
11688	3.51466760659066	0.649999999999977
11991	3.5133348938535	0.659999999999968
12303	3.51199977209568	0.67999999999995
12623	3.51066757896313	0.699999999999989
12951	3.50933912160734	0.70999999999998
13288	3.50801125346954	0.729999999999961
13633	3.50668874857514	0.75
13987	3.50536853657894	0.769999999999982
14351	3.50404789018714	0.789999999999964
14724	3.50273136461813	0.810000000000002
15107	3.50141628190012	0.829999999999984
15499	3.50010686012741	0.859999999999957
15902	3.49879727057861	0.879999999999995
16316	3.49748856327945	0.899999999999977
16740	3.4961847415627	0.919999999999959
17175	3.49488350200472	0.949999999999989
17621	3.49358567454966	0.96999999999997
18079	3.49228922935242	1
18549	3.49099509257036	1.01999999999998
19031	3.48970411736049	1.04999999999995
19526	3.48841451821503	1.06999999999999
20034	3.48712722429168	1.09999999999997
20554	3.48584552242995	1.13
21089	3.48456290635952	1.15999999999997
21637	3.4832850901125	1.19
22199	3.48201049049451	1.21999999999997
22776	3.48073771091675	1.25
23368	3.47946764401316	1.27999999999997
23976	3.47819905339102	1.31999999999999
24599	3.47693486357396	1.34999999999997
25238	3.47567381365477	1.38
25894	3.47441479645248	1.41999999999996
26567	3.47315868807081	1.45999999999998
27258	3.47190450415103	1.5
27967	3.47065313142866	1.52999999999997
28693	3.46940707789823	1.57999999999998
29439	3.4681620139775	1.60999999999996
30205	3.46691890038773	1.65999999999997
30990	3.46568017864804	1.69999999999999
31795	3.46444502067714	1.73999999999995
32622	3.46321123424859	1.78999999999996
33470	3.46198118024424	1.83999999999997
34340	3.46075420565682	1.88
35232	3.4595311003973	1.92999999999995
36148	3.4583099589803	1.97999999999996
37088	3.45709166136666	2.03999999999996
38052	3.45587701619811	2.08999999999997
39041	3.45466555678305	2.14999999999998
40055	3.4534580612729	2.20999999999998
41097	3.45225181766754	2.25999999999999
42165	3.45104998153255	2.31999999999999
43261	3.44985107171482	2.38
44385	3.44865588447504	2.44
45539	3.44746311085216	2.5
46723	3.44627358770513	2.56999999999999
47937	3.445088082505	2.63
49183	3.44390542549957	2.69999999999999
50462	3.44272550440528	2.77999999999997
51773	3.44155000973249	2.84999999999997
53119	3.44037702816533	2.91999999999996
54500	3.43920738111043	3
55916	3.43804182122591	3.06999999999999
57370	3.43687867020869	3.14999999999998
58861	3.43571952061382	3.22999999999996
60391	3.43456357502601	3.31999999999999
61961	3.4334108661544	3.39999999999998
63571	3.43226214648757	3.48999999999995
65224	3.43111605290389	3.58999999999997
66919	3.4299740492754	3.66999999999996
68659	3.42883487502138	3.77999999999997
70443	3.42769993631137	3.86999999999995
72274	3.42656806417124	3.96999999999997
74153	3.42543942098549	4.06999999999999
76080	3.42431474631348	4.17999999999995
78058	3.42319303821617	4.28999999999996
80087	3.42207505363492	4.38999999999999
82169	3.42096042862149	4.50999999999999
84304	3.41984988279941	4.61999999999995
86496	3.41874207976891	4.75
88744	3.41763826992059	4.85999999999996
91051	3.41653770168587	5
93418	3.41544063780086	5.11999999999995
95846	3.41434732969478	5.25999999999999
98337	3.41325758618832	5.38999999999999
100893	3.41217125378311	5.51999999999998
103516	3.41108821319013	5.66999999999996
106206	3.41000916684674	5.81999999999999
108967	3.40893321847529	5.96999999999997
111799	3.40786108096254	6.11999999999995
114705	3.40679231687195	6.27999999999997
117687	3.40572690582895	6.44
120746	3.40466518886119	6.60999999999996
123885	3.40360682035427	6.78999999999996
127105	3.40255215503805	6.95999999999998
130409	3.40150089663566	7.13999999999999
133798	3.4004534069245	7.31999999999999
137276	3.39940913472293	7.51999999999998
140844	3.39836846862273	7.70999999999998
144505	3.39733121114092	7.91999999999996
148262	3.39629720225193	8.13
152115	3.39526710645177	8.33999999999997
156069	3.39424024872652	8.54999999999995
160126	3.39321679022158	8.76999999999998
164288	3.3921968897684	9
168559	3.39118023401558	9.23999999999995
172940	3.39016724349267	9.47999999999996
177435	3.38915764217267	9.71999999999997
182047	3.38815141419542	9.97999999999996
186779	3.38714856024339	10.24
191634	3.38614909559132	10.51
196615	3.38515304829808	10.78
201726	3.38416026608337	11.07
206970	3.38317081411998	11.36
212349	3.38218494541314	11.66
217869	3.38120219631169	11.96
223532	3.38022285087415	12.27
229342	3.37924684443284	12.59
235304	3.37827397231666	12.9299999999999
241420	3.37730453556245	13.26
247695	3.37633835992899	13.61
254134	3.37537530397086	13.96
260739	3.37441568557278	14.33
267517	3.373459104844	14.7
274470	3.37250589567731	15.08
281605	3.37155571169745	15.48
288925	3.37060876862741	15.88
296435	3.36966502380011	16.28
304140	3.36872445224877	16.72
312046	3.36778692786486	17.15
320157	3.36685257889857	17.59
328478	3.36592142198441	18.06
337017	3.36499316299591	18.53
345777	3.36406807419821	19
354765	3.36314600593975	19.5
363986	3.362227034313	20.01


==> data/perfprof6-10-20-4-3.dat <==
iter	objfun	time
1	5.12751487757644	0
2	4.65577044235022	0
3	4.34379169579011	0
4	4.34379169579011	0
5	4.24240098007495	0
6	4.23157799518915	0
7	4.17471337058766	0
8	4.16519308276141	0
9	4.10296492812664	0
10	4.0578101448449	0
11	4.04858829741659	0
12	4.03254819625675	0
13	3.993222857921	0
14	3.98961892826379	0
15	3.95088600815612	0
16	3.94306362411026	0
17	3.93226691490552	0
18	3.92968511281797	0
19	3.88407097711071	0
20	3.88285877243778	0
21	3.87387749413044	0
22	3.87151511862987	0
23	3.83858334155678	0
24	3.83480418510882	0
25	3.8253930978237	0
26	3.81994807820133	0
27	3.81533536941451	0
28	3.8114463828416	0
29	3.81135458865097	0
30	3.81012615347035	0
31	3.77969886758499	0
32	3.77777020599776	0
33	3.77137637205151	0
34	3.76788450523598	0
35	3.76405145702629	0
36	3.76097754522444	0
37	3.75879819808159	0
38	3.75709657353259	0
39	3.74289813576214	0
40	3.74045254448626	0
41	3.73612214182816	0
42	3.73308603782568	0
43	3.72988497223806	0
44	3.72708557195526	0
45	3.72460269783713	0
47	3.72087216458301	0
48	3.71967599015033	0
49	3.71948520685268	0
50	3.70575272070749	0
52	3.7004797771238	0
53	3.69822710174719	0
54	3.69570352448006	0
56	3.69113998253468	0
57	3.68898963740659	0
59	3.68487208038405	0
60	3.68289391352155	0
62	3.67926574765514	0
63	3.67766449353888	0
65	3.67481313711839	0
67	3.67287157336952	0
68	3.67222898047327	0
70	3.65938086115492	0
72	3.65543854573797	0
74	3.65190331853932	0
76	3.64852139534611	0
78	3.64529904692588	0
80	3.64223211328085	0
82	3.63933309436819	0
84	3.63664516397533	0
86	3.63422513897456	0
88	3.6321477228264	0
90	3.63051355283186	0
93	3.62931999793314	0
95	3.61999276681361	0
98	3.61604116705351	0
100	3.61369042722325	0
103	3.610308098743	0
105	3.60817220771926	0
108	3.60520024349914	0
111	3.60262826004371	0
114	3.60065616208523	0
117	3.59971088099638	0
120	3.59214013033937	0.00999999999999091
123	3.58944776700097	0.00999999999999091
126	3.58682746358454	0.00999999999999091
129	3.58436179194467	0.00999999999999091
132	3.58211354975767	0.00999999999999091
136	3.57969405427024	0.00999999999999091
139	3.57865877938079	0.00999999999999091
143	3.57253917514208	0.00999999999999091
147	3.56963812068765	0.00999999999999091
150	3.56755304485955	0.00999999999999091
154	3.56501516615128	0.00999999999999091
158	3.56298896976101	0.00999999999999091
162	3.5620454454288	0.00999999999999091
167	3.55578850052054	0.00999999999999091
171	3.553379847569	0.00999999999999091
175	3.55117497350828	0.00999999999999091
180	3.54903528666629	0.00999999999999091
184	3.54554232848944	0.00999999999999091
189	3.54272765469186	0.00999999999999091
194	3.54017029643141	0.00999999999999091
199	3.53801207897908	0.00999999999999091
204	3.53689791110899	0.00999999999999091
209	3.53230836418736	0.00999999999999091
215	3.52959077141397	0.00999999999999091
220	3.52771702676935	0.00999999999999091
226	3.52438067204617	0.00999999999999091
232	3.52175344371256	0.00999999999999091
238	3.51946769540285	0.00999999999999091
244	3.51806887091147	0.00999999999999091
250	3.51423140589458	0.00999999999999091
257	3.51171027275301	0.00999999999999091
263	3.51023860659175	0.00999999999999091
270	3.50661149374638	0.00999999999999091
277	3.50431184585633	0.00999999999999091
284	3.50295866572447	0.0199999999999818
292	3.49896927692785	0.0199999999999818
299	3.49701460982266	0.0199999999999818
307	3.49402297080933	0.0199999999999818
315	3.49170225564363	0.0199999999999818
323	3.49033713636493	0.0199999999999818
331	3.48681817988094	0.0199999999999818
340	3.48485837102724	0.0199999999999818
348	3.48197759421738	0.0199999999999818
357	3.47989827492166	0.0199999999999818
367	3.47690227082834	0.0199999999999818
376	3.4749562889075	0.0199999999999818
386	3.47211170090541	0.0199999999999818
396	3.4701807827925	0.0199999999999818
406	3.46735964204818	0.0199999999999818
416	3.46575506135081	0.0199999999999818
427	3.46267862494331	0.0199999999999818
438	3.46019444455405	0.0199999999999818
449	3.45816784614735	0.0199999999999818
461	3.45548378283571	0.0299999999999727
473	3.45308433131566	0.0299999999999727
485	3.45102124827252	0.0299999999999727
497	3.44854093215695	0.0299999999999727
510	3.44612558990343	0.0299999999999727
523	3.44439892518916	0.0299999999999727
537	3.44163656381918	0.0299999999999727
551	3.43915572208794	0.0299999999999727
565	3.43682508431363	0.0299999999999727
580	3.43444240275873	0.0299999999999727
594	3.43231341910124	0.0299999999999727
610	3.42992790014503	0.0299999999999727
626	3.42760992543695	0.0399999999999636
642	3.42536780157533	0.0399999999999636
658	3.42370066930836	0.0399999999999636
675	3.42094883566757	0.0399999999999636
693	3.4186340885049	0.0399999999999636
710	3.41652993121734	0.0399999999999636
729	3.41425214467877	0.0399999999999636
747	3.412165606849	0.0399999999999636
767	3.40999917119863	0.0399999999999636
787	3.40765157430079	0.0399999999999636
807	3.40551993288278	0.0500000000000114
828	3.40340742932604	0.0500000000000114
849	3.40158125091988	0.0500000000000114
871	3.39909668318411	0.0500000000000114
893	3.39715722439567	0.0500000000000114
916	3.39489773957905	0.0500000000000114
940	3.39294848853904	0.0500000000000114
964	3.3907106656874	0.0600000000000023
989	3.38861210367523	0.0600000000000023
1014	3.38666899080635	0.0600000000000023
1041	3.38449176222142	0.0600000000000023
1067	3.38249208430956	0.0600000000000023
1095	3.38043594878429	0.0600000000000023
1123	3.37868022184818	0.0600000000000023
1152	3.37661737668865	0.0600000000000023
1182	3.37462365787918	0.0600000000000023
1212	3.37270127661416	0.0699999999999932
1244	3.3704643611943	0.0699999999999932
1276	3.36852953282446	0.0699999999999932
1308	3.36666305472652	0.0699999999999932
1342	3.3648166624738	0.0699999999999932
1377	3.36277458181316	0.0799999999999841
1412	3.36095147080433	0.0799999999999841
1449	3.35899313799042	0.0799999999999841
1486	3.35722965543769	0.0799999999999841
1524	3.3553128002782	0.089999999999975
1564	3.3534244901066	0.089999999999975
1604	3.35161204793644	0.089999999999975
1645	3.34980358678741	0.089999999999975
1688	3.34797961110162	0.0999999999999659
1731	3.34621223780159	0.0999999999999659
1776	3.34441800366377	0.0999999999999659
1822	3.34266774222349	0.0999999999999659
1868	3.3410333902266	0.109999999999957
1917	3.33916524827837	0.109999999999957
1966	3.33744118942466	0.109999999999957
2017	3.33575346573811	0.109999999999957
2069	3.33402652851897	0.120000000000005
2122	3.33234025697021	0.120000000000005
2177	3.330654424974	0.120000000000005
2233	3.3289982233726	0.129999999999995
2290	3.32738225248192	0.129999999999995
2349	3.32570894328573	0.129999999999995
2410	3.32408299152891	0.139999999999986
2472	3.32244769819595	0.139999999999986
2536	3.32083208978442	0.149999999999977
2601	3.31931286364139	0.149999999999977
2668	3.31765466951828	0.149999999999977
2737	3.3160737453358	0.159999999999968
2808	3.31451117520432	0.159999999999968
2880	3.31295174140285	0.169999999999959
2954	3.31143235318661	0.169999999999959
3030	3.30988772715153	0.180000000000007
3108	3.30836388535373	0.180000000000007
3189	3.30684777108495	0.180000000000007
3271	3.30532433714673	0.189999999999998
3355	3.30384200348442	0.189999999999998
3441	3.30235299178669	0.199999999999989
3530	3.30086898942462	0.20999999999998
3621	3.29940044723106	0.20999999999998
3715	3.29794667078202	0.21999999999997
3810	3.29648553935973	0.21999999999997
3908	3.29504195300305	0.229999999999961
4009	3.29360146707567	0.229999999999961
4113	3.2921652722179	0.240000000000009
4219	3.29076164230163	0.25
4327	3.2893421648981	0.25
4439	3.28792999348113	0.259999999999991
4553	3.28654120663553	0.269999999999982
4671	3.28513285117972	0.269999999999982
4791	3.28378059957091	0.279999999999973
4914	3.28240779170663	0.289999999999964
5041	3.28100537447263	0.300000000000011
5171	3.27966562443839	0.300000000000011
5304	3.27830103345304	0.310000000000002
5441	3.27692833999381	0.319999999999993
5581	3.27559142986029	0.329999999999984
5725	3.27424682322249	0.339999999999975
5873	3.27292466987396	0.339999999999975
6024	3.27157961746043	0.349999999999966
6179	3.27025791552559	0.359999999999957
6339	3.26894834786621	0.370000000000005
6502	3.26762692178771	0.379999999999995
6670	3.26632163753538	0.389999999999986
6842	3.26501178959788	0.399999999999977
7018	3.26371743167105	0.409999999999968
7199	3.26243021506719	0.419999999999959
7384	3.26114523992589	0.439999999999998
7575	3.25986627731033	0.449999999999989
7770	3.25858704288422	0.45999999999998
7970	3.25732188310772	0.46999999999997
8176	3.2560493023786	0.479999999999961
8386	3.25479593212804	0.5
8603	3.25353307347766	0.5
8824	3.25229156816248	0.529999999999973
9052	3.2510408012172	0.529999999999973
9285	3.24979748969204	0.550000000000011
9524	3.24856339043813	0.560000000000002
9770	3.24733815358957	0.579999999999984
10022	3.24610302623239	0.589999999999975
10280	3.24488231160671	0.609999999999957
10545	3.24367001845921	0.620000000000005
10817	3.24245358198048	0.639999999999986
11096	3.24124632194738	0.649999999999977
11382	3.24004978003509	0.680000000000007
11675	3.23884972829236	0.689999999999998
11976	3.23765879662003	0.70999999999998
12285	3.23647115622533	0.729999999999961
12601	3.23529043504428	0.75
12926	3.23411217881442	0.769999999999982
13259	3.23294248721843	0.789999999999964
13601	3.23177211433835	0.810000000000002
13952	3.23060902719174	0.829999999999984
14311	3.22945677943417	0.849999999999966
14680	3.22829833693072	0.870000000000005
15058	3.22715115564872	0.889999999999986
15447	3.22600883171692	0.919999999999959
15845	3.22486565296433	0.939999999999998
16253	3.22373424045722	0.96999999999997
16672	3.22260269950583	1
17102	3.22148382312598	1.01999999999998
17543	3.22036091474304	1.05000000000001
17995	3.21924752304822	1.07999999999998
18459	3.21813005562779	1.10999999999996
18934	3.21702921845484	1.13999999999999
19422	3.21592632834592	1.15999999999997
19923	3.21482575180217	1.19
20437	3.21373474630048	1.21999999999997
20963	3.21264830479839	1.25
21504	3.21156132043398	1.28999999999996
22058	3.21048309551933	1.31999999999999
22626	3.20941362347339	1.35999999999996
23210	3.20833880830178	1.38999999999999
23808	3.20727759611931	1.43000000000001
24422	3.20621317964772	1.45999999999998
25051	3.20515838608039	1.5
25697	3.20410641886968	1.53999999999996
26359	3.20305958501756	1.57999999999998
27038	3.20201998609286	1.62
27735	3.20098024709215	1.65999999999997
28450	3.19994944469673	1.69999999999999
29184	3.19891738058412	1.75
29936	3.19789310224457	1.80000000000001
30707	3.19687645674366	1.83999999999997
31499	3.19586110750244	1.88999999999999
32311	3.1948471013813	1.94
33144	3.19384270208029	1.99000000000001
33998	3.19284103461955	2.05000000000001
34874	3.19184210082437	2.09999999999997
35773	3.19084902261637	2.15999999999997
36695	3.18986021600073	2.20999999999998
37641	3.18887611566383	2.26999999999998
38611	3.18789658248022	2.32999999999998
39607	3.1869204190663	2.38999999999999
40627	3.18594992167065	2.44999999999999
41675	3.18498261811063	2.50999999999999
42749	3.18402032419333	2.57999999999998
43851	3.18306203408197	2.64999999999998
44981	3.18210905329954	2.70999999999998
46140	3.18115941235011	2.77999999999997
47330	3.18021401000051	2.85999999999996
48550	3.17927255977583	2.93000000000001
49801	3.17833682136563	3.00999999999999
51085	3.1774049643785	3.08999999999997
52401	3.17647654900179	3.15999999999997
53752	3.17555203156559	3.24000000000001
55138	3.17463205489909	3.33999999999997
56559	3.1737147243834	3.41999999999996
58017	3.17280318701644	3.50999999999999
59512	3.17189553704962	3.59999999999997
61046	3.17099329306397	3.69999999999999
62619	3.17009231995184	3.78999999999996
64234	3.16919627086828	3.88999999999999
65889	3.16830594532617	3.99000000000001
67587	3.16741823963251	4.09999999999997
69330	3.16653475185939	4.19999999999999
71117	3.16565433379942	4.31
72950	3.16477867383727	4.41999999999996
74830	3.16390770356435	4.53999999999996
76759	3.16303916523733	4.65999999999997
78737	3.1621755807986	4.77999999999997
80767	3.1613150759211	4.89999999999998
82849	3.16045943055096	5.01999999999998
84984	3.15960646546213	5.15999999999997
87175	3.15875761156294	5.28999999999996
89421	3.15791339553007	5.43000000000001
91726	3.15707202647588	5.56999999999999
94091	3.15623442131462	5.70999999999998
96516	3.15540150039224	5.85999999999996
99004	3.15457052223993	6.00999999999999
101556	3.15374414121744	6.16999999999996
104173	3.15292228920252	6.32999999999998
106858	3.15210270337285	6.49000000000001
109613	3.15128698475275	6.66999999999996
112438	3.1504753481812	6.83999999999997
115336	3.14966698145567	7.00999999999999
118309	3.14886259159984	7.19999999999999
121358	3.14806113852779	7.38999999999999
124486	3.14726347514305	7.57999999999998
127695	3.14646926889211	7.77999999999997
130987	3.14567849625119	7.96999999999997
134363	3.14489127413177	8.19
137826	3.14410746949346	8.38999999999999
141379	3.14332701391914	8.60999999999996
145023	3.14255033963986	8.82999999999998
148761	3.14177647249028	9.06999999999999
152595	3.14100637866578	9.28999999999996
156528	3.14023951869019	9.53999999999996
160563	3.13947589210535	9.77999999999997
164702	3.13871555730538	10.03
168947	3.13795875230692	10.29
173302	3.13720519617014	10.57
177768	3.13645484456488	10.83
182351	3.13570760820792	11.11
187051	3.13496389808061	11.41
191872	3.13422314839809	11.7
196818	3.13348557106005	12
201891	3.13275131262191	12.31
207095	3.13202020567206	12.63
212433	3.13129223499142	12.95
217908	3.1305675063019	13.28
223525	3.12984576984025	13.63
229286	3.12912723917311	13.98
235196	3.12841175648957	14.34
241258	3.12769956109051	14.71
247477	3.1269900087159	15.09
253856	3.12628371090222	15.48
260399	3.12558052926988	15.89
267111	3.12488044207228	16.3
273996	3.12418328748602	16.72
281058	3.12348887811692	17.15
288303	3.12279762214492	17.6
295734	3.12210933565669	18.06
303357	3.12142399623391	18.53
311176	3.12074164779352	19
319197	3.12006222883765	19.5
327424	3.11938570024266	20.01


==> data/perfprof6-10-20-4-4.dat <==
iter	objfun	time
1	5.0350593119291	0.00999999999999091
2	4.89270225701743	0.0199999999999818
3	4.77836275805589	0.0199999999999818
4	4.7049800933462	0.0299999999999727
5	4.64480913769607	0.0500000000000114
6	4.58573616635757	0.0600000000000023
7	4.52248104476562	0.0699999999999932
8	4.45825417890222	0.0799999999999841
9	4.40712592092535	0.0999999999999659
10	4.36721886109255	0.110000000000014
11	4.33525506123211	0.129999999999995
12	4.30904300607959	0.139999999999986
13	4.2871579060485	0.149999999999977
14	4.26864058405661	0.159999999999968
15	4.25281077798276	0.170000000000016
16	4.23916450686541	0.180000000000007
17	4.22731575268714	0.189999999999998
18	4.21696167446899	0.199999999999989
19	4.20786059388457	0.20999999999998
20	4.19981722434596	0.21999999999997
21	4.19267224754324	0.230000000000018
22	4.18629466656077	0.25
23	4.18057603793971	0.259999999999991
24	4.17542603650231	0.269999999999982
25	4.17076899885443	0.279999999999973
26	4.16654120305808	0.29000000000002
27	4.16268871120256	0.29000000000002
28	4.15916564729287	0.300000000000011
29	4.15593281457667	0.319999999999993
30	4.15295657926077	0.329999999999984
31	4.15020796443687	0.339999999999975
32	4.14766191071716	0.349999999999966
33	4.14529666972164	0.360000000000014
34	4.14309330394661	0.370000000000005
35	4.14103527223453	0.389999999999986
36	4.13910808446726	0.399999999999977
37	4.13729901252169	0.399999999999977
38	4.13559684718674	0.409999999999968
39	4.13399169281912	0.420000000000016
40	4.13247479314336	0.430000000000007
41	4.13103838288241	0.449999999999989
42	4.12967556091581	0.45999999999998
43	4.12838018146374	0.45999999999998
44	4.12714676043268	0.46999999999997
45	4.12597039456826	0.490000000000009
46	4.12484669147038	0.5
47	4.12377170885616	0.509999999999991
48	4.12274190172419	0.519999999999982
49	4.12175407629216	0.529999999999973
50	4.12080534975884	0.54000000000002
51	4.11989311508861	0.550000000000011
52	4.11901501013863	0.560000000000002
53	4.1181688905499	0.579999999999984
54	4.11735280590783	0.589999999999975
55	4.11656497874894	0.589999999999975
56	4.11580378604964	0.599999999999966
57	4.11506774288366	0.610000000000014
58	4.11435548797701	0.620000000000005
59	4.02245441848086	0.629999999999995
60	4.01627388292943	0.639999999999986
61	4.00728848336373	0.659999999999968
62	4.00008599731868	0.670000000000016
63	3.99416009404066	0.680000000000007
64	3.98916129524603	0.689999999999998
65	3.98487415560864	0.699999999999989
66	3.98115405998088	0.70999999999998
67	3.97789699594075	0.71999999999997
68	3.97502453392418	0.730000000000018
69	3.9724755644677	0.740000000000009
70	3.97020133927602	0.75
71	3.96816227969536	0.759999999999991
72	3.96632580944537	0.769999999999982
73	3.96466482126413	0.779999999999973
74	3.96315655675846	0.79000000000002
76	3.87872423570662	0.810000000000002
77	3.86927071732354	0.819999999999993
78	3.86162753452031	0.829999999999984
79	3.85532456914198	0.839999999999975
80	3.85000957298655	0.849999999999966
81	3.84546126003042	0.870000000000005
83	3.8381015481401	0.899999999999977
84	3.8350958108894	0.899999999999977
85	3.83244513340954	0.909999999999968
87	3.82800527110434	0.939999999999998
88	3.82613641929991	0.949999999999989
89	3.82445951722707	0.95999999999998
91	3.75272247953843	0.980000000000018
92	3.74362692240728	0.990000000000009
93	3.73627990858768	1
95	3.72521565143326	1.02999999999997
96	3.72092122769725	1.02999999999997
98	3.71399461524184	1.06
99	3.71116384154839	1.06
101	3.70643511512389	1.07999999999998
102	3.70444484592342	1.09999999999997
104	3.64993375391356	1.13
105	3.64270668529171	1.13
107	3.62796298834298	1.14999999999998
108	3.62240945317327	1.17000000000002
110	3.61362517631549	1.18000000000001
112	3.60694603634886	1.19999999999999
113	3.60416524153562	1.21999999999997
115	3.59943680371304	1.24000000000001
117	3.5955682116629	1.25999999999999
119	3.55025807778026	1.27999999999997
121	3.53788030021414	1.31
122	3.53201481693393	1.31
124	3.52255535116607	1.33999999999997
126	3.515159813255	1.36000000000001
128	3.50917716687797	1.38
130	3.50422982879084	1.40999999999997
132	3.50007528396192	1.43000000000001
134	3.49654643082008	1.44999999999999
136	3.45591433915892	1.46999999999997
138	3.44451217922201	1.49000000000001
140	3.43553592976436	1.50999999999999
142	3.4282931390943	1.54000000000002
144	3.42234673912706	1.56
147	3.4152532107296	1.58999999999997
149	3.41145371267558	1.61000000000001
151	3.40822712765576	1.63
153	3.37520808954433	1.64999999999998
156	3.36197102748868	1.68000000000001
158	3.35535372268919	1.69999999999999
160	3.34999842557188	1.73000000000002
163	3.34366016895852	1.75999999999999
165	3.34026355225158	1.77999999999997
168	3.31262855971673	1.81
170	3.307823295731	1.82999999999998
173	3.2989435118372	1.86000000000001
176	3.29231006397944	1.88999999999999
178	3.28873520816613	1.90999999999997
181	3.28428312559058	1.94999999999999
184	3.2616483257727	1.98000000000002
187	3.25686610299505	2.00999999999999
189	3.2527148950259	2.02999999999997
192	3.24753432553222	2.06
195	3.24328337208084	2.08999999999997
198	3.23972123314053	2.12
201	3.2228831162154	2.17000000000002
204	3.21791578660067	2.19999999999999
207	3.21356646041283	2.23000000000002
210	3.20985249403341	2.25
214	3.20565454866517	2.30000000000001
217	3.19246706322285	2.32999999999998
220	3.18863829632935	2.36000000000001
224	3.18411670940562	2.40999999999997
227	3.1811771869073	2.43000000000001
230	3.17854807334599	2.46999999999997
234	3.16697564501813	2.51999999999998
237	3.16409451105648	2.55000000000001
241	3.16068225715501	2.58999999999997
245	3.15766952900496	2.63999999999999
248	3.14951944875784	2.67000000000002
252	3.14648539558383	2.70999999999998
256	3.14375939369919	2.75
260	3.13677567525767	2.80000000000001
264	3.13432894134089	2.83999999999997
268	3.13206175354684	2.88
272	3.12658716746656	2.93000000000001
276	3.12210410488409	2.96999999999997
280	3.11857931109768	3.01999999999998
284	3.11487491417777	3.07999999999998
289	3.11173154626683	3.13
293	3.11070935596541	3.18000000000001
298	3.11031404490889	3.23000000000002
302	3.1102235732372	3.27999999999997
307	3.11018969098649	3.32999999999998
311	3.11018202356165	3.38
316	3.11017916125572	3.44
321	3.11017843662081	3.5
326	3.1101782531886	3.56
331	3.11017820670491	3.59999999999997
336	3.11017819711407	3.65999999999997
341	3.11017819504746	3.70999999999998
346	3.11017819264032	3.75999999999999
351	3.11017823518851	3.81999999999999
357	3.11017818774146	3.88
362	3.11017818548682	3.93000000000001
368	3.11017818259633	3.99000000000001
373	3.11017818021455	4.05000000000001
379	3.11017817732039	4.11000000000001
385	3.11017817452465	4.17000000000002
390	3.11017817216087	4.23000000000002
396	3.11017826851369	4.30000000000001
402	3.11032109947793	4.37
408	3.110317618085	4.42000000000002
415	3.11029463667845	4.5
421	3.11117694794206	4.56
427	3.1109183279948	4.63
434	3.11030427035469	4.69999999999999
440	3.11030426453956	4.76999999999998
447	3.11030427997847	4.83999999999997
454	3.11030425847358	4.90999999999997
461	3.11030425517071	4.99000000000001
468	3.11030425188705	5.06
475	3.11030424857565	5.13
482	3.11030424566457	5.20999999999998
489	3.11030425892973	5.29000000000002
497	3.11030424550428	5.37
504	3.11030424219115	5.44
512	3.11030423903162	5.54000000000002
520	3.11030423512321	5.63
528	3.1103042309137	5.74000000000001
536	3.11030422736464	5.84999999999997
544	3.11030422340973	5.95999999999998
552	3.11030421983409	6.06
560	3.11030436405706	6.14999999999998
569	3.18743913768248	6.25
578	3.17078664898384	6.34999999999997
586	3.17078664303173	6.43000000000001
595	3.17078663635482	6.52999999999997
604	3.17078662967928	6.61000000000001
613	3.17078662296961	6.70999999999998
623	3.17078661554494	6.81999999999999
632	3.17078660886758	6.90999999999997
642	3.17078660142162	7.01999999999998
652	3.17078659398853	7.12
661	3.17078658731355	7.20999999999998
672	3.1707865791171	7.32999999999998
682	3.17078657169053	7.43000000000001
692	3.17078656427215	7.54000000000002
703	3.1707865560915	7.64999999999998
713	3.17078654865979	7.75999999999999
724	3.17078654046667	7.88
735	3.17078653229994	7.99000000000001
746	3.17078652412985	8.11000000000001
758	3.17078651521497	8.25
769	3.17078650703676	8.37
781	3.17078649812604	8.49000000000001
793	3.17078648921102	8.62
805	3.17078648028494	8.75999999999999
817	3.17078647137045	8.88
829	3.17078646245711	9.00999999999999
842	3.17078645280533	9.14999999999998
855	3.17078644315407	9.30000000000001
868	3.17078643348123	9.43000000000001
881	3.17078642383561	9.56999999999999
894	3.17078641417335	9.70999999999998
908	3.17078640376195	9.86000000000001
921	3.17078639409816	10
935	3.17078638369047	10.15
950	3.17078637256198	10.31
964	3.17078636217199	10.47
979	3.17078635100934	10.63
994	3.17078633987685	10.79
1009	3.17078632874374	10.96
1024	3.17078631759666	11.14
1040	3.17078630572389	11.32
1055	3.17078629459818	11.47
1071	3.17078628270984	11.64
1088	3.17078627007467	11.82
1104	3.17078625818403	12
1121	3.17078624554313	12.18
1138	3.17078623291628	12.36
1155	3.17078622024607	12.55
1173	3.17078620685604	12.74
1191	3.17078619349186	12.94
1209	3.17078618012413	13.13
1227	3.17078616675956	13.32
1246	3.17078615264442	13.52
1265	3.17078613853523	13.73
1284	3.17078612442666	13.93
1303	3.17078611032056	14.14
1323	3.17078609548162	14.35
1343	3.1707860806432	14.57
1363	3.17078606579787	14.79
1384	3.17078605020957	15.02
1405	3.17078603460144	15.25
1427	3.17078601822416	15.47
1448	3.17078600263067	15.71
1470	3.17078598629592	15.94
1492	3.17078596995588	16.17
1515	3.17078595290217	16.45
1538	3.17078593581989	16.7
1561	3.17078591871812	16.96
1585	3.1707859008997	17.22
1609	3.17078588307761	17.47
1634	3.17078586450434	17.75
1659	3.17078584594327	18.02
1684	3.17078582736541	18.29
1709	3.17078580879275	18.56
1735	3.17078578947178	18.84
1762	3.17078576944238	19.13
1788	3.17078575015208	19.41
1815	3.17078573012383	19.7
1843	3.17078570932221	20.01


==> data/perfprof6-10-20-4-5.dat <==
iter	objfun	time
1	4.79389114293608	0
2	4.79296869830886	0
3	4.77282504035532	0
4	4.76302871607687	0
5	4.70941702668884	0.00999999999999091
6	4.70905447739684	0.00999999999999091
7	4.66661567328017	0.0199999999999818
8	4.64389131821984	0.0199999999999818
9	4.63867825369068	0.0299999999999727
10	4.61497700232166	0.0299999999999727
11	4.56934015252628	0.0299999999999727
12	4.55273027019458	0.0299999999999727
13	4.54314579457312	0.0399999999999636
14	4.42224383523688	0.0399999999999636
15	4.40846519890853	0.0399999999999636
16	4.40777598021638	0.0499999999999545
17	4.40549224199286	0.0499999999999545
18	4.37961858905186	0.0499999999999545
19	4.35890629707781	0.0599999999999454
20	4.35515061202786	0.0599999999999454
21	4.3113755949568	0.0599999999999454
22	4.29271545782738	0.0599999999999454
23	4.27750514360323	0.0699999999999932
24	4.26595461835471	0.0699999999999932
25	4.24432734908908	0.0799999999999841
26	4.22460763942444	0.0799999999999841
27	4.1975367766697	0.0799999999999841
28	4.16699980459796	0.0799999999999841
29	4.13743207948985	0.089999999999975
30	4.12934294782706	0.089999999999975
31	4.06397179766249	0.089999999999975
32	4.06392310176849	0.0999999999999659
33	4.02862006849705	0.0999999999999659
34	4.02764773468754	0.0999999999999659
35	3.9621314664872	0.109999999999957
36	3.95485361308963	0.109999999999957
37	3.9506981229152	0.109999999999957
38	3.93549113607658	0.109999999999957
39	3.93463084730598	0.119999999999948
40	3.93238603988757	0.119999999999948
41	3.87584123075345	0.119999999999948
42	3.86632695998071	0.119999999999948
43	3.83924344578806	0.129999999999995
44	3.83783435089752	0.129999999999995
45	3.82922552435631	0.129999999999995
46	3.8290574216708	0.139999999999986
47	3.73606381111189	0.139999999999986
48	3.71658710867651	0.139999999999986
49	3.68202889703863	0.139999999999986
50	3.67965548417308	0.149999999999977
51	3.61665910538813	0.149999999999977
52	3.61651540904861	0.159999999999968
53	3.59848895160036	0.159999999999968
54	3.59807069516578	0.159999999999968
55	3.59458738679046	0.159999999999968
56	3.59357133001851	0.169999999999959
57	3.59106678367168	0.169999999999959
58	3.58855503133723	0.169999999999959
59	3.57633003951831	0.169999999999959
60	3.5752132412311	0.17999999999995
61	3.55830753354969	0.17999999999995
62	3.55632141040221	0.17999999999995
63	3.55631461281423	0.189999999999998
64	3.55463248713758	0.189999999999998
65	3.5373138912769	0.189999999999998
66	3.53472212713475	0.199999999999989
67	3.53409545035732	0.199999999999989
68	3.52534179860413	0.199999999999989
69	3.51507073052854	0.199999999999989
70	3.50429796954727	0.20999999999998
71	3.49505327724597	0.20999999999998
72	3.49458836071235	0.21999999999997
73	3.48619132676124	0.21999999999997
74	3.47711787075933	0.21999999999997
75	3.4741161467657	0.229999999999961
76	3.47373838101219	0.229999999999961
77	3.4568182023138	0.229999999999961
78	3.45657368487386	0.229999999999961
79	3.4564383834938	0.239999999999952
80	3.45410363598378	0.239999999999952
81	3.45398410943353	0.239999999999952
82	3.45041384902798	0.239999999999952
83	3.44977371620557	0.25
84	3.43989050731377	0.25
85	3.43720389723156	0.25
86	3.43150528409543	0.25
87	3.42410153795127	0.259999999999991
88	3.41381168812516	0.259999999999991
89	3.41269587369999	0.259999999999991
90	3.40804343988143	0.259999999999991
91	3.4009575518131	0.269999999999982
92	3.39707488979703	0.279999999999973
93	3.39663459676209	0.279999999999973
94	3.39574369602013	0.279999999999973
95	3.38718695756786	0.289999999999964
96	3.38163248928116	0.289999999999964
97	3.38143485476422	0.289999999999964
98	3.38110612733697	0.299999999999955
99	3.38000841032605	0.299999999999955
100	3.37974397240406	0.299999999999955
101	3.37968556411842	0.309999999999945
102	3.37949393941841	0.309999999999945
103	3.37917259515931	0.309999999999945
104	3.3791416865267	0.309999999999945
105	3.3788770228396	0.319999999999993
106	3.37876941212323	0.319999999999993
107	3.37862695277412	0.319999999999993
108	3.37776330614369	0.319999999999993
109	3.3777453963972	0.319999999999993
110	3.37702122449107	0.319999999999993
111	3.37527465107835	0.329999999999984
112	3.37491157706935	0.329999999999984
113	3.37451648779795	0.339999999999975
114	3.37431473955471	0.339999999999975
115	3.37312122144053	0.339999999999975
116	3.37194748761785	0.339999999999975
117	3.37152851616822	0.339999999999975
118	3.36886831148524	0.349999999999966
119	3.36872378262217	0.349999999999966
120	3.36868056921734	0.349999999999966
121	3.36729931528875	0.359999999999957
122	3.36664666365079	0.369999999999948
123	3.36341116624067	0.369999999999948
124	3.35682568980267	0.379999999999995
125	3.35547655342825	0.379999999999995
126	3.3548609630702	0.389999999999986
127	3.35460769690065	0.389999999999986
128	3.3517617858097	0.389999999999986
129	3.35166343105124	0.389999999999986
130	3.35151803478132	0.389999999999986
131	3.3496773287936	0.399999999999977
132	3.34868125772139	0.399999999999977
133	3.34562823687385	0.399999999999977
134	3.34434691329906	0.399999999999977
135	3.34097389475109	0.399999999999977
136	3.34093018931917	0.409999999999968
137	3.34072031516226	0.409999999999968
138	3.3331583649175	0.419999999999959
139	3.3292329798376	0.42999999999995
140	3.32869817875394	0.42999999999995
141	3.32787835318559	0.42999999999995
142	3.32075396237837	0.42999999999995
143	3.32074249930118	0.42999999999995
144	3.32063217944135	0.42999999999995
145	3.30844994456834	0.42999999999995
146	3.30601397662007	0.439999999999998
147	3.30553313913204	0.439999999999998
148	3.30063846753172	0.439999999999998
149	3.3003470960493	0.449999999999989
150	3.2993660176958	0.449999999999989
151	3.29886917184587	0.449999999999989
152	3.29783014880992	0.449999999999989
153	3.29382666302551	0.449999999999989
154	3.29362678691522	0.45999999999998
155	3.2919479103652	0.45999999999998
156	3.29179627278256	0.46999999999997
157	3.2917442785381	0.46999999999997
158	3.29003612948598	0.46999999999997
159	3.28884432890484	0.46999999999997
160	3.28734572900485	0.46999999999997
161	3.28328445364138	0.479999999999961
162	3.28173346831381	0.479999999999961
163	3.28028499199416	0.479999999999961
164	3.27933363377699	0.489999999999952
165	3.27722318771408	0.489999999999952
166	3.27559760700952	0.489999999999952
167	3.27495780034844	0.489999999999952
168	3.27399503451516	0.5
169	3.27175095112355	0.5
170	3.26593024465238	0.5
171	3.2654541771083	0.509999999999991
172	3.26404647769582	0.509999999999991
173	3.26394784660521	0.519999999999982
174	3.26382810051141	0.519999999999982
175	3.26165806813919	0.519999999999982
176	3.26164186621166	0.519999999999982
177	3.26115383401578	0.529999999999973
178	3.26100625112719	0.529999999999973
179	3.26096291129788	0.529999999999973
180	3.26094948308466	0.539999999999964
181	3.26089071663068	0.539999999999964
182	3.26082580873638	0.539999999999964
183	3.26076016222615	0.539999999999964
184	3.25702489228885	0.539999999999964
185	3.25582890543433	0.549999999999955
186	3.25509878081962	0.549999999999955
187	3.25504337981514	0.549999999999955
188	3.25111286270919	0.549999999999955
189	3.25105041147841	0.559999999999945
190	3.25100181513015	0.559999999999945
191	3.2500773894162	0.569999999999993
192	3.2484507564045	0.569999999999993
193	3.24748465893756	0.569999999999993
194	3.24673759616067	0.579999999999984
195	3.24160590469764	0.579999999999984
196	3.24138738401656	0.579999999999984
197	3.23798358324827	0.589999999999975
198	3.23773772095129	0.589999999999975
199	3.23579302962907	0.589999999999975
200	3.23562103072459	0.599999999999966
201	3.23556273326673	0.599999999999966
202	3.23433720845482	0.599999999999966
203	3.23388182842587	0.609999999999957
204	3.23350488153651	0.609999999999957
205	3.22892224089271	0.609999999999957
206	3.22761283002498	0.619999999999948
207	3.22735256467817	0.629999999999995
208	3.22444893741699	0.629999999999995
209	3.22329379630301	0.629999999999995
210	3.22324030139728	0.629999999999995
211	3.22222301001628	0.639999999999986
212	3.22215693995051	0.639999999999986
213	3.22143039022565	0.639999999999986
214	3.21998458407754	0.649999999999977
215	3.2198037592716	0.649999999999977
216	3.21949520306665	0.649999999999977
217	3.2129775133329	0.649999999999977
218	3.21263450812501	0.649999999999977
219	3.21046796442159	0.649999999999977
220	3.20965954952546	0.659999999999968
221	3.20961418037056	0.669999999999959
222	3.20837244846866	0.669999999999959
223	3.20709148882734	0.669999999999959
224	3.20678466023645	0.669999999999959
225	3.20644729235186	0.67999999999995
226	3.20644208974173	0.67999999999995
227	3.20411017137484	0.67999999999995
228	3.20362650621125	0.67999999999995
229	3.2031767679783	0.689999999999998
230	3.20210896748389	0.689999999999998
231	3.20208638029876	0.699999999999989
232	3.20140090071284	0.699999999999989
233	3.20060818786296	0.699999999999989
234	3.2005855817019	0.699999999999989
235	3.20015859689472	0.699999999999989
236	3.19980895877444	0.699999999999989
237	3.19931424002793	0.70999999999998
238	3.19879598632126	0.70999999999998
239	3.19848299406818	0.70999999999998
240	3.19756657811625	0.70999999999998
241	3.19752678280534	0.70999999999998
242	3.1957917228971	0.70999999999998
243	3.19402660473838	0.71999999999997
244	3.19340536573798	0.71999999999997
245	3.19289513448551	0.71999999999997
246	3.19282468351744	0.71999999999997
247	3.19274138934562	0.729999999999961
248	3.19256899311155	0.729999999999961
249	3.19240308026609	0.729999999999961
250	3.19206614155333	0.729999999999961
251	3.19198196316391	0.729999999999961
252	3.19189052454588	0.739999999999952
253	3.19131039531655	0.75
254	3.19096884066022	0.75
255	3.19035595377751	0.75
256	3.190246214282	0.75
257	3.19019658238009	0.759999999999991
258	3.19010460584299	0.759999999999991
259	3.18998539567894	0.759999999999991
260	3.18959619545551	0.759999999999991
261	3.18945790600705	0.769999999999982
262	3.18931260126133	0.769999999999982
263	3.1891397440003	0.769999999999982
264	3.18894577740816	0.769999999999982
265	3.18864531855247	0.779999999999973
266	3.18843664186765	0.779999999999973
267	3.18836237596951	0.789999999999964
268	3.1878831756336	0.789999999999964
269	3.18708933103539	0.789999999999964
270	3.18708808217988	0.789999999999964
271	3.18657463279727	0.789999999999964
272	3.18644188211666	0.789999999999964
273	3.18599297478042	0.799999999999955
274	3.18595193415578	0.799999999999955
275	3.18521949639466	0.799999999999955
276	3.1851129443019	0.799999999999955
277	3.18505817203033	0.809999999999945
278	3.18466554312399	0.809999999999945
279	3.18435073151314	0.809999999999945
280	3.18419640140734	0.819999999999993
281	3.18399878228318	0.819999999999993
282	3.18327586603492	0.819999999999993
283	3.18314683486351	0.819999999999993
284	3.18299144153545	0.829999999999984
285	3.18262045077003	0.829999999999984
286	3.18256821817103	0.839999999999975
287	3.181795623738	0.839999999999975
288	3.18135863708171	0.839999999999975
289	3.18095985837756	0.849999999999966
290	3.18083394278322	0.849999999999966
291	3.1807437092721	0.849999999999966
292	3.18063787934857	0.849999999999966
293	3.18013791836079	0.849999999999966
294	3.17985837983632	0.859999999999957
295	3.1795628771548	0.859999999999957
296	3.17955372061619	0.859999999999957
297	3.17922426294926	0.859999999999957
298	3.17887321431907	0.869999999999948
299	3.17861221023464	0.869999999999948
300	3.17849892375319	0.869999999999948
301	3.17832758794713	0.869999999999948
302	3.17812866636509	0.869999999999948
303	3.17806746231531	0.879999999999995
304	3.17776081617243	0.879999999999995
305	3.17756241587393	0.879999999999995
306	3.17744612689006	0.879999999999995
307	3.17718608467831	0.879999999999995
308	3.17687135168891	0.879999999999995
309	3.17686861146585	0.889999999999986
310	3.17676271033297	0.889999999999986
311	3.17669228686699	0.889999999999986
312	3.17667863074634	0.889999999999986
313	3.17660173568932	0.889999999999986
314	3.17645380131241	0.899999999999977
315	3.17636525605894	0.899999999999977
316	3.17633468468128	0.899999999999977
317	3.17629989584404	0.909999999999968
318	3.17628964697697	0.909999999999968
319	3.17613450244448	0.909999999999968
320	3.17612280743398	0.909999999999968
321	3.17601817605059	0.919999999999959
322	3.17600005974536	0.919999999999959
323	3.17576813335198	0.919999999999959
324	3.17573092520208	0.919999999999959
325	3.17559284864892	0.92999999999995
326	3.1754916626644	0.92999999999995
327	3.17465657335834	0.92999999999995
328	3.17462420846811	0.92999999999995
329	3.17446224328827	0.939999999999998
330	3.17429364172708	0.939999999999998
331	3.17405875425442	0.939999999999998
332	3.17403494601224	0.949999999999989
333	3.17385889429876	0.949999999999989
334	3.17326217820301	0.949999999999989
335	3.17275163041194	0.949999999999989
336	3.17249964924889	0.949999999999989
337	3.17219130271548	0.95999999999998
338	3.17096301808143	0.95999999999998
339	3.17095715372566	0.96999999999997
340	3.17075216446309	0.96999999999997
341	3.17074218084286	0.96999999999997
342	3.17073706051898	0.96999999999997
343	3.17064777442617	0.96999999999997
344	3.17040155163646	0.979999999999961
345	3.17029686925839	0.979999999999961
346	3.17019696330846	0.979999999999961
347	3.1700237738309	0.979999999999961
348	3.17000327626602	0.979999999999961
349	3.16995445633966	0.989999999999952
350	3.16968705454141	1
351	3.1692770454648	1
352	3.16919558549764	1
353	3.16869704821284	1
354	3.16866840705605	1
355	3.168596832603	1
356	3.16820368040428	1
357	3.16817902810797	1
358	3.16747662242245	1.00999999999999
359	3.167375814024	1.00999999999999
360	3.16736801238988	1.01999999999998
361	3.16725184384884	1.01999999999998
362	3.16717552329429	1.01999999999998
363	3.16706397480407	1.01999999999998
364	3.16695363453056	1.01999999999998
365	3.16694184560587	1.02999999999997
366	3.16670942482193	1.02999999999997
367	3.16667119472849	1.02999999999997
368	3.16658165266717	1.02999999999997
369	3.16650632049451	1.02999999999997
370	3.16635255110934	1.03999999999996
371	3.16622083634274	1.03999999999996
372	3.16621727296317	1.03999999999996
373	3.16580007660174	1.04999999999995
374	3.16574968689771	1.04999999999995
375	3.16550904792694	1.04999999999995
376	3.16550530686372	1.05999999999995
377	3.16549740636881	1.06999999999999
378	3.16547531810467	1.06999999999999
379	3.16541924386731	1.06999999999999
380	3.16534284584921	1.06999999999999
381	3.16509793364916	1.07999999999998
382	3.16508900669413	1.07999999999998
383	3.16508467025387	1.07999999999998
384	3.16493669018546	1.07999999999998
385	3.1648804805354	1.07999999999998
386	3.16486040915529	1.08999999999997
387	3.16471417032728	1.08999999999997
388	3.16467492465341	1.08999999999997


==> data/perfprof6-10-20-4-6.dat <==
iter	objfun	time
1	3.91832817496291	0.001628
2	3.68222965190741	0.003233
3	3.57403474257984	0.00543
4	3.43349120629349	0.008307
5	3.37242278406551	0.011167
6	3.22732597985939	0.014019
7	3.16216774104435	0.017567
8	3.12025894689329	0.021783
9	3.059701204342	0.026062
10	3.00943045843564	0.030355
11	3.00943045843564	0.036712
12	2.97207941200545	0.03956
13	2.96196415844367	0.043838
14	2.95875005552045	0.050262
15	2.94419863365558	0.053828
16	2.93921489683235	0.058832
17	2.93921489683235	0.067367
18	2.93656489196372	0.073085
19	2.93551986242868	0.081665
20	2.93412922817629	0.091031
21	2.93412922817629	0.12405
22	2.93400851634052	0.13406
23	2.93395283496351	0.167094
24	2.93392515915403	0.195057
25	2.93392010920472	0.228088
26	2.93391708731175	0.259085
27	2.93391700800013	0.292199
28	2.93391700703723	0.325338


==> data/perfprof6-10-20-5-1.dat <==
iter	objfun	time
1	7.53522454100582	0.0100000000000477
2	5.36424947763096	0.0800000000000409
3	5.10935892484067	0.330000000000041
4	4.98337887859328	0.580000000000041
5	4.9012671436654	0.740000000000009
6	4.83723204933873	0.82000000000005
7	4.78314450116573	0.890000000000043
8	4.73565421420929	0.970000000000027
9	4.69306276786423	1.05000000000001
10	4.65443419256948	1.13
11	4.62012916327757	1.20000000000005
12	4.58926400402832	1.28000000000003
13	4.56078370200656	1.36000000000001
14	4.5341720374184	1.44
15	4.50915535526772	1.51000000000005
16	4.48553315947657	1.59000000000003
17	4.46313174439655	1.67000000000002
18	4.44185571750083	1.74000000000001
19	4.42154111514286	1.82000000000005
20	4.40205911507521	1.90000000000003
21	4.38337645102747	1.98000000000002
22	4.36545106833484	2.05000000000001
23	4.34820907039164	2.13
24	4.3315580139168	2.21000000000004
25	4.31544018057488	2.28000000000003
26	4.2998721075579	2.36000000000001
27	4.28484313401916	2.44
28	4.27031462154733	2.51000000000005
29	4.25623854258632	2.59000000000003
30	4.24254353261655	2.67000000000002
31	4.22920670725929	2.74000000000001
32	4.21620836827723	2.82000000000005
33	4.20355004725764	2.90000000000003
34	4.1912214167426	2.97000000000003
35	4.17919916127974	3.05000000000001
36	4.16744674355916	3.13
37	4.15594333609427	3.20000000000005
38	4.14466306984589	3.28000000000003
39	4.13358365120741	3.36000000000001
40	4.12269769030107	3.43000000000001
41	4.11198434653043	3.51000000000005
42	4.10145599379626	3.59000000000003
43	4.09110265174682	3.67000000000002
44	4.08094639851772	3.74000000000001
45	4.07098822778405	3.82000000000005
46	4.06123072954895	3.90000000000003
47	4.05168210711954	3.97000000000003
48	4.04233821392031	4.05000000000001
49	4.03320657539173	4.12
50	4.02428032674717	4.20000000000005
51	4.01556108861396	4.28000000000003
52	4.00704476736043	4.35000000000002
53	3.99872513616432	4.43000000000001
54	3.99059994842332	4.51000000000005
55	3.98266174644686	4.58000000000004
56	3.97492049643498	4.66000000000003
57	3.96737814814368	4.74000000000001
58	3.96005782720819	4.81
59	3.95296230239072	4.89000000000004
60	3.94608870265034	4.96000000000004
61	3.93942762900754	5.04000000000002
62	3.93295849902575	5.12
63	3.92669904669874	5.19
64	3.92063137672327	5.27000000000004
65	3.91472926224246	5.34000000000003
66	3.90899154766888	5.42000000000002
67	3.90340716615345	5.5
68	3.8979661177301	5.57000000000005
69	3.89266515990161	5.65000000000003
70	3.88749877622281	5.73000000000002
71	3.88245782433723	5.80000000000001
72	3.87753666915545	5.88
73	3.87273333943893	5.95000000000005
74	3.86804252868015	6.03000000000003
75	3.86345733938313	6.11000000000001
76	3.85897380032939	6.18000000000001
77	3.85458943798264	6.26000000000005
78	3.85030069163027	6.33000000000004
79	3.84610290679664	6.41000000000003
80	3.84199239136111	6.49000000000001
81	3.83796754566305	6.56
82	3.83402701458626	6.64000000000004
83	3.83016808756992	6.71000000000004
84	3.82638785859347	6.79000000000002
85	3.82268442006212	6.87
86	3.81905654957904	6.94
87	3.81550300122184	7.02000000000004
88	3.81202215634512	7.10000000000002
89	3.808612047918	7.17000000000002
90	3.80527069130568	7.25
91	3.80199647248668	7.33000000000004
92	3.79878814681354	7.40000000000003
93	3.79564440170447	7.48000000000002
94	3.79256350653254	7.55000000000001
95	3.78954341162599	7.63
96	3.78658206531021	7.71000000000004
97	3.78367760458972	7.78000000000003
98	3.78082834407655	7.86000000000001
99	3.77803267816448	7.94
100	3.77528900646755	8.01000000000005
101	3.77259570979389	8.09000000000003
102	3.76995115624788	8.16000000000003
103	3.76735371902126	8.24000000000001
104	3.76480180410315	8.31
105	3.76229388747713	8.39000000000004
106	3.75982854986433	8.47000000000003
107	3.75740449172161	8.54000000000002
108	3.75502051983607	8.62
109	3.75267551230252	8.69
110	3.75036837964301	8.77000000000004
111	3.74809803926641	8.85000000000002
112	3.7458634102838	8.92000000000002
113	3.7436634245093	9
114	3.74149704415591	9.07000000000005
115	3.73936327770346	9.15000000000003
116	3.73726118920315	9.22000000000003
117	3.73518989996837	9.30000000000001
118	3.73314858403541	9.38
119	3.73113645997653	9.45000000000005
120	3.7291527818449	9.53000000000003
121	3.72719683144719	9.60000000000002
122	3.72526791313863	9.68000000000001
123	3.72336535130588	9.75
124	3.72148849000105	9.83000000000004
125	3.71963669386944	9.91000000000003
126	3.71780934957506	9.98000000000002
127	3.7160058671397	10.06
128	3.71422568088064	10.13
129	3.71246824982118	10.21
130	3.71073305759244	10.28
131	3.7090196119136	10.36
132	3.70732744373602	10.43
133	3.70565610616149	10.51
134	3.70400517319987	10.59
135	3.70237423842779	10.66
136	3.70076291359649	10.74
137	3.69917082720982	10.81
138	3.69759762310804	10.89
139	3.69604295907898	10.96
140	3.69450650551336	11.04
141	3.69298794413439	11.12
142	3.69148696680626	11.19
143	3.69000327445315	11.27
144	3.68853657608322	11.34
145	3.68708658793514	11.42
146	3.68565303274243	11.49
147	3.68423563911537	11.5700000000001
148	3.6828341410317	11.64
149	3.68144827742905	11.72
150	3.68007779188763	11.79
151	3.67872243239282	11.87
152	3.67738195116218	11.95
153	3.67605610452726	12.02
154	3.67474465286364	12.1
155	3.673447360548	12.17
156	3.6721639959425	12.25
157	3.67089433139404	12.3200000000001
158	3.66963814324275	12.4
159	3.66839521182922	12.47
160	3.66716532150063	12.55
161	3.66594826060819	12.62
162	3.66474382149622	12.7
163	3.66355180047674	12.77
164	3.66237199779189	12.85
165	3.66120421756671	12.92
166	3.66004826774488	13
167	3.65890396002151	13.0700000000001
168	3.65777110976622	13.15
169	3.65664953594053	13.22
170	3.65553906101563	13.3
171	3.65443951089439	13.37
172	3.65335071483692	13.45
173	3.65227250539073	13.53
174	3.65120471833587	13.6
175	3.65014719263517	13.68
176	3.64909977039981	13.75
177	3.64806229686077	13.83
178	3.64703462035276	13.9
179	3.64601659230295	13.98
180	3.64500806722203	14.05
181	3.6440089026985	14.13
182	3.64301895938806	14.2
183	3.6420381009958	14.28
184	3.64106619424707	14.35
185	3.64010310884887	14.43
186	3.63914871742947	14.5
187	3.63820289546617	14.58
188	3.63726552118906	14.65
189	3.63633647547456	14.73
190	3.63541564171782	14.8
191	3.6345029056908	14.88
192	3.63359815539471	14.95
193	3.63270128090002	15.03
194	3.63181217418789	15.1
195	3.63093072899281	15.18
196	3.63005684065104	15.25
197	3.62919040596283	15.33
198	3.62833132306436	15.4
199	3.62747949131999	15.48
200	3.62663481123876	15.56
201	3.62579718440191	15.63
202	3.62496651342141	15.71
203	3.62414270191689	15.78
204	3.62332565450583	15.86
205	3.62251527682039	15.93
206	3.62171147553092	16.01
207	3.62091415838694	16.08
208	3.62012323425839	16.16
209	3.61933861318773	16.24
210	3.61856020643839	16.31
211	3.61778792654332	16.39
212	3.61702168734871	16.46
213	3.61626140404871	16.54
214	3.61550699321368	16.61
215	3.61475837280699	16.69
216	3.61401546219671	16.76
217	3.6132781821504	16.84
218	3.61254645482361	16.92
219	3.6118202037435	16.99
220	3.61109935377823	17.0700000000001
221	3.61038383110477	17.14
222	3.6096735631698	17.22
223	3.60896847864747	17.3
224	3.60826850739889	17.37
225	3.60757358042432	17.45
226	3.6068836298205	17.52
227	3.60619858873951	17.6
228	3.60551839134849	17.67
229	3.60484297279401	17.75
230	3.60417226917146	17.8200000000001
231	3.60350621749683	17.9
232	3.60284475568486	17.98
233	3.60218782252885	18.05
234	3.60153535768619	18.13
235	3.60088730167251	18.2
236	3.60024359585119	18.28
237	3.59960418243233	18.35
238	3.59896900447377	18.43
239	3.59833800587966	18.51
240	3.59771113140732	18.59
241	3.59708832667116	18.66
242	3.59646953814645	18.74
243	3.59585471317949	18.81
244	3.59524379998421	18.89
245	3.59463674765495	18.97
246	3.59403350616617	19.04
247	3.593434026375	19.12
248	3.59283826002051	19.2
249	3.5922461597242	19.27
250	3.59165767898917	19.35
251	3.59107277219307	19.42
252	3.59049139458421	19.5
253	3.58991350227503	19.58
254	3.58933905223242	19.65
255	3.58876800226767	19.73
256	3.5882003110284	19.81
257	3.58763593798209	19.88
258	3.5870748434068	19.96
259	3.58651698837692	20.03


==> data/perfprof6-10-20-5-2.dat <==
iter	objfun	time
1	7.53522454100582	0
2	7.14689669746344	0
3	6.83588401477616	0.00999999999999091
4	6.56578470344378	0.00999999999999091
5	6.33794869600725	0.00999999999999091
6	6.1414787018757	0.00999999999999091
7	5.97283057381179	0.00999999999999091
8	5.82580528254738	0.00999999999999091
9	5.69681295428486	0.00999999999999091
10	5.58241790153422	0.00999999999999091
11	5.48018859709538	0.00999999999999091
12	5.38784149524851	0.00999999999999091
13	5.31636000309869	0.00999999999999091
14	5.26670900804861	0.00999999999999091
15	5.22557480213777	0.00999999999999091
16	5.19035173061766	0.00999999999999091
17	5.15947638610729	0.00999999999999091
18	5.13191321339809	0.00999999999999091
19	5.10694372383232	0.00999999999999091
20	5.08405158428799	0.00999999999999091
21	5.06289004911939	0.00999999999999091
22	5.04316736070801	0.00999999999999091
23	5.02463608519777	0.00999999999999091
24	5.00711954965254	0.00999999999999091
25	4.99047685598325	0.00999999999999091
26	4.97459290491656	0.00999999999999091
27	4.95937132155666	0.00999999999999091
28	4.94472945512707	0.00999999999999091
29	4.93129369358395	0.00999999999999091
30	4.91903316296203	0.00999999999999091
31	4.90755373348304	0.00999999999999091
32	4.89672402074982	0.00999999999999091
33	4.88645461825666	0.00999999999999091
34	4.87667942921259	0.00999999999999091
35	4.86734695126262	0.00999999999999091
36	4.85841547827839	0.00999999999999091
37	4.84985026257426	0.00999999999999091
38	4.84162172358998	0.00999999999999091
39	4.8337042611848	0.00999999999999091
40	4.82607543444185	0.00999999999999091
41	4.81871537192151	0.00999999999999091
42	4.81160633408659	0.00999999999999091
43	4.8047323792777	0.00999999999999091
44	4.7980791023736	0.00999999999999091
46	4.78538343007397	0.00999999999999091
47	4.77931821207256	0.00999999999999091
48	4.77342776837106	0.00999999999999091
49	4.7677028948308	0.00999999999999091
50	4.76213510127998	0.00999999999999091
52	4.75143993072298	0.00999999999999091
53	4.7462985265964	0.00999999999999091
54	4.7412860430796	0.00999999999999091
56	4.73162480849889	0.00999999999999091
57	4.72696548167941	0.00999999999999091
58	4.72241385929062	0.00999999999999091
60	4.71361604683914	0.00999999999999091
61	4.70936167646844	0.00999999999999091
63	4.70112332143073	0.00999999999999091
64	4.69713249298269	0.00999999999999091
66	4.6893918160742	0.00999999999999091
68	4.68195340729195	0.00999999999999091
69	4.67834096238661	0.00999999999999091
71	4.67131755191874	0.00999999999999091
73	4.66454807366448	0.00999999999999091
75	4.65801631269063	0.00999999999999091
76	4.65483491304134	0.00999999999999091
78	4.64863247089122	0.00999999999999091
80	4.64263322836794	0.00999999999999091
82	4.63682538509044	0.00999999999999091
84	4.63119810159437	0.00999999999999091
87	4.62307410887849	0.00999999999999091
89	4.61785623167576	0.00999999999999091
91	4.61278719787991	0.00999999999999091
93	4.60785941418824	0.00999999999999091
95	4.60306582879175	0.00999999999999091
98	4.59611284686767	0.0199999999999818
100	4.59162702839252	0.0199999999999818
103	4.58510877030409	0.0199999999999818
105	4.58089618488964	0.0199999999999818
108	4.57476500607046	0.0199999999999818
111	4.56884622588747	0.0199999999999818
113	4.56501177220845	0.0199999999999818
116	4.55941808694726	0.0199999999999818
119	4.55400392611046	0.0199999999999818
122	4.54875882661801	0.0199999999999818
125	4.54367317691188	0.0199999999999818
128	4.53873812945848	0.0199999999999818
132	4.53237832270801	0.0199999999999818
135	4.52776400883663	0.0199999999999818
138	4.5232754048979	0.0199999999999818
142	4.51747530033047	0.0199999999999818
145	4.51325623062333	0.0199999999999818
149	4.507795337994	0.0199999999999818
153	4.50251185589097	0.0199999999999818
156	4.49865922695358	0.0199999999999818
160	4.49366112533446	0.0199999999999818
164	4.48881324623385	0.0199999999999818
168	4.48410718752609	0.0199999999999818
173	4.47841231803008	0.0199999999999818
177	4.47399796642858	0.0199999999999818
181	4.46970238122333	0.0199999999999818
186	4.4644908148936	0.0199999999999818
190	4.46044116653499	0.0199999999999818
195	4.45552026499863	0.0199999999999818
200	4.45074767956814	0.0300000000000296
205	4.44611499188649	0.0300000000000296
210	4.44161446294654	0.0300000000000296
215	4.43723896331656	0.0300000000000296
221	4.4321441717363	0.0300000000000296
226	4.42802126436994	0.0300000000000296
232	4.42321276598136	0.0300000000000296
238	4.41854756605017	0.0300000000000296
244	4.41401754898061	0.0300000000000296
250	4.40961525646182	0.0300000000000296
256	4.40533381950853	0.0300000000000296
262	4.40116689895283	0.0300000000000296
269	4.39644243199268	0.0300000000000296
276	4.39185730222238	0.0300000000000296
282	4.38803211714783	0.0300000000000296
289	4.3836853909403	0.0300000000000296
297	4.37886246571504	0.0400000000000205
304	4.37476214325002	0.0400000000000205
312	4.37020528989292	0.0400000000000205
319	4.36632524823589	0.0400000000000205
327	4.36200695800106	0.0400000000000205
336	4.35728890424499	0.0400000000000205
344	4.35321276827408	0.0500000000000114
353	4.34875222511967	0.0500000000000114
361	4.34489276306297	0.0500000000000114
370	4.34066330958764	0.0500000000000114
380	4.33609617476289	0.0500000000000114
389	4.33209843012145	0.0600000000000023
399	4.32777495092255	0.0600000000000023
409	4.32356963329973	0.0600000000000023
419	4.3194762390315	0.0600000000000023
429	4.31548900960364	0.0600000000000023
440	4.31121933240732	0.0600000000000023
451	4.3070651312602	0.0699999999999932
462	4.30302037182282	0.0699999999999932
474	4.29872618660673	0.0699999999999932
486	4.29454894533601	0.0699999999999932
498	4.29048249936674	0.0699999999999932
510	4.28652117299838	0.0799999999999841
523	4.28234228123972	0.0799999999999841
536	4.27827443666342	0.0799999999999841
549	4.27431194716327	0.089999999999975
563	4.27015644453777	0.089999999999975
577	4.26611095400744	0.089999999999975
592	4.26189221574884	0.089999999999975
606	4.25805724071309	0.100000000000023
621	4.25405261320794	0.100000000000023
637	4.24989391405786	0.100000000000023
653	4.24584578544672	0.100000000000023
669	4.24190258761886	0.110000000000014
686	4.23782208497911	0.110000000000014
703	4.23384836926761	0.110000000000014
720	4.22997609241588	0.120000000000005
738	4.22598110045915	0.120000000000005
757	4.22187551003808	0.129999999999995
776	4.21787846750042	0.129999999999995
795	4.21398450637432	0.129999999999995
815	4.20999140454674	0.129999999999995
835	4.20610145216618	0.129999999999995
856	4.20212248631406	0.139999999999986
877	4.19824624565727	0.139999999999986
899	4.19429013451897	0.149999999999977
922	4.19026305576477	0.149999999999977
945	4.18634168651296	0.160000000000025
968	4.18252079800791	0.160000000000025
992	4.17863567434611	0.170000000000016
1017	4.17469390088124	0.170000000000016
1043	4.17070270022137	0.180000000000007
1069	4.16681637689322	0.189999999999998
1095	4.16302978004093	0.199999999999989
1123	4.1590579626528	0.199999999999989
1151	4.15519073857588	0.20999999999998
1179	4.15142298704514	0.220000000000027
1209	4.14749110373113	0.230000000000018
1239	4.14366254318252	0.230000000000018
1270	4.13980958038862	0.240000000000009
1302	4.13593698608145	0.25
1334	4.13216553108919	0.259999999999991
1367	4.12837700971202	0.269999999999982
1401	4.12457555878917	0.28000000000003
1436	4.12076506378474	0.29000000000002
1472	4.1169491662572	0.300000000000011
1509	4.11313127202498	0.310000000000002
1547	4.10931455984699	0.319999999999993
1585	4.10559846824747	0.329999999999984
1625	4.1017902080946	0.339999999999975
1665	4.09808289283208	0.350000000000023
1707	4.09429356262796	0.360000000000014
1749	4.0906049892845	0.370000000000005
1793	4.08684357934939	0.389999999999986
1838	4.08310020957378	0.410000000000025
1884	4.07937657114865	0.420000000000016
1931	4.07567420958578	0.430000000000007
1979	4.07199453295964	0.439999999999998
2028	4.06833881984253	0.45999999999998
2079	4.06463660894027	0.470000000000027
2131	4.06096441183325	0.480000000000018
2184	4.05732299024405	0.5
2238	4.05371301071687	0.519999999999982
2294	4.05007089051406	0.53000000000003
2351	4.04646474401463	0.54000000000002
2410	4.04283412668142	0.560000000000002
2470	4.03924322047685	0.579999999999984
2532	4.03563458574451	0.600000000000023
2595	4.03206867759707	0.610000000000014
2660	4.02849092736076	0.629999999999995
2726	4.02495827050485	0.639999999999986
2794	4.02141887605532	0.660000000000025
2864	4.01787645723919	0.670000000000016
2935	4.01438298213573	0.680000000000007
3008	4.01089043887082	0.689999999999998
3083	4.00740189408722	0.70999999999998
3160	4.00392018609199	0.720000000000027
3239	4.00044793416984	0.740000000000009
3320	3.99698754823987	0.75
3403	3.99354123872898	0.759999999999991
3488	3.99011102655102	0.78000000000003
3575	3.98669875309513	0.800000000000011
3664	3.98330609014023	0.810000000000002
3755	3.97993454962528	0.829999999999984
3849	3.9765499943608	0.839999999999975
3945	3.97319113852283	0.870000000000005
4044	3.96982546379147	0.879999999999995
4144	3.9665218181165	0.899999999999977
4248	3.9631831782078	0.920000000000016
4354	3.95987706569218	0.939999999999998
4462	3.95660387188057	0.95999999999998
4574	3.95330584364327	0.970000000000027
4688	3.95004454674042	0.980000000000018
4805	3.94679257881838	0.990000000000009
4925	3.94355220570577	1.00999999999999
5048	3.94032549841772	1.01999999999998
5174	3.93711434357233	1.03000000000003
5303	3.93392045373906	1.04000000000002
5435	3.93074537763587	1.05000000000001
5571	3.92756747711743	1.06
5710	3.92441234694681	1.07999999999998
5852	3.92128104192871	1.08999999999997
5998	3.91815337620856	1.10000000000002
6148	3.91503196873367	1.11000000000001
6301	3.91193914798101	1.13
6458	3.9088560525273	1.13999999999999
6619	3.90578474099008	1.16000000000003
6785	3.90270882642879	1.17000000000002
6954	3.89966706147496	1.19
7127	3.8966421879365	1.19999999999999
7305	3.89361885433853	1.22000000000003
7487	3.89061600437033	1.23000000000002
7674	3.8876189102366	1.25
7866	3.88462987124098	1.26999999999998
8062	3.88166589542368	1.29000000000002
8263	3.87871314386946	1.30000000000001
8469	3.87577339783614	1.31999999999999
8681	3.87283461014052	1.33999999999997
8897	3.86992595756928	1.36000000000001
9119	3.86702179593389	1.38
9347	3.86412440622317	1.39999999999998
9580	3.86124804427311	1.42000000000002
9819	3.85839243177115	1.44
10064	3.85555451153622	1.45999999999998
10315	3.85273094716633	1.48000000000002
10572	3.84992285629948	1.50999999999999
10836	3.8471209590747	1.53000000000003
11106	3.84433742129282	1.55000000000001
11383	3.84156335037157	1.57999999999998
11667	3.83880046426251	1.60000000000002
11959	3.83604101292611	1.63
12257	3.83330530912633	1.66000000000003
12563	3.83057625356253	1.68000000000001
12876	3.82786428652339	1.70999999999998
13197	3.82516211455326	1.74000000000001
13527	3.82246327304818	1.76999999999998
13864	3.81978556173488	1.80000000000001
14210	3.81711438126882	1.82999999999998
14565	3.81445155539982	1.86000000000001
14928	3.8118059306244	1.89999999999998
15300	3.80917142581224	1.93000000000001
15682	3.80654264197779	1.95999999999998
16073	3.80392799601705	2
16475	3.80131578206625	2.03000000000003
16886	3.7987205219205	2.06999999999999
17307	3.796137010463	2.11000000000001
17739	3.7935606208001	2.14999999999998
18181	3.7909986895717	2.18000000000001
18635	3.78844110274111	2.22000000000003
19100	3.78589507637953	2.25999999999999
19576	3.78336181680216	2.30000000000001
20065	3.78083220752189	2.35000000000002
20565	3.7783179885362	2.39999999999998
21078	3.77581035784223	2.44
21604	3.77331085842238	2.49000000000001
22143	3.77082089306555	2.54000000000002
22696	3.76833730429194	2.58999999999997
23262	3.76586591337852	2.63999999999999
23842	3.76340355432254	2.69
24437	3.76094741574042	2.74000000000001
25047	3.75849897230141	2.79000000000002
25672	3.75605956480127	2.85000000000002
26312	3.75363040836827	2.91000000000003
26969	3.75120531990737	2.95999999999998
27642	3.74878942585696	3.01999999999998
28331	3.74638388320824	3.07999999999998
29038	3.74398303790821	3.14999999999998
29763	3.74158837726849	3.20999999999998
30505	3.73920442702262	3.28000000000003
31267	3.73682291520363	3.35000000000002
32047	3.73445146965874	3.42000000000002
32846	3.73208817867304	3.49000000000001
33666	3.72972850838936	3.56
34506	3.72737671762503	3.63999999999999
35367	3.72503126681527	3.70999999999998
36249	3.72269341593141	3.79000000000002
37153	3.72036177035809	3.87
38080	3.71803510607053	3.94999999999999
39030	3.7157147668671	4.04000000000002
40004	3.71339964003649	4.12
41002	3.71109104194951	4.20999999999998
42025	3.70878796016688	4.30000000000001
43074	3.70648951907437	4.38999999999999
44148	3.7041991780315	4.49000000000001
45250	3.7019118742152	4.58999999999997
46379	3.69963108236342	4.69
47536	3.69735607338724	4.79000000000002
48722	3.69508622929993	4.89999999999998
49938	3.69282103529606	5.00999999999999
51184	3.69056186112154	5.12
52461	3.68830823311538	5.23000000000002
53770	3.6860597669916	5.35000000000002
55111	3.68381781041984	5.47000000000003
56486	3.68158040008596	5.58999999999997
57895	3.67934894582804	5.70999999999998
59340	3.67712171257353	5.83999999999997
60820	3.67490163207233	5.98000000000002
62338	3.67268560997303	6.11000000000001
63893	3.67047652623075	6.25
65487	3.66827290934441	6.38
67121	3.66607480981414	6.53000000000003
68796	3.66388231533652	6.68000000000001
70512	3.66169680237882	6.82999999999998
72272	3.65951587245288	6.99000000000001
74075	3.65734217777095	7.13999999999999
75923	3.65517465616662	7.31999999999999
77817	3.6530135177054	7.48000000000002
79759	3.65085789010054	7.64999999999998
81749	3.6487091596562	7.82999999999998
83788	3.64656756219945	8.01999999999998
85879	3.64443132212204	8.19999999999999
88021	3.64230280586178	8.38999999999999
90217	3.64018034288071	8.57999999999998
92468	3.63806432330112	8.79000000000002
94775	3.63595512476239	8.99000000000001
97140	3.63385223440357	9.19999999999999
99564	3.63175607402321	9.42000000000002
102048	3.62966704629995	9.63999999999999
104594	3.6275847278278	9.86000000000001
107203	3.62550954857478	10.09
109878	3.62344038938248	10.34
112619	3.62137850117249	10.58
115429	3.61932285897905	10.83
118309	3.61727397382595	11.08
121261	3.61523164249333	11.35
124286	3.61319636928068	11.62
127387	3.61116733470349	11.89
130566	3.60914445658078	12.17
133823	3.60712890535114	12.46
137162	3.60511937185682	12.75
140584	3.60311644006331	13.06
144092	3.60111953019822	13.37
147687	3.5991292384222	13.69
151372	3.59714505609963	14.02
155148	3.59516758307843	14.35
159019	3.59319586823448	14.7
162987	3.59123006062625	15.05
167053	3.58927079104458	15.41
171221	3.58731725648438	15.78
175493	3.58536965987186	16.15
179871	3.58342820417529	16.55
184359	3.58149224041094	16.94
188959	3.57956203802129	17.35
193673	3.57763785965568	17.76
198506	3.5757187856115	18.19
203458	3.57380592101683	18.63
208534	3.57189842118564	19.08
213737	3.56999627291342	19.54
219070	3.56809948638417	20.01


==> data/perfprof6-10-20-5-3.dat <==
iter	objfun	time
1	7.53522454100582	0
2	7.14689669746344	0
3	6.61877561141754	0.00999999999999091
4	6.07439091477501	0.00999999999999091
5	5.80696473923886	0.00999999999999091
6	5.49545046064949	0.00999999999999091
7	5.30690669729754	0.00999999999999091
8	5.18624247337999	0.00999999999999091
9	5.18506631708124	0.00999999999999091
10	5.02783981216989	0.00999999999999091
11	5.00748780497268	0.00999999999999091
12	4.94682682751987	0.00999999999999091
13	4.93700681261071	0.00999999999999091
14	4.90138804667126	0.00999999999999091
15	4.78628966776205	0.00999999999999091
16	4.76704739120681	0.00999999999999091
17	4.73594834648201	0.00999999999999091
18	4.7160151276764	0.00999999999999091
19	4.69996160904839	0.00999999999999091
20	4.68962886576601	0.00999999999999091
21	4.62002833474643	0.00999999999999091
22	4.60640500594311	0.00999999999999091
23	4.58510291723674	0.00999999999999091
24	4.5728398477973	0.00999999999999091
25	4.56229538639922	0.00999999999999091
26	4.55726457803729	0.00999999999999091
27	4.5146969189686	0.00999999999999091
28	4.50606474737837	0.00999999999999091
29	4.49146733633359	0.00999999999999091
30	4.48178416957823	0.00999999999999091
31	4.47215720936217	0.00999999999999091
32	4.4654258691384	0.00999999999999091
33	4.4625931168639	0.00999999999999091
34	4.42253207685323	0.00999999999999091
35	4.4149775497109	0.00999999999999091
36	4.40222094448684	0.00999999999999091
37	4.3942357332779	0.00999999999999091
38	4.38614506469614	0.00999999999999091
39	4.38076135998429	0.00999999999999091
40	4.37737760940295	0.00999999999999091
41	4.34723870040778	0.00999999999999091
42	4.34075798736021	0.0200000000000387
44	4.32360378189184	0.0200000000000387
45	4.31624411237866	0.0200000000000387
46	4.30992613035197	0.0200000000000387
47	4.30436290648599	0.0200000000000387
48	4.29989206596921	0.0200000000000387
49	4.29733614301572	0.0200000000000387
50	4.29606082452677	0.0200000000000387
52	4.26356695359828	0.0200000000000387
53	4.25643166640015	0.0200000000000387
54	4.25151202846956	0.0200000000000387
56	4.24154931449236	0.0200000000000387
57	4.23717355158796	0.0200000000000387
58	4.23332293496464	0.0200000000000387
60	4.22757791958267	0.0200000000000387
61	4.22629267549233	0.0200000000000387
63	4.20469485092117	0.0200000000000387
64	4.20122841622883	0.0200000000000387
66	4.19234830990971	0.0200000000000387
67	4.18838523615147	0.0200000000000387
69	4.18150949600312	0.0200000000000387
71	4.17597475274733	0.0200000000000387
73	4.17279036435054	0.0200000000000387
74	4.17249309955486	0.0200000000000387
76	4.15310723254546	0.0200000000000387
78	4.14580766428062	0.0200000000000387
80	4.13947070117413	0.0200000000000387
82	4.13395277017751	0.0200000000000387
84	4.12976185134388	0.0200000000000387
86	4.12794125949074	0.0200000000000387
88	4.11235912266748	0.0200000000000387
90	4.10604259146612	0.0200000000000387
93	4.09798519258061	0.0200000000000387
95	4.0936723014122	0.0200000000000387
97	4.09091626758177	0.0200000000000387
100	4.07717793530402	0.0200000000000387
102	4.07173325396977	0.0200000000000387
105	4.06484390719824	0.0200000000000387
107	4.06126652621003	0.0200000000000387
110	4.0592113079599	0.0200000000000387
112	4.04665026931751	0.0200000000000387
115	4.03967913254471	0.0200000000000387
118	4.03439956357166	0.0200000000000387
121	4.03221313683402	0.0200000000000387
124	4.01889497246596	0.0200000000000387
127	4.01335495855771	0.0200000000000387
130	4.00917492084794	0.0200000000000387
133	4.00009466992654	0.0300000000000296
137	3.99289251938808	0.0300000000000296
140	3.98868465503051	0.0300000000000296
143	3.98094281888892	0.0300000000000296
147	3.97423032780353	0.0300000000000296
151	3.96915735880432	0.0300000000000296
154	3.96168035156955	0.0300000000000296
158	3.9556667113906	0.0300000000000296
162	3.95155682009721	0.0300000000000296
166	3.94263241827105	0.0300000000000296
170	3.93763942945754	0.0300000000000296
174	3.9306544731986	0.0300000000000296
179	3.92431450284146	0.0300000000000296
183	3.92149159378904	0.0300000000000296
188	3.91194615307191	0.0300000000000296
192	3.90853641274455	0.0300000000000296
197	3.90043690927765	0.0300000000000296
202	3.89617850180109	0.0300000000000296
207	3.8884974756206	0.0300000000000296
212	3.88456864662182	0.0300000000000296
217	3.87722706848428	0.0300000000000296
222	3.87361105224346	0.0300000000000296
228	3.86563092053942	0.0400000000000205
233	3.86323003588323	0.0400000000000205
239	3.85482120903956	0.0400000000000205
245	3.84847455856452	0.0400000000000205
251	3.8442565457323	0.0400000000000205
257	3.83766982819043	0.0400000000000205
264	3.83146513811273	0.0400000000000205
270	3.827160739727	0.0400000000000205
277	3.82074960766238	0.0400000000000205
284	3.81513486494551	0.0400000000000205
291	3.81095614408649	0.0400000000000205
298	3.80485649041391	0.0500000000000114
305	3.79953042902707	0.0500000000000114
313	3.79395158804922	0.0500000000000114
320	3.7902678632643	0.0500000000000114
328	3.78464421361802	0.0500000000000114
336	3.77944951222259	0.0500000000000114
345	3.77403450749585	0.0600000000000023
353	3.76931398392675	0.0600000000000023
362	3.76430381262882	0.0600000000000023
371	3.75947218582163	0.0600000000000023
380	3.75490548855575	0.0699999999999932
389	3.75037806311382	0.0699999999999932
399	3.74557130985946	0.0699999999999932
409	3.74080856925874	0.0699999999999932
419	3.73629330360049	0.0699999999999932
429	3.73191247787606	0.0799999999999841
440	3.72724742775624	0.0799999999999841
450	3.72389678140922	0.0799999999999841
462	3.71852227622244	0.0799999999999841
473	3.71493969205703	0.0799999999999841
485	3.70994702045926	0.0900000000000318
497	3.7068054052957	0.0900000000000318
509	3.70165284545861	0.0900000000000318
521	3.69754284326458	0.0900000000000318
534	3.69350938680061	0.100000000000023
547	3.68916779680149	0.100000000000023
561	3.68535964840795	0.100000000000023
575	3.68076916739155	0.110000000000014
589	3.67784892566858	0.110000000000014
603	3.6730123765721	0.110000000000014
618	3.66876803950072	0.120000000000005
633	3.66612465564952	0.120000000000005
649	3.6610319119648	0.120000000000005
665	3.65675653365107	0.120000000000005
681	3.65403021254618	0.129999999999995
698	3.64921538288318	0.129999999999995
715	3.64507738073669	0.129999999999995
733	3.64104411552267	0.139999999999986
751	3.63821304440089	0.139999999999986
770	3.63361001875099	0.150000000000034
789	3.62944222633501	0.150000000000034
808	3.62556461162476	0.160000000000025
828	3.6216493594344	0.160000000000025
848	3.61855422130229	0.160000000000025
869	3.61440724713071	0.170000000000016
891	3.61020516547969	0.170000000000016
913	3.6062352345795	0.180000000000007
935	3.60234901835782	0.180000000000007
958	3.59845859839179	0.189999999999998
982	3.59449799321553	0.189999999999998
1006	3.59063053045089	0.199999999999989
1031	3.58675468176983	0.210000000000036
1056	3.58292517614188	0.220000000000027
1082	3.57902711823	0.230000000000018
1109	3.57507422637584	0.240000000000009
1136	3.57125972126614	0.25
1164	3.56741627185722	0.25
1193	3.56355729469206	0.259999999999991
1222	3.55982906235701	0.270000000000039
1252	3.55614735896983	0.28000000000003
1283	3.55267901346463	0.29000000000002
1315	3.54841678556943	0.300000000000011
1347	3.54476612948153	0.310000000000002
1380	3.54124687579191	0.319999999999993
1414	3.53736172986444	0.329999999999984
1449	3.53373949931042	0.340000000000032
1485	3.52999146896422	0.360000000000014
1522	3.52634753779776	0.360000000000014
1559	3.52269688887474	0.379999999999995
1598	3.51914155008943	0.389999999999986
1637	3.5154541820597	0.400000000000034
1677	3.51187858146124	0.410000000000025
1719	3.50840733152576	0.430000000000007
1761	3.50473985260048	0.449999999999989
1804	3.50117639783797	0.460000000000036
1849	3.49758351352677	0.470000000000027
1894	3.49409720870067	0.480000000000018
1941	3.49057964883817	0.5
1989	3.48714280847297	0.509999999999991
2038	3.4835544513145	0.53000000000003
2088	3.4801006854203	0.54000000000002
2140	3.47669848130635	0.560000000000002
2192	3.47321284499532	0.579999999999984
2246	3.46989328434045	0.590000000000032
2302	3.46635240738023	0.610000000000014
2358	3.46297426519563	0.629999999999995
2417	3.45953013844085	0.639999999999986
2476	3.45619604980558	0.660000000000025
2537	3.4528366719859	0.680000000000007
2600	3.44945857239039	0.699999999999989
2664	3.44614569497218	0.710000000000036
2729	3.44294975007756	0.720000000000027
2797	3.43950158210708	0.730000000000018
2865	3.43637721079428	0.75
2936	3.43298345551976	0.759999999999991
3008	3.42971440564355	0.78000000000003
3083	3.42642727076942	0.79000000000002
3159	3.42319652717443	0.800000000000011
3236	3.4200277085708	0.819999999999993
3316	3.41693607601794	0.829999999999984
3398	3.41358895011497	0.850000000000023
3482	3.41039457124937	0.870000000000005
3567	3.40730590145985	0.879999999999995
3655	3.40412764396783	0.900000000000034
3745	3.40099419572392	0.920000000000016
3838	3.39791067337221	0.939999999999998
3932	3.39471435901414	0.949999999999989
4029	3.39164877273366	0.970000000000027
4128	3.38853190785362	1
4230	3.38544140691352	1.02000000000004
4334	3.38238285714055	1.04000000000002
4441	3.379330180882	1.06
4551	3.37632174660678	1.07999999999998
4663	3.37324738996294	1.11000000000001
4778	3.37022332949242	1.13
4895	3.36723999139702	1.15000000000003
5016	3.36423623723323	1.18000000000001
5140	3.36125591441478	1.19999999999999
5266	3.35829311127315	1.22000000000003
5396	3.35536441677718	1.23000000000002
5529	3.35241163042298	1.24000000000001
5665	3.34952561075744	1.25
5805	3.34651655771979	1.27000000000004
5948	3.34359472884614	1.28000000000003
6095	3.3406828893727	1.30000000000001
6245	3.33778905395764	1.31
6399	3.33491640496814	1.32999999999998
6556	3.33203691367256	1.34000000000003
6718	3.32916181051533	1.36000000000001
6883	3.32632036755835	1.37
7053	3.32345544090922	1.38999999999999
7227	3.32061446671995	1.41000000000003
7405	3.3177852569042	1.42000000000002
7587	3.31498201431466	1.44
7774	3.31216343898882	1.46000000000004
7966	3.3093583918769	1.48000000000002
8162	3.30661346741945	1.5
8363	3.30379920687442	1.52000000000004
8570	3.30104424712422	1.54000000000002
8781	3.29823211255175	1.56
8997	3.29547581611259	1.57999999999998
9219	3.29273355521553	1.60000000000002
9446	3.28998290519445	1.63
9679	3.28725004740361	1.65000000000003
9917	3.2845264970493	1.67000000000002
10162	3.2818044051241	1.69999999999999
10412	3.27910308431279	1.72000000000003
10669	3.27639828887778	1.75
10932	3.27371528287183	1.77000000000004
11201	3.27103041872305	1.80000000000001
11477	3.26836939490014	1.82999999999998
11760	3.26569336472836	1.85000000000002
12050	3.26302743750845	1.88
12346	3.26040186092365	1.91000000000003
12651	3.2577405271504	1.94
12962	3.25511430835981	1.97000000000003
13282	3.25249825071119	2.00999999999999
13609	3.24989358458214	2.04000000000002
13945	3.24726185606507	2.07999999999998
14288	3.24465196162467	2.11000000000001
14640	3.24205231964606	2.13999999999999
15001	3.23946613639456	2.18000000000001
15371	3.23685990754218	2.21000000000004
15750	3.23426962152762	2.25
16138	3.23168275428795	2.30000000000001
16535	3.22910210670732	2.34000000000003
16943	3.22651700496904	2.38
17360	3.22392709340646	2.42000000000002
17788	3.22132202736717	2.44999999999999
18226	3.21871195021447	2.5
18676	3.21609446189379	2.54000000000002
19136	3.21344727051985	2.60000000000002
19607	3.21079100985721	2.63999999999999
20091	3.20810400411732	2.69
20586	3.20537520171884	2.74000000000001
21093	3.20261570355686	2.79000000000002
21613	3.19980435346087	2.82999999999998
22145	3.19694944904007	2.88999999999999
22691	3.19405216720981	2.94999999999999
23250	3.1910924030092	3
23823	3.18814511543847	3.06
24410	3.18535361326709	3.12
25012	3.1828684894532	3.18000000000001
25628	3.18032843916873	3.25
26260	3.17756517368356	3.31
26907	3.17472258733835	3.38
27570	3.17189898833585	3.44999999999999
28249	3.16910964897394	3.50999999999999
28945	3.16639140488998	3.59000000000003
29659	3.16373504046067	3.67000000000002
30390	3.1610374567264	3.74000000000001
31138	3.1581645222275	3.81999999999999
31906	3.15515475123501	3.90000000000003
32692	3.15253463950396	3.98000000000002
33498	3.14993545641364	4.06999999999999
34323	3.14692958428117	4.15000000000003
35169	3.14424698189165	4.24000000000001
36036	3.14162795966295	4.31999999999999
36924	3.13890177693428	4.41000000000003
37834	3.13611016075039	4.5
38766	3.13336625325873	4.60000000000002
39721	3.13063342727689	4.71000000000004
40700	3.12788486095758	4.81
41703	3.125308948146	4.91000000000003
42731	3.12264717299008	5.02000000000004
43784	3.11987369477103	5.13
44863	3.11723770356589	5.24000000000001
45968	3.11452899104971	5.35000000000002
47101	3.11195804486504	5.47000000000003
48262	3.10932030022812	5.57999999999998
49451	3.10665078421434	5.71000000000004
50669	3.10396141566198	5.84000000000003
51918	3.10142498722133	5.97000000000003
53197	3.09882621598034	6.10000000000002
54508	3.09615460053521	6.24000000000001
55852	3.09361657887092	6.38
57228	3.09107874885826	6.52000000000004
58638	3.08849451729278	6.67000000000002
60083	3.08595518632461	6.81
61564	3.08343812769448	6.97000000000003
63081	3.08088593087574	7.13
64635	3.07841356508084	7.29000000000002
66228	3.07590765250495	7.44999999999999
67860	3.07343406531483	7.62
69533	3.07098288004828	7.79000000000002
71246	3.06850963768909	7.97000000000003
73002	3.06604881212467	8.15000000000003
74801	3.06361865408781	8.32999999999998
76644	3.06119474108399	8.53000000000003
78533	3.05876775405438	8.73000000000002
80468	3.05637351338998	8.92000000000002
82451	3.05398337369771	9.13
84483	3.05159602318405	9.34000000000003
86565	3.04921826487875	9.56
88698	3.04686426155281	9.77000000000004
90884	3.04451774190621	10
93123	3.04216809216763	10.23
95418	3.03983102592567	10.47
97769	3.03750535982085	10.71
100179	3.03518774514073	10.95
102647	3.03287994307952	11.21
105177	3.03057582098278	11.47
107769	3.02828391524566	11.74
110424	3.02598883039034	12.02
113146	3.02370878838037	12.29
115934	3.02143607785759	12.58
118791	3.01917093704698	12.88
121718	3.01690462808352	13.18
124717	3.01464869025857	13.49
127791	3.01239728465423	13.8
130940	3.0101534437809	14.13
134167	3.00791204965509	14.46
137473	3.0056731052331	14.8
140861	3.00344179675885	15.15
144332	3.00121455734395	15.51
147889	2.99898857157707	15.87
151533	2.9967702372983	16.25
155267	2.99455296311963	16.64
159093	2.9923416604099	17.02
163014	2.99012953369799	17.43
167031	2.98792132447644	17.84
171147	2.98571564471833	18.25
175365	2.98351162200398	18.68
179686	2.98131096512337	19.11
184114	2.97911124600793	19.55
188651	2.97691105477786	20.01


==> data/perfprof6-10-20-5-4.dat <==
iter	objfun	time
1	7.01736576332035	0.0600000000000023
2	6.722114962742	0.0699999999999932
3	6.49331691043433	0.0900000000000318
4	6.30195994791863	0.100000000000023
5	6.18328594527935	0.120000000000005
6	6.10450092320697	0.129999999999995
7	6.05058178590517	0.140000000000043
8	6.01215029191338	0.150000000000034
9	5.98379015763232	0.160000000000025
10	5.962256310778	0.180000000000007
11	5.94551338982175	0.200000000000045
12	5.93223371772112	0.210000000000036
13	5.92152220343211	0.220000000000027
14	5.91275786338708	0.230000000000018
15	5.90549877074207	0.240000000000009
16	5.89942315389094	0.25
17	5.89429186321703	0.260000000000048
18	5.88992385005794	0.28000000000003
19	5.88617977513169	0.29000000000002
20	5.88295081440025	0.300000000000011
21	5.88015085956911	0.310000000000002
22	5.8777109807923	0.330000000000041
23	5.87557542598205	0.340000000000032
24	5.87369868297904	0.360000000000014
25	5.87204328966449	0.370000000000005
26	5.87057817902196	0.379999999999995
27	5.8692774126804	0.390000000000043
28	5.86811920060099	0.400000000000034
29	5.60543132877039	0.410000000000025
30	5.57277170918244	0.430000000000007
31	5.547485106902	0.439999999999998
32	5.53093559596428	0.450000000000045
33	5.51923842172942	0.460000000000036
34	5.51047577519005	0.480000000000018
35	5.50360576945558	0.490000000000009
36	5.49802155277271	0.510000000000048
37	5.49334927498546	0.520000000000039
38	5.48934782651781	0.53000000000003
39	5.48585559163394	0.54000000000002
40	5.48276060612519	0.550000000000011
41	5.47998306040841	0.560000000000002
42	5.47746463273189	0.569999999999993
43	5.47516175894519	0.590000000000032
44	5.4730412546152	0.610000000000014
45	5.47107738923224	0.620000000000005
46	5.46924988354596	0.629999999999995
47	5.46754250960489	0.640000000000043
48	5.24619521983573	0.650000000000034
49	5.21425675005178	0.660000000000025
50	5.18874550713112	0.680000000000007
51	5.17092144997024	0.689999999999998
52	5.15749456496032	0.710000000000036
53	5.14680877145202	0.720000000000027
54	5.137942399048	0.730000000000018
55	5.1303462065361	0.740000000000009
56	5.12367545483332	0.75
57	5.11770499093202	0.770000000000039
58	5.11228296597091	0.78000000000003
59	5.10730413990042	0.79000000000002
60	5.10269377875277	0.800000000000011
61	5.09839758420827	0.810000000000002
62	5.09437520743585	0.830000000000041
63	5.09059596978489	0.840000000000032
64	5.08703598382556	0.850000000000023
65	5.08367618601813	0.870000000000005
66	5.08050097582829	0.879999999999995
67	5.07749726560783	0.890000000000043
68	5.07465381281835	0.900000000000034
69	5.07196074858852	0.920000000000016
70	5.06940924398941	0.930000000000007
71	5.06699127349374	0.939999999999998
72	5.06469944725438	0.950000000000045
73	5.06252689217024	0.960000000000036
74	5.06046716749744	0.980000000000018
75	5.05851420483742	0.990000000000009
76	5.05666226522784	1
77	4.86885135018083	1.02000000000004
78	4.83911715491989	1.03000000000003
79	4.81414919702162	1.04000000000002
81	4.78120585063425	1.06
82	4.76931397063686	1.06999999999999
83	4.75926542930607	1.08000000000004
84	4.75058637013721	1.10000000000002
85	4.74296643991288	1.11000000000001
87	4.73011536563992	1.13
88	4.72462201316604	1.15000000000003
89	4.71962881713019	1.16000000000003
91	4.71089311419153	1.18000000000001
92	4.70705495047689	1.19
93	4.7035196006357	1.21000000000004
95	4.69723940426418	1.24000000000001
96	4.69444530715707	1.25
97	4.69185404378806	1.26000000000005
99	4.68721031880055	1.28000000000003
100	4.68512753987326	1.30000000000001
102	4.68137541224214	1.31999999999999
103	4.52228106312393	1.34000000000003
105	4.47420192034334	1.36000000000001
106	4.45675722219679	1.37
108	4.43122616538235	1.40000000000003
109	4.4214527138756	1.41000000000003
111	4.40572973676216	1.43000000000001
113	4.39357662484377	1.45000000000005
114	4.38847374388144	1.47000000000003
116	4.37975313630942	1.49000000000001
118	4.37259416435866	1.52000000000004
119	4.36948328281981	1.53000000000003
121	4.36402692391807	1.55000000000001
123	4.35941699022387	1.58000000000004
125	4.22324928191018	1.60000000000002
127	4.18085957789965	1.62
128	4.16466274128375	1.64000000000004
130	4.14058204726841	1.66000000000003
132	4.12329209104971	1.69
134	4.11020283128755	1.71000000000004
136	4.09994789452715	1.74000000000001
138	4.09171659247029	1.76000000000005
140	4.08498921372561	1.79000000000002
142	4.07941307539016	1.81
144	4.07473819623176	1.83000000000004
146	3.96080436720461	1.86000000000001
148	3.92221418465312	1.89000000000004
151	3.8855806252625	1.92000000000002
153	3.86983454828711	1.95000000000005
155	3.85793817938719	1.97000000000003
157	3.84864007815345	1.99000000000001
160	3.8380037778615	2.03000000000003
162	3.83247972389723	2.05000000000001
164	3.82787504590315	2.08000000000004
167	3.69900906536675	2.12
169	3.67523308495673	2.14000000000004
172	3.65250661500934	2.18000000000001
174	3.64200922712554	2.20000000000005
177	3.63032182413616	2.24000000000001
179	3.62436229504871	2.26000000000005
182	3.61729329160097	2.30000000000001
185	3.50819933417815	2.34000000000003
187	3.48772024178996	2.36000000000001
190	3.4681498855859	2.39000000000004
193	3.45520580312391	2.43000000000001
196	3.44594342303187	2.47000000000003
199	3.43899391000487	2.5
201	3.37460884871869	2.53000000000003
204	3.33774659083373	2.59000000000003
207	3.31828731876882	2.66000000000003
210	3.30562996278797	2.71000000000004
214	3.29407839528532	2.76000000000005
217	3.28779866819803	2.79000000000002
220	3.21580389344572	2.83000000000004
223	3.19663418467021	2.86000000000001
226	3.18437854493945	2.90000000000003
230	3.17313180358169	2.95000000000005
233	3.1669450902824	2.98000000000002
236	3.11632468679744	3.02000000000004
240	3.09480655084457	3.06
243	3.08482197324976	3.11000000000001
247	3.07531688141917	3.15000000000003
251	3.06836118064912	3.20000000000005
254	3.02621293655748	3.23000000000002
258	3.012631500999	3.28000000000003
262	3.00350333890412	3.33000000000004
266	2.99676886168558	3.38
269	2.96493090333463	3.41000000000003
273	2.956932232191	3.45000000000005
277	2.94881442231233	3.51000000000005
281	2.94265955328827	3.55000000000001
286	2.91621421044595	3.61000000000001
290	2.90930205257866	3.66000000000003
294	2.90367129424368	3.70000000000005
298	2.89908558284163	3.75
303	2.87839623025985	3.81
307	2.87373144851373	3.86000000000001
312	2.86889740101706	3.91000000000003
316	2.85348135263573	3.96000000000004
321	2.84919924265562	4.02000000000004
325	2.84622586473734	4.06999999999999
330	2.82652856521016	4.14000000000004
335	2.82371038839443	4.21000000000004
340	2.81577863374805	4.33000000000004
345	2.80661970066969	4.44
350	2.79957390095237	4.55000000000001
355	2.79591715865603	4.62
360	2.79498963325813	4.69
366	2.79473437545883	4.77000000000004
371	2.79468891344369	4.83000000000004
376	2.79467740226457	4.90000000000003
382	2.79467425092722	4.97000000000003
388	2.79467364486664	5.04000000000002
393	2.79467353703615	5.11000000000001
399	2.79467351335051	5.18000000000001
405	2.79467351081095	5.25
411	2.79467350838788	5.31
417	2.79467350582966	5.38
423	2.79467350339787	5.46000000000004
429	2.79467350098709	5.53000000000003
435	2.79467349854122	5.61000000000001
442	2.79467349564431	5.69
448	2.79467349320577	5.75
455	2.79467349034797	5.84000000000003
461	2.79467348782282	5.91000000000003
468	2.79467348489638	5.99000000000001
475	2.79467348202803	6.08000000000004
482	2.79467347914106	6.16000000000003
489	2.79467347627361	6.24000000000001
496	2.79467347342794	6.31999999999999
503	2.7946734705846	6.43000000000001
511	2.79467346730453	6.59000000000003
518	2.79467346450073	6.73000000000002
526	2.79467346123112	6.90000000000003
534	2.79467345785679	7.05000000000001
541	2.79467345497221	7.16000000000003
549	2.79467345168995	7.29000000000002
557	2.79467344846067	7.39000000000004
565	2.79467344516858	7.49000000000001
574	2.79467344139399	7.60000000000002
582	2.79467343813387	7.69
591	2.79467343437648	7.79000000000002
599	2.79467343114205	7.89000000000004
608	2.79467342744993	8.01000000000005
617	2.79467342377125	8.15000000000003
626	2.79467342015548	8.30000000000001
635	2.79467341650748	8.45000000000005
645	2.79467341233533	8.61000000000001
654	2.7946734086612	8.72000000000003
664	2.79467340454941	8.81999999999999
673	2.79467340077537	8.93000000000001
683	2.7946733965766	9.05000000000001
693	2.7946733924948	9.17000000000002
703	2.79467338843607	9.29000000000002
714	2.7946733836963	9.45000000000005
724	2.79467337962678	9.56999999999999
735	2.7946733750736	9.70000000000005
745	2.7946733709832	9.81
756	2.79467336648352	9.94
767	2.79467336207405	10.07
779	2.79467335711062	10.23
790	2.79467335257119	10.38
802	2.79467334767784	10.51
813	2.79467334315603	10.64
825	2.79467333822307	10.78
837	2.79467333334451	10.92
850	2.79467332812698	11.06
862	2.79467332326401	11.25
875	2.79467331787748	11.41
887	2.79467331292148	11.57
900	2.79467330739086	11.72
914	2.79467330162618	11.89
927	2.79467329630634	12.04
941	2.79467329064861	12.2
954	2.79467328528432	12.35
968	2.79467327958783	12.52
982	2.79467327382981	12.69
997	2.79467326767786	12.86
1011	2.7946732619696	13.16
1026	2.79467325587174	13.52
1041	2.79467324969611	13.87
1057	2.79467324318803	14.24
1072	2.79467323702254	14.58
1088	2.79467323044509	14.95
1104	2.7946732239468	15.3
1120	2.79467321738049	15.64
1136	2.79467321082611	16
1153	2.79467320388982	16.38
1170	2.79467319694781	16.74
1187	2.7946731899283	17.03
1204	2.79467318293423	17.31
1222	2.79467317559712	17.66
1240	2.79467316830256	17.99
1258	2.79467316094813	18.21
1276	2.79467315352293	18.42
1295	2.79467314573064	18.64
1314	2.7946731379754	18.86
1333	2.79467313027315	19.08
1353	2.79467312210252	19.31
1373	2.79467311395667	19.55
1393	2.79467310586433	19.79
1413	2.79467309763102	20.01


==> data/perfprof6-10-20-5-5.dat <==
iter	objfun	time
1	7.48712223143839	0.00999999999999091
2	7.15294401707866	0.00999999999999091
3	7.03667781426414	0.0200000000000387
4	6.85028511290312	0.0200000000000387
5	6.80516670065689	0.0200000000000387
6	6.70084800834519	0.0200000000000387
7	6.40100044807762	0.0300000000000296
8	6.38414031914273	0.0400000000000205
9	6.33011740940627	0.0400000000000205
10	6.30931939892788	0.0400000000000205
11	6.03746978892878	0.0500000000000114
12	5.98859071533188	0.0500000000000114
13	5.89659807237738	0.0600000000000023
14	5.8843924485708	0.0600000000000023
15	5.86927694341815	0.0600000000000023
16	5.85109458895167	0.0600000000000023
17	5.82378854663127	0.0699999999999932
18	5.57874057341647	0.0800000000000409
19	5.40756951629035	0.0800000000000409
20	5.39139598008613	0.0800000000000409
21	5.33232358008466	0.0900000000000318
22	5.23513133552699	0.0900000000000318
23	5.22210163279086	0.100000000000023
24	5.20908062692585	0.100000000000023
25	5.10787643589462	0.100000000000023
26	5.09839388136596	0.100000000000023
27	5.08644310256494	0.110000000000014
28	5.07534121515342	0.110000000000014
29	5.03072265080389	0.110000000000014
30	5.01631104913046	0.120000000000005
31	4.85665654966604	0.120000000000005
32	4.85354233320421	0.120000000000005
33	4.72147803716873	0.129999999999995
34	4.69456149201722	0.129999999999995
35	4.68889891282108	0.140000000000043
36	4.68438093396984	0.140000000000043
37	4.67923810916539	0.150000000000034
38	4.65074899758384	0.150000000000034
39	4.53189411805275	0.150000000000034
40	4.52157797184887	0.160000000000025
41	4.5094070479643	0.160000000000025
42	4.50007949239052	0.160000000000025
43	4.44957519741338	0.180000000000007
44	4.44452921571759	0.180000000000007
45	4.30019507615765	0.180000000000007
46	4.29777075677369	0.189999999999998
47	4.23095341405994	0.189999999999998
48	4.21292713994422	0.189999999999998
49	4.1703636612998	0.189999999999998
50	4.15397672227723	0.200000000000045
51	4.14499275445098	0.210000000000036
52	4.14282626650911	0.210000000000036
53	4.13879228588583	0.220000000000027
54	4.09723592094773	0.220000000000027
55	4.08318077793029	0.220000000000027
56	4.0719990910101	0.220000000000027
57	4.03884323144376	0.230000000000018
58	4.03163466944701	0.230000000000018
59	4.01029885869003	0.240000000000009
60	4.00439670272509	0.240000000000009
61	4.0017772091708	0.25
62	3.99810309119541	0.25
63	3.95209384186892	0.25
64	3.95167417477668	0.259999999999991
65	3.95040130176876	0.259999999999991
66	3.94682860914771	0.270000000000039
67	3.94090822955047	0.270000000000039
68	3.94048762538615	0.28000000000003
69	3.93466090773375	0.28000000000003
70	3.92604523535187	0.28000000000003
71	3.92321561332762	0.29000000000002
72	3.91921889451101	0.29000000000002
73	3.91649055711297	0.29000000000002
74	3.90721175205299	0.300000000000011
75	3.89420580666534	0.300000000000011
76	3.84859804831654	0.310000000000002
77	3.81788779579672	0.310000000000002
78	3.79923748261629	0.310000000000002
79	3.79748624229279	0.319999999999993
80	3.79222247826852	0.319999999999993
81	3.74578743709701	0.319999999999993
82	3.73788578819021	0.330000000000041
83	3.7368787181117	0.340000000000032
84	3.71787266016492	0.340000000000032
85	3.71382958644762	0.350000000000023
86	3.69386531390009	0.350000000000023
87	3.69066774205723	0.350000000000023
88	3.67828254557079	0.350000000000023
89	3.67146368125928	0.350000000000023
90	3.65438156411131	0.360000000000014
91	3.64916570033993	0.360000000000014
92	3.62920436410141	0.370000000000005
93	3.62916751917527	0.379999999999995
94	3.61156598197728	0.379999999999995
95	3.58704837184586	0.379999999999995
96	3.57150403238888	0.390000000000043
97	3.55377839029765	0.400000000000034
98	3.55007228502706	0.400000000000034
99	3.54529676771011	0.400000000000034
100	3.52786843718332	0.410000000000025
101	3.52226669151716	0.410000000000025
102	3.50245368627828	0.420000000000016
103	3.49744913009492	0.420000000000016
104	3.46823556315067	0.420000000000016
105	3.46617443167203	0.430000000000007
106	3.46616586443648	0.430000000000007
107	3.46399605556109	0.439999999999998
108	3.46174500989615	0.439999999999998
109	3.46008294479977	0.450000000000045
110	3.4435103300409	0.450000000000045
111	3.44281198422621	0.450000000000045
112	3.43968131445755	0.460000000000036
113	3.42678679560022	0.460000000000036
114	3.40035098907053	0.460000000000036
115	3.39404067302468	0.460000000000036
116	3.37363775772994	0.470000000000027
117	3.3606484287123	0.470000000000027
118	3.35165221094336	0.480000000000018
119	3.34260644486465	0.480000000000018
120	3.34212705986601	0.480000000000018
121	3.34166282184274	0.490000000000009
122	3.33499703517266	0.490000000000009
123	3.33453584034239	0.5
124	3.32931485978157	0.5
125	3.32614429610877	0.5
126	3.32425981553519	0.509999999999991
127	3.32026423119425	0.509999999999991
128	3.30572844257167	0.520000000000039
129	3.30397527419859	0.520000000000039
130	3.29656694792231	0.520000000000039
131	3.29375602710145	0.520000000000039
132	3.28519272939286	0.54000000000002
133	3.28087684132917	0.54000000000002
134	3.26542202808448	0.54000000000002
135	3.26335351478035	0.550000000000011
136	3.23466761133415	0.550000000000011
137	3.23374787178175	0.550000000000011
138	3.22923063774085	0.560000000000002
139	3.22639077740801	0.560000000000002
140	3.21330926638882	0.569999999999993
141	3.21223953751063	0.569999999999993
142	3.20254339131932	0.580000000000041
143	3.20215393952828	0.580000000000041
144	3.199197233756	0.590000000000032
145	3.18886599059933	0.590000000000032
146	3.18884525365283	0.590000000000032
147	3.171271048709	0.590000000000032
148	3.17071225859842	0.600000000000023
149	3.15926066627541	0.600000000000023
150	3.15567705139246	0.610000000000014
151	3.14724834975035	0.610000000000014
152	3.14563086283111	0.620000000000005
153	3.14496360006769	0.620000000000005
154	3.12890373894466	0.620000000000005
155	3.12727211200337	0.629999999999995
156	3.12665670389875	0.629999999999995
157	3.12551321589744	0.640000000000043
158	3.12493663487681	0.640000000000043
159	3.1221672277764	0.640000000000043
160	3.11998757031491	0.650000000000034
161	3.11831968097173	0.650000000000034
162	3.11005706686228	0.650000000000034
163	3.09635038298285	0.650000000000034
164	3.09632171157646	0.660000000000025
165	3.09134162814456	0.670000000000016
166	3.09122051168331	0.670000000000016
167	3.09116711692729	0.680000000000007
168	3.09092315631522	0.680000000000007
169	3.08656095729297	0.689999999999998
170	3.08603508757061	0.689999999999998
171	3.06967569021253	0.689999999999998
172	3.06963042977549	0.710000000000036
173	3.06962128659156	0.710000000000036
174	3.0696206571705	0.730000000000018
175	3.06834847142376	0.730000000000018
176	3.06628015038339	0.740000000000009
177	3.06606781013821	0.75
178	3.06234742865712	0.759999999999991
179	3.04465548820406	0.759999999999991
180	3.03851684022966	0.770000000000039
181	3.03783511778464	0.770000000000039
182	3.03181392866397	0.78000000000003
183	3.03148512575853	0.78000000000003
184	3.03056430556313	0.79000000000002
185	3.02769236031895	0.800000000000011
186	3.00563228094586	0.800000000000011
187	3.00486569728589	0.810000000000002
188	3.00220330064797	0.819999999999993
189	2.99611871856834	0.819999999999993
190	2.98340476770535	0.830000000000041
191	2.97969642245749	0.830000000000041
192	2.95469107449496	0.850000000000023
193	2.95329658188219	0.850000000000023
194	2.9525199989184	0.860000000000014
195	2.94184695784333	0.860000000000014
196	2.93934836502849	0.870000000000005
197	2.93865772200436	0.870000000000005
198	2.93688427646413	0.879999999999995
199	2.93279247000237	0.890000000000043
200	2.93272589286629	0.890000000000043
201	2.93124381272059	0.900000000000034
202	2.9312048125686	0.920000000000016
203	2.93033647037868	0.920000000000016
204	2.92418554013765	0.920000000000016
205	2.92072290077005	0.930000000000007
206	2.92066008651015	0.939999999999998
207	2.92022402479339	0.939999999999998
208	2.92003435181908	0.939999999999998
209	2.91841306642588	0.960000000000036
210	2.91692282503729	0.970000000000027
211	2.91678928412079	0.970000000000027
212	2.91635051672045	0.970000000000027
213	2.91526759202804	0.990000000000009
214	2.91171998469725	0.990000000000009
215	2.91118902394271	0.990000000000009
216	2.91114919503668	0.990000000000009
217	2.90950665727406	1
218	2.90931078855164	1
219	2.90351381077531	1.02000000000004
220	2.90349862187528	1.02000000000004
221	2.90236925400382	1.03000000000003
222	2.90017098128302	1.03000000000003
223	2.90002631437168	1.04000000000002
224	2.89835639642232	1.04000000000002
225	2.89812422049405	1.06
226	2.89800447930087	1.06
227	2.89328982836062	1.06999999999999
228	2.89248102104864	1.06999999999999
229	2.8919533123645	1.08000000000004
230	2.88904719893831	1.09000000000003
231	2.88771544964774	1.10000000000002
232	2.88455174853041	1.10000000000002
233	2.87749010722043	1.10000000000002
234	2.87689962076878	1.11000000000001
235	2.87216591056491	1.11000000000001
236	2.86450384869928	1.12
237	2.86407669721258	1.12
238	2.84923543722656	1.13
239	2.84812850819243	1.14000000000004
240	2.84790005054544	1.14000000000004
241	2.84536493787196	1.15000000000003
242	2.84531240809808	1.16000000000003
243	2.84521645587183	1.16000000000003
244	2.844988068248	1.16000000000003
245	2.8448720274045	1.17000000000002
246	2.83681020357394	1.17000000000002
247	2.83667146020527	1.18000000000001
248	2.83588660317723	1.18000000000001
249	2.83296000015892	1.19
250	2.83122770441467	1.19
251	2.82550864217773	1.19
252	2.82523341766814	1.19
253	2.81862790994133	1.20000000000005
254	2.81862682311635	1.20000000000005
255	2.81856196195711	1.20000000000005
256	2.81052380452337	1.21000000000004
257	2.81052136323789	1.21000000000004
258	2.8094054364681	1.23000000000002
259	2.80839977502812	1.23000000000002
260	2.80307357557879	1.23000000000002
261	2.79983224426845	1.23000000000002
262	2.79979241397794	1.24000000000001
263	2.79933112597977	1.25
264	2.79924002707677	1.25
265	2.79809510097445	1.25
266	2.79500540887575	1.25999999999999
267	2.78982976942112	1.25999999999999
268	2.78977871458218	1.25999999999999
269	2.78966919303741	1.27000000000004
270	2.78903726488707	1.27000000000004
271	2.78885388528883	1.27000000000004
272	2.78881862364914	1.27000000000004
273	2.78760790602801	1.28000000000003
274	2.78740392601655	1.29000000000002
275	2.78672697850965	1.29000000000002
276	2.78662257076014	1.29000000000002
277	2.78601019456525	1.30000000000001
278	2.7830904740355	1.30000000000001
279	2.78284306305071	1.30000000000001
280	2.78247608308676	1.30000000000001
281	2.77942460920826	1.31
282	2.77683710385882	1.31
283	2.77680522820235	1.31999999999999
284	2.77380769238672	1.31999999999999
285	2.77350800317577	1.31999999999999
286	2.77324357249587	1.31999999999999
287	2.77324140451194	1.33000000000004
288	2.7725369397832	1.33000000000004
289	2.77248478439855	1.34000000000003
290	2.77140906825272	1.34000000000003
291	2.77126977209144	1.35000000000002
292	2.77055624628598	1.35000000000002
293	2.77017067778223	1.35000000000002
294	2.76956695487844	1.36000000000001
295	2.76935333604042	1.36000000000001
296	2.76625804962997	1.37
297	2.76607157081892	1.37
298	2.75898592139902	1.38
299	2.75894309339234	1.38
300	2.75840684304575	1.39000000000004
301	2.75785108545441	1.39000000000004
302	2.75757939385476	1.39000000000004
303	2.75693240989067	1.40000000000003
304	2.75689410287805	1.40000000000003
305	2.75606151659581	1.40000000000003
306	2.75402004585765	1.41000000000003
307	2.75399001311664	1.42000000000002
308	2.7532502860835	1.42000000000002
309	2.75308011702808	1.42000000000002
310	2.75264596567762	1.42000000000002
311	2.75239591218322	1.42000000000002
312	2.75236025206346	1.43000000000001
313	2.7522890486272	1.43000000000001
314	2.75192371254844	1.44
315	2.74954928939885	1.44
316	2.74740162205675	1.44
317	2.74733164846791	1.45000000000005
318	2.74712901433588	1.45000000000005
319	2.74711910547773	1.46000000000004
320	2.7470148955812	1.46000000000004
321	2.74698168029202	1.47000000000003
322	2.74654614605438	1.47000000000003
323	2.74555567330335	1.47000000000003
324	2.74541830867231	1.48000000000002
325	2.7450198266231	1.48000000000002
326	2.74499456090721	1.49000000000001
327	2.74378036386832	1.49000000000001
328	2.74137619802916	1.49000000000001
329	2.7381222397199	1.49000000000001
330	2.73689795058872	1.49000000000001
331	2.73687677569706	1.5
332	2.73627038707093	1.5
333	2.73569903607093	1.50999999999999
334	2.73569100213299	1.50999999999999
335	2.73566415527159	1.52000000000004
336	2.73436446531507	1.52000000000004
337	2.7342677529593	1.52000000000004
338	2.733821367166	1.53000000000003
339	2.73262129423274	1.53000000000003
340	2.73232704876569	1.53000000000003
341	2.73199317176431	1.53000000000003
342	2.73181932579736	1.54000000000002
343	2.73128679958488	1.54000000000002
344	2.73051664100149	1.55000000000001
345	2.73046927580852	1.55000000000001
346	2.72914401324445	1.55000000000001
347	2.72904870930372	1.56
348	2.7241512265768	1.56
349	2.72406458090605	1.56999999999999
350	2.72385922469275	1.56999999999999
351	2.72354883869791	1.58000000000004
352	2.72291764222866	1.58000000000004
353	2.72227500095039	1.58000000000004
354	2.72122044643981	1.59000000000003
355	2.72112803817567	1.60000000000002
356	2.72095761425179	1.60000000000002
357	2.72093746000012	1.60000000000002
358	2.72015090611548	1.60000000000002
359	2.71983622120792	1.61000000000001
360	2.71983373227816	1.62
361	2.71970847638001	1.62
362	2.7183528475525	1.62
363	2.71831496703699	1.62
364	2.71818929166715	1.62
365	2.71693895448116	1.62
366	2.71674127515255	1.63
367	2.71662675610343	1.63
368	2.71662621192712	1.64000000000004
369	2.7162348156643	1.64000000000004
370	2.71591583294223	1.65000000000003
371	2.71490355231498	1.65000000000003
372	2.71487172980183	1.65000000000003
373	2.71423540872568	1.65000000000003
374	2.71339008474798	1.66000000000003
375	2.71336178188682	1.66000000000003
376	2.71266330369808	1.66000000000003
377	2.71239129401277	1.67000000000002
378	2.71231771697379	1.68000000000001
379	2.711486021046	1.69
380	2.71116070403283	1.69
381	2.70839336358775	1.69
382	2.7081466263425	1.69
383	2.70788869017802	1.70000000000005
384	2.70778028003884	1.70000000000005
385	2.70776876466487	1.71000000000004
386	2.70619649789159	1.72000000000003
387	2.70554134408494	1.72000000000003
388	2.70539229134935	1.73000000000002
389	2.70461969226875	1.73000000000002
390	2.70351579247042	1.74000000000001
391	2.70313474817048	1.74000000000001
392	2.70143731379905	1.75
393	2.70139519757496	1.75
394	2.70113241912801	1.75
395	2.70112181418377	1.75
396	2.70089198046446	1.75999999999999
397	2.70043078985812	1.75999999999999
398	2.70025430845595	1.75999999999999
399	2.70022701345107	1.75999999999999
400	2.69975178472681	1.77000000000004
401	2.69872725570157	1.77000000000004
402	2.69830216424212	1.78000000000003
403	2.69818081082698	1.78000000000003
404	2.69755824157011	1.79000000000002
405	2.6956663647302	1.79000000000002
406	2.69558048798807	1.80000000000001
407	2.6951034558936	1.80000000000001
408	2.69499162599608	1.81
409	2.69466890386659	1.81
410	2.69394652844169	1.81
411	2.69387066932371	1.81999999999999
412	2.69382972991347	1.83000000000004
413	2.69365450205895	1.83000000000004
414	2.69358181430233	1.83000000000004
415	2.69357883212197	1.85000000000002
416	2.6933562946264	1.85000000000002
417	2.69332252499807	1.86000000000001
418	2.6930442604746	1.86000000000001
419	2.69295446590119	1.86000000000001
420	2.69288005578184	1.86000000000001
421	2.69272895799467	1.87
422	2.69264783301225	1.88
423	2.69250766085776	1.88
424	2.69235472862614	1.88
425	2.692108022996	1.89000000000004
426	2.69203957830207	1.89000000000004
427	2.6912624700496	1.90000000000003
428	2.69125124402904	1.90000000000003
429	2.69116746086418	1.91000000000003
430	2.69112085476529	1.91000000000003
431	2.6911078208521	1.91000000000003
432	2.69020956481548	1.92000000000002
433	2.69004315014137	1.93000000000001
434	2.68982822614087	1.93000000000001
435	2.68892159103008	1.94
436	2.68861409055323	1.95000000000005
437	2.68819854810879	1.95000000000005
438	2.68817408082862	1.96000000000004
439	2.6876128307218	1.96000000000004
440	2.68758510374929	1.96000000000004
441	2.68750005759522	1.96000000000004
442	2.68749097281674	1.97000000000003
443	2.68675571332995	1.97000000000003
444	2.68641970660315	1.97000000000003
445	2.68635431736091	1.98000000000002
446	2.68576982545843	1.98000000000002
447	2.68576870026144	1.98000000000002
448	2.68573540448373	1.98000000000002
449	2.68560138593819	1.99000000000001
450	2.685432974636	1.99000000000001
451	2.68543235254894	2
452	2.68538721808025	2
453	2.68491918979246	2.00999999999999
454	2.68488781358652	2.00999999999999
455	2.68477600062219	2.00999999999999
456	2.68477476674341	2.02000000000004
457	2.6846125436302	2.02000000000004
458	2.68440920016115	2.02000000000004
459	2.68414943357016	2.03000000000003
460	2.68397477806684	2.03000000000003
461	2.68338155546372	2.03000000000003
462	2.68321150300096	2.03000000000003
463	2.68317915681076	2.04000000000002
464	2.68249169426815	2.04000000000002
465	2.6820024230881	2.04000000000002
466	2.68197934349992	2.04000000000002
467	2.6817356677985	2.05000000000001
468	2.68053905581703	2.06
469	2.6804184249398	2.06
470	2.68036547081604	2.06
471	2.67998911693854	2.06
472	2.67989116164587	2.06
473	2.67956052467632	2.06999999999999
474	2.6795561263745	2.08000000000004
475	2.67799917132812	2.08000000000004
476	2.67796680975609	2.09000000000003
477	2.67770432800097	2.09000000000003
478	2.67737955100958	2.09000000000003
479	2.67731259542215	2.10000000000002
480	2.67729340242498	2.10000000000002
481	2.67717398901594	2.10000000000002
482	2.67711384566869	2.10000000000002
483	2.67673533045886	2.11000000000001
484	2.67671629806213	2.11000000000001
485	2.67662695549475	2.11000000000001
486	2.67575648881457	2.12
487	2.67482473289268	2.12
488	2.67449232133884	2.13
489	2.67411545782988	2.13
490	2.67350002102421	2.13
491	2.67342185096697	2.13
492	2.67303822258271	2.14000000000004
493	2.67286266463284	2.14000000000004
494	2.67253684420088	2.14000000000004
495	2.67165027010489	2.15000000000003
496	2.67105075102951	2.15000000000003
497	2.67066612772117	2.16000000000003
498	2.67064788636965	2.16000000000003
499	2.67058804953052	2.16000000000003
500	2.67048345922476	2.17000000000002
501	2.67034121811519	2.17000000000002
502	2.66998769013824	2.17000000000002
503	2.6694326818724	2.18000000000001
504	2.66940228596561	2.18000000000001
505	2.66936823739434	2.18000000000001
506	2.66904757407281	2.18000000000001
507	2.66895842571151	2.19
508	2.66895179234033	2.19
509	2.66888831494067	2.19
510	2.66886440546509	2.20000000000005
511	2.6688382274837	2.20000000000005
512	2.66859122321537	2.20000000000005
513	2.66859016904435	2.22000000000003
514	2.66855451096151	2.22000000000003
515	2.6683959288171	2.22000000000003
516	2.66785197368755	2.22000000000003
517	2.66765851081018	2.23000000000002
518	2.66764483547113	2.23000000000002
519	2.6671877472932	2.24000000000001
520	2.66717903513742	2.24000000000001
521	2.66706414305744	2.24000000000001
522	2.66654489396229	2.25
523	2.66518333152677	2.25
524	2.66516065950398	2.25999999999999
525	2.66507435074801	2.25999999999999
526	2.66494358888102	2.25999999999999
527	2.6648348055453	2.25999999999999
528	2.66404196999997	2.27000000000004
529	2.66399059887807	2.27000000000004
530	2.66376994453614	2.27000000000004
531	2.66375165262385	2.28000000000003
532	2.66362393392371	2.28000000000003
533	2.66299533585336	2.29000000000002
534	2.66285111475629	2.29000000000002
535	2.66251804643996	2.29000000000002
536	2.66232152729858	2.29000000000002
537	2.66230996252056	2.30000000000001
538	2.66195127255711	2.30000000000001
539	2.66185905244029	2.30000000000001
540	2.66183853986584	2.30000000000001
541	2.66081844131446	2.31
542	2.66072135214922	2.31
543	2.66062108472791	2.31
544	2.66044058349706	2.31
545	2.66001159347447	2.31999999999999
546	2.65996284982411	2.31999999999999
547	2.65996257974912	2.33000000000004
548	2.65989342036832	2.33000000000004
549	2.65979329389899	2.33000000000004
550	2.65979097708091	2.34000000000003
551	2.65964325250481	2.34000000000003
552	2.659624465821	2.35000000000002
553	2.6595796030648	2.35000000000002
554	2.65947987038398	2.35000000000002
555	2.65927212900159	2.36000000000001
556	2.65908663438843	2.36000000000001
557	2.65897273750317	2.36000000000001
558	2.65895633879172	2.36000000000001
559	2.65885001909626	2.37
560	2.65875465189538	2.37
561	2.6586783619713	2.38
562	2.65860215081036	2.38
563	2.65832601119378	2.38
564	2.65817476452543	2.38
565	2.65816319189716	2.38
566	2.65795071843891	2.38
567	2.6576157559194	2.39000000000004
568	2.65755494954721	2.39000000000004
569	2.65746383691461	2.39000000000004
570	2.65700781994741	2.39000000000004
571	2.65695822603774	2.40000000000003
572	2.65692486976168	2.40000000000003
573	2.6569197774652	2.41000000000003
574	2.65670076561726	2.41000000000003
575	2.65665219451366	2.41000000000003
576	2.65664863791736	2.43000000000001
577	2.65656828763835	2.43000000000001
578	2.65644553384026	2.43000000000001
579	2.65633968373302	2.44
580	2.6562721900695	2.44
581	2.65607961313277	2.44
582	2.65592461486068	2.44
583	2.65589209800728	2.44
584	2.6558680084357	2.45000000000005
585	2.6558077665943	2.45000000000005
586	2.65567209924705	2.46000000000004
587	2.65558366867967	2.46000000000004
588	2.65544631530807	2.46000000000004
589	2.65543663334806	2.46000000000004
590	2.65524396078561	2.47000000000003
591	2.65461019900394	2.47000000000003
592	2.65455963945717	2.48000000000002
593	2.6544168835153	2.48000000000002
594	2.6544078256331	2.48000000000002
595	2.65439121558949	2.49000000000001
596	2.65405789433111	2.49000000000001
597	2.65401958266966	2.49000000000001
598	2.65400495244784	2.49000000000001
599	2.65396968676945	2.5
600	2.65384993346333	2.5
601	2.6538439007019	2.50999999999999
602	2.65346685848305	2.50999999999999
603	2.65343307853329	2.50999999999999
604	2.65308143282327	2.50999999999999
605	2.65301630809424	2.52000000000004
606	2.65300974687447	2.52000000000004
607	2.65273855358834	2.53000000000003
608	2.65250712131054	2.53000000000003
609	2.65244139712945	2.54000000000002
610	2.6524337259674	2.54000000000002
611	2.65238182683471	2.54000000000002
612	2.65233122967082	2.54000000000002
613	2.65227421181588	2.55000000000001
614	2.65216252880907	2.55000000000001
615	2.65214462439529	2.55000000000001
616	2.65188816108064	2.55000000000001
617	2.65136587192822	2.55000000000001
618	2.65130296578272	2.56
619	2.6512983953408	2.56
620	2.65125406986418	2.56999999999999
621	2.65122693901237	2.56999999999999
622	2.65119277733996	2.58000000000004
623	2.65116045844747	2.58000000000004
624	2.650814082645	2.58000000000004
625	2.65073518634374	2.59000000000003
626	2.65071685379037	2.59000000000003
627	2.65070838637033	2.60000000000002
628	2.65061671825161	2.60000000000002
629	2.65056444258002	2.60000000000002
630	2.6505484422739	2.60000000000002
631	2.65051910276701	2.60000000000002
632	2.65047327888754	2.60000000000002
633	2.65046307392444	2.61000000000001
634	2.65044680295175	2.62
635	2.65040080184478	2.62
636	2.65023822867033	2.62
637	2.65021525505806	2.62
638	2.65017871162078	2.62
639	2.65013846722406	2.63
640	2.65011784065478	2.63
641	2.65009272717246	2.63
642	2.64999603701219	2.64000000000004
643	2.64995646227734	2.64000000000004
644	2.64992338011074	2.64000000000004
645	2.64984262466787	2.64000000000004
646	2.64972543405317	2.64000000000004
647	2.64964157138338	2.65000000000003
648	2.64963896856923	2.65000000000003
649	2.64958949699141	2.65000000000003
650	2.64953552334393	2.66000000000003
651	2.64945653286681	2.67000000000002
652	2.64944627689612	2.67000000000002
653	2.64933424856858	2.67000000000002
654	2.64913719639097	2.67000000000002
655	2.64896607281017	2.67000000000002
656	2.64894599738723	2.68000000000001
657	2.64885609365597	2.68000000000001
658	2.64867872476777	2.68000000000001
659	2.64837817542714	2.69
660	2.64803097128135	2.69
661	2.64801943601364	2.69
662	2.64794327096886	2.70000000000005
663	2.647934624086	2.70000000000005
664	2.64784709547397	2.70000000000005
665	2.64778228114065	2.71000000000004
666	2.64768322918559	2.71000000000004
667	2.64757727166256	2.71000000000004
668	2.64687348093935	2.72000000000003
669	2.64678322987265	2.72000000000003
670	2.64667293943687	2.72000000000003
671	2.64643082794186	2.73000000000002
672	2.6464091347399	2.73000000000002
673	2.64638893736525	2.73000000000002
674	2.6463750105208	2.74000000000001
675	2.64637319193623	2.74000000000001
676	2.6463672018934	2.75
677	2.64635471817612	2.75
678	2.64634082111315	2.75
679	2.64633543783267	2.75999999999999
680	2.64630115298589	2.75999999999999
681	2.64629899390859	2.75999999999999
682	2.64625782685292	2.75999999999999
683	2.64621411965125	2.78000000000003
684	2.64618275965658	2.78000000000003
685	2.64615849150146	2.78000000000003
686	2.64570886243864	2.79000000000002
687	2.64555950741948	2.79000000000002
688	2.64545446561227	2.79000000000002
689	2.6454139684492	2.80000000000001
690	2.64527424022833	2.80000000000001
691	2.64527227784971	2.80000000000001
692	2.6451914242426	2.80000000000001
693	2.64512699360175	2.81
694	2.64505237966066	2.81
695	2.64505156844115	2.81999999999999
696	2.64504766385223	2.81999999999999
697	2.64504753076995	2.81999999999999
698	2.64501639129882	2.81999999999999
699	2.64499725181043	2.83000000000004


==> data/perfprof6-10-20-5-6.dat <==
iter	objfun	time
1	8.78463260851277	0.010791
2	7.67439264822518	0.031354
3	6.04540725648105	0.037866
4	5.10654001356055	0.046894
5	4.77533283724428	0.051871
6	4.09442135437182	0.053195
7	4.09442135437182	0.055838
8	3.93238824429096	0.056878
9	3.74939244857132	0.058523
10	3.56927856121619	0.060761
11	3.30470846618911	0.063577
12	3.30470846618911	0.066917
13	3.16730702023631	0.069146
14	3.03771034055873	0.071956
15	2.83709001469425	0.075348
16	2.83709001469425	0.079995
17	2.74258949892467	0.082811
18	2.6673437107484	0.086305
19	2.57825730262142	0.092088
20	2.52799907126711	0.097845
21	2.49487363251469	0.104837
22	2.44846300708233	0.111365
23	2.39378148429376	0.118497
24	2.37844273862122	0.124339
25	2.29129074737158	0.127179
26	2.26468952407991	0.130606
27	2.26468952407991	0.135096
28	2.23994829910921	0.137903
29	2.21654737070963	0.141283
30	2.17828162950169	0.14528
31	2.17828162950169	0.150924
32	2.15325431814397	0.154907
33	2.13815794687997	0.159461
34	2.1152907002654	0.165193
35	2.1152907002654	0.180169
36	2.10803243491521	0.185939
37	2.10419934934291	0.19476
38	2.10419934934291	0.20413
39	2.09926671559311	0.211184
40	2.0979444573386	0.218996
41	2.09596883320159	0.230907
42	2.09596883320159	0.246129
43	2.0943093543815	0.258464
44	2.0943093543815	0.273562
45	2.09353774967884	0.284229
46	2.09303964821051	0.295317
47	2.09272563612625	0.311741
48	2.09189963223876	0.315947
49	2.09179871026368	0.337775
50	2.09126749549416	0.341777
51	2.09113667661533	0.360746
52	2.09107137539009	0.383805
53	2.0909696792198	0.398463
54	2.0909696792198	0.422483
55	2.09094706942786	0.437203
56	2.0909131483684	0.460585
57	2.0909131483684	0.493326
58	2.09088993846697	0.517023
59	2.0908688266818	0.542408
60	2.0908688266818	0.597622
61	2.09085576000613	0.62958
62	2.09084875099073	0.686257
63	2.09084672921974	0.696933
64	2.09084669209631	0.755534
65	2.09084668831944	0.813892
66	2.09084668781374	0.872077
67	2.09084668773855	0.929942
68	2.09084668772709	0.986498
69	2.0908466877254	1.042821
70	2.09084668772515	1.099312
71	2.09084668772511	1.155567
72	2.09084668772511	1.211862
73	2.09084668772511	1.268213
74	2.09084668772511	1.32506
75	2.09084668772511	1.381368


==> data/perfprof6-10-20-6-1.dat <==
iter	objfun	time
1	5.62197485285065	0
2	5.31511878999005	0.0200000000000387
3	5.18219825079953	0.0600000000000023
4	5.09766304951309	0.110000000000014
5	5.03602849384927	0.160000000000025
6	4.98759247289074	0.210000000000036
7	4.94748057310067	0.270000000000039
8	4.9150554577451	0.330000000000041
9	4.88871864399631	0.390000000000043
10	4.86650965149494	0.450000000000045
11	4.84776588164923	0.53000000000003
12	4.83144795398382	0.600000000000023
13	4.81710647896609	0.680000000000007
14	4.80438138554432	0.75
15	4.79294931363333	0.830000000000041
16	4.78250438269118	0.910000000000025
17	4.77314078757821	0.980000000000018
18	4.76489758854876	1.06
19	4.75746481629951	1.14000000000004
20	4.75067060393685	1.21000000000004
21	4.74440167250812	1.29000000000002
22	4.73856856391437	1.37
23	4.73312182052272	1.45000000000005
24	4.72803391639765	1.52000000000004
25	4.72328164524201	1.60000000000002
26	4.71883594190033	1.68000000000001
27	4.71466706965408	1.75
28	4.71075008272109	1.83000000000004
29	4.70706763830087	1.90000000000003
30	4.7036028008673	1.98000000000002
31	4.70033412935767	2.06
32	4.69724181895446	2.13000000000005
33	4.69430894061384	2.21000000000004
34	4.6915269412179	2.28000000000003
35	4.68888273891326	2.36000000000001
36	4.68635920869306	2.44
37	4.68394261023256	2.51000000000005
38	4.68162269418922	2.59000000000003
39	4.67938979998866	2.67000000000002
40	4.67723499600522	2.74000000000001
41	4.67515369953837	2.82000000000005
42	4.67314029192368	2.90000000000003
43	4.67119284969001	2.97000000000003
44	4.66930727527149	3.05000000000001
45	4.66748306970881	3.12
46	4.6657167931909	3.20000000000005
47	4.66400733017037	3.28000000000003
48	4.6623521346643	3.36000000000001
49	4.66074922697645	3.44
50	4.65919560864711	3.52000000000004
51	4.65768961449447	3.59000000000003
52	4.65622890952338	3.67000000000002
53	4.65481058505063	3.75
54	4.6534337686602	3.82000000000005
55	4.65209563715833	3.90000000000003
56	4.65079523512872	3.97000000000003
57	4.64952982577134	4.05000000000001
58	4.64829861779279	4.13000000000005
59	4.64710009187888	4.20000000000005
60	4.64593310071883	4.28000000000003
61	4.64479579902905	4.36000000000001
62	4.64368707595086	4.43000000000001
63	4.64260565707852	4.51000000000005
64	4.64155089388114	4.58000000000004
65	4.64052159550785	4.66000000000003
66	4.63951651009391	4.73000000000002
67	4.63853464391596	4.81
68	4.63757478526186	4.89000000000004
69	4.63663629070133	4.96000000000004
70	4.63571818857411	5.04000000000002
71	4.63481983439596	5.11000000000001
72	4.63394028011461	5.19
73	4.6330788356526	5.26000000000005
74	4.63223455385559	5.34000000000003
75	4.63140682624737	5.42000000000002
76	4.63059480215037	5.49000000000001
77	4.62979800604312	5.57000000000005
78	4.62901571826354	5.64000000000004
79	4.62824753324742	5.72000000000003
80	4.62749286246002	5.79000000000002
81	4.62675129127618	5.87
82	4.62602228959251	5.95000000000005
83	4.62530541571672	6.02000000000004
84	4.62460020803745	6.10000000000002
85	4.62390616911466	6.17000000000002
86	4.62322299243848	6.25
87	4.62255023203518	6.33000000000004
88	4.62188760439161	6.40000000000003
89	4.62123481867005	6.48000000000002
90	4.62059157632138	6.55000000000001
91	4.61995765068188	6.63000000000005
92	4.61933272742549	6.71000000000004
93	4.61871659758687	6.78000000000003
94	4.61810903744544	6.86000000000001
95	4.61750974872505	6.93000000000001
96	4.61691854362651	7.01000000000005
97	4.61633520804625	7.09000000000003
98	4.61575949689834	7.16000000000003
99	4.61519122271788	7.24000000000001
100	4.61463016563017	7.31
101	4.61407612902562	7.39000000000004
102	4.61352897594059	7.47000000000003
103	4.61298851721013	7.54000000000002
104	4.61245456960238	7.62
105	4.61192702634767	7.69
106	4.61140576201118	7.77000000000004
107	4.61089062236136	7.85000000000002
108	4.61038148731681	7.92000000000002
109	4.60987823929577	8
110	4.60938074706457	8.07000000000005
111	4.60888890673679	8.15000000000003
112	4.60840261513364	8.22000000000003
113	4.60792173438354	8.30000000000001
114	4.60744614066835	8.38000000000005
115	4.60697574968772	8.45000000000005
116	4.60651046625364	8.53000000000003
117	4.60605016728155	8.60000000000002
118	4.60559474153313	8.68000000000001
119	4.60514409747034	8.76000000000005
120	4.60469813726704	8.83000000000004
121	4.60425676278801	8.91000000000003
122	4.6038198923052	8.98000000000002
123	4.60338744235373	9.06
124	4.60295931527928	9.13000000000005
125	4.60253542352573	9.21000000000004
126	4.60211570306985	9.29000000000002
127	4.6017000923771	9.36000000000001
128	4.6012885137084	9.44
129	4.60088088171186	9.51000000000005
130	4.60047712469764	9.59000000000003
131	4.60007718455371	9.66000000000003
132	4.59968100130869	9.74000000000001
133	4.59928851233108	9.82000000000005
134	4.59889965766123	9.89000000000004
135	4.59851438009191	9.97000000000003
136	4.59813261761048	10.04
137	4.59775430392351	10.12
138	4.59737938055243	10.19
139	4.59700779835397	10.27
140	4.59663950894326	10.35
141	4.59627445522661	10.42
142	4.5959125743634	10.5
143	4.59555380814436	10.5700000000001
144	4.59519810729669	10.65
145	4.59484542617431	10.72
146	4.59449571695991	10.8
147	4.59414892996322	10.8800000000001
148	4.5938050169769	10.95
149	4.59346393190906	11.03
150	4.5931256282736	11.1
151	4.59279005836485	11.18
152	4.59245717631169	11.25
153	4.59212694161804	11.33
154	4.59179931867981	11.41
155	4.59147427225016	11.48
156	4.5911517636417	11.56
157	4.59083175158423	11.6300000000001
158	4.59051419653386	11.71
159	4.59019906398948	11.78
160	4.58988632390512	11.86
161	4.5895759474469	11.94
162	4.58926790448433	12.01
163	4.5889621635946	12.09
164	4.58865869360936	12.16
165	4.58835746465326	12.24
166	4.58805844776978	12.31
167	4.58776161408246	12.39
168	4.58746693485387	12.47
169	4.58717438258438	12.54
170	4.5868839320069	12.62
171	4.58659555974721	12.69
172	4.58630924260685	12.77
173	4.5860249557677	12.84
174	4.58574267236346	12.92
175	4.58546236471947	13
176	4.58518400626707	13.0700000000001
177	4.58490757272342	13.15
178	4.58463304180393	13.22
179	4.58436039186846	13.3
180	4.58408960056721	13.3800000000001
181	4.58382064432692	13.45
182	4.5835534987824	13.53
183	4.58328813962674	13.61
184	4.58302454322389	13.68
185	4.58276268669557	13.76
186	4.58250254769218	13.84
187	4.58224410425033	13.91
188	4.58198733494811	13.99
189	4.58173221922103	14.0700000000001
190	4.58147873750252	14.14
191	4.58122687094194	14.22
192	4.58097660077249	14.29
193	4.58072790769153	14.37
194	4.58048077165391	14.45
195	4.58023517223528	14.52
196	4.57999108939312	14.6
197	4.57974850422852	14.68
198	4.57950739936482	14.75
199	4.57926775878388	14.83
200	4.5790295672488	14.91
201	4.57879280963105	14.98
202	4.57855747045206	15.06
203	4.57832353379717	15.1300000000001
204	4.57809098355645	15.21
205	4.57785980380552	15.28
206	4.57762997911757	15.36
207	4.57740149469404	15.44
208	4.57717433632267	15.51
209	4.57694849025771	15.59
210	4.57672394311896	15.66
211	4.57650068185076	15.74
212	4.57627869371157	15.8200000000001
213	4.57605796622961	15.89
214	4.57583848707087	15.97
215	4.5756202438288	16.04
216	4.57540322380861	16.12
217	4.57518741390481	16.2
218	4.57497280064067	16.27
219	4.57475937038067	16.35
220	4.57454710965022	16.42
221	4.57433600544971	16.5
222	4.57412604545363	16.5700000000001
223	4.57391721802426	16.65
224	4.5737095120415	16.73
225	4.57350291661672	16.8
226	4.57329742079049	16.8800000000001
227	4.57309301330991	16.95
228	4.57288968254444	17.03
229	4.5726874165458	17.11
230	4.57248620321425	17.18
231	4.57228603050613	17.26
232	4.57208688661754	17.33
233	4.57188876010537	17.41
234	4.57169163993562	17.49
235	4.57149551547151	17.56
236	4.5713003764278	17.64
237	4.57110621281631	17.71
238	4.57091301489595	17.79
239	4.57072077313129	17.87
240	4.57052947815139	17.94
241	4.57033912070252	18.1
242	4.57014969159377	18.29
243	4.56996118164581	18.37
244	4.56977358165903	18.44
245	4.5695868824202	18.52
246	4.56940107475317	18.6
247	4.56921614961053	18.67
248	4.56903209819099	18.75
249	4.56884891205409	18.8200000000001
250	4.56866658320373	18.9
251	4.56848510411643	18.97
252	4.56830446770468	19.05
253	4.5681246672209	19.12
254	4.56794569612042	19.2
255	4.56776754791405	19.28
256	4.56759021603691	19.35
257	4.56741369375792	19.43
258	4.56723797414387	19.5
259	4.56706305007564	19.58
260	4.56688891430977	19.66
261	4.566715559566	19.73
262	4.56654297861948	19.81
263	4.56637116437954	19.8800000000001
264	4.56620010994437	19.96
265	4.56602980862401	20.03


==> data/perfprof6-10-20-6-2.dat <==
iter	objfun	time
1	5.62197485285065	0
2	5.54693994191772	0.00999999999999091
3	5.48923358380289	0.00999999999999091
4	5.44376665135989	0.00999999999999091
5	5.40807215482047	0.00999999999999091
6	5.37861440614444	0.00999999999999091
7	5.35425323790736	0.00999999999999091
8	5.33359043763112	0.00999999999999091
9	5.31590362114737	0.00999999999999091
10	5.3004544138029	0.00999999999999091
11	5.28681270890663	0.00999999999999091
12	5.27458370851433	0.00999999999999091
13	5.26351398453484	0.00999999999999091
14	5.25338380459346	0.00999999999999091
15	5.24404031521882	0.00999999999999091
16	5.23535478725557	0.00999999999999091
17	5.22723176965526	0.00999999999999091
18	5.21959176104154	0.00999999999999091
19	5.21237284481699	0.00999999999999091
20	5.20552340019372	0.00999999999999091
21	5.19900169478121	0.00999999999999091
22	5.19277263854717	0.00999999999999091
23	5.1868070375642	0.00999999999999091
24	5.18108003505448	0.00999999999999091
25	5.17557047702643	0.00999999999999091
26	5.17026009736453	0.00999999999999091
27	5.16513306116932	0.00999999999999091
28	5.16017550296211	0.00999999999999091
29	5.15537521564864	0.00999999999999091
30	5.15072137059912	0.00999999999999091
31	5.14620430866098	0.00999999999999091
32	5.14181536143816	0.00999999999999091
33	5.13754671006172	0.00999999999999091
34	5.13339126648252	0.00999999999999091
35	5.12934257658552	0.00999999999999091
36	5.12539473884137	0.00999999999999091
37	5.12154233655616	0.00999999999999091
38	5.11778038064114	0.00999999999999091
39	5.11410426125162	0.00999999999999091
40	5.11050970657458	0.00999999999999091
41	5.10699274758761	0.00999999999999091
42	5.1035496877382	0.00999999999999091
43	5.10017707674253	0.00999999999999091
44	5.09687168782673	0.00999999999999091
45	5.09363049786946	0.00999999999999091
46	5.09045066999544	0.00999999999999091
47	5.08732953825131	0.00999999999999091
48	5.08426459405752	0.00999999999999091
50	5.07829395002223	0.00999999999999091
51	5.07538391802139	0.00999999999999091
52	5.07252139106297	0.00999999999999091
53	5.06970449072367	0.00999999999999091
55	5.06420055833681	0.00999999999999091
56	5.06151025312607	0.00999999999999091
57	5.05885901719933	0.00999999999999091
59	5.0536957268458	0.00999999999999091
60	5.05118158303809	0.00999999999999091
62	5.04627199536063	0.00999999999999091
63	5.04387348728036	0.00999999999999091
65	5.03918233137455	0.00999999999999091
67	5.03462433436188	0.00999999999999091
68	5.0323925167336	0.00999999999999091
70	5.02801822378942	0.00999999999999091
72	5.0237569361813	0.00999999999999091
74	5.01960193298184	0.00999999999999091
75	5.01756236516502	0.00999999999999091
77	5.01355557347112	0.00999999999999091
79	5.0096409328984	0.00999999999999091
81	5.00581370154949	0.00999999999999091
83	5.00206958247864	0.00999999999999091
85	4.99840468025695	0.00999999999999091
87	4.99481546181615	0.00999999999999091
90	4.98956660923296	0.00999999999999091
92	4.98615321005803	0.00999999999999091
94	4.98280549918206	0.00999999999999091
96	4.97952117896822	0.00999999999999091
99	4.9747090219111	0.00999999999999091
101	4.97157439840915	0.00999999999999091
104	4.96697847153029	0.00999999999999091
106	4.96398297017191	0.00999999999999091
109	4.95958891603669	0.0199999999999818
112	4.95531007923282	0.0199999999999818
115	4.95114245962968	0.0199999999999818
118	4.9470822815672	0.0199999999999818
120	4.94443338084862	0.0199999999999818
124	4.93926968223978	0.0199999999999818
127	4.93550998118609	0.0199999999999818
130	4.93184300796436	0.0199999999999818
133	4.92826479656846	0.0199999999999818
136	4.92477114464693	0.0199999999999818
140	4.92023668254817	0.0199999999999818
143	4.91692233476896	0.0199999999999818
147	4.91260846514635	0.0199999999999818
150	4.90944450590266	0.0199999999999818
154	4.90530904492625	0.0199999999999818
158	4.90173450343834	0.0199999999999818
162	4.89838758015639	0.0199999999999818
166	4.89519692781391	0.0199999999999818
170	4.8921438944134	0.0199999999999818
175	4.88850204893334	0.0199999999999818
179	4.88571694770569	0.0199999999999818
183	4.88303851303255	0.0199999999999818
188	4.87983236830471	0.0199999999999818
193	4.87677536891582	0.0199999999999818
197	4.87443090022765	0.0199999999999818
202	4.87161815161999	0.0199999999999818
207	4.86892626108171	0.0199999999999818
213	4.86584074320729	0.0199999999999818
218	4.86337899514324	0.0199999999999818
223	4.86100809507907	0.0199999999999818
229	4.85827323373114	0.0199999999999818
235	4.85564908267212	0.0199999999999818
241	4.85312704100127	0.0199999999999818
247	4.85069970466586	0.0199999999999818
253	4.84836059570144	0.0299999999999727
259	4.84610396943977	0.0299999999999727
266	4.84356864624377	0.0299999999999727
272	4.84148000306254	0.0299999999999727
279	4.83914502375404	0.0299999999999727
286	4.83690179247722	0.0299999999999727
293	4.83474335964876	0.0299999999999727
300	4.83266402794646	0.0299999999999727
308	4.83037804103963	0.0299999999999727
316	4.82818197333449	0.0299999999999727
324	4.82606968234756	0.0299999999999727
332	4.82403559856639	0.0299999999999727
340	4.82207465713275	0.0299999999999727
348	4.8201822412829	0.0299999999999727
357	4.81812994625882	0.0299999999999727
366	4.81615358422001	0.0400000000000205
375	4.8142481943541	0.0400000000000205
385	4.81220885965002	0.0400000000000205
394	4.81043896720873	0.0400000000000205
404	4.80854051995583	0.0400000000000205
414	4.80670927019024	0.0400000000000205
425	4.80476747036607	0.0400000000000205
435	4.80306400891343	0.0400000000000205
446	4.8012538891886	0.0400000000000205
457	4.79950638548324	0.0400000000000205
469	4.79766690095995	0.0400000000000205
480	4.79603823270085	0.0500000000000114
492	4.79432038540199	0.0500000000000114
505	4.79252444743258	0.0500000000000114
517	4.79092301689558	0.0500000000000114
530	4.78924543499829	0.0500000000000114
544	4.78750137223202	0.0500000000000114
557	4.78593642981897	0.0500000000000114
571	4.78430627088585	0.0500000000000114
585	4.78272993114632	0.0600000000000023
600	4.78109711400764	0.0600000000000023
615	4.77951886418135	0.0600000000000023
630	4.77799192101735	0.0600000000000023
646	4.77641637470057	0.0600000000000023
662	4.77489249613523	0.0600000000000023
679	4.77332660059738	0.0600000000000023
696	4.77181228674931	0.0600000000000023
713	4.77034651325113	0.0699999999999932
731	4.7688443309283	0.0699999999999932
749	4.76739041200947	0.0699999999999932
768	4.76590501215248	0.0699999999999932
787	4.7644672971238	0.0699999999999932
807	4.76300241352614	0.0699999999999932
827	4.76158439094004	0.0799999999999841
848	4.76014295995934	0.0799999999999841
869	4.7587473716709	0.0799999999999841
891	4.75733164380945	0.0799999999999841
913	4.75596059046836	0.0799999999999841
936	4.75457223201811	0.089999999999975
959	4.75322726864562	0.089999999999975
983	4.75186745267941	0.089999999999975
1008	4.75049564337928	0.089999999999975
1033	4.74916680071937	0.100000000000023
1059	4.74782777162448	0.100000000000023
1085	4.74653007340657	0.100000000000023
1113	4.74517612846971	0.100000000000023
1140	4.74391091834423	0.100000000000023
1169	4.74259362742933	0.110000000000014
1198	4.74131703420987	0.110000000000014
1228	4.74003681490603	0.110000000000014
1259	4.73875463476479	0.110000000000014
1290	4.73751150107764	0.120000000000005
1323	4.73622863712332	0.129999999999995
1356	4.73498515312408	0.129999999999995
1390	4.73374283912189	0.129999999999995
1424	4.73253775326898	0.139999999999986
1460	4.73130008258173	0.139999999999986
1496	4.73009961408867	0.139999999999986
1534	4.72887053926605	0.149999999999977
1572	4.72767839326081	0.149999999999977
1612	4.72646114735728	0.149999999999977
1652	4.72528035150559	0.159999999999968
1693	4.72410574896282	0.159999999999968
1736	4.72291052290233	0.159999999999968
1779	4.72175075163463	0.170000000000016
1823	4.7205986692584	0.170000000000016
1869	4.7194296269869	0.180000000000007
1916	4.71827047410467	0.180000000000007
1964	4.71712143343158	0.180000000000007
2013	4.7159826887923	0.189999999999998
2063	4.7148543885364	0.189999999999998
2115	4.71371505434702	0.199999999999989
2168	4.71258760833359	0.199999999999989
2222	4.71147204310562	0.199999999999989
2277	4.71036833097952	0.20999999999998
2334	4.70925720952728	0.20999999999998
2393	4.70814025773525	0.21999999999997
2452	4.70705518629569	0.21999999999997
2514	4.70594740969611	0.230000000000018
2577	4.7048539858205	0.230000000000018
2641	4.70377464303516	0.240000000000009
2707	4.70269295138673	0.240000000000009
2775	4.70160999676574	0.25
2844	4.70054203716049	0.259999999999991
2915	4.6994738752362	0.259999999999991
2988	4.69840639042571	0.269999999999982
3063	4.6973403896936	0.279999999999973
3140	4.69627661154589	0.279999999999973
3218	4.695228972667	0.29000000000002
3299	4.69417123191688	0.300000000000011
3381	4.69313008881684	0.300000000000011
3466	4.69208066111031	0.310000000000002
3552	4.69104812023149	0.319999999999993
3641	4.69000886939243	0.329999999999984
3732	4.68897545011904	0.339999999999975
3825	4.68794818834688	0.339999999999975
3921	4.68691677604539	0.350000000000023
4019	4.68589264097523	0.360000000000014
4120	4.68486595241535	0.370000000000005
4223	4.68384744806274	0.379999999999995
4328	4.68283724433979	0.389999999999986
4437	4.68181696684548	0.399999999999977
4547	4.68081513301378	0.409999999999968
4661	4.67980479681295	0.420000000000016
4778	4.67879588629888	0.430000000000007
4897	4.67779731737813	0.439999999999998
5020	4.67679289711117	0.449999999999989
5145	4.67579950771417	0.45999999999998
5274	4.67480174788282	0.480000000000018
5406	4.67380811859223	0.490000000000009
5541	4.67281902353125	0.5
5679	4.67183482825739	0.509999999999991
5821	4.67084901261123	0.519999999999982
5967	4.66986241780732	0.54000000000002
6116	4.66888231339838	0.550000000000011
6269	4.6679025857309	0.560000000000002
6426	4.66692391468019	0.579999999999984
6587	4.66594692761151	0.589999999999975
6751	4.6649780315534	0.610000000000014
6920	4.66400594469038	0.620000000000005
7093	4.66303714177383	0.639999999999986
7271	4.66206668840761	0.649999999999977
7452	4.66110589228965	0.670000000000016
7639	4.66013939759444	0.689999999999998
7830	4.65917827648197	0.699999999999989
8026	4.65821797472679	0.71999999999997
8226	4.65726383233499	0.740000000000009
8432	4.65630689409378	0.759999999999991
8643	4.65535253292028	0.779999999999973
8859	4.65440124341809	0.800000000000011
9081	4.65344924758129	0.819999999999993
9308	4.6525014144484	0.839999999999975
9540	4.65155811372841	0.860000000000014
9779	4.65061186707288	0.879999999999995
10023	4.64967120202073	0.899999999999977
10274	4.64872896634845	0.920000000000016
10531	4.64778957939651	0.949999999999989
10794	4.64685351193116	0.96999999999997
11064	4.64591777549919	1
11341	4.64498303401112	1.01999999999998
11625	4.6440499020759	1.05000000000001
11915	4.64312210442625	1.06999999999999
12213	4.64219376735622	1.10000000000002
12519	4.64126562139458	1.13
12832	4.64034125856733	1.15999999999997
13153	4.63941823885235	1.19
13481	4.63849991109568	1.21999999999997
13819	4.63757852800284	1.24000000000001
14164	4.63666287549527	1.26999999999998
14518	4.63574809808002	1.30000000000001
14881	4.6348348159739	1.33999999999997
15254	4.63392118537385	1.37
15635	4.63301263227221	1.40999999999997
16026	4.63210486929546	1.44
16427	4.63119852381888	1.48000000000002
16837	4.63029634671475	1.51999999999998
17258	4.62939447262332	1.55000000000001
17690	4.62849356555223	1.58999999999997
18132	4.62759624298252	1.63
18586	4.62669901280813	1.67000000000002
19051	4.6258044550799	1.70999999999998
19527	4.624913049648	1.75
20015	4.62402343748392	1.80000000000001
20516	4.62313441261021	1.83999999999997
21029	4.62224832011853	1.88999999999999
21555	4.62136395720989	1.94
22094	4.62048187327789	1.99000000000001
22646	4.61960257366715	2.02999999999997
23213	4.61872346254496	2.07999999999998
23793	4.61784818644944	2.13999999999999
24388	4.61697422709189	2.19
24998	4.61610216130793	2.24000000000001
25623	4.61523252032599	2.30000000000001
26264	4.61436445605677	2.35000000000002
26920	4.61349982294725	2.40999999999997
27594	4.61263522964199	2.46999999999997
28284	4.61177381286059	2.52999999999997
28991	4.61091479862472	2.58999999999997
29716	4.61005750361818	2.65999999999997
30459	4.60920246401259	2.73000000000002
31221	4.60834906746714	2.80000000000001
32001	4.60749892924476	2.86000000000001
32802	4.60664931978548	2.93000000000001
33622	4.60580290101066	3.00999999999999
34463	4.6049581038567	3.07999999999998
35324	4.60411642799457	3.17000000000002
36208	4.60327547194722	3.24000000000001
37113	4.60243766579405	3.31999999999999
38041	4.6016016411089	3.39999999999998
38992	4.60076791319815	3.48000000000002
39968	4.59993527153371	3.57999999999998
40967	4.59910592208386	3.67000000000002
41991	4.59827866139301	3.75
43041	4.5974531969334	3.85000000000002
44118	4.59662927867684	3.94
45221	4.59580816445468	4.04000000000002
46352	4.59498884610539	4.14999999999998
47511	4.59417182241528	4.25
48699	4.59335687369242	4.36000000000001
49917	4.5925438135049	4.45999999999998
51165	4.59173312673301	4.56999999999999
52444	4.59092463366578	4.68000000000001
53756	4.59011757601298	4.80000000000001
55100	4.58931305811345	4.92000000000002
56478	4.58851035433437	5.04000000000002
57890	4.58770994327752	5.17000000000002
59338	4.58691117451833	5.30000000000001
60822	4.58611453524358	5.43000000000001
62343	4.58531995617072	5.56999999999999
63902	4.58452738444815	5.70999999999998
65500	4.58373678201328	5.85000000000002
67138	4.58294812405485	5.99000000000001
68816	4.58216185983573	6.14999999999998
70537	4.58137704991323	6.30000000000001
72301	4.58059417594301	6.44999999999999
74109	4.57981325261533	6.61000000000001
75962	4.57903430154821	6.77999999999997
77862	4.57825694661736	6.94999999999999
79809	4.57748164547757	7.12
81805	4.57670805135766	7.30000000000001
83850	4.57593660586078	7.48000000000002
85947	4.5751666248871	7.65999999999997
88096	4.57439856107639	7.86000000000001
90299	4.57363214090354	8.05000000000001
92557	4.57286746031695	8.25
94872	4.57210428679168	8.45999999999998
97244	4.57134305191091	8.67000000000002
99676	4.57058322335392	8.88
102169	4.56982492967511	9.11000000000001
104723	4.56906858392991	9.32999999999998
107342	4.56831342224891	9.56999999999999
110026	4.56755987157359	9.80000000000001
112778	4.56680750907344	10.05
115598	4.56605674611908	10.3
118489	4.56530718570165	10.56
121452	4.56455896989886	10.82
124489	4.56381198245951	11.08
127602	4.56306611591343	11.37
130793	4.56232126872342	11.65
134063	4.56157756667928	11.94
137416	4.56083445562207	12.24
140852	4.56009227497452	12.54
144374	4.55935068669661	12.85
147985	4.55860935836898	13.17
151685	4.55786854630252	13.5
155478	4.55712765960168	13.84
159366	4.55638646983467	14.18
163351	4.55564467072209	14.53
167436	4.55490165988423	14.89
171623	4.55415684674407	15.26
175915	4.55340917579628	15.64
180314	4.55265727276857	16.03
184823	4.55189867191039	16.43
189445	4.5511332145228	16.84
194182	4.55037417707136	17.25
199038	4.5496216029005	17.68
204015	4.54887491999525	18.12
209117	4.54813351382025	18.58
214346	4.54739719231345	19.04
219706	4.54666555523486	19.52
225200	4.54593840175657	20.01


==> data/perfprof6-10-20-6-3.dat <==
iter	objfun	time
1	5.62197485285065	0
2	5.54693994191772	0
3	5.45332135692891	0
4	5.3633829007154	0
5	5.33323482743381	0
6	5.25115916666423	0
7	5.22206915000865	0
8	5.20082210269559	0
9	5.19460956935707	0
10	5.1878259824056	0
11	5.11599793247981	0
12	5.11296800106496	0
13	5.10427661639039	0
14	5.08580772606528	0
15	5.03267070039535	0
16	5.0223694860484	0
17	5.00624854615702	0
18	4.99368025184786	0
19	4.9818774063187	0
20	4.96989634707028	0
21	4.95953207481612	0
22	4.94869720381299	0
23	4.93911666197427	0
24	4.92936071565444	0
25	4.92037595560066	0
26	4.91155928392664	0
27	4.90277188217387	0
28	4.89466857767872	0
29	4.88732327457628	0
30	4.88059803652393	0
31	4.8742921297838	0
32	4.86827600589759	0
33	4.86235367920159	0
34	4.85642959608424	0
35	4.85051015829722	0
36	4.84470827065693	0
37	4.83915615092764	0
38	4.83395216574174	0
39	4.82912253563338	0
40	4.82462764536305	0
41	4.82038816351889	0
42	4.81632105542644	0
43	4.81236492200996	0
44	4.80849002486166	0
45	4.8046936509062	0
46	4.80098776606178	0
47	4.79738620955014	0
49	4.79052110968107	0
50	4.78725567775276	0
51	4.78409788649582	0
52	4.78104690114621	0
54	4.77526606048567	0
55	4.77253281699472	0
56	4.76989718525133	0
58	4.76500598949887	0
59	4.76275605286542	0
61	4.75849783505948	0
62	4.75647737250842	0
64	4.75263494669459	0
65	4.7508009229417	0
67	4.7472774278542	0
68	4.74558193068246	0
70	4.74232060506131	0
72	4.73922943802017	0
74	4.73629654319665	0
75	4.73488431376294	0
77	4.73215818255029	0
79	4.72955028798597	0
81	4.7270466133015	0
83	4.72463692693564	0
85	4.72231525196675	0
87	4.72007774199073	0
90	4.71687116111597	0.00999999999999091
92	4.71482735407441	0.00999999999999091
94	4.7128537915579	0.00999999999999091
97	4.71001591030555	0.00999999999999091
99	4.70819987001426	0.00999999999999091
101	4.70644066293106	0.00999999999999091
104	4.70390299431385	0.00999999999999091
106	4.7022758025944	0.00999999999999091
109	4.69992709447394	0.00999999999999091
112	4.69768129902755	0.00999999999999091
115	4.69552765472861	0.00999999999999091
117	4.69413768643378	0.00999999999999091
120	4.69211496692163	0.00999999999999091
123	4.69016141260146	0.00999999999999091
126	4.68827185140897	0.00999999999999091
130	4.68584268308668	0.00999999999999091
133	4.6840816457486	0.00999999999999091
136	4.68236810235083	0.00999999999999091
140	4.68015234739871	0.00999999999999091
143	4.67853947864351	0.00999999999999091
147	4.67645086262169	0.00999999999999091
150	4.67492887823082	0.00999999999999091
154	4.67295636003368	0.00999999999999091
158	4.67104576748108	0.00999999999999091
162	4.66919348039338	0.00999999999999091
166	4.66739563420319	0.00999999999999091
170	4.66564835680545	0.00999999999999091
174	4.66394808161286	0.00999999999999091
178	4.66229190392558	0.00999999999999091
183	4.66028042269251	0.00999999999999091
187	4.65871614556525	0.00999999999999091
192	4.65681439844289	0.0199999999999818
197	4.65496963267376	0.0199999999999818
202	4.6531793575047	0.0199999999999818
207	4.65144107432647	0.0199999999999818
212	4.64975189594565	0.0199999999999818
217	4.64810855935318	0.0199999999999818
223	4.64619267109804	0.0199999999999818
228	4.64463994050066	0.0199999999999818
234	4.64282662752494	0.0199999999999818
240	4.64106587746984	0.0199999999999818
246	4.63935642841946	0.0199999999999818
252	4.6376974876014	0.0199999999999818
258	4.63608811186584	0.0199999999999818
264	4.63452677045176	0.0199999999999818
271	4.63276305471712	0.0199999999999818
278	4.63105783610293	0.0199999999999818
285	4.62940700174168	0.0199999999999818
292	4.62780665354938	0.0300000000000296
299	4.6262531546972	0.0300000000000296
306	4.62474312702573	0.0300000000000296
314	4.62306680357765	0.0300000000000296
322	4.62143951878539	0.0300000000000296
330	4.61985775273722	0.0300000000000296
338	4.61831842606378	0.0300000000000296
346	4.61681919576997	0.0300000000000296
355	4.61517832577233	0.0300000000000296
364	4.61358382562294	0.0300000000000296
373	4.6120334949512	0.0300000000000296
382	4.6105250009357	0.0300000000000296
392	4.60889498560197	0.0300000000000296
401	4.60746678482791	0.0300000000000296
411	4.60592028383142	0.0300000000000296
422	4.6042654619082	0.0300000000000296
432	4.60280098947677	0.0300000000000296
443	4.60123156558484	0.0400000000000205
454	4.59970313571622	0.0400000000000205
465	4.59821333690173	0.0400000000000205
477	4.59662966946898	0.0400000000000205
489	4.5950870331846	0.0400000000000205
501	4.59358343175624	0.0400000000000205
513	4.5921172722449	0.0400000000000205
526	4.59056971672969	0.0400000000000205
539	4.58906321145084	0.0400000000000205
552	4.58759634265307	0.0500000000000114
566	4.58605929396684	0.0500000000000114
580	4.58456467833382	0.0500000000000114
595	4.58300813514903	0.0500000000000114
609	4.58159484545999	0.0500000000000114
625	4.58002320614569	0.0500000000000114
640	4.57858909906489	0.0500000000000114
656	4.57709866449246	0.0600000000000023
672	4.57564671021398	0.0600000000000023
689	4.57414425350571	0.0600000000000023
706	4.57268129134814	0.0600000000000023
724	4.57117304918952	0.0600000000000023
742	4.5697046335123	0.0600000000000023
760	4.56827433570156	0.0699999999999932
779	4.56680434801573	0.0699999999999932
799	4.56529931677837	0.0699999999999932
818	4.56390789437009	0.0699999999999932
839	4.5624112088441	0.0699999999999932
860	4.5609553440767	0.0799999999999841
881	4.55953793902246	0.0799999999999841
903	4.55809201946113	0.0799999999999841
925	4.55668393792453	0.0799999999999841
948	4.55525031837022	0.0799999999999841
972	4.55379425611032	0.0900000000000318
996	4.55237688540218	0.0900000000000318
1021	4.55093944891068	0.0900000000000318
1046	4.54953974241888	0.0900000000000318
1072	4.54812211127135	0.100000000000023
1099	4.54668920924566	0.100000000000023
1126	4.54529453338352	0.100000000000023
1154	4.54388659365023	0.100000000000023
1183	4.5424675212955	0.110000000000014
1212	4.54108645722985	0.110000000000014
1243	4.53965028428326	0.110000000000014
1274	4.53825353126169	0.120000000000005
1305	4.53689411998727	0.120000000000005
1338	4.53548600261734	0.120000000000005
1371	4.53411624077967	0.120000000000005
1405	4.53274317345	0.129999999999995
1440	4.53136820210478	0.129999999999995
1476	4.52999269834433	0.129999999999995
1513	4.52861804423167	0.139999999999986
1550	4.52728271072861	0.139999999999986
1589	4.52593852404522	0.149999999999977
1628	4.5246399926015	0.149999999999977
1669	4.52331115232281	0.149999999999977
1710	4.52202454180036	0.160000000000025
1753	4.52071766366438	0.160000000000025
1796	4.51944469412447	0.160000000000025
1841	4.51814753346948	0.170000000000016
1887	4.51686144219029	0.170000000000016
1934	4.51558700173597	0.180000000000007
1982	4.51432213841006	0.180000000000007
2031	4.51306711864679	0.189999999999998
2082	4.51179915316363	0.189999999999998
2133	4.51056803066881	0.199999999999989
2187	4.50930196228502	0.199999999999989
2241	4.50807299636139	0.20999999999998
2297	4.5068345431819	0.20999999999998
2354	4.50561060314495	0.220000000000027
2412	4.50440280308256	0.220000000000027
2472	4.50318781916076	0.230000000000018
2534	4.50196692640551	0.240000000000009
2597	4.50076341990988	0.240000000000009
2661	4.49957521723389	0.25
2728	4.49836485147901	0.25
2795	4.49718892394762	0.259999999999991
2865	4.4959954142486	0.269999999999982
2936	4.49481770967127	0.28000000000003
3009	4.49364060185847	0.29000000000002
3084	4.49246601860026	0.29000000000002
3161	4.49129391061119	0.300000000000011
3239	4.4901402700604	0.310000000000002
3320	4.48897541585395	0.319999999999993
3403	4.48781572669712	0.319999999999993
3487	4.48667565315799	0.329999999999984
3574	4.48552745658281	0.340000000000032
3663	4.48438609771027	0.350000000000023
3754	4.48325239143201	0.360000000000014
3847	4.4821256053386	0.370000000000005
3943	4.48099482217981	0.379999999999995
4041	4.47987286450903	0.379999999999995
4142	4.47874882738024	0.389999999999986
4245	4.47763491501291	0.399999999999977
4350	4.47653131502561	0.410000000000025
4459	4.47541827746126	0.420000000000016
4569	4.47432656164258	0.439999999999998
4683	4.47322678894236	0.449999999999989
4800	4.4721302907477	0.45999999999998
4919	4.47104642599678	0.470000000000027
5041	4.46996652862154	0.480000000000018
5167	4.46888280989416	0.490000000000009
5295	4.46781311279141	0.5
5427	4.46674119670049	0.519999999999982
5562	4.46567613261842	0.53000000000003
5700	4.46461838151062	0.54000000000002
5842	4.4635607327538	0.550000000000011
5987	4.46251148651631	0.560000000000002
6136	4.46146402338471	0.579999999999984
6289	4.46041912862275	0.590000000000032
6445	4.45938428290127	0.610000000000014
6606	4.45834704666444	0.620000000000005
6770	4.45732079763362	0.639999999999986
6938	4.4562997030881	0.649999999999977
7111	4.45527846625358	0.670000000000016
7288	4.4542638251662	0.689999999999998
7469	4.45325627167432	0.699999999999989
7655	4.45225095351533	0.720000000000027
7845	4.45125374963969	0.740000000000009
8040	4.45026007460612	0.759999999999991
8240	4.44927061190123	0.78000000000003
8445	4.44828601553368	0.800000000000011
8655	4.4473069016162	0.819999999999993
8871	4.4463294313531	0.840000000000032
9091	4.44536311394685	0.860000000000014
9317	4.44439965758833	0.889999999999986
9549	4.44343980904346	0.910000000000025
9787	4.44248427528936	0.930000000000007
10030	4.44153760989333	0.949999999999989
10280	4.4405926038359	0.980000000000018
10535	4.43965737973891	1
10797	4.43872510438338	1.03000000000003
11066	4.43779654620518	1.05000000000001
11341	4.4368757357532	1.06999999999999
11623	4.43595980215681	1.10000000000002
11912	4.43504932559142	1.13
12209	4.43414185224925	1.16000000000003
12512	4.43324397056803	1.19
12823	4.43235018666311	1.22000000000003
13142	4.43146114485642	1.25
13469	4.4305774188351	1.28000000000003
13804	4.42969953251216	1.31
14148	4.42882544951235	1.35000000000002
14500	4.42795824884462	1.38
14860	4.42709829926454	1.41000000000003
15230	4.42624134164162	1.44999999999999
15609	4.42539029388856	1.48000000000002
15997	4.42454556614971	1.51999999999998
16395	4.42370546530853	1.56
16803	4.42287051817596	1.60000000000002
17221	4.42204118754987	1.63999999999999
17649	4.42121789096922	1.68000000000001
18088	4.42039915118595	1.72000000000003
18538	4.41958545925397	1.75999999999999
18999	4.41877723982425	1.81
19471	4.41797489249017	1.85000000000002
19956	4.41717551229444	1.89999999999998
20452	4.41638284551517	1.94
20961	4.41559409526447	1.99000000000001
21482	4.41481123530458	2.04000000000002
22017	4.41403170069614	2.09000000000003
22564	4.41325880900425	2.13999999999999
23125	4.41249009055843	2.19
23701	4.41172467531111	2.25
24290	4.41096561423664	2.30000000000001
24894	4.41021066984708	2.36000000000001
25513	4.40946026554103	2.42000000000002
26148	4.40871362475792	2.48000000000002
26798	4.40797231256885	2.54000000000002
27465	4.40723444323396	2.60000000000002
28148	4.40650153002395	2.67000000000002
28848	4.40577286110082	2.74000000000001
29566	4.40504781463956	2.81
30301	4.40432777444727	2.88
31055	4.40361115836177	2.94999999999999
31827	4.40289929532736	3.01999999999998
32619	4.40219072041652	3.09000000000003
33430	4.40148671016239	3.18000000000001
34262	4.40078590564897	3.25
35114	4.40008952863491	3.32999999999998
35987	4.39939709568232	3.41000000000003
36883	4.3987074263579	3.5
37800	4.39802242742366	3.57999999999998
38740	4.39734093138324	3.67000000000002
39704	4.39666260177092	3.75999999999999
40691	4.39598849120759	3.85000000000002
41703	4.39531757796744	3.94999999999999
42741	4.39464959489346	4.05000000000001
43804	4.39398554361989	4.14999999999998
44893	4.39332512112437	4.25
46010	4.39266748359593	4.36000000000001
47154	4.39201357868409	4.45999999999998
48327	4.39136261129267	4.60000000000002
49529	4.39071494443934	4.70999999999998
50761	4.39007039046315	4.81999999999999
52024	4.38942878816342	4.94
53318	4.38879048694267	5.06999999999999
54644	4.38815533153436	5.19
56003	4.38752318806577	5.32999999999998
57396	4.38689394401848	5.45999999999998
58824	4.38626750548582	5.59000000000003
60287	4.38564421489488	5.73000000000002
61787	4.38502356683889	5.87
63323	4.38440630655547	6.01999999999998
64899	4.38379117750313	6.17000000000002
66513	4.38317931261525	6.31999999999999
68167	4.38257027321297	6.47000000000003
69863	4.38196367388799	6.63
71600	4.38136020726207	6.80000000000001
73381	4.38075916385917	6.97000000000003
75207	4.38016056564234	7.13999999999999
77077	4.37956506762709	7.31999999999999
78994	4.37897203800858	7.5
80959	4.37838151407864	7.69
82973	4.37779353599053	7.88
85037	4.37720814638035	8.06999999999999
87152	4.37662538985276	8.26999999999998
89320	4.37604504830521	8.48000000000002
91541	4.37546744771899	8.69
93818	4.37489213660437	8.89999999999998
96152	4.37431920442476	9.12
98543	4.37374897305028	9.35000000000002
100994	4.37318104938289	9.59000000000003
103507	4.37261531248899	9.81999999999999
106081	4.37205230938242	10.07
108720	4.37149148523756	10.31
111424	4.37093316740881	10.57
114195	4.37037725833548	10.83
117036	4.36982348543349	11.1
119947	4.36927217357183	11.38
122930	4.36872325575321	11.65
125988	4.36817650239353	11.95
129122	4.36763205883326	12.24
132333	4.3670900612538	12.55
135625	4.36655015207646	12.86
138998	4.36601264838717	13.18
142456	4.36547722848591	13.51
145999	4.36494420618423	13.84
149630	4.36441343501629	14.19
153352	4.3638847908195	14.54
157167	4.3633583062464	14.9
161076	4.36283414950486	15.26
165082	4.36231221977413	15.64
169188	4.36179243364996	16.04
173397	4.36127472374148	16.44
177710	4.36075927274848	16.85
182130	4.36024602093006	17.27
186660	4.35973492143975	17.69
191303	4.35922593911716	18.13
196061	4.35871915446229	18.58
200938	4.35821444154974	19.04
205936	4.35771189330828	19.52
211058	4.35721150258269	20.01


==> data/perfprof6-10-20-6-4.dat <==
iter	objfun	time
1	5.54337749785867	0.00999999999999091
2	5.50168341938816	0.0200000000000387
3	5.46982857153995	0.0300000000000296
4	5.444234201574	0.0400000000000205
5	5.42297780560154	0.0600000000000023
6	5.40472720355812	0.0699999999999932
7	5.38856977037111	0.0800000000000409
8	5.37391274692132	0.0900000000000318
9	5.3603840211973	0.110000000000014
10	5.34774997880909	0.120000000000005
11	5.33585897644712	0.129999999999995
12	5.32460671051945	0.150000000000034
13	5.31391640913796	0.160000000000025
14	5.30372790169419	0.170000000000016
15	5.29399165064588	0.189999999999998
16	5.28466545490616	0.199999999999989
17	5.2757754114855	0.220000000000027
18	5.26749744407736	0.230000000000018
19	5.25974906774802	0.240000000000009
20	5.25247577875439	0.25
21	5.24561687972324	0.259999999999991
22	5.23912195800781	0.28000000000003
23	5.23294816786231	0.29000000000002
24	5.22705942157376	0.300000000000011
25	5.22142517502637	0.319999999999993
26	5.2160194674097	0.330000000000041
27	5.21082013180722	0.340000000000032
28	5.20580816011823	0.350000000000023
29	5.20096718930629	0.370000000000005
30	5.19628308279396	0.379999999999995
31	5.19174358610572	0.379999999999995
32	5.18733804075302	0.400000000000034
33	5.18305714421606	0.410000000000025
34	5.17889274684908	0.420000000000016
35	5.17483767879098	0.430000000000007
36	5.1708856016611	0.439999999999998
37	5.16703088109161	0.460000000000036
38	5.16326847708776	0.470000000000027
39	5.15959384988985	0.480000000000018
40	5.15600287949225	0.490000000000009
41	5.1524917973019	0.509999999999991
42	5.14905712862998	0.520000000000039
43	5.14569564484074	0.53000000000003
44	5.14240432405876	0.54000000000002
45	5.13918031938488	0.550000000000011
46	5.13602093360962	0.560000000000002
47	5.13292359945397	0.590000000000032
48	5.12988586441987	0.600000000000023
49	5.12690537939764	0.610000000000014
50	5.12397989025695	0.620000000000005
51	5.12110723173642	0.629999999999995
52	5.11828532304226	0.639999999999986
53	5.11551216466214	0.660000000000025
54	5.1127858359933	0.670000000000016
55	5.11010449347025	0.680000000000007
56	5.10746636895355	0.689999999999998
57	5.1048697682081	0.699999999999989
58	5.10231306935323	0.720000000000027
59	5.09979472121203	0.730000000000018
60	5.09731324152057	0.740000000000009
61	5.09486721498375	0.75
62	5.09245529118211	0.770000000000039
63	5.09007618234582	0.78000000000003
64	5.08772866101969	0.79000000000002
65	5.08541155764606	0.800000000000011
66	5.08312375809364	0.810000000000002
67	5.08086420115983	0.819999999999993
68	5.07863187607098	0.840000000000032
69	5.07642582000352	0.850000000000023
70	5.07424511564474	0.860000000000014
71	5.07208888880938	0.870000000000005
72	5.06995630612486	0.889999999999986
73	5.06784657279525	0.900000000000034
74	5.06575893045118	0.910000000000025
75	5.06369265509115	0.920000000000016
76	5.06164705511704	0.939999999999998
78	5.0576152658355	0.960000000000036
79	5.05562783901023	0.970000000000027
80	5.05365860927273	0.990000000000009
81	5.05170702091142	1
82	5.04977254081309	1.00999999999999
84	5.04595287808469	1.03000000000003
85	5.04406673070663	1.04000000000002
86	5.04219575983336	1.05000000000001
87	5.04033952703537	1.06999999999999
89	5.03666959994353	1.10000000000002
90	5.03485510413587	1.11000000000001
91	5.03305374173666	1.12
93	5.02948895692443	1.13999999999999
94	5.02772483322884	1.16000000000003
96	5.02423144996643	1.18000000000001
97	5.02250155062018	1.19
98	5.0207824347782	1.19999999999999
100	5.0173753700668	1.23000000000002
101	5.01568684890306	1.24000000000001
103	5.01233845232379	1.25999999999999
104	5.01067804628831	1.28000000000003
106	5.00738353803675	1.30000000000001
108	5.00412245928674	1.33000000000004
109	5.00250385933977	1.34000000000003
111	4.99928938603238	1.36000000000001
112	4.99769306460632	1.38
114	4.99452116136244	1.40000000000003
116	4.99137549810143	1.42000000000002
118	4.98825442451289	1.44999999999999
119	4.98670260599136	1.46000000000004
121	4.98361542308401	1.48000000000002
123	4.98054889744832	1.5
125	4.97750152248559	1.53000000000003
127	4.97447182513147	1.55000000000001
129	4.9714583644227	1.58000000000004
130	4.96995728122378	1.59000000000003
132	4.96696554392293	1.61000000000001
134	4.96398658409864	1.63999999999999
136	4.96101908224184	1.66000000000003
138	4.95806176314968	1.69
141	4.95364221817231	1.73000000000002
143	4.95070514295179	1.74000000000001
145	4.94777426510446	1.77000000000004
147	4.94484863054836	1.80000000000001
149	4.94192739179564	1.81999999999999
151	4.93900982144481	1.84000000000003
154	4.93463908109386	1.88
156	4.93172839137862	1.91000000000003
158	4.92881992342839	1.93000000000001
161	4.92446126123655	1.97000000000003
163	4.92155833576464	1.99000000000001
165	4.91865799370644	2.02000000000004
168	4.91431322379099	2.06
170	4.9114213043954	2.08000000000004
173	4.90709187621547	2.12
176	4.90277469403676	2.15000000000003
178	4.89990461849251	2.17000000000002
181	4.895613496133	2.21000000000004
184	4.8913414748249	2.25
186	4.88850533668759	2.27000000000004
189	4.88427078034469	2.31
192	4.88006191374809	2.36000000000001
195	4.87588098482514	2.41000000000003
198	4.87173009424821	2.44999999999999
201	4.86761118789139	2.49000000000001
204	4.86352605261584	2.54000000000002
207	4.85947631428792	2.56999999999999
210	4.85546343749484	2.61000000000001
213	4.85148872673039	2.65000000000003
216	4.84755332895381	2.69999999999999
219	4.84365823745091	2.73000000000002
223	4.83852892005727	2.78000000000003
226	4.83473091618823	2.81999999999999
229	4.83097549253542	2.85000000000002
233	4.82603516882993	2.90000000000003
236	4.82238044910837	2.93000000000001
240	4.81757512211285	2.98000000000002
243	4.81402189069443	3.02000000000004
247	4.80935180439425	3.06999999999999
251	4.80475857532206	3.12
255	4.80024163409237	3.16000000000003
258	4.79690355277645	3.19999999999999
262	4.7925182508062	3.25
266	4.78820688327284	3.30000000000001
270	4.78396839036657	3.35000000000002
274	4.7798016409427	3.38999999999999
278	4.77570545213542	3.44
282	4.77167860628712	3.50999999999999
287	4.76674067549695	3.58000000000004
291	4.7628653130668	3.63999999999999
295	4.75905525465682	3.69999999999999
300	4.75438264110037	3.78000000000003
304	4.750715041733	3.85000000000002
309	4.74621671213725	3.92000000000002
313	4.74268557570351	3.99000000000001
318	4.73835422140844	4.04000000000002
323	4.73411262513977	4.10000000000002
328	4.72995873434283	4.16000000000003
333	4.7258905712066	4.23000000000002
338	4.72190623108397	4.28000000000003
343	4.71800387997692	4.35000000000002
348	4.71418175140665	4.41000000000003
353	4.71043814291959	4.47000000000003
358	4.70677141242161	4.53000000000003
364	4.7024705862595	4.60000000000002
369	4.69896748106785	4.66000000000003
375	4.69485865055897	4.73000000000002
380	4.69151203488707	4.79000000000002
386	4.68758692793454	4.86000000000001
392	4.68375873659811	4.94
398	4.68002523138244	5
403	4.67698474664708	5.06999999999999
409	4.67341927053099	5.13999999999999
416	4.66937155617383	5.23000000000002
422	4.66599582675365	5.30000000000001
428	4.66270459309028	5.36000000000001
435	4.65896911616082	5.46000000000004
441	4.65585459067166	5.53000000000003
448	4.65232034975371	5.61000000000001
454	4.64937420021012	5.68000000000001
461	4.64603172661154	5.75999999999999
468	4.64278875658278	5.85000000000002
475	4.6396427497893	5.93000000000001
482	4.63659123116784	6.00999999999999
489	4.63363178819597	6.10000000000002
497	4.63035929824943	6.19999999999999
504	4.62758931257062	6.28000000000003
512	4.62452741407848	6.38
519	4.62193663675542	6.44999999999999
527	4.61907391601804	6.56
535	4.59250769156575	6.66000000000003
543	4.5825600519396	6.77000000000004
551	4.57658290357366	6.86000000000001
559	4.55578327885229	6.96000000000004
568	4.54478284467604	7.08000000000004
576	4.5393434353596	7.18000000000001
585	4.52005873613083	7.28000000000003
594	4.51344070990207	7.40000000000003
602	4.49944038984218	7.49000000000001
611	4.49336509748667	7.61000000000001
621	4.48083096062024	7.73000000000002
630	4.47106006138535	7.84000000000003
639	4.46237259991193	7.94
649	4.45232165806117	8.09000000000003
659	4.44615246634843	8.23000000000002
668	4.4449531914457	8.35000000000002
678	4.44484848865576	8.49000000000001
689	4.44484165983714	8.62
699	4.44484134830762	8.74000000000001
709	4.44484133117561	8.87
720	4.4448413123304	9
731	4.44484129348521	9.12
742	4.44484127464004	9.25
753	4.44484125579489	9.38
764	4.44484123694975	9.50999999999999
776	4.44484121639145	9.65000000000003
787	4.44484119754636	9.78000000000003
799	4.4448411769881	9.92000000000002
811	4.44484115642986	10.07
823	4.44484113587165	10.21
835	4.44484111531346	10.34
848	4.44484109304211	10.5
860	4.44484107248397	10.64
873	4.44484105021268	10.8
886	4.44484102794141	10.95
900	4.444841003957	11.11
913	4.44484098168579	11.28
927	4.44484095770144	11.46
941	4.44484093371713	11.62
955	4.44484090973284	11.78
969	4.4448408857486	11.95
984	4.44484086005122	12.12
998	4.44484083606704	12.3
1013	4.44484081036973	12.47
1028	4.44484078467246	12.65
1044	4.44484075726209	12.83
1059	4.44484073156489	13.01
1075	4.4448407041546	13.2
1091	4.44484067674434	13.39
1108	4.44484064762099	13.59
1124	4.44484062021082	13.77
1141	4.44484059108755	13.97
1158	4.44484056196434	14.16
1175	4.44484053284117	14.36
1193	4.44484050200493	14.56
1211	4.44484047116874	14.78
1229	4.4448404403326	14.98
1247	4.44484040949652	15.19
1266	4.44484037694737	15.42
1285	4.44484034439829	15.65
1304	4.44484031184926	15.87
1324	4.44484027758719	16.11
1343	4.44484024503828	16.33
1364	4.44484020906325	16.59
1384	4.44484017480138	16.82
1405	4.44484013882648	17.07
1426	4.44484010285166	17.32
1447	4.4448400668769	17.57
1469	4.44484002918914	17.82
1491	4.44483999150145	18.08
1513	4.44483995381385	18.34
1536	4.44483991441326	18.62
1559	4.44483987501275	18.89
1582	4.44483983561234	19.16
1606	4.44483979449895	19.44
1630	4.44483975338565	19.72
1654	4.44483971227245	20.01


==> data/perfprof6-10-20-6-5.dat <==
iter	objfun	time
1	5.61425741273574	0.00999999999999091
2	5.61158484579406	0.00999999999999091
3	5.60809404317269	0.0199999999999818
4	5.60723647408783	0.0199999999999818
5	5.60598261747218	0.0299999999999727
6	5.60515468390603	0.0299999999999727
7	5.60293930712224	0.0399999999999636
8	5.60265111691576	0.0399999999999636
9	5.59881147652305	0.0399999999999636
10	5.59880282802069	0.0500000000000114
11	5.58296636503369	0.0500000000000114
12	5.55232675121664	0.0500000000000114
13	5.53032875305441	0.0600000000000023
14	5.5212492362969	0.0600000000000023
15	5.49744264089542	0.0699999999999932
16	5.49230679999271	0.0699999999999932
17	5.48851054320815	0.0799999999999841
18	5.48374948841773	0.0799999999999841
19	5.45951853883745	0.0799999999999841
20	5.45926382691552	0.089999999999975
21	5.45223424678567	0.089999999999975
22	5.44362184756763	0.0999999999999659
23	5.42343464655939	0.109999999999957
24	5.41999066605575	0.109999999999957
25	5.40444169023956	0.109999999999957
26	5.40231207181238	0.109999999999957
27	5.36678934905252	0.120000000000005
28	5.36499941565269	0.120000000000005
29	5.3569190445402	0.120000000000005
30	5.35593505135238	0.129999999999995
31	5.35126329960293	0.139999999999986
32	5.34950424540638	0.139999999999986
33	5.34068234855201	0.149999999999977
34	5.34054343357776	0.149999999999977
35	5.3395796900436	0.159999999999968
36	5.33829540889705	0.159999999999968
37	5.32657973727216	0.159999999999968
38	5.32602721931683	0.159999999999968
39	5.32103035635622	0.169999999999959
40	5.31861778384732	0.169999999999959
41	5.31714452837986	0.169999999999959
42	5.31320786850825	0.169999999999959
43	5.31001341209659	0.169999999999959
44	5.30897476384181	0.169999999999959
45	5.30583210192813	0.189999999999998
46	5.30462541598016	0.189999999999998
47	5.29893550985557	0.189999999999998
48	5.29705819926462	0.199999999999989
49	5.2952657265759	0.199999999999989
50	5.29461885655994	0.199999999999989
51	5.29413700519668	0.20999999999998
52	5.29132317335758	0.20999999999998
53	5.28968718890492	0.20999999999998
54	5.28642083141851	0.21999999999997
55	5.28164547555693	0.21999999999997
56	5.2808189367163	0.21999999999997
57	5.27643136223151	0.229999999999961
58	5.27390215180176	0.229999999999961
59	5.27369333617504	0.240000000000009
60	5.27366642989728	0.240000000000009
61	5.2733307491528	0.240000000000009
62	5.2729125836215	0.240000000000009
63	5.27086014990108	0.25
64	5.26969755518668	0.25
65	5.26742514667363	0.259999999999991
66	5.26728086264501	0.259999999999991
67	5.26668348782691	0.259999999999991
68	5.2663924935819	0.259999999999991
69	5.26360458935611	0.269999999999982
70	5.26348466464303	0.269999999999982
72	5.26240932276432	0.269999999999982
73	5.26105893867584	0.279999999999973
74	5.25999047733618	0.289999999999964
75	5.25947865141706	0.289999999999964
76	5.2584974289963	0.289999999999964
77	5.25843498770708	0.289999999999964
78	5.25689270008106	0.289999999999964
80	5.25577255021616	0.310000000000002
81	5.25499562110728	0.310000000000002
82	5.253414010084	0.310000000000002
83	5.25120810803016	0.310000000000002
85	5.24343152521075	0.319999999999993
86	5.23457045941188	0.319999999999993
87	5.2193353731975	0.319999999999993
89	5.21222394610163	0.329999999999984
90	5.21217948977892	0.329999999999984
91	5.20538665948734	0.339999999999975
93	5.20373191862675	0.349999999999966
94	5.203469063307	0.349999999999966
96	5.20234910487324	0.359999999999957
97	5.20150344400536	0.359999999999957
99	5.20032963710309	0.370000000000005
100	5.20000414499572	0.370000000000005
102	5.19962183468705	0.379999999999995
103	5.19957218824087	0.389999999999986
105	5.19955027782776	0.399999999999977
107	5.19939364922033	0.399999999999977
108	5.19938019158738	0.409999999999968
110	5.19929606500093	0.419999999999959
112	5.19922567565012	0.419999999999959
113	5.19913467619399	0.430000000000007
115	5.19908229777258	0.439999999999998
117	5.19906221564059	0.449999999999989
119	5.19889718421007	0.45999999999998
121	5.19873779906581	0.45999999999998
122	5.19860713425217	0.46999999999997
124	5.1986028644272	0.46999999999997
126	5.19857158616425	0.479999999999961
128	5.19851163400614	0.490000000000009
130	5.19848608937439	0.5
132	5.19847305124279	0.509999999999991
134	5.19822358153169	0.509999999999991
136	5.19810742885074	0.519999999999982
138	5.19753835657724	0.519999999999982
141	5.1971042584346	0.539999999999964
143	5.1966007496869	0.539999999999964
145	5.19598394294118	0.550000000000011
147	5.19484777023323	0.560000000000002
150	5.19324775110479	0.569999999999993
152	5.19149702557234	0.579999999999984
154	5.19074895676644	0.579999999999984
157	5.18887510041705	0.589999999999975
159	5.18868405908333	0.599999999999966
161	5.18835933061557	0.620000000000005
164	5.18767519143123	0.629999999999995
167	5.18738082828075	0.639999999999986
169	5.18679405571973	0.649999999999977
172	5.18638736837587	0.659999999999968
174	5.18603580589348	0.669999999999959
177	5.18564412340953	0.680000000000007
180	5.18528896625988	0.689999999999998
183	5.18453385600689	0.70999999999998
185	5.18403403688141	0.71999999999997
188	5.18338520120793	0.729999999999961
191	5.18318713762208	0.75
194	5.18301147446139	0.759999999999991
197	5.18287320614077	0.779999999999973
200	5.18268832025526	0.789999999999964
203	5.18200860303225	0.800000000000011
206	5.18096545274655	0.819999999999993
210	5.18064252405405	0.839999999999975
213	5.18026398411089	0.859999999999957
216	5.17911990293274	0.879999999999995
220	5.17826731427301	0.899999999999977
223	5.17820034948263	0.919999999999959
226	5.17786831288939	0.930000000000007
230	5.17725240118651	0.949999999999989
233	5.17615985566613	0.95999999999998
237	5.17515000827493	0.979999999999961
241	5.17322403864271	1
244	5.16991521235527	1.01999999999998
248	5.16929804211165	1.02999999999997
252	5.16882489243582	1.05000000000001
256	5.1685033903919	1.06999999999999
260	5.16782482369037	1.08999999999997
264	5.16772433635703	1.10999999999996
268	5.16754128335834	1.12
272	5.16729378800951	1.13999999999999
276	5.16712974965179	1.14999999999998
281	5.16634460758467	1.16999999999996
285	5.16591002017762	1.19999999999999
289	5.16493282067298	1.20999999999998
294	5.16390665996833	1.24000000000001
298	5.16299526834778	1.25999999999999
303	5.1616011615148	1.27999999999997
308	5.16030638136636	1.31
313	5.15986373157664	1.31999999999999
317	5.15951555874739	1.33999999999997
322	5.15927525905067	1.35999999999996
327	5.15815446192887	1.38999999999999
332	5.15723452051544	1.40999999999997
338	5.15645500521592	1.44
343	5.15625423892562	1.45999999999998
348	5.15550607459187	1.47999999999996
353	5.15491113021015	1.50999999999999
359	5.15475961785516	1.52999999999997
364	5.15442838076861	1.55000000000001
370	5.15345823190552	1.57999999999998
376	5.1528597277819	1.59999999999997
382	5.15259098578637	1.62
388	5.15185798292122	1.63
394	5.15059250604436	1.65999999999997
400	5.15032349545297	1.69
406	5.1492859116446	1.70999999999998
412	5.14855657244997	1.72999999999996
418	5.14815759214259	1.75
425	5.14728232387553	1.76999999999998
432	5.14695775121937	1.81
438	5.14667999789383	1.81999999999999
445	5.1458519824416	1.85999999999996
452	5.14571316103014	1.88
459	5.14392096798775	1.90999999999997
466	5.13797300519862	1.94
473	5.13560097908298	1.96999999999997
481	5.13382712839295	2
488	5.13342219486952	2.02999999999997
496	5.13317236230355	2.05000000000001
503	5.13185958285986	2.07999999999998
511	5.1314319915862	2.13
519	5.12841582694226	2.14999999999998
527	5.12653511468769	2.18000000000001
535	5.1247191513858	2.20999999999998
543	5.12406820477671	2.24000000000001
552	5.12195072802861	2.26999999999998
560	5.11927787649728	2.30000000000001
569	5.11524495600886	2.32999999999998
578	5.11357068602083	2.35999999999996
587	5.11326090739286	2.39999999999998
596	5.11298186301469	2.43000000000001
605	5.11273308765873	2.45999999999998
614	5.1124980864386	2.49000000000001
624	5.11224254866583	2.51999999999998
634	5.11179606606869	2.56
643	5.11143438813928	2.57999999999998
653	5.11087525659724	2.62
663	5.11021151496276	2.64999999999998
674	5.10983902234045	2.68000000000001
684	5.10918496406128	2.71999999999997
695	5.10673208385723	2.75
705	5.10412581957724	2.78999999999996
716	5.1030500345273	2.82999999999998
727	5.10183207545321	2.88
739	5.10150638083857	2.91999999999996
750	5.10122450627402	2.94999999999999
762	5.10015673143434	2.99000000000001
774	5.09915047361402	3.02999999999997
786	5.09857962473614	3.07999999999998
798	5.09604553114165	3.10999999999996
810	5.09561899707414	3.13999999999999
823	5.0915198169552	3.19999999999999
835	5.08953751628283	3.25
848	5.08464401956519	3.30000000000001
861	5.08234985075866	3.34999999999997
875	5.08010321598504	3.38999999999999
888	5.07936282378639	3.44999999999999
902	5.07354497760301	3.49000000000001
916	5.07029218587508	3.52999999999997
930	5.06815702705498	3.58999999999997
945	5.06566752361866	3.63999999999999
959	5.06384108593401	3.69
974	5.06174946056759	3.74000000000001
989	5.05977702113895	3.78999999999996
1004	5.05880688870162	3.83999999999997
1020	5.05792326096655	3.89999999999998
1036	5.05449800347992	3.94999999999999
1052	5.05166724070257	4
1068	5.04926017735511	4.06
1085	5.0477338755776	4.10999999999996
1101	5.0450289192347	4.15999999999997
1118	5.04397650387132	4.21999999999997
1136	5.04213095605244	4.27999999999997
1153	5.04105761734741	4.32999999999998
1171	5.04065344289192	4.38
1189	5.03702375025796	4.44999999999999
1208	5.03462072570764	4.50999999999999
1226	5.03361660208944	4.55000000000001
1245	5.03302154754113	4.60999999999996
1265	5.03236934797167	4.65999999999997
1284	5.0319684805867	4.69999999999999
1304	5.03066166011841	4.75
1324	5.02888403158439	4.81
1345	5.02824375943558	4.87
1366	5.02802429208472	4.91999999999996
1387	5.02728320751516	4.97999999999996
1408	5.02648704324499	5.02999999999997
1430	5.0257644921739	5.08999999999997
1452	5.02512699837199	5.15999999999997
1475	5.02372871168013	5.21999999999997
1497	5.02336452769583	5.27999999999997
1521	5.02284739951698	5.34999999999997
1544	5.02244901256007	5.40999999999997
1568	5.02201776619986	5.46999999999997
1592	5.02081711388512	5.53999999999996
1617	5.020388536654	5.62
1642	5.01937063046696	5.68000000000001
1667	5.01848040778953	5.75999999999999
1693	5.01818024836451	5.82999999999998
1719	5.01760218950966	5.90999999999997
1746	5.01715618018371	5.97999999999996
1773	5.01692475048718	6.06
1801	5.01650196182495	6.13
1828	5.01610433044288	6.20999999999998
1857	5.01544280270917	6.28999999999996
1885	5.01508893671584	6.37
1915	5.0137446106083	6.45999999999998
1944	5.01324900900406	6.55000000000001
1974	5.01232466501337	6.63999999999999
2005	5.01182861835996	6.72999999999996
2036	5.01137211653873	6.81999999999999
2067	5.01116501005057	6.90999999999997
2100	5.01079882399667	6.99000000000001
2132	5.00980850434063	7.07999999999998


==> data/perfprof6-10-20-6-6.dat <==
iter	objfun	time
1	6.20887134043728	0.000799
2	5.88097025068854	0.002351
3	5.33389897726766	0.0034
4	4.9523379350571	0.005036
5	4.74466781567774	0.007205
6	4.60411066663911	0.009378
7	4.48825345924137	0.012094
8	4.42734485701076	0.015374
9	4.37148795388944	0.019217
10	4.37148795388944	0.023527
11	4.30441322068931	0.025695
12	4.29119453658964	0.030089
13	4.28291582918468	0.035043
14	4.27344190151999	0.041122
15	4.26888648052295	0.048869
16	4.26888648052295	0.05824
17	4.26493036159918	0.063187
18	4.26454085295233	0.072608
19	4.2639469398616	0.092603
20	4.26375476476368	0.098215
21	4.26373254309004	0.154517
22	4.26372699868699	0.177986
23	4.26372699868699	0.210303
24	4.26372652304252	0.234764
25	4.26372569133427	0.280936
26	4.26372327147277	0.337435
27	4.26372198314779	0.37527
28	4.26371878831054	0.431651
29	4.26371594166055	0.48806
30	4.26370973253397	0.534948
31	4.26370779363058	0.564434
32	4.26369579137543	0.61409
33	4.26369579137543	0.652903
34	4.26368078879444	0.676204
35	4.26368078879444	0.697922
36	4.26367546526234	0.71141
37	4.263669093165	0.725892
38	4.263669093165	0.746981
39	4.26365903239383	0.760278
40	4.26365120048124	0.773057
41	4.26364565571991	0.791384
42	4.26359067341498	0.800805
43	4.2635746895968	0.809097
44	4.26352362250239	0.819668
45	4.26351046104676	0.829627
46	4.26338720358548	0.834575
47	4.26330998601307	0.84006
48	4.26312413059749	0.84668
49	4.26288493971904	0.853867
50	4.2615250419156	0.862157
51	4.2615250419156	0.880933
52	4.260863037741	0.888663
53	4.26064916219264	0.900305
54	4.26053468432559	0.913629
55	4.26049431316964	0.931966
56	4.26025280180865	0.940251
57	4.26021128268639	0.996578
58	4.26020570962	1.004944
59	4.26020556608204	1.061261
60	4.26020556601279	1.117574
61	4.26020556601278	1.173891


==> data/perfprof6-100-600-1-1.dat <==
iter	objfun	time
1	4.9751884386423	0
2	4.92667751957867	3.56999999999971
3	4.90991284452195	9.79999999999927
4	4.89814041673282	17.8600000000006
5	4.88846564083521	27.5099999999984
6	4.87997839440594	37.1899999999987
7	4.87233363400239	50
8	4.8653360357901	63.6100000000006
9	4.85889445574272	75.5299999999988
10	4.85285671799426	87.9099999999999
11	4.84730453067525	100.779999999999
12	4.84193487131868	112.66
13	4.83685148888055	125.459999999999
14	4.83220803241214	138.360000000001
15	4.82797425517337	151.220000000001
16	4.82401244694811	164.029999999999
17	4.82024774823714	176.920000000002
18	4.81665506603244	188.880000000001
19	4.81327098650145	201.560000000001
20	4.81010816620181	213.52
21	4.80715137328299	226.220000000001
22	4.80436910041094	237.970000000001
23	4.80173021477022	250.470000000001
24	4.79921706527404	262.66
25	4.79682770153156	275.27
26	4.79456133252041	288.099999999999
27	4.79241047012469	300.639999999999
28	4.79036341417221	313.41
29	4.78840854042926	325.25
30	4.78653690704703	337.970000000001
31	4.78474292384465	349.759999999998
32	4.78302366738226	363.43
33	4.78137577887429	375.900000000001
34	4.77979501375311	388.599999999999
35	4.77827553536662	400.59
36	4.77681079975443	412.32
37	4.77539458686864	425.57
38	4.77402117749835	437.5
39	4.77268523692478	449.720000000001
40	4.77138152725977	462.080000000002
41	4.77010447662455	474.77
42	4.76884774024898	486.529999999999
43	4.76760385137733	497.860000000001
44	4.76636397860018	510.77
45	4.76511774957988	523.66
46	4.76385310160184	535.189999999999
47	4.7625561555556	547.91
48	4.76121116374313	559.68
49	4.75980064524267	572.240000000002
50	4.75830587808883	583.869999999999
51	4.75670806305638	596.619999999999
52	4.75499214308319	608.650000000001


==> data/perfprof6-100-600-1-2.dat <==
iter	objfun	time
1	4.9751884386423	0.00999999999839929
2	4.96738186665771	0.069999999999709
3	4.96095834494039	0.0799999999981083
4	4.95517849276178	0.0900000000001455
5	4.94973988732183	0.0999999999985448
6	4.94443844245697	0.109999999996944
7	4.93920121672831	0.129999999997381
8	4.93400617516398	0.139999999999418
9	4.92883955174167	0.149999999997817
10	4.9246260888477	0.169999999998254
11	4.92209452841204	0.180000000000291
12	4.9200138656974	0.18999999999869
13	4.91823036514969	0.209999999999127
14	4.91666084699799	0.209999999999127
15	4.91525362830673	0.229999999999563
16	4.91397429424034	0.25
17	4.91279885259437	0.259999999998399
18	4.91170994118883	0.270000000000437
19	4.91069457320034	0.279999999998836
20	4.9097427515769	0.289999999997235
21	4.90884660003713	0.299999999999272
22	4.90799981378686	0.319999999999709
23	4.90719732681437	0.340000000000146
24	4.90643516124271	0.349999999998545
25	4.90571048094838	0.359999999996944
26	4.90502183448625	0.369999999998981
27	4.9043690516978	0.389999999999418
28	4.90375143420754	0.399999999997817
29	4.90316553572535	0.409999999999854
30	4.90260659581382	0.419999999998254
31	4.90207088813764	0.43999999999869
32	4.90155593567548	0.44999999999709
33	4.90105996857318	0.459999999999127
34	4.90058156959511	0.479999999999563
35	4.90011952142891	0.489999999997963
36	4.89967274431973	0.5
37	4.89924026683448	0.509999999998399
38	4.89882120871592	0.520000000000437
39	4.89841476874975	0.539999999997235
40	4.89802021520443	0.549999999999272
41	4.89763687789764	0.559999999997672
42	4.89726414144752	0.579999999998108
43	4.8969014394563	0.590000000000146
44	4.89654824945774	0.599999999998545
45	4.89620408850354	0.609999999996944
46	4.89586850929132	0.629999999997381
47	4.89554109675493	0.639999999999418
48	4.89522146505218	0.649999999997817
49	4.89490925489536	0.659999999999854
50	4.89460413117899	0.680000000000291
51	4.8943057808658	0.69999999999709
52	4.8940139110982	0.709999999999127
53	4.89372824750689	0.719999999997526
54	4.89344853269252	0.729999999999563
55	4.89317452485969	0.75
57	4.89264273370553	0.770000000000437
58	4.89238453430872	0.779999999998836
59	4.89213120782122	0.789999999997235
60	4.89188257417718	0.809999999997672
62	4.89139871322565	0.829999999998108
63	4.89116317184779	0.849999999998545
64	4.89093169396695	0.859999999996944
66	4.89048038500928	0.889999999999418
67	4.89026029875559	0.899999999997817
69	4.88983067032884	0.930000000000291
70	4.88962090784888	0.93999999999869
72	4.88921097316705	0.959999999999127
73	4.88901060946931	0.969999999997526
75	4.88861864188036	1
76	4.88842687050386	1.02000000000044
78	4.88805136008646	1.03999999999724
80	4.88768607336544	1.06999999999971
81	4.88750709256195	1.07999999999811
83	4.88715613684269	1.09999999999854
85	4.88681412506405	1.12999999999738
87	4.88648061157143	1.15999999999985
89	4.88615518309698	1.18000000000029
91	4.88583745570261	1.20999999999913
93	4.88552707207478	1.22999999999956
95	4.88522369912355	1.2599999999984
97	4.88492702584586	1.27999999999884
99	4.88463676141896	1.30999999999767
101	4.88435263349483	1.32999999999811
103	4.88407438667077	1.35999999999694
105	4.8838017811148	1.38999999999942
107	4.88353459132746	1.40999999999985
110	4.88314350020246	1.44999999999709
112	4.88288894753393	1.46999999999753
115	4.88251592181325	1.52000000000044
117	4.88227285742579	1.53999999999724
120	4.88191629077003	1.57999999999811
122	4.88168371524987	1.59999999999854
125	4.88134220586966	1.63999999999942
127	4.88111924442309	1.65999999999985
130	4.88079156180429	1.70999999999913
133	4.88047164566012	1.73999999999796
136	4.88015913274539	1.78999999999724
139	4.87985368463656	1.84000000000015
142	4.87955498552252	1.87999999999738
145	4.87926274023555	1.93000000000029
148	4.87897667249177	1.97999999999956
151	4.87869652331497	2.02000000000044
155	4.87833177972229	2.09000000000015
158	4.87806452030824	2.13999999999942
161	4.87780242406287	2.18000000000029
165	4.87746065231121	2.25
168	4.87720985023257	2.28999999999724
172	4.87688248597564	2.35999999999694
176	4.87656281331631	2.41999999999825
179	4.87632788932681	2.46999999999753
183	4.87602082711801	2.52999999999884
187	4.8757205259187	2.59000000000015
191	4.87542668862394	2.65999999999985
195	4.87513903717795	2.71999999999753
200	4.87478777625348	2.79999999999927
204	4.87451311442321	2.85999999999694
208	4.87424384811207	2.93000000000029
213	4.87391452928374	3
217	4.87365664253314	3.05999999999767
222	4.87334098984914	3.13999999999942
227	4.87303260208461	3.20999999999913
232	4.87273100317647	3.28999999999724
237	4.87243588542075	3.35999999999694
242	4.87214696349885	3.43000000000029
247	4.87186397109873	3.5
253	4.87153185749487	3.59999999999854
258	4.87126105488432	3.66999999999825
264	4.87094291808477	3.7599999999984
269	4.87068325495027	3.82999999999811
275	4.87037791622257	3.91999999999825
281	4.87007911343814	4.0099999999984
287	4.86978655887325	4.09999999999854
293	4.86949998317899	4.18000000000029
300	4.86917286544508	4.27999999999884
306	4.86889839808464	4.37999999999738
313	4.86858478194519	4.48999999999796
319	4.86832138506336	4.59000000000015
326	4.86802013579669	4.69999999999709
333	4.86772512343709	4.80999999999767
341	4.86739525598766	4.93000000000029
348	4.8671127156677	5.04999999999927
355	4.86683561372621	5.14999999999782
363	4.86652529928397	5.27999999999884
371	4.86622148421072	5.39999999999782
379	4.86592387589142	5.52999999999884
387	4.86563220007066	5.65999999999985
395	4.8653461993121	5.78999999999724
404	4.86503093117325	5.93000000000029
413	4.86472221644752	6.06999999999971
422	4.86441975266314	6.20999999999913
431	4.86412325628576	6.34999999999854
440	4.86383246111269	6.5
450	4.86351573801426	6.64999999999782
459	4.86323617441779	6.79999999999927
469	4.86293136683144	6.93000000000029
479	4.86263240878334	7.04999999999927
490	4.86230999154161	7.19999999999709
500	4.8620224632465	7.32999999999811
511	4.86171202654286	7.46999999999753
522	4.86140742512756	7.60999999999694
533	4.8611083797048	7.75
545	4.86078817600481	7.90999999999985
557	4.86047394955516	8.05999999999767
569	4.86016539750339	8.21999999999753
581	4.85986223432616	8.36999999999898
593	4.85956419033549	8.52999999999884
606	4.85924679054996	8.69999999999709
619	4.8589347924907	8.86999999999898
633	4.85860450296972	9.04999999999927
646	4.85830281383233	9.21999999999753
660	4.85798300550455	9.39999999999782
674	4.85766817232307	9.59000000000015
689	4.8573360391938	9.77999999999884
704	4.8570089383245	9.96999999999753
719	4.85668654381997	10.1699999999983
735	4.85634749403719	10.369999999999
750	4.85603385709303	10.5699999999997
767	4.85568297610976	10.7899999999972
783	4.85535683535562	11
800	4.85501430678241	11.2199999999975
817	4.85467553858857	11.4399999999987
835	4.85432055243521	11.6800000000003
853	4.85396898874861	11.9099999999999
871	4.85362046079961	12.1399999999994
890	4.85325545037828	12.3899999999994
910	4.85287396442029	12.6499999999978
929	4.85251372002642	12.8999999999978
949	4.85213634793998	13.1599999999999
970	4.85174164018207	13.4300000000003
991	4.85134799783308	13.7099999999991
1012	4.85095492107226	13.9799999999996
1034	4.8505432023228	14.2700000000004
1056	4.85013102383877	14.5499999999993
1079	4.84969904160403	14.869999999999
1102	4.84926538534155	15.1599999999999
1126	4.84881046999412	15.4799999999996
1150	4.84835247818416	15.7899999999972
1175	4.84787147833459	16.1099999999969
1201	4.84736629424013	16.4499999999971
1227	4.84685537759484	16.7799999999988
1253	4.84633807014723	17.1499999999978
1280	4.84579344749981	17.5799999999981
1308	4.84522001146938	18.0299999999988
1336	4.84463716448492	18.4699999999975
1365	4.84402301188054	18.9300000000003
1394	4.84339770521706	19.4099999999999
1424	4.84273870540659	19.8799999999974
1455	4.8420444970691	20.369999999999
1486	4.84133670064047	20.869999999999
1519	4.84056835901141	21.3999999999978
1551	4.83980889542568	21.9199999999983
1585	4.83898692677748	22.3799999999974
1619	4.83815110531408	22.8199999999997
1654	4.8372810435408	23.2799999999988
1690	4.83637445854708	23.739999999998
1726	4.8354574480597	24.2099999999991
1763	4.83450587920525	24.6899999999987
1801	4.83352110753857	25.1899999999987
1840	4.83250492520505	25.6999999999971
1880	4.83145953253014	26.2299999999996
1921	4.83038750221645	26.7199999999975
1962	4.82931777476059	27.2199999999975
2004	4.82822716746545	27.7299999999996
2048	4.82709321590675	28.2599999999984
2092	4.82597086753386	28.7999999999993
2137	4.82483767984432	29.3899999999994
2183	4.82369710904527	29.989999999998
2230	4.82255255356957	30.5999999999985
2279	4.82138368294929	31.239999999998
2328	4.82024129601187	31.8899999999994
2378	4.81910405984793	32.5299999999988
2429	4.81797442611492	33.2099999999991
2482	4.81683326088667	33.8899999999994
2535	4.81572533507884	34.5999999999985
2590	4.81461014077766	35.4699999999975
2646	4.81350978812812	36.4300000000003
2703	4.81242476239824	37.4699999999975
2761	4.81135517056015	38.6699999999983
2821	4.81028317691678	39.9300000000003
2882	4.80922686544284	41.2099999999991
2944	4.8081852676235	42.4099999999999
3008	4.80714186150985	43.5
3073	4.80611882152785	44.4799999999996
3139	4.80510952900053	45.4799999999996
3207	4.80409674782919	46.6299999999974
3276	4.80309342924459	47.6899999999987
3347	4.8020828764851	48.8199999999997
3419	4.80107694902415	49.9699999999975
3493	4.80005898910824	51.1699999999983
3568	4.79903980604793	52.2799999999988
3645	4.79800254268764	53.2799999999988
3724	4.79694378459571	54.2899999999972
3804	4.79587313741392	55.3099999999977
3886	4.79477324552807	56.2999999999993
3970	4.79364001218666	57.4199999999983
4056	4.79246935356648	58.7999999999993
4143	4.7912713105082	60.2099999999991
4233	4.79001512712876	61.6499999999978
4324	4.78872646742107	62.9099999999999
4418	4.78737606350629	64.1299999999974
4513	4.7859933288226	65.3499999999985
4610	4.78456644603602	66.5900000000001
4710	4.78308470238484	67.9399999999987
4812	4.78157851431443	69.4599999999991
4915	4.78008446495108	70.989999999998
5022	4.77855182478018	72.5900000000001
5130	4.77702807451529	74
5241	4.77548900257473	75.3899999999994
5354	4.77395174802163	76.7599999999984
5469	4.77241777262324	78.4499999999971
5587	4.77087406641569	80.239999999998
5708	4.76931984498349	82.0799999999981
5831	4.76776545780464	83.7299999999996
5957	4.7661946207911	85.369999999999
6086	4.76460299477823	87.0200000000004
6217	4.76299767007834	88.9099999999999
6351	4.76136067384236	90.9699999999975
6488	4.75968606341983	92.9399999999987
6629	4.75795540942233	94.75
6772	4.7561870984646	96.5
6918	4.75436286678153	98.6399999999994
7067	4.75247685834219	101.049999999999
7220	4.75051043741379	103.239999999998
7376	4.7484705791259	105.16
7535	4.74635186433599	107.09
7697	4.74414910775786	109.059999999998
7864	4.74184417991705	111.25
8033	4.73949985597477	113.68
8207	4.73705676228242	116.379999999997
8384	4.73454224058601	118.879999999997
8565	4.73194501735221	121.139999999999
8750	4.72927105248406	123.649999999998
8939	4.72656151815262	126.699999999997
9132	4.72393627831365	129.419999999998
9329	4.72133548742317	132.02
9530	4.71875596737006	135.099999999999
9736	4.71618011606922	138.18
9946	4.71361001757275	140.789999999997
10161	4.71101747529032	143.789999999997
10380	4.70839488744202	147.379999999997
10604	4.70570873802303	150.449999999997
10833	4.70293728324558	153.639999999999
11067	4.70006013667574	157.48
11306	4.69711070953062	160.719999999998
11550	4.69407252650329	163.98
11799	4.69092980893808	167.329999999998
12054	4.68766900617234	171.209999999999
12314	4.68430287252897	175.009999999998
12580	4.68081087317578	178.66
12851	4.6771946882341	183.099999999999
13129	4.6735453685318	186.849999999999
13412	4.66952249727316	190.849999999999
13702	4.66482575935466	194.939999999999
13998	4.66043335608021	198.699999999997
14300	4.65628980026199	203.289999999997
14608	4.65235396850017	207.32
14924	4.64857238600496	212.329999999998
15246	4.64494515605831	216.789999999997
15575	4.64143820404641	221.759999999998
15911	4.6380315413282	226.509999999998
16255	4.63469742195585	231.759999999998
16606	4.63142946609512	236.759999999998
16964	4.62821248270061	241.349999999999
17330	4.62505244094011	246.009999999998
17704	4.62195543515506	251.579999999998
18087	4.61888044940536	256.869999999999
18477	4.61583264968087	261.919999999998
18876	4.61278773687596	268.16
19283	4.60974591422632	273.43
19700	4.60668523806016	279
20125	4.60361307322289	284.689999999999
20559	4.60051375857181	290.93
21003	4.59737022754645	297.329999999998
21457	4.59416972182156	304.329999999998
21920	4.59090221822895	310.52
22393	4.58754052924998	317.539999999997
22876	4.5841803515681	324.289999999997
23370	4.58065425563129	331.349999999999
23875	4.57678485501394	338.949999999997
24390	4.57241223396501	347.43
24916	4.5682446346039	354.559999999998
25454	4.56419953691815	362.169999999998
26004	4.56025903658211	369.789999999997
26565	4.55642282553584	377.109999999997
27139	4.5526705359405	385.419999999998
27724	4.54900827448651	393.09
28323	4.54541097413291	401.609999999997
28934	4.54188558486428	410.209999999999
29559	4.53841650300241	418.609999999997
30197	4.53500654508839	428.029999999999
30849	4.53164842954024	436.75
31515	4.5283411107338	445.669999999998
32195	4.52508395321497	454.82
32890	4.52187206771996	464.759999999998
33600	4.51872701483201	475.259999999998
34325	4.51568348930849	486.27
35066	4.51270328448282	496.669999999998
35823	4.50978470272087	507.099999999999
36597	4.50692471423651	518.389999999999
37387	4.50412833022743	529.639999999999
38194	4.50139321084721	540.599999999999
39018	4.49872031404173	551.02
39860	4.49610684194443	562
40721	4.49354965039343	574.469999999998
41600	4.49105069491744	587.18
42498	4.48860517878432	600.009999999998


==> data/perfprof6-100-600-1-3.dat <==
iter	objfun	time
1	4.9751884386423	0.0499999999992724
2	4.96738186665771	0.0600000000013097
3	4.95649619298197	0.0800000000017462
4	4.94278171320463	0.0900000000001455
5	4.92941260937961	0.110000000000582
6	4.92158718752398	0.119999999998981
7	4.91320838012148	0.139999999999418
8	4.90933026404949	0.159999999999854
9	4.90558186233202	0.170000000001892
10	4.90178722353182	0.180000000000291
11	4.89847316030172	0.200000000000728
12	4.89492490184554	0.209999999999127
13	4.89206135992535	0.220000000001164
14	4.88942852678743	0.240000000001601
15	4.88722260228794	0.25
16	4.8852803927341	0.260000000002037
17	4.88365339271661	0.279999999998836
18	4.88230214817936	0.290000000000873
19	4.88130291409189	0.31000000000131
20	4.88066233844779	0.319999999999709
21	4.88051442511328	0.330000000001746
22	4.87507617687053	0.349999999998545
23	4.8743004222404	0.369999999998981
24	4.87292828745095	0.380000000001019
25	4.87208341116264	0.400000000001455
26	4.87116131452325	0.409999999999854
27	4.8703930245771	0.420000000001892
28	4.86969141952809	0.43999999999869
29	4.8691089154018	0.450000000000728
30	4.86863873368782	0.459999999999127
31	4.8683226026266	0.470000000001164
32	4.86818329497408	0.479999999999563
33	4.86479234586369	0.520000000000437
34	4.86426530707861	0.520000000000437
35	4.86344917260471	0.529999999998836
36	4.86288722533451	0.549999999999272
37	4.86227469049209	0.569999999999709
38	4.86171732072734	0.580000000001746
39	4.8611746190656	0.590000000000146
40	4.86066180284435	0.599999999998545
41	4.86017573019949	0.619999999998981
42	4.85972053236089	0.630000000001019
43	4.85930094025792	0.650000000001455
44	4.85891984803023	0.659999999999854
45	4.85858400280013	0.670000000001892
46	4.85829814240976	0.680000000000291
47	4.8580749013491	0.700000000000728
48	4.85792639837476	0.709999999999127
49	4.85788042836572	0.720000000001164
51	4.85506157118168	0.770000000000437
52	4.85453613145257	0.770000000000437
53	4.85417147443813	0.790000000000873
54	4.8537673488631	0.799999999999272
55	4.85339120755376	0.819999999999709
56	4.85301700015897	0.830000000001746
57	4.85265467899218	0.840000000000146
59	4.8519587689766	0.880000000001019
60	4.85162806618415	0.889999999999418
61	4.85131093587971	0.900000000001455
62	4.8510075070761	0.920000000001892
64	4.85044903578446	0.93999999999869
65	4.8501984895625	0.950000000000728
67	4.84977171561116	0.979999999999563
68	4.84960660436224	0.990000000001601
69	4.84948670777029	1
71	4.84764917784114	1.04000000000087
72	4.84735946068547	1.04999999999927
74	4.84669528556316	1.08000000000175
76	4.8460962208634	1.11000000000058
77	4.84580385577591	1.11999999999898
79	4.84523237302986	1.15000000000146
81	4.84467620424898	1.18000000000029
82	4.84440550170949	1.18999999999869
84	4.84387968475342	1.22000000000116
86	4.84337779930839	1.25
88	4.84290455404442	1.27999999999884
90	4.84246785629871	1.29999999999927
91	4.84226750975654	1.31999999999971
93	4.84191677501698	1.34999999999854
95	4.84166822917633	1.36999999999898
97	4.84160007490901	1.40000000000146
100	4.83932315528988	1.45000000000073
102	4.83883183016663	1.47000000000116
104	4.8383369010254	1.51000000000204
106	4.83784840305793	1.52999999999884
108	4.83736995191474	1.56000000000131
111	4.83668110552728	1.59999999999854
113	4.83624258065844	1.61999999999898
116	4.83562956740927	1.67000000000189
118	4.8352739644989	1.70000000000073
121	4.83492028615671	1.72999999999956
123	4.83332785410645	1.77999999999884
126	4.83249418680866	1.81999999999971
128	4.83196500790795	1.84000000000015
131	4.83117712068104	1.88000000000102
134	4.83039422265262	1.93000000000029
137	4.829617916535	1.97000000000116
140	4.82885989942517	2.01000000000204
143	4.82815858577425	2.04999999999927
146	4.82761797708548	2.09000000000015
149	4.82574236574689	2.15000000000146
152	4.82474620338968	2.18000000000029
155	4.82378386235052	2.22999999999956
159	4.82252766780216	2.27999999999884
162	4.82163241640151	2.31999999999971
166	4.82060005495305	2.38000000000102
169	4.82020565849365	2.42000000000189
173	4.81711165066712	2.4900000000016
177	4.81560121075157	2.54000000000087
180	4.81451865547693	2.58000000000175
184	4.81324710776888	2.63999999999942
188	4.81261150393715	2.68999999999869
192	4.80931647739744	2.75
196	4.80777298649087	2.81000000000131
200	4.80650363033731	2.86999999999898
205	4.80383734169258	2.95000000000073
209	4.80217979200332	3.01000000000204
214	4.80040366862635	3.08000000000175
218	4.79926753987389	3.13000000000102
223	4.79653028639506	3.20999999999913
228	4.79463600541447	3.27000000000044
233	4.79299423566576	3.34999999999854
238	4.79179444600289	3.42000000000189
243	4.78918846785938	3.5
248	4.78762604441362	3.56999999999971
253	4.78626631457623	3.63999999999942
259	4.78402652456619	3.72999999999956
264	4.7825245939601	3.81000000000131
270	4.78098468170007	3.88000000000102
276	4.78020517642339	3.95999999999913
281	4.77767045085809	4.04999999999927
287	4.77629540070777	4.13000000000102
294	4.77419911408666	4.2400000000016
300	4.77269436049376	4.31999999999971
306	4.77163650498972	4.40000000000146
313	4.76926821331939	4.51000000000204
320	4.76777127582079	4.61000000000058
326	4.76592383638995	4.70000000000073
333	4.76415087908498	4.79999999999927
341	4.76239541721082	4.90999999999985
348	4.76002275338037	5.02000000000044
355	4.75840372425637	5.11999999999898
363	4.75577681887221	5.2400000000016
371	4.75399844476096	5.34999999999854
379	4.75074952552647	5.47000000000116
387	4.74841044171116	5.58000000000175
395	4.74549379498321	5.70999999999913
404	4.74272227303007	5.83000000000175
412	4.73970788662796	5.95000000000073
421	4.73757074379956	6.08000000000175
430	4.7340936146819	6.20999999999913
439	4.7310555079899	6.34999999999854
449	4.72805118325977	6.5
458	4.72534977705558	6.63999999999942
468	4.72170112327575	6.79999999999927
478	4.71879910337545	6.95000000000073
488	4.71678578798623	7.09000000000015
499	4.71283173849942	7.25
510	4.7095770362962	7.42000000000189
521	4.70640341008472	7.58000000000175
532	4.70320533119511	7.7400000000016
543	4.70024560528398	7.88999999999942
555	4.69660992575684	8.06999999999971
567	4.69314308089228	8.2400000000016
579	4.68927793903714	8.43000000000029
591	4.6857436871061	8.61999999999898
604	4.6815471530767	8.81999999999971
617	4.67767246452049	9.02000000000044
630	4.67394025249311	9.20999999999913
643	4.66866462370054	9.40999999999985
657	4.66396162082388	9.67000000000189
671	4.65809706218948	9.95000000000073
686	4.6524750652874	10.2299999999996
700	4.64623884199789	10.4900000000016
715	4.63907343423715	10.7900000000009
731	4.63133501675291	11.0900000000001
746	4.62415004053734	11.380000000001
762	4.61670666494844	11.6899999999987
779	4.60965261630258	12.0200000000004
795	4.60125857897386	12.3499999999985
813	4.59346298710746	12.6899999999987
830	4.58627026025492	13.0200000000004
848	4.57921320288154	13.3600000000006
866	4.57278555179193	13.7000000000007
884	4.56637211596727	14.0499999999993
903	4.56017915557406	14.4000000000015
923	4.55400522508055	14.7099999999991
943	4.54766954434861	15.0200000000004
963	4.54192280241371	15.3199999999997
983	4.53631020997359	15.630000000001
1004	4.53123869858998	15.9399999999987
1026	4.52552749502475	16.2799999999988
1048	4.52021504487459	16.619999999999
1070	4.51523224597337	16.9500000000007
1093	4.51015035319435	17.2900000000009
1117	4.50498171164558	17.6599999999999
1141	4.50013535644061	18.010000000002
1165	4.4955634311652	18.380000000001
1190	4.49132606036522	18.75
1216	4.48605170994772	19.1500000000015
1242	4.48177299692756	19.5499999999993
1268	4.47706465976455	19.9399999999987
1295	4.47247838508896	20.3400000000001
1323	4.46768619173815	20.760000000002
1352	4.46266411631688	21.2000000000007
1381	4.45759713211069	21.6500000000015
1410	4.45217747740551	22.1100000000006
1440	4.44636593939814	22.5699999999997
1471	4.43995871230163	23.0499999999993
1503	4.43298748869228	23.5200000000004
1535	4.42541538998093	24.010000000002
1568	4.41817106453455	24.5200000000004
1601	4.41221852826983	25.119999999999
1636	4.40507974672148	25.7799999999988
1671	4.39898742224845	26.4099999999999
1707	4.39306591585315	27.0600000000013
1743	4.38755690642805	27.7200000000012
1781	4.38121582985123	28.4399999999987
1819	4.37568226670847	29.1399999999994
1858	4.3699776917128	29.7999999999993
1897	4.36478616549943	30.369999999999
1938	4.3590829634335	31
1980	4.35400867999531	31.630000000001
2022	4.34906760880053	32.25
2065	4.34411185813642	32.9099999999999
2110	4.33907339442937	33.5800000000017
2155	4.3342512626704	34.2400000000016
2201	4.32960687828918	34.9200000000019
2248	4.32493231725776	35.619999999999
2296	4.32035343657611	36.3600000000006
2346	4.31581909036984	37.1500000000015
2396	4.31157900476566	37.9500000000007
2447	4.30714635566429	38.7799999999988
2500	4.30308606091425	39.630000000001
2553	4.29894191517386	40.6800000000003
2608	4.29524182299277	41.75
2664	4.29154760309585	42.8400000000001
2721	4.28792096258729	43.9700000000012
2779	4.28446477521326	45.0400000000009
2839	4.28109895478581	46
2900	4.27794209071342	46.9500000000007
2962	4.2746745292486	47.9399999999987
3025	4.27164553685704	48.9099999999999
3090	4.26857456474376	49.9200000000019
3156	4.26569714454734	51.0800000000017
3224	4.26279918646563	52.25
3293	4.26000314736375	53.4900000000016
3364	4.25726299419609	54.7400000000016
3436	4.25457911950642	55.7700000000004
3509	4.25200242789691	56.8300000000017
3584	4.24935399618611	57.8899999999994
3661	4.24679283780203	59.0299999999988
3740	4.24421199466153	60.2799999999988
3820	4.24168273138518	61.7000000000007
3902	4.23910548491498	63.1700000000019
3985	4.23665548669599	64.6599999999999
4071	4.23398965705306	65.9200000000019
4158	4.23138390701115	67.1800000000003
4247	4.22873060201767	68.4500000000007
4338	4.22597745747806	69.7400000000016
4431	4.22316430774124	71.2900000000009
4526	4.22008403167931	72.9300000000003
4623	4.21684211898964	74.6100000000006
4722	4.21331210931512	76.1100000000006
4823	4.2094255138299	77.5400000000009
4927	4.20499880196594	79.010000000002
5032	4.19974394948436	80.5800000000017
5140	4.19408722992025	82.4700000000012
5250	4.18884681401493	84.369999999999
5363	4.18403865733922	86.0800000000017
5478	4.17961954266086	87.6100000000006
5595	4.17557163735516	89.3300000000017
5715	4.1718231859147	91.0499999999993
5837	4.16822016270891	92.8100000000013
5962	4.16466122724736	94.5800000000017
6090	4.16108269259279	96.5200000000004
6221	4.1575749383935	98.7400000000016
6354	4.15414258955814	100.98
6490	4.15075027372886	102.889999999999
6629	4.1474325969947	104.849999999999
6771	4.14407026115454	107.119999999999
6916	4.1407943952728	109.619999999999
7065	4.13753909969527	111.790000000001
7216	4.13440162280329	113.889999999999
7371	4.13134572007173	116.040000000001
7529	4.12837632550584	118.66
7690	4.12544329496192	121.400000000001
7855	4.12254255885886	123.740000000002
8023	4.11971426712269	126.119999999999
8195	4.11690352358528	128.599999999999
8371	4.11406592281185	131.119999999999
8550	4.11125246759782	134.23
8733	4.10841720617714	137.110000000001
8920	4.10565532821182	139.75
9112	4.10286747532378	142.709999999999
9307	4.10016123474685	146.150000000001
9506	4.0974916867757	149.060000000001
9710	4.09480444905625	151.75
9918	4.09215753830802	154.529999999999
10131	4.08950942144236	157.34
10348	4.08692450828527	160.220000000001
10569	4.08439483424264	163.490000000002
10796	4.08186684128195	167.220000000001
11027	4.07936716769962	170.450000000001
11264	4.07684702889143	174.049999999999
11505	4.07435154026777	178.07
11751	4.0718818792181	181.540000000001
12003	4.06945123870383	185.68
12260	4.06702570334416	189.5
12523	4.0646639328216	193.41
12792	4.06226642539732	198.010000000002
13066	4.05993759442337	201.91
13346	4.05756685676362	205.900000000001
13632	4.05524058478758	210.400000000001
13924	4.05292937816559	214.700000000001
14222	4.05063140311059	219.16
14527	4.04834020702823	224.16
14838	4.04607027356282	228.599999999999
15156	4.04378834219566	233.170000000002
15481	4.04153321664364	237.610000000001
15813	4.03926009760329	243.220000000001
16152	4.03701356835689	248.060000000001
16498	4.03476090576281	252.970000000001
16851	4.03252204701519	258.970000000001
17212	4.03029245329968	264.060000000001
17581	4.02805493674815	270.119999999999
17958	4.0258436079228	275.84
18343	4.02361971059046	281.32
18736	4.02137952526958	286.93
19137	4.01914074705559	293.27
19548	4.01688640456474	299.209999999999
19966	4.01466263466478	305.889999999999
20394	4.0124202296895	312.240000000002
20831	4.01016191651118	319.130000000001
21278	4.00790187119039	325.490000000002
21734	4.00563205170336	332.990000000002
22199	4.00336412956968	339.709999999999
22675	4.0010904182612	347.049999999999
23161	3.99880770063112	355.09
23657	3.99651895293215	362.389999999999
24164	3.99422302788257	370.310000000001
24682	3.9919155199739	378.689999999999
25211	3.98960232164917	387.16
25751	3.98725934622243	395.490000000002
26303	3.98490255054188	404.060000000001
26867	3.98253289325292	412.720000000001
27443	3.98014408172305	421.75
28031	3.97771827335255	430.010000000002
28631	3.97527322183093	440.130000000001
29245	3.97276953548884	449.010000000002
29872	3.97021500009034	458.799999999999
30512	3.96760427923763	467.849999999999
31166	3.96492184751925	477.66
31833	3.96211756601274	488.029999999999
32516	3.9592138655226	497.760000000002
33212	3.95616040294952	507.689999999999
33924	3.95295311246787	518.380000000001
34651	3.94955147753142	529.639999999999
35394	3.94592832572827	539.810000000001
36152	3.94205940595713	551.470000000001
36927	3.93786769077508	563.029999999999
37718	3.93333589420945	575.84
38526	3.92836183418028	588.25
39352	3.92318596328095	600.010000000002


==> data/perfprof6-100-600-1-4.dat <==
iter	objfun	time


==> data/perfprof6-100-600-1-5.dat <==
iter	objfun	time
1	4.94693678764865	0.369999999998981
2	4.93721763898802	0.420000000001892
3	4.91769401979826	0.790000000000873
4	4.91139594108688	0.849999999998545
5	4.90926275625591	1.33000000000175
6	4.90644163050028	1.38000000000102
7	4.90524329662075	1.86000000000058
8	4.90348537517362	1.90999999999985
9	4.90124662628797	2.40999999999985
10	4.90056695456391	2.47999999999956
11	4.90053220546809	2.93000000000029
12	4.89958272050195	2.9900000000016
13	4.89915171738532	3.38999999999942
14	4.89878232059839	3.45999999999913
15	4.8986105457007	3.9900000000016
16	4.89849723462033	4.04000000000087
17	4.89834143344271	4.5099999999984
18	4.89826253170191	4.56999999999971
19	4.89822963155474	4.9900000000016
20	4.89811763199042	5.04000000000087
21	4.89789517125605	5.43000000000029
22	4.89788885387299	5.58000000000175
23	4.89785954866532	5.86999999999898
24	4.89782137694747	5.93999999999869
25	4.89768589867789	6.34000000000015
26	4.89767046165609	6.43999999999869
27	4.89758941507622	6.79000000000087
28	4.89757050405674	6.86999999999898
29	4.89745477057453	7.02999999999884
30	4.89736849672539	7.09000000000015
31	4.89729278637285	7.36000000000058
32	4.89727338983033	7.43000000000029
33	4.89717094755034	7.7400000000016
34	4.89717055363117	7.9900000000016
35	4.89707780175744	8.02999999999884
36	4.89705493037374	8.45000000000073
37	4.89703707493689	8.5099999999984
38	4.89700174943061	8.92000000000189
39	4.89698466233824	9.0099999999984
40	4.89696830986118	9.31000000000131
41	4.89696378278355	9.40999999999985
42	4.89686984162207	9.65000000000146
43	4.89686917658	9.79000000000087
44	4.89677863259326	10.0800000000017
45	4.89675634721566	10.1700000000019
46	4.89659347475991	10.4700000000012
47	4.89657754052725	10.5900000000001
48	4.89654551945602	10.630000000001
49	4.89654530756295	10.880000000001
50	4.8965315558478	10.9300000000003
51	4.89648916668353	11.1700000000019
52	4.89645958019856	11.25
53	4.89642481785619	11.4700000000012
54	4.89640606867171	11.5499999999993
55	4.89638973473067	11.8600000000006
56	4.8963713029356	11.9700000000012
57	4.89636636935616	12.2900000000009
58	4.89636601100328	12.380000000001
59	4.89635919142257	12.5600000000013
60	4.89635885068062	12.7000000000007
61	4.89631275244723	12.9200000000019
62	4.89631183066835	12.9900000000016
63	4.89624474845218	13.2400000000016
64	4.89624410765054	13.380000000001
65	4.89616292814995	13.5900000000001
66	4.89616250737742	13.7200000000012
67	4.89614169996479	13.9000000000015
68	4.89613641089784	13.9799999999996
69	4.89613089706577	14.0400000000009
71	4.8961010082792	14.1800000000003
72	4.89604475397051	14.2299999999996
73	4.89595361189792	14.2900000000009
74	4.89584494082136	14.369999999999
76	4.89583450828207	14.8499999999985
77	4.89577437823015	15.119999999999
78	4.89576100634129	15.2000000000007
80	4.89571828334506	15.4399999999987
81	4.89561620405663	15.5400000000009
82	4.89561053093749	15.6500000000015
84	4.89489336863975	16.1599999999999
85	4.8945058506704	16.7000000000007
87	4.89438141992553	17.2200000000012
88	4.89433358439662	17.3199999999997
90	4.89420091474506	17.8300000000017
91	4.89419297853809	18.0900000000001
93	4.89403496272563	18.3600000000006
94	4.89397735250732	18.4700000000012
96	4.8938762959121	18.7900000000009
97	4.89381782736263	18.9000000000015
99	4.89370641584485	19.0800000000017
101	4.89367423737152	19.4599999999991
103	4.89364139407786	20.0600000000013
104	4.89363937192609	20.2000000000007
106	4.89363442800124	20.7299999999996
108	4.893627978327	21.2200000000012
110	4.89361562769559	21.5900000000001
112	4.89361117715093	21.9099999999999
114	4.89360910417764	22.1599999999999
115	4.89360219673168	22.2200000000012
117	4.89358675649138	22.369999999999
119	4.8935517130707	22.5099999999984
121	4.8933901120267	22.7999999999993
124	4.89328776716662	23.0099999999984
126	4.89322565266912	23.119999999999
128	4.89315481208206	23.4300000000003
130	4.89313868283177	23.6100000000006
132	4.89312777039765	23.7700000000004
135	4.89311314305737	24.1500000000015
137	4.89310230341619	24.380000000001
139	4.89309734867515	24.5200000000004
142	4.89307643898411	24.9599999999991
144	4.89305168435284	25.0999999999985
146	4.89288836153937	25.3499999999985
149	4.89279157912552	26.0400000000009
151	4.89277719074111	26.4599999999991
154	4.89257737043759	27.1800000000003
157	4.89255486583472	27.5299999999988
159	4.8925247555971	27.9099999999999
162	4.89249099301389	28.2200000000012
165	4.89248622591889	28.5600000000013
168	4.89245493571465	29.2299999999996
171	4.89245233344318	30.2599999999984
173	4.89245031900256	30.5400000000009
176	4.89244630786074	30.9399999999987
179	4.89244332317341	31.5299999999988
183	4.89244112256294	32.1700000000019
186	4.89244080928133	32.7599999999984
189	4.89244055958939	33.5200000000004
192	4.89244037220195	33.9399999999987
195	4.89243976822625	34.3199999999997
199	4.89243890527395	35.0499999999993
202	4.89243841441836	35.7200000000012
206	4.89243792101941	36.5699999999997
209	4.89243759665258	37
213	4.89243730593197	37.4700000000012
216	4.89243594448843	37.6899999999987
220	4.89243017516616	38.0299999999988
224	4.89242344607118	38.7599999999984
228	4.89242239601838	39.4300000000003
231	4.89242226679884	39.9599999999991
235	4.89241761142351	40.5699999999997
239	4.89241511777921	41.0900000000001
244	4.89241409620421	42.0099999999984
248	4.8924128981562	42.5900000000001
252	4.89240046324289	43.369999999999
256	4.89238867162343	43.8199999999997
261	4.8923756888845	44.5499999999993
265	4.89237256892313	45.5999999999985
270	4.89236976391236	46.8899999999994
274	4.89236869808328	47.5299999999988
279	4.8923682480332	48.4399999999987
284	4.89236823567882	49.5400000000009
289	4.89165226707877	50.7400000000016
293	4.89162942155108	51.4000000000015
299	4.89161837362088	52.0600000000013
304	4.89111243864911	53.0800000000017
309	4.89097946301672	54.630000000001
314	4.89096191315829	55.8899999999994
319	4.89093132718087	56.6100000000006
325	4.89092308697395	57.8600000000006
330	4.89091890370324	58.4900000000016
336	4.89091109738579	59.5
342	4.89089659661449	60.2200000000012
348	4.89089271760516	61.0800000000017
354	4.89087088367191	61.9099999999999
360	4.89086810034905	63.6599999999999
366	4.89086761451142	65.0400000000009
372	4.89086636957413	65.7700000000004
379	4.89086381154135	66.5
385	4.89086003869914	67.2799999999988
392	4.89083049772295	68.1500000000015
398	4.8907516778596	68.9200000000019
405	4.89069043894282	70.0200000000004
412	4.89066553740473	71.2400000000016
419	4.89065793624084	72.2000000000007
426	4.89063981484412	73.2000000000007
434	4.89062385750665	74.3400000000001
441	4.89060717906315	75.2299999999996
448	4.8905627335051	76.1500000000015
456	4.89040843842873	76.9399999999987
464	4.89023831856918	77.5499999999993
472	4.89009565817961	78.6599999999999
480	4.88990921558251	79.4200000000019
488	4.88969430937524	81.1500000000015
497	4.8896110164874	82.4300000000003
505	4.88959320464984	83.6399999999994
514	4.88958107699919	84.2900000000009
522	4.88952541642523	86.1100000000006
531	4.88949275237508	87.5900000000001
540	4.88946066143795	89.3400000000001
550	4.88942284799193	90.6800000000003
559	4.88932471237869	91.7299999999996
569	4.88928669577715	93.2900000000009
578	4.88921731287323	94.3600000000006
588	4.88902011042025	95.4599999999991
598	4.88892435788139	96.7900000000009
609	4.88872783955514	98.1599999999999
619	4.88821249997932	99.3300000000017
630	4.88807518277874	101.029999999999
640	4.88790292898983	102.779999999999
651	4.88763899888633	104.610000000001
662	4.8876316941269	107.029999999999
674	4.88762646905063	108.950000000001
685	4.88754519794249	110.959999999999
697	4.88752580265484	113.490000000002
709	4.88745684551091	115.049999999999
721	4.88736241461303	117.34
733	4.88732617734178	119.139999999999
746	4.88716331652271	121.130000000001
759	4.88707487383538	122.650000000001
772	4.88691711668049	124.200000000001
785	4.88678942639281	125.849999999999
798	4.88658036416819	127.540000000001
812	4.88637259847877	128.900000000001
826	4.88620194645667	130.349999999999
840	4.8860996330308	132.029999999999
854	4.88604639083503	134.360000000001
869	4.88603805562979	136.939999999999
884	4.88603212988841	139.939999999999
899	4.88602118955554	141.48
914	4.88600109336604	143.080000000002
930	4.88598122619529	145.759999999998
946	4.88594845962248	148.27
962	4.88592471453776	150.639999999999
979	4.88591778977766	153.170000000002
995	4.88576978351619	155.080000000002
1012	4.88554414686485	156.790000000001
1030	4.8853377003845	158.860000000001
1047	4.88513993991107	160.57
1065	4.88500128787232	163.009999999998
1083	4.88484892355195	165.529999999999
1102	4.88459621775117	167.869999999999
1121	4.88446296801751	170.43
1140	4.88422661973599	173.470000000001
1159	4.88419640076196	176.549999999999
1179	4.88417187562747	179.970000000001
1199	4.88414565258861	182.599999999999
1220	4.88406245866124	186.040000000001
1241	4.88366311043465	190.5
1262	4.8834795418194	193.779999999999
1284	4.88278600129578	196.759999999998
1306	4.88261552189368	199.200000000001
1328	4.88157373997791	202.880000000001
1351	4.88156727526986	206.240000000002
1374	4.88145417420504	210.889999999999
1397	4.88082592216767	214.349999999999
1421	4.880188394616	217.09
1445	4.87962597016492	219.389999999999
1470	4.87907660463268	225.349999999999
1495	4.87860523492639	228.34
1521	4.8783372729844	231.549999999999
1547	4.87776098422649	235.670000000002
1573	4.875483770541	239.869999999999
1600	4.87490556116965	244.25
1628	4.87482583248397	247.389999999999
1655	4.87468696566272	249.77
1684	4.87437053664202	252.599999999999
1713	4.87425356153233	255.299999999999
1742	4.8738268251311	258.130000000001
1772	4.87365145894176	261.029999999999
1802	4.87358474462311	263.5
1833	4.87354585909292	265.610000000001
1864	4.873510230979	267.880000000001
1896	4.87347715385692	270.290000000001
1928	4.87344707551437	273.220000000001
1961	4.87332466960815	277.02
1995	4.87326556778843	280.689999999999
2029	4.87306142269405	283.849999999999
2064	4.87301243008469	288.700000000001
2099	4.87300214494673	292.41
2135	4.87295447833451	296.470000000001
2172	4.87290387450817	300.439999999999
2209	4.87284478856473	304.220000000001
2246	4.8728328258571	308.330000000002
2285	4.87274951970153	313.220000000001
2324	4.87265093128978	318.920000000002
2364	4.87259839233777	323.029999999999
2404	4.87247804319154	328.209999999999
2445	4.87245410539302	332.299999999999
2487	4.87240490388049	337.73
2530	4.87235024779422	343.009999999998
2573	4.87230535381348	347.650000000001
2617	4.87192450074805	355.400000000001
2662	4.87169153541827	363.170000000002
2707	4.87168099064092	366.889999999999
2754	4.87164751567129	373.209999999999
2801	4.87162773546184	377.73
2849	4.87160642400787	382.84
2897	4.87153401379112	388.18
2947	4.87152056125361	394.389999999999
2997	4.87130269849768	398.77
3048	4.87121541580274	405.650000000001
3101	4.87120817103165	412.790000000001
3154	4.87117504584449	419.650000000001
3208	4.87116967199117	425.810000000001
3262	4.87114367236521	431.670000000002
3318	4.8711156255391	436.830000000002
3375	4.87109265677822	443.110000000001
3433	4.8710701592772	449.240000000002
3491	4.87104430914852	455.150000000001
3551	4.87101356221502	460.52
3612	4.87100437615482	468.049999999999
3674	4.87099063086607	477.150000000001
3737	4.87095500159307	487.580000000002
3800	4.87092634426853	494.380000000001
3865	4.87089893228489	502.529999999999
3932	4.87085482308852	508.220000000001
3999	4.87080540884388	514.400000000001
4067	4.87072876615852	520.82
4137	4.87066004501269	528.07
4208	4.87063650400785	536.200000000001
4280	4.87059892389935	544.549999999999
4353	4.87051031478374	553.23
4427	4.87046238977147	561.41
4503	4.87042766279327	570.400000000001
4580	4.87040528688449	580.049999999999
4658	4.87034605719663	589.439999999999
4738	4.87003634963915	600.16


==> data/perfprof6-100-600-1-6.dat <==
iter	objfun	time
1	6.95325383903994	0.005594
2	5.85685042285944	0.012458
3	5.23985133014797	0.018537
4	4.62229680742446	0.026263
5	4.20151469044348	0.034068
6	3.95909160564898	0.044649
7	3.68938415992883	0.055204
8	3.55437384977822	0.065574
9	3.28365988530092	0.070733
10	3.18156674566909	0.081488
11	3.09421598303222	0.095024
12	3.00912856315825	0.105519
13	2.93312769023196	0.118387
14	2.93312769023196	0.131061
15	2.89089247210443	0.138762
16	2.87973776281457	0.15219
17	2.87120306969003	0.165679
18	2.85011747843265	0.17877
19	2.81600835868842	0.189633
20	2.76270657045704	0.20125
21	2.72761784329727	0.216691
22	2.70554514595047	0.235861
23	2.68669013554699	0.259316
24	2.68233508200009	0.281887
25	2.6650131591571	0.289465
26	2.6550997907475	0.305276
27	2.63932069874222	0.31664
28	2.57358274579421	0.328002
29	2.57358274579421	0.346806
30	2.54232260264169	0.35819
31	2.51516376419131	0.37365
32	2.50035030615963	0.396321
33	2.46680549237211	0.418917
34	2.41420889462356	0.434481
35	2.33165014682837	0.456225
36	2.33165014682837	0.47721
37	2.28303532035636	0.486084
38	2.27343819923799	0.504345
39	2.27343819923799	0.52218
40	2.26465538188044	0.531074
41	2.2623526534414	0.546874
42	2.25948258455744	0.565824
43	2.25713901369597	0.587713
44	2.25410023974186	0.609022
45	2.25196414789816	0.634412
46	2.24941985974871	0.659024
47	2.24751331793371	0.687215
48	2.24751331793371	0.715571
49	2.24516859663125	0.724895
50	2.24516859663125	0.740782
51	2.24460039213857	0.750444
52	2.24416673532605	0.763962
53	2.24345845477507	0.781057
54	2.2426220790656	0.805302
55	2.24173170518664	0.832554
56	2.23823097202053	0.853052
58	2.21056195731338	0.878585
59	2.21056195731338	0.890654
60	2.16614517076896	0.899715
61	2.1245409011699	0.908717
63	2.05869201005988	0.942246
64	2.05869201005988	0.963108
65	2.03350247234404	0.978113
67	2.02350320110102	1.036894
68	2.0158570084595	1.054781
70	2.0130152943022	1.116499
71	2.01211143976636	1.147973
73	2.00924968893051	1.186724
74	2.00832829535158	1.195869
76	2.00791249359171	1.231688
78	2.0072166111584	1.273812
79	2.00669935410198	1.298981
81	2.00605781830064	1.352551
83	2.00519887853765	1.398483
84	2.00511248137998	1.423184
86	2.00478198415698	1.490177
88	2.00444375373456	1.564319
90	2.00435546507612	1.633802
92	2.00423791233009	1.689691
94	2.00410168800599	1.746512
96	2.00398170285693	1.802121
98	2.00387114871946	1.859082
100	2.00377003522248	1.925558
102	2.003603168291	2.010525
104	2.00344904436144	2.067225
106	2.00328533692321	2.099961
109	2.00324019693473	2.137086
111	2.00319958821934	2.17598
113	2.00315926413516	2.209958
116	2.00309597532919	2.269862
118	2.00306081754098	2.309367
121	2.0030049486829	2.368072
123	2.00297091357255	2.407444
126	2.00291170560286	2.465568
129	2.00285280063426	2.520447
131	2.00281500896651	2.55588
134	2.00275558365771	2.60443
137	2.00268616092197	2.652318
140	2.00261900739095	2.700506
143	2.00253990734771	2.748593
146	2.00246242015724	2.796609
149	2.0023680109387	2.838074
152	2.0022620897519	2.876075
156	2.00209752421839	2.926604
159	2.00195471788152	2.964402
162	2.00179953143005	3.001565
166	2.00155698393287	3.045623
169	2.00115639732781	3.081319
173	1.99869143748506	3.132581
177	1.96073451447773	3.182522
180	1.82247574115773	3.213537
184	1.78324798714689	3.293858
188	1.76664179443079	3.361949
192	1.7562414509721	3.427337
196	1.74888608678838	3.499738
201	1.74418019134079	3.607295
205	1.74246051475692	3.677895
209	1.74114481557081	3.75761
214	1.73979419670197	3.863432
218	1.73888516206395	3.956434
223	1.73801280630256	4.078295
228	1.73737516153148	4.17644
232	1.73683669741752	4.28497
237	1.73665177821953	4.397296
243	1.73651774982543	4.508566
248	1.73641492168985	4.61314
253	1.7363068232039	4.718187
258	1.73621216442467	4.81893
264	1.73610443257492	4.93822
270	1.73600585897392	5.067323
275	1.73592447574273	5.192358
281	1.73583548165431	5.335825
287	1.73575250012739	5.478843
293	1.73567697797116	5.620716
300	1.73560523907919	5.79495
306	1.73557390776486	5.906036
312	1.73554233272337	6.026607
319	1.73550599833489	6.14822
326	1.73547234900205	6.26937400000001
333	1.73543936088207	6.395088
340	1.73540925029381	6.53085600000001
347	1.73537923606945	6.66664300000001
355	1.73534694111655	6.82877600000001
362	1.73532048455054	6.97493700000001
370	1.73529195930964	7.18957800000001
378	1.7352661709816	7.45438900000001
386	1.73524018782728	7.67793400000001
394	1.73521736493018	7.86860100000001
403	1.73520129889355	8.07080300000001
411	1.73519058119448	8.24991500000001
420	1.73517905824609	8.45522900000001
429	1.73516739580009	8.66850300000001
438	1.7351562210744	8.88874600000001
447	1.73514538233372	9.12845700000001
457	1.73513422278554	9.33512000000001
467	1.73512329766552	9.56046300000001
477	1.73511319899918	9.77570600000001
487	1.73510352082134	9.97656600000001
497	1.73509421564094	10.200619
508	1.73508404043862	10.552844
519	1.7350744470075	10.865701
530	1.73506500930958	11.121884
541	1.73505638419667	11.441681
553	1.73504990487979	11.721167
564	1.73504577053018	11.9616
576	1.73504139056757	12.250897
589	1.73503707037171	12.533416
601	1.73503318840281	12.772199
614	1.73502889738938	13.052761
627	1.73502486421105	13.316718
641	1.73502056535404	13.614199
654	1.73501664993598	13.932186
668	1.73501250930866	14.211813
683	1.73500819591928	14.505903
697	1.735004351802	14.781633
712	1.73500024473038	15.093655
727	1.73499633826584	15.435339
743	1.73499231495577	15.799795
759	1.73498846746974	16.228779
775	1.73498484023698	16.758009
791	1.73498127439708	17.169693
808	1.73497757667408	17.539408
825	1.73497406525368	17.929858
843	1.73497184187933	18.319992
861	1.73497027561846	18.701119
879	1.73496872148747	19.149568
898	1.73496710531576	19.530598
917	1.73496550561706	19.89993
937	1.73496385817145	20.30147
957	1.73496227162418	20.710475
977	1.73496072565104	21.185855
998	1.73495914668367	21.713466
1020	1.73495754314162	22.217134
1041	1.73495607001998	22.697724
1064	1.73495453844354	23.342803
1086	1.73495314374766	24.113577
1109	1.7349517597556	24.876651
1133	1.73495036906424	25.543293
1157	1.73494905477217	26.309856
1182	1.7349477862251	27.264061
1207	1.73494662251909	28.24646
1233	1.73494581237024	28.964729
1259	1.73494538795736	29.560703
1286	1.7349448620594	30.304608
1314	1.7349443445656	31.167336
1342	1.734943867381	31.89316
1370	1.73494341524143	32.58089
1400	1.73494299215303	33.324722
1430	1.7349425359114	34.158869
1460	1.73494240376423	34.857323
1491	1.73494229997635	35.584651
1523	1.73494219091118	36.259283
1556	1.73494207770097	36.963638
1589	1.73494196383265	37.7681880000001
1623	1.7349418471546	38.5841380000001
1657	1.73494173145712	39.3810080000001
1693	1.73494161039251	40.2181600000001
1729	1.73494149533408	41.0315590000001
1766	1.73494138651378	41.7212400000001
1803	1.73494128123152	42.4213630000001
1842	1.7349411720677	43.1534820000001
1881	1.73494106520086	43.9313330000001
1921	1.73494095748308	44.6536830000002
1962	1.73494084822662	45.5073560000001
2004	1.73494073851179	46.2729840000001
2047	1.7349406284735	47.0750140000001
2091	1.73494051760783	47.8915440000001
2135	1.73494040876585	48.7192730000002
2181	1.73494029711373	49.5349980000002
2227	1.73494018763367	50.3949940000002
2275	1.73494007569019	51.3415040000002
2324	1.73493996359185	52.4572150000002
2373	1.73493985431172	53.4341580000002
2424	1.7349397426288	54.5136220000002
2476	1.73493963155011	55.6003570000002
2528	1.73493952335532	56.7798120000001
2582	1.73493941436524	57.9458960000001
2637	1.73493930661893	59.0748650000001
2694	1.73493919727593	60.1352980000001
2751	1.73493909013517	61.1419340000001
2810	1.7349389784026	62.1954500000001
2870	1.73493886293143	63.3704410000001
2931	1.73493874855716	65.0980390000001
2994	1.73493863332565	66.6722250000002
3058	1.73493852007872	68.3518560000002
3123	1.73493841059405	69.9162140000002
3190	1.73493830232444	71.5137250000001
3258	1.73493821706763	72.8905520000001
3327	1.73493816041721	74.4257910000001
3398	1.7349381042836	76.0910350000001
3471	1.73493804805026	77.8001860000001
3545	1.73493799180703	79.5348670000001
3620	1.73493793557869	81.2907480000001
3698	1.73493788127018	82.9996270000001
3777	1.73493784748225	84.2336250000002
3857	1.73493781341684	85.5843510000002
3940	1.73493777833265	86.8076700000001
4024	1.73493774294988	88.0626720000002
4110	1.73493770696987	89.4141910000001
4197	1.73493767073125	90.652876
4287	1.73493763360876	91.971096
4378	1.73493759644237	93.5776669999999
4472	1.73493755823468	95.2010529999999
4567	1.7349375198105	96.633434
4665	1.734937480569	98.434081
4764	1.73493744132492	100.179531
4866	1.73493740110298	101.980026
4970	1.73493736041298	103.726367
5076	1.7349373192694	105.56483
5184	1.73493727768729	107.215706
5295	1.73493723520559	108.830963
5408	1.73493719251639	110.498419
5523	1.73493714925189	112.477347
5641	1.73493710534666	114.563567
5762	1.73493706082622	116.384175
5885	1.73493701580027	118.188691
6010	1.73493697066034	120.006527
6138	1.73493692478783	121.819427
6270	1.73493687795003	123.677741
6403	1.73493683114369	125.608972
6540	1.73493678360233	127.729915
6680	1.73493673543624	130.099901
6822	1.73493668709576	132.615244
6968	1.73493663792051	135.02388
7117	1.73493658818248	137.357163
7268	1.73493653847725	139.632784
7424	1.73493648758312	141.155744
7582	1.73493643657942	142.688467
7744	1.7349363848284	144.313196
7909	1.73493633257859	145.930496
8078	1.7349362797604	147.582481
8250	1.73493622644741	149.273204
8426	1.73493617240742	150.985738
8606	1.73493611763793	152.707843
8790	1.73493606212365	154.479942
8978	1.73493600582817	156.373872
9169	1.73493594895024	158.419091
9365	1.73493589101515	160.842434000001
9565	1.73493583221069	163.405345000001
9769	1.73493577249507	165.951101000001
9977	1.73493571182018	168.343971
10190	1.73493564990318	170.961516000001
10408	1.73493558655659	173.536329000001
10630	1.73493552206723	176.451517
10857	1.73493545601441	179.438346
11089	1.73493538841435	182.367685
11325	1.73493531941052	185.208399
11567	1.73493524830497	187.99958
11814	1.73493517531489	191.14355
12066	1.73493510027269	194.258495
12324	1.73493502281102	197.492469
12587	1.73493494311458	200.97976
12855	1.73493486111242	204.184768
13130	1.73493477606866	207.870961
13410	1.73493468849785	211.200276
13696	1.7349345979915	214.883505
13989	1.73493450412641	218.669659
14287	1.73493440740468	222.326213
14592	1.73493430707491	226.167662
14904	1.73493420284225	230.043989
15222	1.7349340948381	234.110631
15547	1.73493398268144	238.118039
15878	1.73493386652453	242.208881
16217	1.73493374547	246.446549
16563	1.73493361956412	250.651342
16917	1.73493348814112	254.994858
17278	1.7349333512799	259.492739
17647	1.73493320824679	264.242662
18023	1.73493305906951	268.909406
18408	1.73493290252285	274.16435
18801	1.73493273852745	280.662023
19202	1.73493256393674	286.538391999999
19612	1.73493237561772	293.555059
20031	1.73493217181149	300.061758999999
20458	1.73493195091089	306.946234999999
20895	1.73493170939981	314.717770999999
21341	1.73493144458186	321.694422
21796	1.73493111679352	328.398278
22262	1.73493055055281	335.854198999999
22737	1.73492991917141	343.017943999999
23222	1.73492922202617	347.936564999999
23718	1.73492845300277	353.157597999999
24224	1.73492760466534	358.289416999999
24741	1.73492665501358	364.381672
25269	1.73492549704274	370.642247999999
25808	1.73492314075155	376.958366999999
26359	1.73491991462443	383.39248
26922	1.73491595630081	390.523208
27497	1.7349048176939	398.733133
28083	1.73488598363905	408.371780999999
28683	1.73447178039108	418.788171999999
29295	1.41828842350069	433.100016999999
29920	1.41786983493059	447.232252999999
30559	1.41777606641126	462.092483999999
31211	1.41775963597119	475.926107999999
31877	1.41775385678669	492.699504999999
32558	1.41775112618911	511.155618999998
33253	1.4177497732735	522.168749999997
33962	1.41774908758495	532.389097999996
34687	1.41774857136559	544.099564999996
35428	1.41774810868808	556.550499999996
36184	1.4177476950715	572.218215999997
36956	1.41774748373292	585.562537999997
37745	1.41774732768583	600.008740999998


==> data/perfprof6-100-600-2-1.dat <==
iter	objfun	time
1	13.8946243104824	0
2	13.7672319251528	8.88000000000102
3	13.7122255530995	17.7299999999996
4	13.65930509979	26.1599999999999
5	13.621840504463	35.6699999999983
6	13.5840050190141	48.1499999999978
7	13.5426031123445	60.380000000001
8	13.4995635598933	71.9099999999999
9	13.4587554620788	84.1399999999994
10	13.4215605429244	96.1399999999994
11	13.3884243472697	109.91
12	13.3581763818025	123.119999999999
13	13.3298186345813	135.59
14	13.3027086287882	147.59
15	13.2765094801213	159.59
16	13.2510256828233	172.07
17	13.2261210991446	184.509999999998
18	13.2018576882767	196.829999999998
19	13.1785732601067	207.82
20	13.1565298658517	220.040000000001
21	13.1358751917379	232.469999999998
22	13.1166721520121	245.059999999998
23	13.0988706903223	256.68
24	13.0822736488036	269.259999999998
25	13.0666700723694	281.009999999998
26	13.0518684725012	292.969999999998
27	13.037622163742	305.799999999999
28	13.0237506206318	318.239999999998
29	13.0101180069266	331.59
30	12.9966374425104	344.860000000001
31	12.9833014361405	357.23
32	12.9701596785307	369.66
33	12.9573150378977	382.040000000001
34	12.9448483809297	394.84
35	12.932809028302	410.73
36	12.9212399851951	423.25
37	12.9101641556864	435.93
38	12.8995883040231	448.889999999999
39	12.889487748887	461.899999999998
40	12.8798207067457	474.689999999999
41	12.8705408846244	487.32
42	12.8616194928831	499.079999999998
43	12.8530183500392	511.849999999999
44	12.8447036611792	524.579999999998
45	12.8366531298886	536.82
46	12.8288439450583	549.149999999998
47	12.8212522510913	561.040000000001
48	12.8138615353841	573.860000000001
49	12.8066573749002	586.75
50	12.7996246628347	598.75
51	12.7927520626577	611.73


==> data/perfprof6-100-600-2-2.dat <==
iter	objfun	time
1	13.8946243104824	0
2	13.8797084007711	0.069999999999709
3	13.8679703940406	0.0800000000017462
4	13.8574823349109	0.0900000000001455
5	13.8483477177226	0.100000000002183
6	13.8399960368112	0.120000000002619
7	13.8322221075636	0.140000000003056
8	13.8249496171212	0.140000000003056
9	13.8181331446047	0.159999999999854
10	13.8117355504078	0.180000000000291
11	13.8057231001284	0.180000000000291
12	13.8000628980679	0.190000000002328
13	13.7947227222554	0.210000000002765
14	13.789671479339	0.220000000001164
15	13.7848800041643	0.240000000001601
16	13.7803219712469	0.25
17	13.7759748804487	0.260000000002037
18	13.7718206588952	0.280000000002474
19	13.7678440170085	0.290000000000873
20	13.7640260427183	0.30000000000291
21	13.7603359862114	0.319999999999709
22	13.7569087776141	0.330000000001746
23	13.7539112911457	0.340000000000146
24	13.7511555517275	0.360000000000582
25	13.748583968646	0.370000000002619
26	13.7461631765742	0.380000000001019
27	13.7438703759485	0.400000000001455
28	13.741688719373	0.409999999999854
29	13.7396050945102	0.420000000001892
30	13.7376089273881	0.440000000002328
31	13.7356914669883	0.450000000000728
32	13.7338453258681	0.460000000002765
33	13.7320650102711	0.470000000001164
34	13.7303450921018	0.479999999999563
35	13.7286802258951	0.5
36	13.7270660582483	0.510000000002037
37	13.7254987143763	0.520000000000437
38	13.7239747094087	0.530000000002474
39	13.7224908858741	0.55000000000291
40	13.7210443643714	0.569999999999709
41	13.7196325034156	0.580000000001746
42	13.7182528662048	0.590000000000146
43	13.7169031927895	0.600000000002183
44	13.7155813765382	0.620000000002619
45	13.714285444062	0.630000000001019
46	13.7130135379517	0.650000000001455
47	13.7117639018201	0.659999999999854
48	13.7105348672432	0.670000000001892
49	13.7093248422752	0.680000000000291
50	13.7081323012698	0.700000000000728
51	13.7069557757902	0.710000000002765
52	13.7057938464285	0.729999999999563
54	13.7035082997009	0.75
55	13.7023820249975	0.760000000002037
56	13.7012650197217	0.770000000000437
57	13.7001560097508	0.790000000000873
58	13.6990537333537	0.80000000000291
60	13.6968643681344	0.830000000001746
61	13.6957747764526	0.840000000000146
62	13.6946869043919	0.860000000000582
63	13.6935994860951	0.870000000002619
65	13.6914208818601	0.890000000003056
66	13.6903270887944	0.900000000001455
68	13.6881238433244	0.930000000000291
69	13.6870116447471	0.940000000002328
71	13.6847590147895	0.970000000001164
72	13.6836156568958	0.990000000001601
74	13.6812872880217	1.01000000000204
75	13.6800991468817	1.02000000000044
77	13.6776668686103	1.05000000000291
79	13.6751487725973	1.06999999999971
80	13.6738532503211	1.09000000000015
82	13.6711804680134	1.12000000000262
84	13.6683868211207	1.14000000000306
85	13.6669402086806	1.15000000000146
87	13.6639385828004	1.18000000000029
89	13.6607810400717	1.21000000000276
91	13.6574547316374	1.22999999999956
93	13.6539482062784	1.27000000000044
95	13.6502520028199	1.29000000000087
97	13.6463592944899	1.31999999999971
99	13.6422679386984	1.34000000000015
101	13.6379788679209	1.37000000000262
104	13.631184602814	1.40000000000146
106	13.6264304217086	1.43000000000029
108	13.6215155460119	1.46000000000276
110	13.6164614677376	1.47000000000116
113	13.6086757880662	1.51000000000204
115	13.603391103766	1.54000000000087
118	13.5953989138005	1.56999999999971
120	13.590071037412	1.59000000000015
123	13.582147471083	1.63000000000102
125	13.5769431448279	1.65000000000146
128	13.5692922417988	1.69000000000233
131	13.562776292719	1.72999999999956
134	13.556837260818	1.77000000000044
137	13.5511665646694	1.79000000000087
139	13.5475021970908	1.81999999999971
142	13.5421528792849	1.86000000000058
146	13.5352615319059	1.90000000000146
149	13.5302548975893	1.94000000000233
152	13.5253751132613	1.97999999999956
155	13.5206132436026	2.01000000000204
158	13.5159609647643	2.05000000000291
162	13.5099161050258	2.09000000000015
165	13.5054938394623	2.13000000000102
169	13.4997231914235	2.18000000000029
173	13.4940704847866	2.22999999999956
176	13.4898893082813	2.26000000000204
180	13.4844075741006	2.31000000000131
184	13.4792524439511	2.36000000000058
188	13.4743235919434	2.40999999999985
192	13.4695646643606	2.46000000000276
196	13.4649389897157	2.51000000000204
200	13.4604187151106	2.56000000000131
205	13.4548827996686	2.61000000000058
209	13.4505232521938	2.65999999999985
213	13.446208355094	2.71000000000276
218	13.4408572907816	2.77000000000044
223	13.4355326524916	2.83000000000175
228	13.4302164644623	2.89000000000306
232	13.4259591262687	2.94000000000233
237	13.4206200545798	3.01000000000204
243	13.4141738601514	3.09000000000015
248	13.4087605094695	3.15000000000146
253	13.4033048841596	3.21000000000276
259	13.3967013083601	3.29000000000087
264	13.3911541755296	3.36000000000058
270	13.3844541182821	3.43000000000029
276	13.3777227869261	3.52000000000044
282	13.3709826520652	3.59000000000015
288	13.3642603581775	3.67000000000189
294	13.3575848235016	3.75
300	13.3509851041895	3.81999999999971
307	13.3434172701612	3.90999999999985
313	13.3370700575184	3.9900000000016
320	13.3298530581749	4.08000000000175
327	13.322857275531	4.17000000000189
334	13.3160939412028	4.27000000000044
341	13.3095672200198	4.36000000000058
348	13.3032763334583	4.44000000000233
356	13.2963709600628	4.55000000000291
363	13.2905725758294	4.64000000000306
371	13.2842189138223	4.75
379	13.2781486051403	4.84000000000015
387	13.2723463505963	4.95000000000073
396	13.2661117945367	5.06000000000131
404	13.2608109440223	5.17000000000189
413	13.2551016028557	5.29000000000087
422	13.2496279900649	5.40999999999985
431	13.2443698708089	5.53000000000247
440	13.2393095193837	5.64000000000306
450	13.2338997126633	5.77000000000044
459	13.2292069868225	5.89000000000306
469	13.2241725803845	6.02000000000044
479	13.2193122961709	6.17000000000189
490	13.2141503682762	6.30000000000291
500	13.2096116659574	6.44000000000233
511	13.2047745130383	6.58000000000175
522	13.2000870691143	6.72000000000116
533	13.1955371570262	6.86000000000058
545	13.1907176081246	7.02000000000044
556	13.1864210796965	7.18000000000029
568	13.181865487896	7.38000000000102
581	13.1770671276591	7.59000000000015
593	13.1727506646447	7.78000000000247
606	13.1681850354246	8
619	13.1637229589248	8.21000000000276
632	13.159353089838	8.40999999999985
646	13.1547585476976	8.65000000000146
660	13.1503004144949	8.86000000000058
674	13.1459667197333	9.10000000000218
688	13.1417475024257	9.30000000000291
703	13.137343600234	9.54000000000087
718	13.1330502225115	9.77000000000044
734	13.1285814449662	10.010000000002
749	13.124486173793	10.2299999999996
766	13.1199439747054	10.5
782	13.1157550762887	10.760000000002
799	13.1113854958911	11.0400000000009
816	13.1070896653718	11.3199999999997
834	13.1026113838105	11.6100000000006
852	13.0981958372671	11.9099999999999
870	13.0938345036549	12.1700000000019
889	13.0892816216469	12.4300000000003
908	13.0847738558029	12.6800000000003
927	13.0803055338914	12.9300000000003
947	13.0756400059711	13.1900000000023
968	13.0707795775399	13.4700000000012
988	13.0661853243031	13.7400000000016
1010	13.0611703880513	14.0200000000004
1031	13.0564223662862	14.3000000000029
1054	13.0512685770603	14.5900000000001
1076	13.0463881210573	14.880000000001
1099	13.0413496564203	15.1700000000019
1123	13.0361739457227	15.4900000000016
1147	13.0310810093569	15.8100000000013
1172	13.025869758814	16.130000000001
1197	13.0207601710272	16.4700000000012
1223	13.015559604143	16.8199999999997
1249	13.010479179588	17.1599999999999
1276	13.0053338334788	17.5300000000025
1303	13.0003231087885	17.8900000000031
1331	12.9952689572024	18.2700000000004
1360	12.9901849564784	18.6599999999999
1389	12.9852505600681	19.0600000000013
1419	12.9802980101889	19.4600000000028
1450	12.9753356610767	19.8700000000026
1481	12.970522978291	20.2700000000004
1513	12.9657028345279	20.7000000000007
1545	12.9610232493116	21.130000000001
1579	12.9561945178986	21.5900000000001
1613	12.9515025878188	22.0400000000009
1647	12.9469368801114	22.5
1683	12.9422290800007	22.9799999999996
1719	12.937640446829	23.4799999999996
1756	12.9330375460908	23.9700000000012
1794	12.9284185447659	24.4900000000016
1832	12.9238982737961	25.010000000002
1872	12.919235815073	25.5500000000029
1912	12.9147015943552	26.0800000000017
1953	12.9101944564731	26.5900000000001
1995	12.9057106970085	27.1200000000026
2038	12.9012469017002	27.75
2082	12.8967998117398	28.4200000000019
2127	12.8923662531348	29.1200000000026
2172	12.8880381411976	29.8300000000017
2219	12.8836321812958	30.6000000000022
2267	12.8792368998036	31.3500000000022
2316	12.8748482536345	32.1100000000006
2365	12.8705495833953	32.7900000000009
2416	12.8661620133091	33.4799999999996
2468	12.8617704655976	34.1400000000031
2521	12.8573709982789	34.8700000000026
2576	12.8528783898078	35.6200000000026
2631	12.8484516296738	36.380000000001
2688	12.8439252069083	37.1500000000015
2745	12.8394537596028	37.9200000000019
2804	12.8348764727687	38.7299999999996
2865	12.8301925095491	39.5600000000013
2926	12.8255529765394	40.4099999999999
2989	12.8208043795107	41.2100000000028
3054	12.815948697654	42.0500000000029
3119	12.8111367000542	42.9600000000028
3186	12.8062230960644	43.880000000001
3255	12.8012140739651	44.7800000000025
3325	12.7961884617184	45.7000000000007
3397	12.7910815033362	46.6599999999999
3470	12.7859714873773	47.75
3544	12.7808642600499	49
3620	12.7756976522232	50.2700000000004
3698	12.7704854405204	51.5200000000004
3778	12.7652429032655	52.7200000000012
3859	12.7600325975463	53.8100000000013
3942	12.7548164028121	54.9400000000023
4027	12.7495949894111	56.1200000000026
4114	12.7443692718858	57.2900000000009
4202	12.7392022418695	58.4900000000016
4293	12.7339821327003	59.7200000000012
4385	12.7288295726797	60.9500000000007
4479	12.7236923580954	62.2200000000012
4576	12.718523473279	63.5500000000029
4674	12.7134347449761	64.8700000000026
4775	12.7083271714779	66.2400000000016
4877	12.7033063872911	67.7000000000007
4982	12.6982780625187	69.4400000000023
5089	12.6932958444308	71.2299999999996
5199	12.688318471399	72.9200000000019
5311	12.6833959872034	74.4400000000023
5425	12.6785306749143	75.9700000000012
5542	12.6736834409258	77.6000000000022
5661	12.6688986772019	79.5900000000001
5783	12.6641486209656	81.6200000000026
5907	12.6594847812413	83.4000000000015
6034	12.6548564172573	85.2800000000025
6164	12.6503179310014	87.6200000000026
6296	12.6458939959217	89.9900000000016
6432	12.6415090420469	92.380000000001
6570	12.6372268757507	95.1599999999999
6712	12.6329850504163	97.2800000000025
6856	12.6288425077821	99.0900000000001
7004	12.6247400560947	101.060000000001
7154	12.6207308164132	103.380000000001
7308	12.616758340759	105.970000000001
7465	12.6128463822851	108.260000000002
7626	12.6089674658928	110.460000000003
7790	12.605142755419	112.870000000003
7957	12.601367840519	115.630000000001
8129	12.59759483746	118.040000000001
8304	12.5938644724183	120.280000000002
8482	12.590171313395	122.860000000001
8665	12.5864697244962	125.920000000002
8851	12.5827955949643	128.630000000001
9041	12.5791234887872	131.100000000002
9236	12.5754293550092	133.950000000001
9435	12.5717271348388	137.16
9638	12.568011252736	139.760000000002
9845	12.5642763840747	142.68
10057	12.5605000063048	146.210000000003
10273	12.5566961665737	149.25
10494	12.5528444247387	152.240000000002
10720	12.5489433563754	155.25
10950	12.5450097750262	158.670000000002
11186	12.5410104705247	162.330000000002
11427	12.5369646858401	165.580000000002
11672	12.5328918479261	169.120000000003
11924	12.5287457387404	173.09
12180	12.5246157463498	176.580000000002
12442	12.5204511819855	180.150000000001
12710	12.5162507709899	184.200000000001
12983	12.5120324355964	188.470000000001
13262	12.5077880186407	192.300000000003
13548	12.5035975219073	197.09
13839	12.4994517631814	201.07
14137	12.4953158802366	205.140000000003
14441	12.4912035608265	209.780000000002
14752	12.4871025864328	214.48
15069	12.4830277027941	218.82
15393	12.478967390185	223.25
15724	12.4749230840269	227.860000000001
16063	12.470884018137	233.080000000002
16408	12.466874597821	237.93
16761	12.4628717613767	243.57
17122	12.4588761794144	248.810000000001
17490	12.4548988497528	254.5
17866	12.4509286045322	260.210000000003
18251	12.4469549943539	265.740000000002
18643	12.4429981692088	271.780000000002
19044	12.4390372328786	277.030000000002
19454	12.4350719501563	282.530000000002
19872	12.431111309349	289.060000000001
20300	12.4271381111518	295.490000000002
20737	12.4232442668503	301.790000000001
21183	12.4194542444259	308.84
21638	12.4157402952588	315.810000000001
22104	12.412077739931	322.370000000003
22579	12.4084792546096	329.790000000001
23065	12.404928636416	337.400000000001
23561	12.4014330768653	344.700000000001
24068	12.3979852239756	352.110000000001
24586	12.3945846645252	359.700000000001
25115	12.3912304149618	367.050000000003
25655	12.3879209702495	375.210000000003
26207	12.3846485765794	383.670000000002
26771	12.3814115637744	393.920000000002
27347	12.3782080036411	402.040000000001
27935	12.3750357961706	410.580000000002
28536	12.3718875651215	419.310000000001
29150	12.3687614459535	427.740000000002
29777	12.3656554561256	437.060000000001
30417	12.3625674999833	446.560000000001
31072	12.3594860700202	456.27
31740	12.3564185547552	466.200000000001
32423	12.3533535565588	476.460000000003
33120	12.3502933165895	486.580000000002
33833	12.3472267243904	495.740000000002
34561	12.3441556596189	506.670000000002
35304	12.3410773581994	517.560000000001
36064	12.3379807942979	529.100000000002
36839	12.3348712120217	540.780000000002
37632	12.331733625643	551.670000000002
38441	12.3285730233017	563.850000000002
39268	12.325378666432	575.330000000002
40113	12.3221478586946	587.59
40976	12.3188780888555	600.010000000002


==> data/perfprof6-100-600-2-3.dat <==
iter	objfun	time
1	13.8946243104824	0.0599999999976717
2	13.8797084007711	0.0900000000001455
3	13.8592445053587	0.0999999999985448
4	13.8354063509599	0.130000000001019
5	13.8116090024132	0.149999999997817
6	13.7893691172067	0.180000000000291
7	13.7701248564882	0.200000000000728
8	13.7521377910697	0.209999999999127
9	13.7373862572618	0.239999999997963
10	13.7246198779876	0.25
11	13.7132445940119	0.279999999998836
12	13.7028520856644	0.299999999999272
13	13.6934840115396	0.309999999997672
14	13.6850736270267	0.329999999998108
15	13.6774712123344	0.360000000000582
16	13.6705254031013	0.380000000001019
17	13.6641268134518	0.409999999999854
18	13.6581987508585	0.419999999998254
19	13.6526801133122	0.450000000000728
20	13.6475184520669	0.469999999997526
21	13.6426694750761	0.489999999997963
22	13.6380964225777	0.509999999998399
23	13.6337679932951	0.529999999998836
24	13.6296566016197	0.549999999999272
25	13.625737861847	0.569999999999709
26	13.6219936110044	0.590000000000146
27	13.6184078207151	0.599999999998545
28	13.6149651654283	0.619999999998981
29	13.6116524431374	0.639999999999418
30	13.6084577142127	0.659999999999854
31	13.6053701628774	0.669999999998254
32	13.6023799479314	0.700000000000728
33	13.5994779669702	0.709999999999127
34	13.5966556209373	0.729999999999563
35	13.5939046549334	0.739999999997963
36	13.5912170899248	0.759999999998399
37	13.5885852155117	0.779999999998836
38	13.5860016025268	0.799999999999272
39	13.5834591040289	0.809999999997672
40	13.5809508319531	0.819999999999709
41	13.5784701118998	0.829999999998108
42	13.5760104264794	0.849999999998545
43	13.5735653577068	0.860000000000582
44	13.5711285348857	0.869999999998981
45	13.5686935905455	0.880000000001019
46	13.5662541254478	0.899999999997817
47	13.5638036846695	0.899999999997817
48	13.5613357473386	0.919999999998254
49	13.5588437347816	0.930000000000291
50	13.5563211180831	0.93999999999869
51	13.5537647487551	0.959999999999127
52	13.5511680141474	0.969999999997526
53	13.5485227544223	0.979999999999563
54	13.5458222235299	0.989999999997963
55	13.5430598946809	1.0099999999984
56	13.5402295943238	1.02000000000044
58	13.534342647021	1.04000000000087
59	13.5312761238121	1.04999999999927
60	13.5281220674357	1.05999999999767
61	13.5248773634612	1.07999999999811
63	13.5181086984007	1.11000000000058
64	13.5145841037191	1.11999999999898
65	13.5109678205934	1.13000000000102
67	13.5034740411467	1.14999999999782
68	13.4996067454287	1.15999999999985
70	13.4916645123978	1.18999999999869
71	13.487604460946	1.20999999999913
73	13.4793418003918	1.22999999999956
74	13.4751500069883	1.23999999999796
76	13.4666566851203	1.27000000000044
77	13.4623509970414	1.27999999999884
79	13.4535854654411	1.29999999999927
81	13.4448459390165	1.31999999999971
83	13.4360797641623	1.34999999999854
84	13.4318288851689	1.36000000000058
86	13.4236204464887	1.38000000000102
88	13.415666802237	1.40999999999985
90	13.4079630038992	1.43000000000029
92	13.4005458270767	1.45999999999913
94	13.3934028330204	1.48999999999796
96	13.386478114076	1.5099999999984
98	13.3797087868888	1.54000000000087
100	13.3730540442982	1.55999999999767
102	13.3664842544725	1.57999999999811
104	13.359969795461	1.61000000000058
106	13.3534838655783	1.63999999999942
109	13.3437547552135	1.68000000000029
111	13.3372230638073	1.70000000000073
113	13.3306174715458	1.72999999999956
116	13.32055496316	1.77000000000044
118	13.3137752630596	1.79999999999927
121	13.3035708981355	1.84000000000015
124	13.2933629989479	1.86999999999898
126	13.2865571583629	1.89999999999782
129	13.2763528608704	1.93999999999869
132	13.2661884117196	1.98999999999796
134	13.2594593960163	2.0099999999984
137	13.249450700776	2.04999999999927
140	13.239546881296	2.09000000000015
143	13.2297638847314	2.13000000000102
146	13.2201153958797	2.16999999999825
150	13.2074391874429	2.22999999999956
153	13.1980455889223	2.2599999999984
156	13.188752787912	2.30999999999767
159	13.1795912653533	2.34999999999854
163	13.167630253782	2.39999999999782
166	13.1588584467412	2.43999999999869
170	13.1474167850732	2.48999999999796
173	13.1390572307417	2.52999999999884
177	13.128189389413	2.59000000000015
181	13.1176402528225	2.63000000000102
185	13.1074412167943	2.68999999999869
189	13.0975707600945	2.72999999999956
193	13.0879641545549	2.77999999999884
197	13.0785322817121	2.82999999999811
201	13.0692582993429	2.88999999999942
206	13.0578998843155	2.95000000000073
210	13.0490198465093	3
214	13.0402872660532	3.04999999999927
219	13.0295206921955	3.11999999999898
224	13.0189183110872	3.18000000000029
229	13.0084549724588	3.23999999999796
233	13.0001303490923	3.29999999999927
238	12.9897439852329	3.36000000000058
244	12.9773009749517	3.43000000000029
249	12.9669702821528	3.5
254	12.956743374621	3.56999999999971
260	12.9445100158787	3.63999999999942
265	12.9342559559406	3.70000000000073
271	12.9218656151695	3.77999999999884
277	12.9094626359441	3.84999999999854
283	12.8971252105311	3.93000000000029
289	12.8848986739216	4
295	12.8728274103158	4.09000000000015
301	12.8609001631365	4.16999999999825
308	12.8474012105365	4.2599999999984
314	12.8362179420767	4.32999999999811
321	12.8236234951824	4.41999999999825
328	12.811528454054	4.5099999999984
335	12.7999159839036	4.59999999999854
342	12.7887721135962	4.68999999999869
349	12.7780863562005	4.77999999999884
357	12.7664062844952	4.88999999999942
365	12.7552098436046	4.98999999999796
372	12.7457488597822	5.06999999999971
380	12.7353379260851	5.18000000000029
388	12.7253518064802	5.27999999999884
397	12.7145427717219	5.38999999999942
405	12.7053078868413	5.48999999999796
414	12.6953229192084	5.61000000000058
423	12.6857191951583	5.72999999999956
432	12.6765927693092	5.84999999999854
441	12.6678939175877	5.95999999999913
451	12.6585089975747	6.07999999999811
460	12.6504634804558	6.21999999999753
470	12.6418534203299	6.36999999999898
480	12.6335576685887	6.54000000000087
491	12.6247674457257	6.71999999999753
501	12.6170514222084	6.86999999999898
512	12.6088390991756	7.04999999999927
523	12.600888751064	7.21999999999753
534	12.5931664070674	7.39999999999782
546	12.5849627246053	7.57999999999811
557	12.5776098370887	7.7599999999984
569	12.5697341154273	7.95000000000073
581	12.5619784170257	8.13999999999942
594	12.5536834173168	8.34999999999854
607	12.5455009735604	8.55999999999767
620	12.5375753610448	8.7599999999984
633	12.531319869133	8.96999999999753
646	12.5217500559453	9.20000000000073
660	12.5162778070267	9.43999999999869
674	12.5056092135059	9.68000000000029
689	12.496728581238	9.95999999999913
704	12.4893240706825	10.2199999999975
719	12.4804637211389	10.4799999999996
734	12.4744406846587	10.739999999998
750	12.4643077508458	11.0200000000004
766	12.4556118788565	11.2700000000004
782	12.4483605415336	11.489999999998
799	12.4388227515213	11.7199999999975
816	12.4300353437014	11.9500000000007
834	12.4221001029193	12.1899999999987
852	12.4129820367128	12.4300000000003
870	12.4042808842735	12.6699999999983
889	12.3975241265492	12.9099999999999
908	12.3875470074796	13.1699999999983
927	12.379066479353	13.4199999999983
947	12.372241038171	13.6899999999987
967	12.3628357044352	13.9599999999991
988	12.3541819357089	14.239999999998
1009	12.3479298002337	14.5
1031	12.3384361243357	14.7999999999993
1053	12.3295814144423	15.0999999999985
1076	12.3212410659949	15.4099999999999
1099	12.3131666724837	15.7099999999991
1122	12.3053740065415	16.0299999999988
1146	12.2977528023914	16.3499999999985
1171	12.2901313787609	16.6800000000003
1196	12.282762703747	17.0499999999993
1222	12.2753832151679	17.4199999999983
1248	12.2683092377602	17.7999999999993
1275	12.2612012605157	18.1899999999987
1302	12.2542846010299	18.5900000000001
1330	12.2472563484428	18.989999999998
1358	12.2405352703759	19.3999999999978
1388	12.233544827441	19.8299999999981
1417	12.226970875803	20.239999999998
1448	12.2201786037988	20.6899999999987
1479	12.213750110732	21.130000000001
1510	12.2062626078864	21.6699999999983
1543	12.1991028087169	22.2599999999984
1576	12.1925194419633	22.8400000000001
1610	12.1854925330556	23.4599999999991
1644	12.1791071387615	24.0699999999997
1680	12.1727781607037	24.7099999999991
1716	12.1668463591872	25.3499999999985
1752	12.1613025040612	25.9799999999996
1790	12.1559962337184	26.5699999999997
1828	12.1502428426425	27.1399999999994
1867	12.1451179579821	27.7000000000007
1908	12.1400691023291	28.2799999999988
1948	12.1356421209667	28.8600000000006
1990	12.1304005579075	29.4799999999996
2033	12.1257835352972	30.0900000000001
2076	12.1211789713685	30.7000000000007
2121	12.1166646287957	31.2999999999993
2167	12.112139458515	32.119999999999
2213	12.1079193471036	32.9300000000003
2260	12.1035973385321	33.7700000000004
2309	12.0996981862552	34.6399999999994
2358	12.0952452395306	35.5200000000004
2409	12.091005573284	36.4199999999983
2461	12.0868489415088	37.1699999999983
2513	12.0828207392735	37.9199999999983
2567	12.0787617198727	38.7000000000007
2622	12.0747495243692	39.489999999998
2679	12.0707171387483	40.3199999999997
2736	12.0668137901724	41.1499999999978
2795	12.0629470105963	42.1399999999994
2855	12.0590080982077	43.2199999999975
2916	12.0551950687909	44.2999999999993
2978	12.0515332476581	45.3999999999978
3042	12.0476738854481	46.5200000000004
3108	12.0440225683665	47.4799999999996
3174	12.0402525252048	48.4399999999987
3242	12.0365889938707	49.4300000000003
3312	12.0329863329421	50.4300000000003
3383	12.0293196274303	51.4599999999991
3455	12.0257425640822	52.75
3529	12.0221778986491	54.0599999999977
3605	12.0186225659961	55.4300000000003
3682	12.0151268068186	56.75
3761	12.0116695084328	57.8899999999994
3842	12.0081587216728	59.0699999999997
3924	12.0047484999083	60.2299999999996
4009	12.0015075600047	61.489999999998
4095	11.9979619083129	62.9399999999987
4182	11.994625059345	64.3899999999994
4272	11.9912932973861	65.8999999999978
4364	11.9879870799508	67.2799999999988
4457	11.9847415639672	68.630000000001
4553	11.9814915839608	70.0200000000004
4650	11.9783252296902	71.4199999999983
4750	11.9750942111173	72.8899999999994
4852	11.9719826875975	74.369999999999
4956	11.9688034446986	75.7900000000009
5062	11.9656891756365	77.2199999999975
5171	11.9625962663432	78.7700000000004
5282	11.9596016030612	80.3499999999985
5395	11.9564631130121	81.9799999999996
5511	11.9534277920972	83.8899999999994
5629	11.9504747838196	85.75
5750	11.9474824731238	87.9799999999996
5873	11.9445728045745	90.6599999999999
5999	11.9415511011312	93.2599999999984
6128	11.9386722504386	95.2599999999984
6259	11.9357542824658	97.0499999999993
6393	11.9328859986049	98.8600000000006
6530	11.930044122244	100.709999999999
6670	11.9272381608063	102.619999999999
6813	11.9244161565733	104.689999999999
6959	11.9216687579984	106.860000000001
7109	11.9188816504438	109.559999999998
7261	11.9161528240727	112.130000000001
7417	11.9134747705235	114.389999999999
7576	11.9107211213611	116.559999999998
7738	11.9080455715665	118.880000000001
7904	11.9053868362697	121.290000000001
8074	11.9027355472488	123.68
8247	11.9001292873723	126.009999999998
8424	11.897501455124	128.399999999998
8604	11.8949129903583	130.829999999998
8789	11.892329393105	133.469999999998
8977	11.8897568897635	136
9170	11.8872054321071	138.799999999999
9367	11.8846452315857	141.579999999998
9567	11.8821277179245	145.079999999998
9773	11.8795416183534	148.41
9982	11.8770032339796	151.450000000001
10196	11.8744619812486	154.559999999998
10415	11.8719170940846	157.719999999998
10638	11.8694028180019	160.799999999999
10866	11.866829451591	164.009999999998
11099	11.8642702068231	167.43
11337	11.8617290709888	171.669999999998
11581	11.8591061292721	175.32
11829	11.8565161379849	179.27
12083	11.8539113890325	183.329999999998
12342	11.8513015936007	187.07
12606	11.8487019456786	190.77
12877	11.8460446240878	195.189999999999
13153	11.8433994478905	199.59
13435	11.840750405629	203.82
13723	11.8380864106674	208.469999999998
14017	11.8354315677629	212.700000000001
14318	11.83276053983	217.889999999999
14625	11.8301033648181	222.029999999999
14939	11.8274308448476	227.07
15259	11.8248004336072	231.75
15586	11.8221585698817	236.869999999999
15920	11.8195540563502	241.799999999999
16262	11.8169222061948	246.68
16610	11.8143472001618	252.380000000001
16967	11.8117907208759	257.66
17330	11.8092765914868	263.829999999998
17702	11.8068144879988	269.200000000001
18082	11.8043470251511	274.880000000001
18470	11.8019092287339	280.759999999998
18866	11.7995344066018	286.369999999999
19270	11.7971907958675	292.619999999999
19683	11.7948905092239	298.399999999998
20105	11.7926095758208	305.369999999999
20537	11.7903647149708	311.57
20977	11.7881690587529	317.880000000001
21427	11.7859756042233	324.329999999998
21886	11.7838106805722	331.630000000001
22356	11.7816728229283	339.329999999998
22835	11.7795569517023	346.049999999999
23325	11.7774386770282	353.099999999999
23825	11.775344427166	359.98
24336	11.773255685426	367.309999999998
24858	11.7711767131527	374.82
25391	11.7691145349685	383.02
25935	11.7670376499063	392.41
26492	11.7649742437723	401.07
27060	11.7629066913599	410.139999999999
27640	11.7608531298721	419.219999999998
28233	11.7587849764643	427.829999999998
28838	11.7567272017736	437.439999999999
29456	11.7546753469495	446.049999999999
30088	11.7526261164794	456.009999999998
30733	11.7505615485705	465.93
31392	11.7485006481996	476.309999999998
32066	11.7464436634058	486.790000000001
32753	11.7443903666414	497.360000000001
33456	11.7423380839567	507.279999999999
34173	11.7402914287819	517.18
34906	11.7382347751482	528.5
35655	11.7361723075551	539.59
36419	11.7341155119407	550.809999999998
37200	11.7320595532305	563.09
37998	11.7300058762545	575.439999999999
38813	11.7279359881428	587.209999999999
39645	11.7258723610993	600


==> data/perfprof6-100-600-2-4.dat <==
iter	objfun	time


==> data/perfprof6-100-600-2-5.dat <==
iter	objfun	time
1	13.8946040972446	0.510000000002037
2	13.8945938906859	0.55000000000291
3	13.8945640264452	0.960000000002765
4	13.8945489749759	1.02000000000044
5	13.894526529725	1.33000000000175
6	13.8945240459864	1.39000000000306
7	13.8945189215576	1.71000000000276
8	13.8945110726865	1.75
9	13.8945091258855	2.05000000000291
10	13.8945014911445	2.10000000000218
11	13.8945011004217	2.4800000000032
12	13.8944919492802	2.53000000000247
13	13.8944911653346	2.79000000000087
14	13.894486675087	2.83000000000175
15	13.8944788276298	3
16	13.8944782593078	3.07000000000335
17	13.8944702199369	3.28000000000247
18	13.8944700732478	3.39000000000306
19	13.8944689415142	3.59000000000015
20	13.8944674549736	3.63000000000102
21	13.89446726233	3.69000000000233
22	13.8944653398207	3.7300000000032
23	13.8944583180363	3.82000000000335
24	13.8944508668812	3.86000000000058
25	13.8944320497086	3.90999999999985
26	13.8944202632883	4.12000000000262
27	13.8943878714898	4.17000000000189
28	13.8943847829926	4.54000000000087
29	13.8943489085004	4.60000000000218
30	13.8943456734178	4.64000000000306
31	13.8943167084039	5.02000000000044
32	13.8943142656288	5.08000000000175
33	13.8942882571824	5.40000000000146
34	13.8942862711034	5.47000000000116
35	13.894238838267	5.79000000000087
36	13.8942373113917	5.93000000000029
37	13.8942265141093	6.15000000000146
38	13.8942258287544	6.20000000000073
39	13.8942109686044	6.30000000000291
40	13.8941748275597	6.35000000000218
41	13.8941493559724	6.40000000000146
42	13.8941462463249	6.76000000000204
43	13.8941451523995	6.81000000000131
44	13.894138027849	7.06000000000131
45	13.89413791394	7.36000000000058
46	13.8941350761378	7.42000000000189
47	13.8941321946158	7.92000000000189
48	13.8941311105534	8.01000000000204
49	13.8941277543863	8.31000000000131
50	13.8941276459198	8.40999999999985
51	13.8941248197643	8.57000000000335
52	13.8941241819332	8.68000000000029
53	13.8941207211339	8.81000000000131
54	13.8941204521501	8.92000000000189
55	13.8941116886475	9.27000000000044
56	13.8940996983322	9.35000000000218
57	13.8940848353504	9.47000000000116
58	13.8940821374134	9.92000000000189
59	13.8940668706679	10
60	13.8940414105861	10.4099999999999
61	13.8940406509594	10.510000000002
63	13.8940261509062	10.9900000000016
64	13.8940208181075	11.2800000000025
65	13.8940186722976	11.3600000000006
66	13.8940058013885	11.6900000000023
67	13.8940057540489	11.7800000000025
68	13.8939938214536	12.010000000002
69	13.8939932851754	12.130000000001
70	13.8939847144547	12.2700000000004
72	13.8939114905943	12.6200000000026
73	13.8938527451252	12.6900000000023
74	13.8937295444766	13.0900000000001
75	13.8936901869775	13.1800000000003
77	13.8936820270748	13.4400000000023
78	13.8936771327317	13.5500000000029
79	13.8936606526404	13.8600000000006
81	13.8936133755485	14.260000000002
82	13.893596248511	14.3300000000017
84	13.8935566588049	14.7000000000007
85	13.8934944448212	14.9800000000032
87	13.8934488609537	15.25
88	13.893441669009	15.3100000000013
90	13.8933112293308	15.630000000001
91	13.8932941793474	15.6900000000023
93	13.8932918644226	16.0200000000004
94	13.8932797084446	16.2000000000007
96	13.893274555006	16.380000000001
98	13.8932541535407	16.6100000000006
99	13.8932502898716	16.7100000000028
101	13.8932406328302	17.1100000000006
103	13.8932278333915	17.4400000000023
104	13.8932154039056	17.760000000002
106	13.8932080096418	18.1500000000015
108	13.8932026570639	18.510000000002
110	13.8931952660388	18.9800000000032
112	13.8931940433069	19.4400000000023
114	13.8931891285126	19.6900000000023
116	13.893188984223	19.880000000001
118	13.8931856928236	20.1700000000019
120	13.8931823216156	20.4400000000023
122	13.8931762679904	20.6100000000006
124	13.8931696470401	20.8100000000013
126	13.8931591878003	20.9300000000003
128	13.8931579708623	21.2200000000012
130	13.893142868851	21.4800000000032
133	13.8931148906989	21.8300000000017
135	13.8930831257714	22.2400000000016
137	13.8930654658687	22.4600000000028
140	13.8930587049126	23.1500000000015
142	13.8930557556285	23.4800000000032
144	13.8930547121585	23.760000000002
147	13.8930489522172	24.1200000000026
149	13.8930446307667	24.3000000000029
152	13.89294272413	24.8400000000001
155	13.8928736717641	25.2700000000004
157	13.8928562986787	25.5900000000001
160	13.8928365129148	25.8700000000026
163	13.8928289926517	26.1599999999999
166	13.892827302603	26.4600000000028
168	13.8928266768191	26.6500000000015
171	13.8928248860814	27.0700000000033
174	13.8928240873795	27.3200000000033
177	13.8927992628488	27.7900000000009
180	13.8927862123271	28.1700000000019
184	13.8927654954455	28.8200000000033
187	13.8927620344006	29.1900000000023
190	13.8927481839739	29.4300000000003
193	13.8927265089699	29.8400000000001
196	13.8927115306776	30.25
200	13.8926863018558	30.7900000000009
203	13.8926693531357	31.0400000000009
207	13.8926321578965	31.6700000000019
210	13.8926312085347	32.5
214	13.8926302085757	33.1500000000015
218	13.8926295562301	33.8400000000001
221	13.8926293795083	34.130000000001
225	13.8926288147991	34.7400000000016
229	13.8926287068824	35.2300000000032
233	13.8926282221502	35.7000000000007
237	13.8926275923151	36.3200000000033
241	13.8926270175997	36.8900000000031
245	13.8926266361263	37.5200000000004
250	13.8926261172875	38.0200000000004
254	13.892618942725	38.4800000000032
258	13.8925931782911	39.0700000000033
263	13.892590310277	40.0400000000009
267	13.8925887754625	40.7400000000016
272	13.8925839211349	41.5200000000004
277	13.892503958733	42.1599999999999
281	13.8924828884761	43.010000000002
286	13.8924818696301	44.3300000000017
291	13.8924816025383	45.1100000000006
296	13.8924814973838	45.8200000000033
301	13.8924814949255	46.6100000000006
306	13.8924814585579	47.4099999999999
312	13.8924805180044	48.2700000000004
317	13.8924703521078	48.9000000000015
323	13.8924681341217	49.5900000000001
328	13.8924438490311	50.0400000000009
334	13.8923984457832	51.3000000000029
339	13.892391069176	52.2900000000009
345	13.8923859288926	53.7100000000028
351	13.8923813027151	54.8300000000017
357	13.8923804149674	55.7100000000028
364	13.8923797247232	56.8000000000029
370	13.8923793291696	57.4800000000032
376	13.8923790926308	58.1100000000006
383	13.8923782703356	58.880000000001
389	13.8923778732701	59.7200000000012
396	13.8923692939046	60.8600000000006
403	13.8923644115987	62.4500000000007
410	13.8923643650818	63.4900000000016
417	13.8923641668608	64.3400000000001
424	13.8923637930244	65.4700000000012
431	13.8923636753076	66.8400000000001
439	13.8923635488475	68.2400000000016
446	13.8923635218916	69.3500000000022
454	13.8923634447534	70.4600000000028
462	13.892363302334	71.5500000000029
470	13.8923628222252	72.8600000000006
478	13.8923625071656	74.0200000000004
486	13.8923624541993	75.130000000001
494	13.8923623803103	76.3000000000029
503	13.8923563927905	77.8400000000001
512	13.8923547432977	79.1200000000026
520	13.8923539436526	80.1599999999999
529	13.8923530826154	81.4500000000007
539	13.8923526104064	82.9800000000032
548	13.8923499188521	84.2000000000007
557	13.8923491453187	85.1800000000003
567	13.8923456972889	86.4500000000007
577	13.8918153286233	87.6800000000003
587	13.891269985075	89.25
597	13.8908894958991	90.6200000000026
607	13.8908443230365	92.2200000000012
617	13.8908101901897	94.1200000000026
628	13.8907332507019	95.8300000000017
639	13.8907328746349	97.3400000000001
650	13.8907275728024	98.6700000000019
661	13.8907226082514	100.260000000002
673	13.8906781319616	102.070000000003
684	13.8906591837715	103.470000000001
696	13.8906093791424	105.52
708	13.8905938562463	107.43
720	13.8905779048494	109.200000000001
732	13.8905717389645	111.230000000003
745	13.8905554493337	113.18
758	13.8905463868182	115.320000000003
771	13.8905358895539	117.130000000001
784	13.8905355510478	119.370000000003
798	13.8903782839277	121.66
812	13.8903461087022	123.740000000002
826	13.8903427708784	125.760000000002
840	13.8903297322335	128.190000000002
854	13.8903264778199	130.310000000001
869	13.8903171893578	132.650000000001
884	13.8903057175056	135.110000000001
899	13.8902450044735	137.09
915	13.8901986332367	139.610000000001
930	13.8894610699355	142.050000000003
947	13.8894382371504	144.490000000002
963	13.8894203494965	146.710000000003
979	13.8893843482477	148.950000000001
996	13.8893677050748	150.970000000001
1013	13.8893583369441	153.480000000003
1031	13.8893306409649	156.220000000001
1049	13.8892542762792	159.140000000003
1067	13.8890976375534	161.870000000003
1085	13.8890427018034	164.560000000001
1104	13.888429268616	167.070000000003
1123	13.8873885519183	169.940000000002
1142	13.8873594653359	172.510000000002
1162	13.8873157145079	175.290000000001
1182	13.8872969598081	177.940000000002
1202	13.8872702160978	180.970000000001
1223	13.8871592617855	183.890000000003
1244	13.8870512050048	186.800000000003
1266	13.8870386396165	189.540000000001
1287	13.8863158542005	192.120000000003
1310	13.8863086941367	195.950000000001
1332	13.8863066061146	198.780000000002
1355	13.8863023180932	202.240000000002
1379	13.8863006562027	205.980000000003
1402	13.88629100721	208.550000000003
1426	13.8862200383163	212.280000000002
1451	13.8860748743025	215.34
1476	13.8857866225653	219.610000000001
1501	13.8857864017574	223.260000000002
1527	13.8857858804707	226.820000000003
1554	13.8857854838819	230.820000000003
1580	13.8857836385938	234.960000000003
1608	13.8857786606371	239.710000000003
1635	13.8857306606365	243.5
1664	13.8856091889756	248.370000000003
1692	13.8854761568618	252.93
1721	13.8843798689	255.870000000003
1751	13.8833208948972	259.91
1781	13.8820525377868	263.43
1812	13.8819134909606	267.25
1843	13.8818672010936	271.230000000003
1875	13.8817522641482	275.460000000003
1907	13.8815777823236	280.210000000003
1940	13.8814388337148	284.59
1974	13.8809229451004	289.18
2008	13.8787261807049	293.140000000003
2042	13.8782469966169	296.570000000003
2077	13.8769994130247	299.630000000001
2113	13.8747756568443	302.530000000002
2150	13.8718397751598	306.980000000003
2187	13.871755329944	310.960000000003
2224	13.871678794944	315.450000000001
2263	13.8715945317111	320.360000000001
2302	13.8708787660591	325.260000000002
2341	13.8698457891432	329.350000000002
2382	13.869248835669	332.710000000003
2423	13.8666433020675	336.02
2465	13.8565629165715	339.350000000002
2507	13.8432504905867	343.470000000001
2550	13.815603383915	347.760000000002
2594	13.8145673384968	354.18
2639	13.81447525648	359.980000000003
2684	13.8141506390513	365.360000000001
2731	13.8135110969933	369.920000000002
2778	13.8129117765697	374.860000000001
2826	13.8125923498967	380.350000000002
2874	13.8117580513186	385.370000000003
2924	13.8088129761847	389.68
2974	13.8005014073072	394.990000000002
3026	13.7926410433714	402.200000000001
3078	13.7884395394345	408.610000000001
3131	13.7864321755574	413.360000000001
3185	13.7841066790791	418.940000000002
3240	13.7832731051219	423.690000000002
3295	13.7817995272342	428.460000000003
3352	13.7789999727006	434.220000000001
3410	13.7700796394128	441.070000000003
3469	13.7585951391684	446.190000000002
3529	13.7408797856118	451.570000000003
3589	13.7396157250595	457.150000000001
3651	13.7387599318878	463.560000000001
3714	13.7358577762437	469.91
3778	13.7349690907096	475.790000000001
3843	13.7340057578739	481.880000000001
3910	13.7328157606297	488.550000000003
3977	13.7313909228708	494.260000000002
4046	13.7294273440988	500.900000000001
4115	13.7184977328682	508.350000000002
4186	13.7143610711662	514.560000000001
4258	13.7138206200027	521.690000000002
4332	13.7134342664537	529.830000000002
4406	13.7125637389041	538.010000000002
4482	13.7091851516726	544.850000000002
4560	13.7080123590238	552.230000000003
4638	13.7057530298259	559.610000000001
4718	13.700722403664	567.34
4800	13.6967499087205	575.640000000003
4882	13.6917316455285	583.16
4966	13.6862091498409	592.290000000001
5052	13.6731099632991	600.110000000001


==> data/perfprof6-100-600-2-6.dat <==
iter	objfun	time
1	17.1842238282385	0.004337
2	15.7701652038613	0.01252
3	15.2014417148006	0.019935
4	14.4880605158089	0.031053
5	13.7473979839795	0.041904
6	13.3133761827323	0.052512
7	13.0488437487137	0.06691
8	12.4402711188258	0.073789
9	12.1105082189186	0.08817
10	11.8975848861323	0.102721
11	11.5932234853027	0.124453
12	11.359805766805	0.149841
13	11.2041297726696	0.178511
14	11.0749529205418	0.214667
15	11.0139909105544	0.247126
16	10.9213980290609	0.28686
17	10.8502501572951	0.337489
18	10.8366117405727	0.387981
19	10.7394768982218	0.405815
20	10.7203973136591	0.445397
21	10.6997135047723	0.492493
22	10.6997135047723	0.550391
23	10.6846754598357	0.589998
24	10.6788665183931	0.629814
25	10.6577006189632	0.673489
26	10.6577006189632	0.709261
27	10.6336032341563	0.73434
28	10.62413483222	0.755705
29	10.5919363204878	0.766112
30	10.5707973791928	0.79485
31	10.5502833861829	0.827251
32	10.5502833861829	0.888665
33	10.534865842236	0.924711
34	10.5253976888992	0.968185
35	10.515806507853	1.033623
36	10.515806507853	1.142866
37	10.5096195991475	1.208266
38	10.5083856338057	1.273642
39	10.5026612713081	1.36847
40	10.4987711596335	1.470214
41	10.4945636637582	1.599125
42	10.4898076878094	1.711119
43	10.4845138622391	1.804228
44	10.4746922553144	1.888033
45	10.4671647381005	1.957908
46	10.4513652362253	2.013389
47	10.4306996055323	2.055095
48	10.4019120421028	2.101435
49	10.3741458605139	2.157025
50	10.3649339266213	2.23603
51	10.3474584124798	2.366651
52	10.3401163296404	2.54368
53	10.3401163296404	2.767309
54	10.3228060473075	2.864754
55	10.322099040569	3.032508
56	10.3211840209718	3.256168
57	10.3208814098799	3.465323
58	10.3179109900171	3.545547
59	10.317514026933	3.662953
60	10.3171889599202	3.816359
61	10.3166545305671	3.986302
62	10.3166545305671	4.192184
63	10.3163307575732	4.319242
64	10.3161465461739	4.455526
65	10.3158022259579	4.626356
66	10.3158022259579	4.834385
67	10.3155054639046	4.96635
68	10.3153678390502	5.129854
69	10.3150098594134	5.367895
70	10.3150098594134	5.712701
71	10.3147994707264	5.892054
72	10.3146813159315	6.063833
73	10.3144476343518	6.286937
74	10.3144476343518	6.559455
75	10.314275443923	6.779236
76	10.3142288695098	6.984834
77	10.3137816993865	7.151568
78	10.3137816993865	7.342784
79	10.3132507205439	7.445326
80	10.3130887889989	7.594429
81	10.312612276051	7.771769
82	10.3121919818574	8.069925
83	10.3121919818574	8.470825
84	10.3120291712955	8.656948
85	10.3119564188667	8.866323
86	10.3119564188667	9.417721
87	10.3118674765927	9.754657
88	10.3118262902193	10.049481
89	10.3117380498267	10.442179
90	10.3117380498267	11.343104
91	10.3116863498516	11.696949
92	10.3116795114448	12.057964
93	10.311630559824	12.168744
94	10.3116205432581	12.373039
95	10.311608723239	12.628722
96	10.311608723239	13.250538
97	10.3115923737873	13.62784
98	10.3115872460367	13.996279
99	10.3115631916916	14.546648
100	10.3115631916916	15.366926
101	10.311550425065	15.756837
102	10.311550425065	16.219634
103	10.3115450335526	16.447436
104	10.3115397709309	16.712265
105	10.3115397709309	17.185027
106	10.3115324660641	17.460864
107	10.3115288243847	17.709329
108	10.3115178357024	18.019325
109	10.3115178357024	18.372284
110	10.3115121808102	18.56865
111	10.3115079533604	18.768601
112	10.311499559286	19.063513
113	10.311499559286	19.74309
114	10.311493856466	20.047422
115	10.3114907307685	20.371034
116	10.3114827972326	20.806623
117	10.3114827972326	21.4338
118	10.3114789167837	21.729261
119	10.31147583124	22.022285
120	10.31147583124	22.537651
121	10.3114718157498	22.878921
122	10.3114699839898	23.281772
123	10.3114647067061	23.76374
124	10.3114647067061	24.49463
125	10.3114623015075	24.807431
126	10.3114603952712	25.16617
127	10.3114603952712	25.939293
128	10.3114577272735	26.375766
129	10.3114564631422	26.877419
130	10.3114531166698	27.536019
131	10.3114531166698	28.519952
132	10.3114514138904	28.920816
133	10.3114501849331	29.332236
134	10.3114501849331	30.428619
135	10.3114484542538	30.963497
136	10.3114476052798	31.52586
137	10.3114456832511	32.235071
138	10.3114456832511	33.955627
139	10.3114447227576	34.498819
140	10.3114441375793	35.06886
141	10.3114427223327	35.819543
142	10.3114427223327	37.297693
143	10.3114419025113	37.871632
144	10.3114414533163	38.432259
145	10.3114401534284	39.250824
146	10.3114401534284	41.124686
147	10.3114394013452	41.750159
148	10.3114390875603	42.392033
149	10.3114379515678	43.535186
150	10.3114375019023	45.154644
151	10.3114375019023	46.372822
152	10.311436629081	47.23526
153	10.311436629081	48.212415
154	10.3114364079964	48.695318
155	10.3114363164836	49.286254
156	10.311435955793	50.40093
157	10.311435955793	52.272779
158	10.3114357476385	52.833477
159	10.3114357239307	53.435101
160	10.3114354291692	53.757059
161	10.3114353357993	54.115258
162	10.3114352933886	54.711598
163	10.3114349808917	55.00798
164	10.3114348919428	55.380807
165	10.3114348919428	56.088754
166	10.3114347884819	56.620927
167	10.3114347043473	57.039014
168	10.3114346409021	57.699989
169	10.3114341636342	58.792508
170	10.3114341636342	60.344702
171	10.3114339872155	60.835959
172	10.3114339333506	61.418182
173	10.3114335779854	61.923956
174	10.3114334912166	62.270491
175	10.3114334912166	62.870645
176	10.3114333695633	63.232021
177	10.3114332820141	63.575706
178	10.3114332480712	64.197435
179	10.3114328035494	64.622975
180	10.3114327172518	64.915954
181	10.3114326613971	65.510413
182	10.3114322126699	65.980115
183	10.3114321199196	66.3185
184	10.3114321199196	66.956816
185	10.311431971592	67.428856
186	10.3114318713684	67.793874
187	10.3114318713684	68.317391
188	10.3114317182344	68.697605
189	10.3114316060889	69.045219
190	10.3114316060889	69.495297
191	10.3114314581307	69.865624
192	10.3114313439869	70.203227
193	10.3114313439869	70.610804
194	10.3114311925324	70.973587
195	10.3114310768012	71.254198
196	10.3114310768012	71.734962
197	10.3114309213825	72.180219
198	10.3114308035214	72.561201
199	10.3114308035214	73.005018
200	10.3114306449759	73.433065
201	10.311430523133	73.72357
202	10.311430523133	74.214565
203	10.3114303637781	74.516925
204	10.311430240444	74.868583
205	10.3114301949158	75.403417
206	10.3114296110727	75.893881
207	10.3114294753737	76.306905
208	10.3114293612067	76.887465
209	10.3114286743557	77.907023
210	10.3114285142424	78.382116
211	10.3114278841154	79.111501
212	10.3114277020509	79.536906
213	10.3114271491684	80.391228
214	10.3114271491684	81.812431
215	10.311426877719	82.270052
216	10.3114267094899	82.808486
217	10.3114262391448	83.619985
218	10.3114262391448	84.915373
219	10.3114259892384	85.372643
220	10.3114258344359	85.883028
221	10.3114254376917	86.61345
222	10.3114254376917	87.744726
223	10.3114252186308	88.211202
224	10.3114250490664	88.906758
225	10.3114250490664	89.897924
226	10.3114247951328	90.459544
227	10.3114246522279	90.967581
228	10.3114243263091	91.846192
229	10.3114243263091	93.182093
230	10.3114241311843	93.757834
231	10.311423992952	94.373473
232	10.311423691552	95.145307
233	10.311423691552	96.352966
234	10.3114235208771	97.123869
235	10.3114233763751	97.950105
236	10.3114233763751	99.208696
237	10.3114231910018	99.894466
238	10.3114230698237	100.500056
239	10.3114230698237	101.72542
240	10.311422888831	102.594901
241	10.3114227757265	103.292319
242	10.3114227757265	104.428944
243	10.3114226081081	105.065555
244	10.3114225094783	105.968727
245	10.3114225094783	107.288319
246	10.3114223502775	108.259182
247	10.3114222614475	109.034886
248	10.3114220708978	109.951383
249	10.3114220708978	111.329125
250	10.3114219538935	112.030588
251	10.3114218689702	112.791041
252	10.3114218689702	114.298935
253	10.3114217336211	115.136105
254	10.3114216588985	116.081331
255	10.3114214786285	117.115592
256	10.3114214786285	118.276533
257	10.3114213672757	118.934186
258	10.3114212830621	119.690737
259	10.3114210973657	120.718245
260	10.3114210973657	121.835175
261	10.3114209871562	122.647485
262	10.311420897469	123.453942
263	10.3114207994251	124.731192
264	10.3114202887031	126.463474
265	10.3114202887031	130.039878
266	10.3114201001745	131.049401
267	10.3114198646519	132.460529
268	10.3114198646519	135.952648
269	10.311419556739	137.658545
270	10.311419556739	139.248202
271	10.3114194625175	139.97236
272	10.3114193860257	140.858117
273	10.3114191858589	142.297135
274	10.3114191858589	144.257706
275	10.3114190885529	145.014234
276	10.3114190317265	145.733431
277	10.3114188385418	146.94715
278	10.3114188385418	149.107909
279	10.3114187450868	149.835771
280	10.3114187063528	150.772884
281	10.3114185017972	152.113587
282	10.3114185017972	154.425184
283	10.3114184129412	155.199379
284	10.3114183754971	156.220398
285	10.3114181522891	157.890542
286	10.3114181522891	160.083048
287	10.3114180413724	160.955785
288	10.3114180093474	162.025813
289	10.3114177606753	164.033289
290	10.3114177606753	166.551126
291	10.3114176633073	167.32769
292	10.3114176383196	168.395042
293	10.3114174518688	169.671454
294	10.3114174518688	173.220013
295	10.3114173826851	174.340441
296	10.3114173503304	175.686956
297	10.3114172201916	177.430942
298	10.3114172201916	180.862482
299	10.311417159198	181.840624
300	10.3114171319627	183.110522
301	10.3114170145666	184.777032
302	10.3114170145666	187.139783
303	10.3114169479778	188.097729
304	10.3114169176913	189.152991
305	10.3114167861623	190.826534
306	10.3114167861623	192.412359
307	10.3114167211193	193.262226
308	10.3114166631213	194.231566
309	10.3114166631213	196.187757
310	10.3114165706516	197.278035
311	10.311416508892	198.306836
312	10.311416508892	199.701214
313	10.3114164048947	200.598541
314	10.3114163320315	201.341648
315	10.3114163320315	202.519335
316	10.3114162214684	203.471558
317	10.3114161406375	204.275509
318	10.3114161406375	205.268701
319	10.3114160265702	206.072489
320	10.3114159443444	206.834685
321	10.3114159443444	207.881336
322	10.3114158285153	208.693621
323	10.3114157483357	209.458266
324	10.3114157483357	210.590522
325	10.3114156342018	211.479897
326	10.3114155601956	212.328227
327	10.3114155601956	213.557354
328	10.3114154500815	214.407469
329	10.3114153873554	215.209754
330	10.3114152474508	216.291188
331	10.3114152474508	218.655014
332	10.311415171574	219.694759
333	10.3114151187761	220.730601
334	10.3114150115085	222.092702
335	10.3114150115085	225.858761
336	10.3114149450555	226.807871
337	10.3114149185934	227.945658
338	10.3114148296635	230.997319
339	10.3114147774118	234.068765
340	10.3114147598228	236.52966
341	10.3114146761989	238.82248
342	10.3114146761989	241.100623
343	10.3114146309681	242.077312
344	10.3114146225627	243.485473
345	10.3114145660421	244.462125
346	10.3114145534536	245.175846
347	10.3114145470794	246.607064
348	10.3114144897183	247.761477
349	10.3114144789562	248.547334
350	10.3114144689293	250.565024
351	10.3114144130701	253.523274
352	10.3114144130701	256.738988
353	10.311414384171	258.225103
354	10.311414384171	260.1667
355	10.3114143716545	261.27015
356	10.3114143624046	262.33037
357	10.3114143403208	263.840653
358	10.3114143403208	265.77446
359	10.3114143287461	266.791116
360	10.3114143187421	267.958653
361	10.3114143187421	270.370603
362	10.3114143047663	271.713114
363	10.311414296235	273.14053
364	10.311414296235	275.932702
365	10.3114142818753	277.263894
366	10.3114142737626	278.748316
367	10.3114142555731	280.687937
368	10.3114142555731	283.137814
369	10.3114142449283	284.384114
370	10.3114142378225	285.592193
371	10.3114142202253	287.148091
372	10.3114142202253	289.839831
373	10.3114142100569	291.001436
374	10.3114142032997	292.325139
375	10.3114141864357	294.204222
376	10.3114141864357	297.468616
377	10.3114141768578	298.672149
378	10.3114141718914	299.963537
379	10.3114141537096	301.93991
380	10.3114141537096	305.112018
381	10.3114141449969	306.460174
382	10.3114141409084	307.813812
383	10.3114141233648	309.775222
384	10.3114141233648	313.694661
385	10.3114141150817	314.972857
386	10.3114141128772	316.507039
387	10.3114140932727	319.018342
388	10.3114140932727	322.948153
389	10.3114140860797	324.375994
390	10.3114140846092	325.868851
391	10.3114140706561	326.937506
392	10.3114140675966	327.724851
393	10.3114140675966	329.413324
394	10.3114140630539	330.489237
395	10.3114140599937	331.523989
396	10.3114140587158	333.546516
397	10.3114140432585	334.704617
398	10.3114140404989	335.506052
399	10.3114140404989	337.358217
400	10.3114140358014	338.293455
401	10.3114140329751	339.220287
402	10.3114140329751	341.186017
403	10.311414028089	342.266571
404	10.3114140251278	343.173691
405	10.3114140251278	345.199057
406	10.3114140202621	346.146976
407	10.3114140172881	347.297713
408	10.3114140172881	349.223155
409	10.3114140123742	350.467518
410	10.3114140094445	351.629892
411	10.3114140094445	353.966164
412	10.3114140044081	354.887601
413	10.3114140014542	355.842143
414	10.3114140014542	357.718316
415	10.3114139963759	358.894634
416	10.311413993364	359.814632
417	10.311413993364	361.805229
418	10.3114139883388	363.103596
419	10.3114139853589	364.259956
420	10.3114139853589	366.406825
421	10.3114139802797	367.392903
422	10.311413977332	368.338654
423	10.311413977332	370.394344
424	10.3114139721703	371.350975
425	10.3114139692145	372.340865
426	10.3114139692145	374.934081
427	10.3114139639577	376.277576
428	10.3114139609829	377.227022
429	10.3114139609829	379.516809
430	10.3114139556582	380.558618
431	10.3114139526762	381.421168
432	10.3114139455756	382.666327
433	10.3114139455756	385.029844
434	10.3114139412609	385.929553
435	10.3114139382599	386.912099
436	10.3114139305877	388.274573
437	10.3114139305877	390.50852
438	10.311413926437	391.320703
439	10.311413923074	392.548438
440	10.311413923074	395.171219
441	10.3114139176111	396.197186
442	10.3114139145922	397.101754
443	10.3114139070452	398.380413
444	10.3114139070452	400.945207
445	10.3114139026219	401.797655
446	10.311413899557	402.650677
447	10.3114138914754	403.973724
448	10.3114138914754	406.549967
449	10.3114138869877	407.379963
450	10.3114138835339	408.283438
451	10.3114138835339	410.965941
452	10.3114138776518	411.93877
453	10.3114138744499	412.829964
454	10.311413866253	414.018228
455	10.311413866253	416.56998
456	10.3114138614281	417.316516
457	10.3114138580694	418.241956
458	10.3114138493746	419.526364
459	10.3114138493746	421.795182
460	10.3114138447882	422.552967
461	10.3114138411648	423.521629
462	10.3114138322929	424.800332
463	10.3114138313428	427.496685
464	10.3114138119782	428.865045
465	10.3114138091079	429.627522
466	10.3114137988465	430.9042
467	10.3114137988465	433.410608
468	10.3114137936542	434.319915
469	10.3114137896555	435.28458
470	10.3114137796733	436.746636
471	10.3114137796733	439.128943
472	10.3114137742294	439.799194
473	10.3114137701857	440.561865
474	10.3114137596472	441.86085
475	10.3114137596472	444.279183
476	10.3114137541279	445.152424
477	10.311413749903	445.875268
478	10.3114137391303	447.144175
479	10.3114137391303	450.004224
480	10.3114137333633	450.714993
481	10.3114137288952	451.482808
482	10.3114137178712	452.820259
483	10.3114137178712	455.398344
484	10.3114137118889	456.011389
485	10.3114137072989	456.755977
486	10.3114136957059	458.1984
487	10.3114136957059	460.697139
488	10.3114136896858	461.334654
489	10.3114136848007	462.060057
490	10.3114136730052	463.265863
491	10.3114136730052	466.474584
492	10.3114136663791	467.100747
493	10.3114136612511	467.788541
494	10.3114136488548	468.884223
495	10.3114136488548	471.393175
496	10.3114136421971	472.151443
497	10.3114136365184	473.051047
498	10.3114136365184	475.535287
499	10.3114136272556	476.202895
500	10.311413621722	477.01691
501	10.311413621722	479.169441
502	10.3114136121962	479.945219
503	10.3114136066101	480.751769
504	10.3114136066101	483.056534
505	10.3114135968264	483.759531
506	10.3114135911199	484.401982
507	10.3114135911199	486.741088
508	10.3114135811428	487.478642
509	10.3114135753242	488.128773
510	10.3114135753242	490.221957
511	10.311413565076	491.093353
512	10.3114135589922	491.716045
513	10.3114135589922	493.642658
514	10.3114135486796	494.453473
515	10.3114135426471	495.180081
516	10.3114135426471	497.291226
517	10.3114135319159	497.964202
518	10.3114135255864	498.544487
519	10.3114135255864	500.246005
520	10.3114135147536	500.887529
521	10.3114135082541	501.497814
522	10.3114135082541	503.186092
523	10.311413497207	503.92265
524	10.3114134904558	504.679115
525	10.3114134904558	506.168398
526	10.3114134793517	506.884085
527	10.3114134725104	507.514909
528	10.3114134725104	508.789584
529	10.3114134612157	509.579277
530	10.3114134542595	510.183701
531	10.3114134542595	511.256581
532	10.3114134428104	512.042966
533	10.3114134356707	512.629203
534	10.3114134356707	513.753606
535	10.3114134241042	514.446674
536	10.311413416921	515.151153
537	10.311413416921	516.142983
538	10.3114134051236	516.695905
539	10.3114133975941	517.260853
540	10.3114133975941	518.449324
541	10.3114133858266	519.181264
542	10.311413378323	519.749153
543	10.311413378323	520.97657
544	10.3114133662	521.747737
545	10.3114133584183	522.355859
546	10.3114133584183	523.376731
547	10.3114133462121	524.010162
548	10.3114133383762	524.513075
549	10.3114133383762	525.572754
550	10.3114133257214	526.337894
551	10.3114133174969	526.975253
552	10.3114133174969	528.003738
553	10.3114133046941	528.627175
554	10.3114132963113	529.315514
555	10.3114132963113	530.43939
556	10.3114132830752	531.201848
557	10.3114132741962	531.900854
558	10.3114132741962	532.931934
559	10.3114132608993	533.535039
560	10.3114132519216	534.09583
561	10.3114132519216	535.090148
562	10.3114132382912	535.688659
563	10.3114132288883	536.1663
564	10.3114132288883	536.977201
565	10.3114132152865	537.520037
566	10.3114132058063	538.153428
567	10.3114132058063	539.142608
568	10.3114131918996	539.734301
569	10.3114131821907	540.267265
570	10.3114131821907	541.168484
571	10.3114131681992	541.744579
572	10.3114131584105	542.315736
573	10.3114131584105	543.352193
574	10.3114131441003	543.932984
575	10.3114131340014	544.463949
576	10.3114131340014	545.36376
577	10.3114131196828	545.898
578	10.3114131093671	546.408431
579	10.3114131093671	547.21407
580	10.3114130949051	547.792403
581	10.3114130842934	548.3118
582	10.3114130842934	549.146819
583	10.3114130697691	549.668845
584	10.3114130591	550.206497
585	10.3114130556185	551.048812
586	10.3114130039243	551.716414
587	10.311412993674	552.109374
588	10.3114129888853	553.010408
589	10.3114129367857	553.644098
590	10.3114129261574	554.108634
591	10.3114129200551	555.019131
592	10.3114128698024	555.727352
593	10.3114128594603	556.257353
594	10.3114128498808	557.346549
595	10.3114127939918	559.340713
596	10.3114127939918	560.748865
597	10.3114127764311	561.270929
598	10.3114127716505	562.215066
599	10.3114127250022	562.74493
600	10.3114127148783	563.243938
601	10.3114127045376	564.026663
602	10.311412649788	565.829625
603	10.311412649788	567.375058
604	10.3114126329747	567.864351
605	10.3114126263822	568.905647
606	10.3114125838174	569.575104
607	10.3114125742852	570.132485
608	10.3114125631666	571.185243
609	10.3114125132872	573.2123
610	10.3114125132872	574.876551
611	10.3114124981566	575.388948
612	10.3114124909528	576.350785
613	10.3114124447742	578.877523
614	10.3114124447742	581.352807
615	10.3114124295394	582.118387
616	10.3114124248472	583.247892
617	10.3114123899357	583.872933
618	10.3114123822181	584.518225
619	10.3114123744577	585.710284
620	10.3114123335217	587.058329
621	10.3114123335217	588.874969
622	10.3114123197616	589.395118
623	10.3114123124566	590.090728
624	10.3114122778755	591.379067
625	10.3114122778755	593.015689
626	10.3114122649915	593.611736
627	10.311412258715	594.389374
628	10.3114122273602	595.719672
629	10.3114122273602	597.622773
630	10.3114122153555	598.248336
631	10.3114122079047	599.0706
632	10.3114121828224	600.286599


==> data/perfprof6-100-600-3-1.dat <==
iter	objfun	time
1	49.3727899060195	0
2	33.9265897310802	3.75
3	31.6000881906069	9.97999999999956
4	30.3749507796065	16.6699999999983
5	29.4947346837024	24.1499999999978
6	28.7987504673145	33.4199999999983
7	28.2270879694095	46.4300000000003
8	27.7442675150949	59.9099999999999
9	27.3292496753647	72.869999999999
10	26.9693913838734	87.2000000000007
11	26.6516987246969	99.8999999999978
12	26.3697760890807	112.759999999998
13	26.1176467552268	125.34
14	25.8886934564453	137.639999999999
15	25.6796807376193	149.899999999998
16	25.4881202021834	162.48
17	25.3128036494802	174.82
18	25.1515440767796	187.079999999998
19	25.0021558284407	199.149999999998
20	24.8626221356403	210.91
21	24.7315591489513	222.93
22	24.6079710132642	235.07
23	24.4910719939163	247.220000000001
24	24.3802165611612	259.34
25	24.2748055302315	271.110000000001
26	24.1743379275505	283.09
27	24.0784149588432	294.849999999999
28	23.9866862306312	306.48
29	23.8988448213929	318.5
30	23.8146608243928	329.970000000001
31	23.7340016377861	341.579999999998
32	23.6566893990738	353.59
33	23.5824378042509	366.369999999999
34	23.5109762883	379.849999999999
35	23.4420972156462	391.899999999998
36	23.3756546281741	403.939999999999
37	23.3115240381471	415.939999999999
38	23.2496054916209	427.82
39	23.189789663263	439.77
40	23.1319374883262	451.52
41	23.0759073695747	463.52
42	23.0215796743795	475.57
43	22.9688507308885	487.509999999998
44	22.9176328189856	499.509999999998
45	22.8678486239444	511.529999999999
46	22.8194330321153	523.470000000001
47	22.7723361531026	535.239999999998
48	22.7265215997746	547.18
49	22.6819617478393	559.220000000001
50	22.6386284541045	570.619999999999
51	22.5964845720335	583.399999999998
52	22.5554849630483	595.279999999999
53	22.5155752550925	607.200000000001


==> data/perfprof6-100-600-3-2.dat <==
iter	objfun	time
1	49.3727899060195	0.0100000000020373
2	47.0011945887347	0.0499999999992724
3	45.0627171160318	0.069999999999709
4	43.3035086540159	0.0900000000001455
5	41.8308013254265	0.0999999999985448
6	40.5314849894749	0.110000000000582
7	39.4160641458141	0.119999999998981
8	38.4325399554576	0.139999999999418
9	37.5667953080558	0.159999999999854
10	36.7914621724604	0.170000000001892
11	36.1183670903216	0.180000000000291
12	35.5218649619169	0.18999999999869
13	34.9979832517477	0.209999999999127
14	34.5386250367279	0.220000000001164
15	34.1227558593478	0.240000000001601
16	33.7441584580253	0.25
17	33.4038599965736	0.270000000000437
18	33.0959919124824	0.290000000000873
19	32.8170023258282	0.299999999999272
20	32.5640030894148	0.31000000000131
21	32.3361423505547	0.330000000001746
22	32.1299267042292	0.340000000000146
23	31.9388001554314	0.349999999998545
24	31.7602782520448	0.369999999998981
25	31.5963234644934	0.389999999999418
26	31.4453792228099	0.400000000001455
27	31.3039326527609	0.409999999999854
28	31.1706322228902	0.420000000001892
29	31.0444421078089	0.43999999999869
30	30.9245287751429	0.459999999999127
31	30.8102028501732	0.470000000001164
32	30.7015345320981	0.479999999999563
33	30.5987635823618	0.5
34	30.5006107166419	0.520000000000437
35	30.4065931355004	0.529999999998836
36	30.3163477149038	0.540000000000873
37	30.2307210539136	0.56000000000131
38	30.1487222327018	0.569999999999709
39	30.0698790385933	0.580000000001746
40	29.9939087382317	0.599999999998545
41	29.9209910477186	0.619999999998981
42	29.8513265119751	0.630000000001019
43	29.7841931526792	0.639999999999418
44	29.7196750824089	0.659999999999854
45	29.6578609311112	0.670000000001892
46	29.5982217096217	0.68999999999869
47	29.540578078704	0.700000000000728
48	29.4847808672748	0.709999999999127
49	29.4307015105342	0.729999999999563
50	29.3782270958421	0.740000000001601
51	29.3272572182353	0.760000000002037
52	29.2777017972398	0.770000000000437
53	29.229479474135	0.790000000000873
54	29.1825164248201	0.81000000000131
56	29.0921446507947	0.830000000001746
57	29.0486060316784	0.849999999998545
58	29.0060953028625	0.860000000000582
59	28.9645653186439	0.869999999998981
61	28.8842741143709	0.900000000001455
62	28.8454279513045	0.920000000001892
63	28.8073882601406	0.930000000000291
65	28.7335861904084	0.959999999999127
66	28.6979473089445	0.970000000001164
67	28.6630893100233	0.990000000001601
69	28.5955258869173	1.02000000000044
70	28.5627624659713	1.02999999999884
72	28.4991466227864	1.06000000000131
73	28.468248901346	1.06999999999971
75	28.408168853364	1.09999999999854
77	28.3502454012812	1.13999999999942
78	28.3221553992583	1.15000000000146
80	28.2676516680329	1.18000000000029
82	28.215103954358	1.20999999999913
83	28.1895147177279	1.22000000000116
85	28.1396234779592	1.25
87	28.0913521821377	1.27999999999884
89	28.0445967165179	1.29999999999927
91	27.999391959404	1.34000000000015
93	27.9556381787641	1.36999999999898
95	27.9132026065687	1.38999999999942
97	27.8719997118707	1.43000000000029
99	27.831955441844	1.45999999999913
101	27.7930039598515	1.47999999999956
103	27.7550859495846	1.51000000000204
106	27.7000300482204	1.54999999999927
108	27.6644697660142	1.58000000000175
110	27.6297730887414	1.61000000000058
112	27.5958997627131	1.63999999999942
115	27.5465525767208	1.68999999999869
117	27.5145798420166	1.72000000000116
120	27.4679304463846	1.76000000000204
123	27.4227667932308	1.79999999999927
125	27.393439020152	1.83000000000175
128	27.3505585796539	1.86999999999898
131	27.3089443695141	1.90999999999985
133	27.2818702582612	1.95000000000073
136	27.2422138360928	1.9900000000016
139	27.2036493009513	2.02999999999884
142	27.1661203329664	2.06999999999971
145	27.1295747711162	2.11999999999898
149	27.082293915131	2.18000000000029
152	27.0478605024514	2.22000000000116
155	27.0142617498856	2.26000000000204
158	26.9814593662298	2.31000000000131
162	26.9389000567197	2.36999999999898
165	26.9078204055432	2.40999999999985
169	26.8674419408019	2.47000000000116
172	26.8379166289065	2.51000000000204
176	26.7995099270798	2.56000000000131
180	26.7621465672723	2.61999999999898
184	26.7257713723958	2.68999999999869
188	26.6903330213712	2.7400000000016
192	26.655863844074	2.79999999999927
196	26.6223411140045	2.86000000000058
200	26.5896856643853	2.92000000000189
205	26.5500106916076	2.97999999999956
209	26.5191354927847	3.04000000000087
214	26.4816085244822	3.11999999999898
218	26.4524338482034	3.17000000000189
223	26.4169380853054	3.2400000000016
228	26.3824591478393	3.31999999999971
233	26.3489378873191	3.38999999999942
238	26.316321840533	3.45999999999913
243	26.284563690697	3.52999999999884
248	26.2536203200282	3.59999999999854
253	26.2234521546044	3.68000000000029
259	26.1882224064964	3.76000000000204
264	26.1596349158195	3.84000000000015
270	26.1262082899532	3.93000000000029
276	26.0936931523795	4.02000000000044
282	26.0620436892835	4.09999999999854
288	26.0312175067471	4.18000000000029
294	26.0011752778348	4.27000000000044
301	25.967068202533	4.36999999999898
307	25.9386024274836	4.45000000000073
314	25.9062452024756	4.54999999999927
321	25.8747623073075	4.65999999999985
327	25.8484401288422	4.7400000000016
335	25.8142502611104	4.86000000000058
342	25.7851438161982	4.95999999999913
349	25.7567565632217	5.06000000000131
357	25.7251530408623	5.17000000000189
364	25.6982001395362	5.27000000000044
372	25.6681591273883	5.38000000000102
380	25.6388935381185	5.5
389	25.6068509816696	5.63000000000102
397	25.5791142621973	5.7400000000016
406	25.5487081073313	5.86999999999898
414	25.5223567364227	5.9900000000016
423	25.4934366284514	6.11000000000058
432	25.4652491625257	6.2400000000016
442	25.4347476181322	6.38999999999942
451	25.40799760898	6.52000000000044
461	25.3790175268858	6.65999999999985
471	25.3507822530492	6.79999999999927
481	25.3232566818009	6.95000000000073
492	25.2937592721128	7.09999999999854
502	25.2676201521414	7.2400000000016
513	25.2395765313832	7.40000000000146
524	25.2122471509085	7.56000000000131
535	25.1855944022135	7.70999999999913
547	25.1572539622128	7.88999999999942
559	25.1296446256582	8.06000000000131
571	25.1027317809026	8.22999999999956
583	25.0764831797818	8.40000000000146
596	25.0487619109762	8.59000000000015
609	25.0217492235583	8.77000000000044
622	24.9954118818288	8.95999999999913
635	24.9697188838599	9.15000000000146
649	24.9427369205647	9.34999999999854
663	24.916434922942	9.54999999999927
677	24.890781417862	9.7400000000016
692	24.8639818013491	9.95000000000073
707	24.8378592017172	10.1700000000019
722	24.8123821905888	10.380000000001
738	24.7858852748603	10.6100000000006
754	24.7600563245246	10.8400000000001
770	24.7348643777529	11.0699999999997
787	24.7087636037807	11.3100000000013
804	24.6833169908096	11.5499999999993
821	24.6584943784178	11.7900000000009
839	24.6328604891435	12.0400000000009
857	24.6078634472967	12.2999999999993
875	24.5834742334105	12.5499999999993
894	24.5583598579083	12.8199999999997
913	24.5338731399356	13.0999999999985
933	24.5087415509864	13.369999999999
953	24.4842325664965	13.6599999999999
974	24.4591365176871	13.9599999999991
995	24.4346640069148	14.25
1016	24.4107863175632	14.5499999999993
1038	24.3863804422455	14.8600000000006
1061	24.3615006949047	15.1899999999987
1084	24.3372404610925	15.510000000002
1107	24.3135712572528	15.8300000000017
1131	24.2894743497003	16.1700000000019
1156	24.2649965545872	16.5200000000004
1181	24.2411253072981	16.880000000001
1206	24.2178328730855	17.2299999999996
1232	24.1941949167586	17.5999999999985
1259	24.1702516220561	17.9799999999996
1286	24.1468954521501	18.3600000000006
1314	24.1232660079782	18.75
1342	24.1002117911558	19.1500000000015
1371	24.0769130976286	19.5499999999993
1401	24.0534027092946	19.9700000000012
1431	24.0304667150256	20.4000000000015
1462	24.0073422119838	20.8300000000017
1493	23.9847768920123	21.2799999999988
1526	23.9613423882775	21.7099999999991
1559	23.938485563546	22.1399999999994
1592	23.9161804778615	22.5800000000017
1627	23.8930996414403	23.0699999999997
1662	23.8705858161345	23.5600000000013
1698	23.8479949323974	24.0600000000013
1734	23.8259619477703	24.5699999999997
1772	23.8032926093633	25.0999999999985
1810	23.7811786155795	25.630000000001
1849	23.7590323263117	26.1599999999999
1889	23.7368697487619	26.7200000000012
1930	23.714706137167	27.2400000000016
1972	23.6925558804159	27.7900000000009
2014	23.6709407980963	28.3300000000017
2058	23.6488444118503	28.9000000000015
2102	23.6272835284886	29.4700000000012
2148	23.6052892243221	30.0999999999985
2194	23.5838285522434	30.7200000000012
2241	23.5624277136419	31.3600000000006
2290	23.5406572091123	32.0299999999988
2339	23.51941416695	32.6899999999987
2390	23.4978389310904	33.3899999999994
2441	23.4767847671814	34.0800000000017
2494	23.4554321222665	34.8100000000013
2548	23.4342125481026	35.5400000000009
2603	23.4131288360967	36.2799999999988
2659	23.3921788554348	37.0400000000009
2717	23.3710052548778	37.8300000000017
2775	23.3503411739446	38.6100000000006
2835	23.3294764219842	39.4200000000019
2897	23.3084383282025	40.2700000000004
2959	23.2879069743104	41.0999999999985
3023	23.2672208628813	41.9700000000012
3088	23.2467156216433	42.8499999999985
3155	23.2260872128096	43.760000000002
3223	23.2056542979874	44.6899999999987
3293	23.1851262590452	45.6800000000003
3364	23.1648056336731	46.8300000000017
3437	23.1444146605427	48.0600000000013
3511	23.1242405925563	49.2799999999988
3587	23.1040179695923	50.5
3664	23.0840195838851	51.7000000000007
3743	23.0639917300275	53.119999999999
3824	23.0439490475069	54.5800000000017
3907	23.0239052476315	56.0699999999997
3991	23.0041059963555	57.5699999999997
4077	22.9843192115347	59.119999999999
4165	22.9645564093666	60.6899999999987
4255	22.9448283177493	61.9399999999987
4347	22.9251449104702	63.1800000000003
4441	22.9055154414836	64.4599999999991
4537	22.8859484790274	65.7700000000004
4635	22.8664519393617	67.0999999999985
4735	22.8470331199506	68.4599999999991
4838	22.8275114715708	69.8600000000006
4942	22.808272128092	71.2799999999988
5049	22.7889504653612	72.7299999999996
5158	22.7697385337392	74.1599999999999
5269	22.750640666579	75.5499999999993
5383	22.7314948235991	77.0999999999985
5499	22.7124783294685	78.6599999999999
5618	22.6934358684653	80.2700000000004
5740	22.6743811924614	81.9200000000019
5864	22.6554777785927	83.6100000000006
5990	22.6367268414992	85.3199999999997
6120	22.6178422567729	87.0900000000001
6252	22.5991254210627	88.880000000001
6387	22.5804394769704	90.7200000000012
6525	22.5617938823303	92.5900000000001
6666	22.543197414058	94.5
6810	22.5246582002079	96.4599999999991
6957	22.5061837517176	98.4599999999991
7107	22.4877809936638	100.5
7261	22.4693379641284	102.599999999999
7417	22.4510999750279	104.720000000001
7578	22.4327256224093	106.900000000001
7741	22.4145661008797	109.110000000001
7909	22.3962951991055	111.73
8079	22.378246743819	114.57
8254	22.3601090574282	117.029999999999
8432	22.3420995228256	119.450000000001
8614	22.324122675507	121.91
8800	22.306187279873	124.439999999999
8991	22.2882084556365	127.040000000001
9185	22.2703819442143	129.68
9383	22.2526194193391	132.290000000001
9586	22.2348407392803	134.869999999999
9793	22.2171424201567	137.619999999999
10004	22.1995296925517	140.490000000002
10221	22.1818462803262	143.27
10441	22.1643437953758	146.220000000001
10667	22.1467900401802	149.290000000001
10897	22.1293491623126	152.400000000001
11133	22.1118776055038	155.610000000001
11373	22.0945337644253	158.68
11619	22.077181789261	161.959999999999
11870	22.0598971062668	165.369999999999
12126	22.0426853558081	169.630000000001
12388	22.0254869788841	173.279999999999
12656	22.0083114597491	176.830000000002
12929	21.9912294658671	180.48
13208	21.9741844639031	184.23
13494	21.9571252435304	187.970000000001
13785	21.9401782371253	192.099999999999
14083	21.9232335105018	196.650000000001
14387	21.9063560068941	200.77
14698	21.8894976781582	204.98
15015	21.8727196694534	209.279999999999
15340	21.8559243698225	213.599999999999
15671	21.8392228329544	218.060000000001
16009	21.8225699106104	222.59
16355	21.8059246737844	227.260000000002
16709	21.7892965779453	232.029999999999
17070	21.7727397472796	236.91
17438	21.7562591582073	242.189999999999
17815	21.7397729217122	247.939999999999
18200	21.7233334529113	253.189999999999
18593	21.7069473022083	258.52
18994	21.6906205047088	263.98
19405	21.6742800268921	270.420000000002
19824	21.6580132157953	276.27
20252	21.6417871096648	282.720000000001
20690	21.6255718495324	288.369999999999
21136	21.6094476713916	294.310000000001
21593	21.5933130489031	301.43
22059	21.5772462835422	308.16
22536	21.5611855208648	314.990000000002
23023	21.5451722117612	321.490000000002
23520	21.5292124173367	328
24028	21.5132807322698	334.880000000001
24547	21.4973844674179	342.77
25077	21.4815342848618	349.779999999999
25619	21.4657057589966	357.73
26172	21.4499332280591	366.389999999999
26738	21.4341668546374	373.639999999999
27315	21.4184691517766	381.16
27905	21.4027920270699	389.450000000001
28508	21.38714323161	397.5
29124	21.3715334251804	406.41
29753	21.3559735093772	414.889999999999
30396	21.3404386207353	424.16
31052	21.3249588268201	432.950000000001
31723	21.3094935354086	441.990000000002
32408	21.294072833595	451.970000000001
33108	21.2786807750308	461.099999999999
33824	21.2633030088406	470.760000000002
34554	21.2479888731002	481.360000000001
35301	21.2326820583139	491.139999999999
36063	21.2174304305601	502.25
36842	21.2022003342027	513.889999999999
37638	21.1869990465036	525.389999999999
38451	21.1718333351208	536.23
39281	21.1567094817712	548.490000000002
40130	21.1415981212204	561.43
40997	21.1265242607801	574.099999999999
41882	21.1114939931978	586.84
42787	21.0964801616415	600.010000000002


==> data/perfprof6-100-600-3-3.dat <==
iter	objfun	time
1	49.3727899060195	0.0499999999992724
2	47.0011945887347	0.069999999999709
3	43.6999723772515	0.0999999999985448
4	40.1590392050057	0.119999999998981
5	38.4930812021751	0.139999999999418
6	35.4375620263818	0.180000000000291
7	35.0369139433551	0.200000000000728
8	32.7708527198349	0.220000000001164
9	32.3385281291724	0.240000000001601
10	31.2121099606647	0.259999999998399
11	30.7894446304771	0.279999999998836
12	30.2046752780907	0.299999999999272
13	29.8276652530545	0.319999999999709
14	29.4510225043786	0.349999999998545
15	29.142605526895	0.369999999998981
16	28.8464325260802	0.389999999999418
17	28.5905952245927	0.409999999999854
18	28.3474596443739	0.430000000000291
19	28.1351679171051	0.450000000000728
20	27.9331328602144	0.459999999999127
21	27.7527786250646	0.490000000001601
22	27.5774427095336	0.509999999998399
23	27.4154293727736	0.529999999998836
24	27.2639079778078	0.540000000000873
25	27.1318735503074	0.549999999999272
26	27.0215555399816	0.56000000000131
27	26.9343056499133	0.590000000000146
28	26.8765439937548	0.599999999998545
29	26.8425246185298	0.610000000000582
30	26.8364934124478	0.619999999998981
31	26.820553322924	0.639999999999418
32	26.7332314897039	0.650000000001455
33	26.4896285548713	0.659999999999854
34	26.3089520288669	0.680000000000291
35	26.2337404721182	0.68999999999869
36	26.1652634284504	0.709999999999127
37	26.0998287404982	0.720000000001164
38	26.0347193788292	0.729999999999563
39	25.974063705478	0.75
40	25.9206238237718	0.770000000000437
41	25.8772794214476	0.779999999998836
42	25.8456232487072	0.790000000000873
43	25.824938951341	0.799999999999272
44	25.809945341205	0.819999999999709
45	25.79402174909	0.829999999998108
46	25.7563686366814	0.849999999998545
47	25.6943510769551	0.869999999998981
48	25.6002064608876	0.889999999999418
49	25.5077514628666	0.900000000001455
50	25.4269626754441	0.919999999998254
51	25.3744716077067	0.930000000000291
52	25.3388023981737	0.950000000000728
53	25.3181352659121	0.959999999999127
54	25.3072872539404	0.970000000001164
56	25.1051440804103	1.0099999999984
57	25.061279425143	1.04000000000087
58	25.0299908024929	1.04999999999927
59	24.9962345834486	1.06000000000131
60	24.9661579046386	1.06999999999971
62	24.9139532778917	1.11000000000058
63	24.8946832304932	1.11999999999898
64	24.8830055449777	1.13999999999942
66	24.7353556000135	1.16999999999825
67	24.7136074544278	1.18999999999869
69	24.6504599312167	1.22999999999956
70	24.6226772402662	1.2400000000016
72	24.5726689484825	1.27000000000044
73	24.5480930060809	1.27999999999884
75	24.5010766962749	1.31000000000131
76	24.480329032835	1.32999999999811
78	24.4499817891311	1.34999999999854
80	24.3092046389419	1.40000000000146
81	24.2878578390318	1.40999999999985
83	24.2364512774724	1.43999999999869
85	24.1982920695835	1.47000000000116
87	24.1771708838774	1.5
89	24.0713339833962	1.54000000000087
91	24.0266899125453	1.56000000000131
92	24.0075551575556	1.59000000000015
94	23.9677481487519	1.61999999999898
96	23.9341978209845	1.63999999999942
99	23.9014195369854	1.68999999999869
101	23.8015934242291	1.72999999999956
103	23.7602890192886	1.7599999999984
105	23.7234856815194	1.77999999999884
107	23.6886520941369	1.81999999999971
110	23.6440891556538	1.86000000000058
112	23.6239737551791	1.88999999999942
114	23.5488196529718	1.93000000000029
117	23.4992581330848	1.97000000000116
119	23.4693942996104	2
122	23.4371134911308	2.04000000000087
125	23.3653841410407	2.09999999999854
127	23.3343665474083	2.13000000000102
130	23.2990655648907	2.18000000000029
133	23.237740634607	2.22999999999956
136	23.199099841566	2.27000000000044
138	23.1768298539294	2.29999999999927
141	23.1615546145719	2.34000000000015
144	23.0853281879572	2.38999999999942
148	23.0495685348949	2.45999999999913
151	22.9949647911375	2.5099999999984
154	22.9599106112838	2.54000000000087
157	22.9375035463869	2.59000000000015
161	22.8710238044753	2.65000000000146
164	22.8424471731426	2.70000000000073
168	22.8225901465077	2.7599999999984
171	22.7583174815071	2.81000000000131
175	22.7253332114882	2.86999999999898
179	22.6745590040125	2.93000000000029
183	22.6366092916282	2.9900000000016
186	22.6155905797734	3.02999999999884
190	22.5658655458944	3.09000000000015
195	22.5231019710115	3.15999999999985
199	22.5050417504358	3.20999999999913
203	22.4470268774779	3.27000000000044
207	22.4184537889311	3.32999999999811
212	22.370101985923	3.40000000000146
216	22.3386478887571	3.45000000000073
221	22.3110034330434	3.5099999999984
226	22.2583018052252	3.59999999999854
231	22.2257673862084	3.65000000000146
236	22.1830774066598	3.7400000000016
241	22.1489308942623	3.81000000000131
246	22.1214062451924	3.86999999999898
251	22.0796913326181	3.93999999999869
256	22.0485914831106	4.0099999999984
262	22.0065041888996	4.09999999999854
268	21.9717111985126	4.16999999999825
273	21.9529999668095	4.2400000000016
279	21.9045010598447	4.31999999999971
285	21.8824132403465	4.40999999999985
291	21.8364326401143	4.4900000000016
298	21.7965477523321	4.59000000000015
304	21.7678873714116	4.66999999999825
311	21.7301033212511	4.77999999999884
317	21.7041867162549	4.86000000000058
324	21.6657146634438	4.95000000000073
331	21.645530394751	5.04000000000087
338	21.6021793772742	5.13999999999942
345	21.5679607808736	5.25
353	21.5434432356347	5.36000000000058
360	21.5051409967061	5.45000000000073
368	21.4702998324542	5.56999999999971
376	21.4461894281987	5.66999999999825
384	21.4089047687805	5.77999999999884
392	21.3764170060232	5.90000000000146
401	21.351291444903	6.0099999999984
409	21.315808735255	6.13000000000102
418	21.2828525994064	6.25
427	21.2519259258836	6.38999999999942
436	21.2292582350152	6.5
446	21.1945633696099	6.65000000000146
455	21.1634656473412	6.81000000000131
465	21.1318578789914	7
475	21.10148522953	7.18000000000029
485	21.0725972960321	7.36000000000058
496	21.0409834890159	7.56999999999971
506	21.020128235606	7.7400000000016
517	20.9882814738276	7.93999999999869
528	20.95766450998	8.13999999999942
540	20.9266804146282	8.36000000000058
551	20.8987981794401	8.56000000000131
563	20.8697027040117	8.79000000000087
575	20.8414602417568	9
587	20.8140976779344	9.22000000000116
600	20.7856201952733	9.45999999999913
613	20.7577706592157	9.68999999999869
626	20.730608616313	9.93000000000029
640	20.7026243038446	10.1800000000003
653	20.6764331212557	10.4199999999983
667	20.649898332457	10.6699999999983
682	20.6239694814559	10.9199999999983
696	20.599517347685	11.1599999999999
711	20.5659598482988	11.4300000000003
727	20.5388620342793	11.7000000000007
742	20.5152056752108	11.9199999999983
758	20.4855312535738	12.1699999999983
774	20.4604541285626	12.4000000000015
791	20.4325844429794	12.6599999999999
808	20.4066520971252	12.9099999999999
825	20.3823310840409	13.1500000000015
843	20.3547382495925	13.4000000000015
861	20.3295691440266	13.6399999999994
880	20.3025476090497	13.9099999999999
899	20.2776545777825	14.1599999999999
918	20.2515141389271	14.4300000000003
938	20.2288783936885	14.7000000000007
958	20.201279095108	14.9700000000012
978	20.1761330133877	15.25
999	20.153943457055	15.5400000000009
1021	20.1269421106037	15.8600000000006
1043	20.1011673093071	16.1699999999983
1065	20.0763587385429	16.4700000000012
1088	20.0513526253521	16.7900000000009
1111	20.0273070028973	17.0999999999985
1135	20.0025385296629	17.4300000000003
1160	19.9775425662737	17.7700000000004
1185	19.953173487974	18.1100000000006
1210	19.9294103509787	18.4500000000007
1236	19.9054570106836	18.7999999999993
1263	19.8810163175699	19.1599999999999
1290	19.8574816179281	19.5299999999988
1317	19.8347967421852	19.9000000000015
1346	19.8095243960112	20.2999999999993
1375	19.7859518988014	20.6800000000003
1404	19.7636077950103	21.1100000000006
1434	19.7394493306867	21.5600000000013
1465	19.7162823828732	22
1497	19.6920652103838	22.4500000000007
1529	19.669876448606	22.869999999999
1562	19.6460417725355	23.3199999999997
1595	19.6231285322551	23.7799999999988
1629	19.600240869049	24.2400000000016
1664	19.5787723141463	24.7000000000007
1700	19.5551375677616	25.2200000000012
1737	19.5322936669717	25.7700000000004
1774	19.5104689448887	26.3100000000013
1812	19.4863231978941	26.8600000000006
1851	19.4639040558411	27.5099999999984
1891	19.4413564158537	28.1800000000003
1931	19.4197568434657	28.8899999999994
1973	19.3967978232267	29.6500000000015
2015	19.3763675059412	30.3899999999994
2058	19.3529863212333	31.1500000000015
2103	19.330296315784	31.8899999999994
2148	19.3083890681319	32.4900000000016
2194	19.2876313215985	33.1100000000006
2241	19.2654194641869	33.75
2289	19.2440233042345	34.3899999999994
2338	19.2223080617398	35.0499999999993
2389	19.2006803625411	35.7400000000016
2440	19.1778617062461	36.4300000000003
2492	19.1566201649642	37.130000000001
2546	19.1351194565823	37.8499999999985
2601	19.1133495455165	38.5999999999985
2656	19.0925282894244	39.3400000000001
2714	19.0707420399587	40.1599999999999
2772	19.0499686501196	40.9500000000007
2831	19.0287779754959	41.75
2892	19.0075492191478	42.7099999999991
2954	18.9866246870731	43.7400000000016
3018	18.9654812504125	44.7900000000009
3083	18.9447115367829	45.8600000000006
3149	18.9245704322305	46.9500000000007
3216	18.9031514654734	47.8600000000006
3286	18.8820933649466	48.7999999999993
3356	18.8619779206231	49.7400000000016
3428	18.8411005522203	50.7099999999991
3502	18.8203670895594	51.8299999999981
3577	18.799952719465	53.2599999999984
3654	18.7796597210668	54.7299999999996
3732	18.7591089598836	56.2299999999996
3813	18.7390307754228	57.9700000000012
3894	18.718622219159	59.8600000000006
3978	18.6981624054903	61.7900000000009
4064	18.678426264284	63.1399999999994
4151	18.6577859446516	64.4099999999999
4240	18.637768210804	65.6899999999987
4331	18.6177844638114	67.0099999999984
4424	18.5982009929595	68.3600000000006
4519	18.5779801782128	69.7299999999996
4616	18.5580513652049	71.1399999999994
4715	18.5386135473045	72.5699999999997
4817	18.5183069226607	74.0499999999993
4920	18.4987362006903	75.5400000000009
5026	18.4789529866488	77.0499999999993
5134	18.4595961723157	78.9099999999999
5244	18.4397931232601	81.1599999999999
5357	18.42066277405	82.880000000001
5472	18.40078078892	84.5499999999993
5589	18.3814570589699	86.25
5709	18.3622805513349	87.9799999999996
5832	18.3427838425217	89.7700000000004
5957	18.323681254985	91.5699999999997
6085	18.3043358099431	93.4099999999999
6216	18.2852453037104	95.1699999999983
6349	18.2661579279881	96.9799999999996
6486	18.2472187618926	98.8100000000013
6625	18.2280480792126	100.68
6767	18.2094704558611	102.599999999999
6913	18.1905054916297	104.66
7061	18.1717676470297	106.790000000001
7213	18.1527252050202	109
7368	18.1341141567426	111.240000000002
7526	18.1153550790476	113.439999999999
7688	18.0964872098623	115.709999999999
7853	18.077905999157	118.099999999999
8022	18.059341456074	120.540000000001
8194	18.0409759437061	123.02
8370	18.0224622920309	125.57
8550	18.0042887403196	128.18
8733	17.9857779127217	130.829999999998
8921	17.967471160817	133.549999999999
9113	17.9492750243631	136.150000000001
9308	17.9310175863326	138.91
9508	17.9131224860571	141.810000000001
9712	17.8947519791216	144.759999999998
9921	17.8766986574256	147.630000000001
10134	17.8586817287352	151.310000000001
10352	17.8407191682693	154.75
10574	17.8228388311007	157.970000000001
10801	17.8050174448271	161.25
11033	17.7872093162445	164.509999999998
11270	17.7694553255112	167.77
11513	17.7518845438272	172
11760	17.7340560438595	175.709999999999
12012	17.7165121827151	179.369999999999
12270	17.6991251425606	183.009999999998
12534	17.6815477895507	186.82
12803	17.6640337045015	190.709999999999
13078	17.6466159857	194.68
13359	17.6292179381718	198.740000000002
13646	17.6119918253326	202.889999999999
13939	17.5945250075016	207.130000000001
14239	17.5772689802785	212.09
14545	17.5600309296206	216.849999999999
14857	17.5429125051289	221.68
15176	17.5258407944029	226.529999999999
15502	17.5086733522472	231.07
15835	17.4916060126397	236.02
16175	17.4746371517434	241.290000000001
16523	17.4576455218661	246.169999999998
16878	17.4406442066055	251.18
17240	17.423592282605	256.189999999999
17610	17.406720640369	261.130000000001
17989	17.3897238031586	266.57
18375	17.3727922771522	271.829999999998
18770	17.3557696815337	278.049999999999
19173	17.3389120769241	284.18
19585	17.3218589232059	290.970000000001
20005	17.304879776119	297.02
20435	17.2877754693563	303.75
20874	17.2707656677123	310.259999999998
21322	17.2535563686445	316.77
21781	17.2362798947498	324.079999999998
22248	17.2190728708029	331.73
22726	17.2016420014674	338.400000000001
23214	17.1842052652188	345.41
23713	17.1666974268064	352.57
24222	17.1491838958554	360.360000000001
24743	17.131532982941	369.200000000001
25274	17.1139471940953	376.790000000001
25817	17.0963277908843	384.939999999999
26372	17.0787936737867	392.790000000001
26938	17.0611580018172	401.450000000001
27517	17.0434566808346	409.5
28108	17.0259197411583	417.970000000001
28712	17.00821907134	426.619999999999
29328	16.9905223366826	436.119999999999
29958	16.9728089505104	445.369999999999
30602	16.9550861559615	454.610000000001
31259	16.9373674702258	465.02
31931	16.919605589907	474.810000000001
32616	16.9018744294191	485.07
33317	16.8840902980651	494.919999999998
34033	16.8662423562482	505.57
34764	16.8484291141784	516.119999999999
35510	16.8306078808738	526.869999999999
36273	16.8127379026213	538.610000000001
37052	16.7948978414817	550.689999999999
37848	16.7770278088462	562.169999999998
38661	16.7591757016193	574.849999999999
39492	16.741310197745	587.200000000001
40340	16.7234290754499	600.02


==> data/perfprof6-100-600-3-4.dat <==
iter	objfun	time


==> data/perfprof6-100-600-3-5.dat <==
iter	objfun	time
1	44.7169044419089	0.330000000001746
2	43.7305601021694	0.390000000003056
3	41.4691578401788	0.81000000000131
4	41.468451758474	1.08000000000175
5	41.4661343110284	1.55000000000291
6	41.4661155564148	1.67000000000189
7	41.4655928750125	1.9900000000016
8	41.4655523016631	2.04000000000087
9	41.4645896633048	2.35000000000218
10	41.4644127577837	2.42000000000189
11	41.4640651441601	2.56000000000131
12	41.4635411690828	2.62000000000262
13	41.4625619663432	2.72000000000116
14	41.4623710948215	2.75
15	41.4306193146228	3.31000000000131
16	41.4125876103743	3.41000000000349
17	41.4050188176296	3.88000000000102
18	41.391246311494	3.93000000000029
19	41.3714344568292	4.30000000000291
20	41.3697631592261	4.37000000000262
21	41.3463371579794	4.77000000000044
22	41.3410097288323	4.86000000000058
23	41.3215052881108	5.2300000000032
24	41.3186198039817	5.34000000000015
25	41.2602949852744	5.87000000000262
26	40.9640009183763	5.93000000000029
27	40.7575372776599	6.36000000000058
28	40.5810428394512	6.46000000000276
29	40.5179757986282	6.95000000000073
30	40.4618721579134	7.02000000000044
31	40.3915756891214	7.39000000000306
32	40.3803669249562	7.4800000000032
33	40.3524422188396	7.97000000000116
34	40.3421903388783	8.03000000000247
35	40.3076202625262	8.33000000000175
36	40.2905541698506	8.43000000000029
37	40.2858618200754	8.88000000000102
38	40.2755256478464	8.95000000000073
39	40.2678899921204	9.40000000000146
40	40.266112894476	9.4900000000016
41	40.2532337245918	9.90000000000146
42	40.2525727115473	10.0200000000004
43	40.2506360771385	10.4000000000015
44	40.2497921775574	10.4700000000012
45	40.2442538853114	10.9000000000015
46	40.2442303421642	11.0700000000033
47	40.2431031197313	11.4300000000003
48	40.2417226225669	11.5
49	40.239863543816	11.7900000000009
50	40.2389012642751	11.8600000000006
51	40.2320048117426	12.1000000000022
52	40.2304522214023	12.1900000000023
53	40.2246706197501	12.5200000000004
54	40.2235911940756	12.630000000001
55	40.2227964892033	13.130000000001
56	40.2225799734243	13.1900000000023
57	40.2219097041627	13.6700000000019
58	40.2217840364851	13.7700000000004
59	40.2216328783712	14.2700000000004
60	40.2215104936315	14.3500000000022
61	40.2214081965285	14.8200000000033
62	40.2213861986233	14.9000000000015
63	40.2212575696273	15.3600000000006
64	40.2212328885965	15.4600000000028
65	40.2212057796062	15.9700000000012
66	40.2211919405024	16.0700000000033
67	40.2211774521637	16.5200000000004
68	40.2211677675232	16.6200000000026
69	40.2211667916702	17.1100000000006
70	40.2211623862815	17.1800000000003
71	40.2211569263123	17.6100000000006
72	40.2211547100354	17.7200000000012
73	40.2211537104655	18.1400000000031
74	40.2211519537039	18.2200000000012
75	40.2211516746239	18.6200000000026
76	40.2211504608907	18.6900000000023
77	40.2211483511545	19.0200000000004
78	40.2211473754794	19.1200000000026
79	40.2211448915762	19.3900000000031
80	40.2211444039813	19.4900000000016
81	40.221143060697	19.9000000000015
82	40.221142848204	19.9800000000032
83	40.2211415322634	20.2800000000025
84	40.2211414711788	20.3900000000031
85	40.2211395464521	20.6800000000003
86	40.2211388861691	20.7800000000025
87	40.2211366314821	20.9200000000019
88	40.2211364221083	21
89	40.2211337491667	21.1200000000026
90	40.221133309535	21.2100000000028
91	40.2211269133252	21.3000000000029
92	40.2211188459189	21.510000000002
93	40.2211078020844	21.6000000000022
94	40.2211028255057	21.6600000000035
95	40.2210900261905	21.8500000000022
96	40.2210834122713	21.9100000000035
97	40.2210429096235	22.1200000000026
98	40.221033617182	22.2000000000007
99	40.220941799347	22.3200000000033
100	40.22094124649	22.3900000000031
101	40.2209385087614	22.5
102	40.2196297097159	22.6500000000015
103	40.2193130589035	22.7100000000028
104	40.2192294614261	22.7800000000025
105	40.218031931553	22.9200000000019
106	40.2110809622709	23
107	40.0053138237609	23.1900000000023
108	39.9485093324634	23.3500000000022
109	39.9471174667687	23.7000000000007
110	39.8957077076232	23.760000000002
111	39.8891794725107	24.2300000000032
112	39.8869455845941	24.3200000000033
113	39.8796242850143	24.6900000000023
114	39.8787785132507	24.7900000000009
115	39.875728332224	25.2700000000004
116	39.8747594791916	25.3500000000022
117	39.8694898920224	25.7300000000032
118	39.8680612433728	25.8300000000017
119	39.8639311729113	26.1600000000035
120	39.863070923692	26.260000000002
121	39.8614378078098	26.510000000002
122	39.860293270439	26.5900000000001
123	39.8583408578518	26.75
124	39.8576189029051	26.8300000000017
125	39.85474291486	27.0200000000004
126	39.8547412379019	27.1200000000026
127	39.8545880184969	27.25
128	39.8540759923221	27.3100000000013
129	39.8536232985068	27.4900000000016
130	39.8533585423226	27.5400000000009
131	39.8516771149103	27.6500000000015
132	39.851585405892	27.75
133	39.8512041371867	27.8600000000006
134	39.8509148371672	27.9100000000035
135	39.8503536271143	28
136	39.8500907770626	28.0500000000029
137	39.8496570011249	28.1100000000006
138	39.8492559599497	28.1700000000019
139	39.8491189574152	28.2300000000032
140	39.8488053363813	28.2900000000009
141	39.8481418397675	28.3900000000031
142	39.837266463562	28.4400000000023
143	39.8258061544818	28.7000000000007
144	39.8140381746796	28.7700000000004
145	39.8002693029648	29.1200000000026
146	39.7849955233777	29.2200000000012
147	39.7787441617949	29.6900000000023
148	39.7776214293592	29.7700000000004
149	39.772948813401	30.2100000000028
150	39.7709573954986	30.2900000000009
151	39.7696981183467	30.760000000002
152	39.7691220282187	30.8300000000017
153	39.7682760669573	31.2400000000016
154	39.7677564496972	31.3200000000033
155	39.7666400810912	31.7000000000007
156	39.7663473714128	31.7900000000009
157	39.765518599017	32.260000000002
158	39.7653067066633	32.3600000000006
159	39.7651228968344	32.7000000000007
160	39.7650400052354	32.7700000000004
161	39.7648794881186	33.0900000000001
162	39.7648144118803	33.1800000000003
163	39.7640798084731	33.6000000000022
164	39.7640504959352	33.6900000000023
165	39.7639156942254	33.8900000000031
166	39.7638861198737	33.9500000000007
167	39.763777997289	34.0900000000001
168	39.7637742437945	34.1600000000035
169	39.7637577167386	34.380000000001
170	39.7636976574336	34.4300000000003
171	39.7631370077213	34.6000000000022
172	39.7620451285019	34.6500000000015
173	39.7614510695458	34.7800000000025
174	39.761220269121	34.8500000000022
175	39.7606309264229	34.9300000000003
176	39.7588576251593	34.9900000000016
177	39.7575666203943	35.0500000000029
178	39.7561145993607	35.1100000000006
179	39.7547031238266	35.1800000000003
180	39.7527129574255	35.2300000000032
181	39.7476712379163	35.3000000000029
182	39.7316198904037	35.3900000000031
183	39.7018054403297	35.4400000000023
184	39.4699139876504	35.8100000000013
185	39.4103215699243	35.9300000000003
186	39.3943811714534	36.4100000000035
187	39.3887956550265	36.510000000002
188	39.3720758551315	37
189	39.3690308257692	37.130000000001
190	39.3689694357197	37.5600000000013
191	39.3681850296668	37.6400000000031
192	39.3674133290341	38.1400000000031
193	39.3664609277691	38.25
194	39.3662864960041	38.7900000000009
195	39.3662006648039	38.8900000000031
196	39.3660647776132	39.2300000000032
197	39.3659367401556	39.3000000000029
198	39.3657284907028	39.7300000000032
199	39.3657062777652	39.880000000001
200	39.3656613396592	40.3600000000006
201	39.3656600554807	40.4400000000023
202	39.3656116043471	40.7700000000004
203	39.3655989416212	40.8500000000022
204	39.365566181241	41.2400000000016
205	39.3655507267777	41.3600000000006
206	39.3655020137858	41.5800000000017
207	39.3654967797324	41.7100000000028
208	39.3654805546831	41.9500000000007
209	39.3654681889494	42.0300000000025
210	39.3654459924334	42.1900000000023
211	39.3654404883816	42.2800000000025
212	39.3654218327445	42.3900000000031
213	39.3654206278868	42.4500000000007
214	39.3654091961476	42.6800000000003
215	39.3654036172774	42.7700000000004
216	39.3653903152585	42.880000000001
217	39.3653832885035	42.9400000000023
218	39.3653561548289	43
219	39.3653146694187	43.2000000000007
220	39.3653030144948	43.2900000000009
221	39.3652520374938	43.4000000000015
222	39.3652168826651	43.4800000000032
223	39.3652165450847	43.6200000000026
224	39.3651812695695	43.7100000000028
225	39.3651663568643	43.7700000000004
226	39.3651493959895	43.8400000000001
227	39.3651306182971	43.9200000000019
228	39.3651158381494	43.9800000000032
229	39.3650974619429	44.0400000000009
230	39.3649622431836	44.1600000000035
231	39.3649202278475	44.2100000000028
232	39.3647346792284	44.2700000000004
233	39.3646805373216	44.4300000000003
234	39.3646230350052	44.4800000000032
235	39.3645317200269	44.5400000000009
236	39.3644472087	44.6100000000006
237	39.364240088581	44.6600000000035
238	39.3640546349829	44.7300000000032
239	39.3639166370032	44.8300000000017
240	39.3631209864772	44.9500000000007
241	39.3626605370502	45.010000000002
242	39.3606062297896	45.0600000000013
243	39.3583137785951	45.1200000000026
244	39.3498030543321	45.3500000000022
245	39.3467491549092	45.4400000000023
246	39.3441230132137	45.7000000000007
247	39.3397088985181	45.7800000000025
248	39.3358708376662	45.9900000000016
249	39.3340100408743	46.0700000000033
250	39.3298776967828	46.3000000000029
251	39.3296495201483	46.3700000000026
252	39.3238159714306	46.5700000000033
253	39.3238141014659	46.9000000000015
254	39.3235658171503	46.9800000000032
255	39.3234954409038	47.0500000000029
256	39.3231042792322	47.2000000000007
257	39.3226211561059	47.25
258	39.3221005923688	47.3100000000013
259	39.3217542938102	47.3700000000026
260	39.3214176126347	47.4300000000003
261	39.3208578955511	47.5300000000025
262	39.3207680532451	47.5800000000017
263	39.3201109044736	47.6700000000019
264	39.3200699408257	47.7300000000032
265	39.3195931510463	47.8300000000017
266	39.319438695022	47.8900000000031
267	39.3191159433366	47.9700000000012
268	39.3188730567776	48.0200000000004
269	39.3184855188268	48.0800000000017
270	39.3183033442022	48.1400000000031
271	39.3179209167388	48.2000000000007
272	39.3176964590548	48.260000000002
273	39.3174719095725	48.3500000000022
274	39.3170343219177	48.630000000001
275	39.3169755561053	48.7200000000012
276	39.3166041519687	48.8000000000029
277	39.3156627860053	48.880000000001
278	39.3144160651244	48.9700000000012
279	39.3106154794789	49.0300000000025
280	39.3098570970174	49.1600000000035
281	39.3080773997655	49.2200000000012
282	39.305532353472	49.380000000001
283	39.3043229664619	49.4600000000028
284	39.3021517080245	49.6200000000026
285	39.3014561134692	49.7000000000007
286	39.3007374913666	49.8600000000006
287	39.3007176291518	49.9600000000028
288	39.300640322697	50.1500000000015
289	39.3005970695425	50.2000000000007
290	39.30033216034	50.3300000000017
291	39.300132294221	50.380000000001
292	39.2999412555248	50.4900000000016
293	39.2993884369484	50.5400000000009
294	39.2991047721584	50.6000000000022
295	39.2990881128338	50.8700000000026
296	39.2989486597892	50.9400000000023
297	39.2984721742306	51.0700000000033
298	39.2980243015322	51.1500000000015
299	39.2975763037658	51.2100000000028
300	39.2965322606326	51.3200000000033
301	39.2960913472236	51.4200000000019
302	39.2952295271781	51.5200000000004
303	39.293587057911	51.5700000000033
304	39.2922621850499	51.75
305	39.2912223013171	51.8400000000001
306	39.2910939387635	51.9900000000016
307	39.2906422712589	52.0800000000017
308	39.2891838084717	52.2200000000012
309	39.2878977069276	52.2800000000025
310	39.2367385860709	52.630000000001
311	39.1904834979644	52.9200000000019
312	39.1903080656121	53.2400000000016
313	39.1902589571454	53.3100000000013
314	39.1892046119171	53.6500000000015
315	39.1891692714974	53.7700000000004
316	39.1888603571969	54.010000000002
317	39.1885487639518	54.0800000000017
318	39.1884213948838	54.25
319	39.1882793564737	54.3100000000013
320	39.1876499519752	54.4400000000023
321	39.1874757284138	54.5200000000004
322	39.1870974161805	54.6800000000003
323	39.1869114592134	54.760000000002
324	39.186759972812	54.8600000000006
325	39.1866042813591	54.9200000000019
326	39.1863780317328	55.0400000000009
327	39.1862614424928	55.0900000000001
328	39.1858909391313	55.1700000000019
329	39.185822258926	55.2200000000012
330	39.1854904250101	55.3300000000017
331	39.1854063428214	55.380000000001
332	39.1853431431439	55.5900000000001
333	39.1852674029129	55.6500000000015
334	39.1851424214111	55.7000000000007
335	39.1849881493972	55.760000000002
336	39.1537077461322	56.2100000000028
337	39.124621316375	56.3500000000022
338	39.123649923406	56.7900000000009
339	39.1115935668339	56.880000000001
340	39.1061339384285	57.3900000000031
341	39.1048177425804	57.4700000000012
342	39.0988358324802	57.9900000000016
343	39.0984301827874	58.1200000000026
344	39.0971052137969	58.6000000000022
345	39.0970735154963	58.760000000002
346	39.0967758156055	59.1500000000015
347	39.096745097795	59.2400000000016
348	39.0962886573221	59.4600000000028
349	39.0960975926603	59.5700000000033
350	39.0957960829021	59.8200000000033
351	39.0956478827277	59.9100000000035
352	39.0953231182288	60.0700000000033
353	39.0952355165324	60.130000000001
354	39.0949690190925	60.2200000000012
355	39.094628440913	60.2800000000025
356	39.0942426612355	60.3700000000026
357	39.0939012218772	60.4200000000019
358	39.0935460342422	60.4900000000016
359	39.0932269271686	60.5700000000033
360	39.0928155368347	60.6500000000015
361	39.0923248286626	60.7100000000028
362	39.0919708971795	60.7800000000025
363	39.090852941143	60.880000000001
364	39.0901101825435	60.9300000000003
365	39.0891972965296	61.2900000000009
366	39.0886788371799	61.4100000000035
367	39.0884524906146	61.5500000000029
368	39.0882635569626	61.6100000000006
369	39.0842848417146	61.9900000000016
370	39.0824369408164	62.0900000000001
371	39.0812189908728	62.5400000000009
372	39.0801255972287	62.6100000000006
373	39.0791922820914	62.9600000000028
374	39.0781900922483	63.0300000000025
375	39.0767351437002	63.5
376	39.0759488077653	63.6000000000022
377	39.0751217600133	64.1100000000006
378	39.0748333599339	64.2100000000028
379	39.0746589231154	64.6500000000015
380	39.0743973894274	64.7400000000016
381	39.074060501596	65.1500000000015
382	39.0740157799213	65.2300000000032
383	39.0739189280759	65.6500000000015
384	39.0737080362567	65.7400000000016
385	39.0733826589888	66.1100000000006
386	39.0733589034254	66.2100000000028
387	39.0732725469098	66.5200000000004
388	39.0732355915348	66.6100000000006
389	39.073189138476	66.8900000000031
390	39.0731292945565	66.9600000000028
391	39.0730876738668	67.1800000000003
392	39.0730448956703	67.260000000002
393	39.072995453545	67.4700000000012
394	39.0729800414484	67.5400000000009
395	39.0729687575902	67.6800000000003
396	39.0729287834581	67.760000000002
397	39.0729164568682	67.9200000000019
398	39.0728906073418	68
399	39.0728790991124	68.2100000000028
400	39.0728616362014	68.3000000000029
401	39.0728413546305	68.4400000000023
402	39.0728407104546	68.5200000000004
403	39.0728189867373	68.6100000000006
404	39.0728189725885	68.8200000000033
405	39.0728134391798	68.9000000000015
406	39.0728127892869	68.9800000000032
407	39.0726974769033	69.380000000001
408	39.072423388889	69.4600000000028
409	39.0721743089602	69.8100000000013
410	39.072152639885	69.8900000000031
411	39.0718070779494	70.1200000000026
412	39.0717677124556	70.2300000000032
413	39.0714829503603	70.3900000000031
414	39.0713940452803	70.4900000000016
415	39.0712767095625	70.7900000000009
416	39.071267454343	70.8700000000026
417	39.0712306242635	71.1400000000031
418	39.0712271146756	71.2700000000004
419	39.0711666859093	71.4300000000003
420	39.071142644744	71.6400000000031
421	39.0711392896576	71.75
422	39.0711378720673	72.0200000000004
423	39.0711376522225	72.1000000000022
424	39.0711287026207	72.260000000002
425	39.0711247814896	72.3200000000033
426	39.0711242508146	72.6600000000035
427	39.0711240508748	72.75
428	39.0711216500982	73.010000000002
429	39.0711205553727	73.1500000000015
430	39.0711202507642	73.2300000000032
431	39.0711185246456	73.4300000000003
432	39.0711169485528	73.5
433	39.0711112801924	73.6100000000006
434	39.0710237775128	73.8200000000033
435	39.0704096360239	73.8900000000031
436	39.0701560320076	74.1000000000022
437	39.0701351906991	74.1800000000003
438	39.0699273547966	74.3500000000022
439	39.0699010213064	74.4300000000003
440	39.0697855807821	74.6400000000031
441	39.0697422670522	74.75
442	39.0696960370428	75
443	39.0696953800918	75.1800000000003
444	39.0696913018682	75.3500000000022
445	39.0696906807621	75.4500000000007
446	39.0696886567247	75.5400000000009
447	39.0696853338051	75.6800000000003
448	39.0696754665373	75.7400000000016
449	39.0694126380783	75.9200000000019
450	39.0661412696791	76.260000000002
451	39.0660173703536	76.4200000000019
452	39.0659669765951	76.7800000000025
453	39.0659483289836	76.8600000000006
454	39.0658694510489	77.2200000000012
455	39.0658425476549	77.3000000000029
456	39.065651052573	77.5600000000013
457	39.0656385786583	77.6900000000023
458	39.0656105061939	77.9900000000016
459	39.0656048353785	78.0400000000009
460	39.0653886117161	78.1700000000019
461	39.0653594560915	78.2400000000016
462	39.0652477253128	78.4400000000023
463	39.0652375104909	78.5500000000029
464	39.0652310915965	78.9300000000003
465	39.0651801629623	79.0200000000004
466	39.0651249553895	79.380000000001
467	39.0651121854271	79.4600000000028
468	39.0650646477136	79.7900000000009
469	39.0650499939657	79.8900000000031
470	39.065005406922	80.1900000000023
471	39.0650009904854	80.3100000000013
472	39.0649981239718	80.5200000000004
473	39.0649700238761	80.5800000000017
474	39.0649609312302	80.6900000000023
475	39.0649294834086	80.75
476	39.0648850861921	80.8300000000017
477	39.0648830352847	80.9200000000019
478	39.0648818017626	81.1400000000031
479	39.0648405280576	81.2700000000004
480	39.0648239305919	81.3300000000017
481	39.0647864808816	81.4100000000035
482	39.0647627238044	81.4700000000012
483	39.0647563145147	81.5500000000029
484	39.0647416412086	81.6400000000031
485	39.0647230165153	81.7200000000012
486	39.0646980275274	81.7800000000025
487	39.0646884428721	81.8500000000022
488	39.0646521506439	81.9000000000015
489	39.0646520682482	81.9800000000032
490	39.0646010371222	82.1000000000022
491	39.0645642740245	82.1600000000035
492	39.0645521220939	82.2200000000012
493	39.0645501072695	82.2800000000025
494	39.0645206738838	82.3700000000026
495	39.0644607078807	82.4500000000007
496	39.0644551085961	82.510000000002
497	39.0644043183994	82.5900000000001
498	39.0643915055346	82.6500000000015
499	39.0643486518387	82.7300000000032
500	39.0643302627903	82.7900000000009
501	39.0642942599129	82.8400000000001
502	39.0642906227207	83
503	39.0642561418757	83.0900000000001
504	39.0642138546338	83.1500000000015
505	39.0642036047125	83.260000000002
506	39.064153249118	83.3500000000022
507	39.0641308971793	83.4400000000023
508	39.0641044720455	83.510000000002
509	39.0640665880883	83.5700000000033
510	39.0639843343743	83.6200000000026
511	39.0639843072885	83.7100000000028
512	39.0639702458059	83.8000000000029
513	39.0639275637295	83.8500000000022
514	39.0639099394502	83.9100000000035
515	39.0638278346514	84.0500000000029
516	39.0638139238412	84.510000000002
517	39.0637981045328	84.5700000000033
518	39.0637542859196	84.6800000000003
519	39.0637344258758	84.7400000000016
520	39.0637332508106	84.8500000000022
521	39.0636544347641	84.9100000000035
522	39.063630064861	84.9900000000016
523	39.0635709604091	85.0500000000029
524	39.0635184705043	85.1200000000026
525	39.0634776076398	85.2000000000007
526	39.0633333659539	85.6500000000015
527	39.0633274979575	85.7300000000032
528	39.0633256998511	85.880000000001
529	39.0633189794359	85.9600000000028
530	39.0632588823599	86.0400000000009
531	39.0632435073746	86.1100000000006
532	39.0631509104302	86.1700000000019
533	39.0629706944492	86.3100000000013
534	39.0629634546221	86.8900000000031
535	39.0628313107434	86.9500000000007
536	39.062806086145	87.1800000000003
537	39.0628044528759	87.2400000000016
538	39.0627816958907	87.380000000001
539	39.0627665077705	87.4400000000023
540	39.0626619158523	87.5500000000029
541	39.0626522526545	87.6100000000006
542	39.0626128299232	87.6800000000003
543	39.0625782011755	87.8700000000026
544	39.0625644701842	87.9500000000007
545	39.0624294274103	88.1700000000019
546	39.0624259059104	88.3400000000001
547	39.0623466416136	88.5
548	39.0623434844172	88.6400000000031
549	39.0623406618857	88.6900000000023
550	39.0623351679893	88.8700000000026
551	39.0622964657748	88.9200000000019
552	39.062287636645	89.0400000000009
553	39.0622672060477	89.1000000000022
554	39.0622257344334	89.1900000000023
555	39.0622214746246	89.25
556	39.0622110536698	89.3100000000013
557	39.0621733916784	89.4300000000003
558	39.0621316966405	89.4800000000032
559	39.0620722269116	89.5700000000033
560	39.0620524802542	89.630000000001
561	39.0619700292007	89.7000000000007
562	39.0619645885543	89.760000000002
563	39.0619091967706	89.8500000000022
564	39.0618653381363	89.9000000000015
565	39.0618043197476	90.010000000002
566	39.0617965006248	90.0600000000013
567	39.0617509240853	90.1500000000015
568	39.0616886746327	90.2000000000007
569	39.0616545154558	90.2700000000004
570	39.0615151687553	90.3500000000022
571	39.0615133377698	90.9700000000012
572	39.061437138279	91.0200000000004
573	39.0613735674226	91.5300000000025
574	39.0613011186841	91.75
575	39.0612991508939	92.010000000002
576	39.0612962163686	92.0700000000033
577	39.0612780881104	92.260000000002
578	39.0612736108163	92.3500000000022
579	39.0612480363964	92.5400000000009
580	39.0612477498125	92.630000000001
581	39.0612249241521	92.75
582	39.0612232404177	92.8600000000006
583	39.0612206323294	92.9800000000032
584	39.0612104994929	93.0300000000025
585	39.0612037215297	93.0900000000001
586	39.0611962020717	93.1600000000035
587	39.0611948756035	93.6400000000031
588	39.0611907106229	93.7000000000007
589	39.0611846358314	93.7700000000004
590	39.0611761098564	93.8400000000001
591	39.0611662569168	93.9000000000015
592	39.0611609397745	94.0800000000017
593	39.0611529283934	94.1400000000031
594	39.0611496219379	94.2000000000007
595	39.0611209810141	94.3200000000033
596	39.0611176744094	94.4600000000028
597	39.061104519397	94.5300000000025
598	39.0610902971368	94.6500000000015
599	39.0610543129984	94.7000000000007
600	39.0610302219943	94.7700000000004
601	39.061019860811	94.8200000000033
602	39.0609698253455	94.880000000001
603	39.0609641233531	94.9700000000012
604	39.0608897326606	95.0600000000013
605	39.060813418428	95.1400000000031
606	39.060192958261	95.2200000000012
607	39.0245344045973	95.4600000000028
608	38.9890312423135	95.5900000000001
609	38.9841006516728	95.7900000000009
610	38.9837255822649	95.8600000000006
611	38.9833526461938	96
612	38.9749793997613	96.0500000000029
613	38.9747664799085	96.25
614	38.9734769658358	96.3100000000013
615	38.9720070257804	96.3900000000031
616	38.9719101736988	96.4500000000007
617	38.9717277903666	96.5300000000025
618	38.9704869581816	96.6100000000006
619	38.9702199797417	96.7000000000007
620	38.9686420118043	96.75
621	38.9673213498924	96.8700000000026
622	38.9667398747418	96.9300000000003
623	38.9662184634722	97
624	38.9645651892145	97.0700000000033
625	38.9644690205462	97.130000000001
626	38.9629328852535	97.1800000000003
627	38.9619879684473	97.25
628	38.9619527398237	97.3600000000006
629	38.9609697951061	97.4200000000019
630	38.9599005456723	97.4800000000032
631	38.9588033049876	97.5700000000033
632	38.9569889452328	97.6600000000035
633	38.9563867987997	97.7700000000004
634	38.9548042193473	97.8500000000022
635	38.9542882162101	97.9900000000016
636	38.9541754199875	98.4100000000035
637	38.9540268247582	98.5
638	38.9540006980431	98.880000000001
639	38.9539976257318	98.9900000000016
640	38.9539830402417	99.4100000000035
641	38.953966862872	99.5
642	38.9537537784791	99.9600000000028
643	38.9536987260343	100.25
644	38.9536979021893	100.540000000001
645	38.9536978532173	100.690000000002
646	38.953679847263	101.040000000001
647	38.9536777816048	101.160000000003
648	38.9536667230735	101.400000000001
649	38.9536647066127	101.490000000002
650	38.9536608690809	101.650000000001
651	38.9536572111504	101.700000000001
652	38.9536414247263	101.810000000001
653	38.9536413789568	101.910000000003
654	38.9536362434794	102.070000000003
655	38.9536327386916	102.120000000003
656	38.9536264030581	102.190000000002
657	38.9536204344937	102.25
658	38.9536016319666	102.300000000003
659	38.9534724836782	102.460000000003
660	38.9532634545102	102.610000000001
661	38.9532424306543	103.110000000001
662	38.9532156175275	103.27
663	38.9532097101165	103.760000000002
664	38.9532077987385	103.890000000003
665	38.9532074839603	104.18
666	38.9532067008556	104.25
667	38.9530079287574	104.52
668	38.9526087288941	104.740000000002
669	38.9525967937154	105.02
670	38.9524343860261	105.080000000002
671	38.952414210417	105.460000000003
672	38.9523542170843	105.580000000002
673	38.9528566408776	106.390000000003


==> data/perfprof6-100-600-3-6.dat <==
iter	objfun	time
1	70.5518610120743	0.003933
2	53.5530030587923	0.011284
3	44.0839643399936	0.018302
4	35.6978098013967	0.028553
5	29.5999474733464	0.042926
6	25.5207180413275	0.060655
7	22.8422261649871	0.081719
8	22.8422261649871	0.098474
9	19.1772934787459	0.108706
10	17.3317545512397	0.126355
11	17.3317545512397	0.145508
12	16.3038069887822	0.161027
13	15.4745309559344	0.180606
14	15.4745309559344	0.19905
15	14.5650432406092	0.209615
16	14.0539344138892	0.224284
17	13.3803634293702	0.245874
18	12.6898200507586	0.270311
19	12.6898200507586	0.293287
20	11.8446345232374	0.306734
21	11.5147950849169	0.328619
22	11.1700043785534	0.353323
23	10.8005918085969	0.378191
24	10.5094902914711	0.403302
25	10.5094902914711	0.423883
26	10.2695837150757	0.434691
27	10.1126451313713	0.45599
28	9.99465417017091	0.484788
29	9.69206035823154	0.5169
30	9.48950844931826	0.549067
31	9.48950844931826	0.568275
32	9.23152856832871	0.580023
33	9.11956576382149	0.604908
34	9.02695914005655	0.62914
35	8.89797848089749	0.657708
36	8.78540910182244	0.686304
37	8.68084329703729	0.714526
38	8.56251814233125	0.743323
39	8.46703214561915	0.771644
40	8.3499931921668	0.804871
41	8.25205174886884	0.837406
42	8.13507174743854	0.87077
43	8.04940116747734	0.903442
44	7.94824229487843	0.937085
45	7.8539533120805	0.969677
46	7.75719435497546	1.003415
47	7.67479026075979	1.036419
48	7.57777390406096	1.070633
49	7.50826360310471	1.103298
50	7.42159065584892	1.141602
51	7.36059764025035	1.176318
52	7.27026170235105	1.223134
53	7.21561279759814	1.270252
54	7.12928045035082	1.322721
55	7.12928045035082	1.369118
56	7.06408963143323	1.390162
57	7.02157071422948	1.424057
58	6.99482622907209	1.46999
59	6.93587338419238	1.523437
60	6.8747109040355	1.576018
62	6.80472699202439	1.648504
63	6.77360665755557	1.682643
64	6.77360665755557	1.72565
65	6.74773972180044	1.753014
66	6.735378623963	1.78676
68	6.6542627125772	1.861062
69	6.6542627125772	1.902633
70	6.62652733564465	1.929516
72	6.5755347088979	1.999287
73	6.53948959700684	2.035603
74	6.508147207345	2.070672
76	6.44001414421163	2.134459
77	6.40267148915695	2.168809
79	6.33052976403708	2.237768
80	6.29936406066742	2.267974
82	6.23026312615369	2.331962
83	6.18779085442564	2.365968
85	6.11663341729745	2.429278
86	6.08728806899151	2.458407
88	6.0167892333269	2.525395
90	5.94740644833997	2.592401
91	5.9071657422838	2.626558
93	5.84080404768032	2.693965
95	5.77611075066225	2.762031
97	5.71125724991002	2.828913
98	5.68452406229186	2.862256
100	5.62377631981356	2.929435
102	5.56571196472414	2.996712
104	5.50622860315786	3.072595
106	5.44910412185504	3.148266
108	5.39540771733384	3.218671
110	5.34519042553527	3.286179
112	5.29762783197895	3.384696
114	5.25229534145561	3.474549
117	5.18439594222923	3.58655
119	5.14388560848234	3.663189
121	5.10349264798874	3.748238
123	5.06256310424425	3.841167
126	5.00055875855291	3.98208
128	4.96351051822326	4.076524
131	4.90718858019877	4.218528
133	4.86977572483698	4.311722
136	4.81632683734364	4.451231
138	4.78016369730014	4.546411
141	4.71106694728651	4.63152
143	4.69846611676981	4.741575
146	4.62300379658117	4.832648
149	4.59773011582139	4.931055
152	4.56962014401264	5.035598
155	4.54145948774907	5.138843
158	4.51721232370282	5.238899
161	4.49308883180807	5.340736
164	4.46931913825369	5.442082
167	4.44555113652916	5.556666
170	4.42253087021215	5.705612
173	4.40001500637386	5.820983
176	4.36930917822947	5.944204
180	4.34859513559481	6.097572
183	4.34254022079062	6.17427
187	4.31171692689727	6.318528
190	4.30528763592191	6.389943
194	4.30064585654603	6.480214
197	4.29683434232046	6.555111
201	4.29141926455916	6.644129
205	4.28444075112416	6.722089
209	4.27972694014309	6.804002
213	4.27076436794782	6.90333
217	4.26359902557934	7.014052
221	4.25385387729069	7.10707
225	4.24542811311416	7.217808
230	4.23514464607016	7.331266
234	4.22685616170743	7.440894
238	4.21993398299365	7.556497
243	4.20846287331533	7.68286
247	4.20157253133263	7.798168
252	4.1883955630582	7.9585
257	4.16966706502948	8.160045
262	4.15222335685177	8.361657
267	4.13408398301424	8.56243
272	4.11649124118393	8.76371200000001
277	4.09880175384719	8.95534600000001
282	4.08186021905688	9.12283700000001
288	4.06146223802825	9.30991300000001
293	4.04450663006916	9.46522700000001
299	4.02460323533983	9.653741
304	4.00839417964516	9.808222
310	3.98888841646399	10.052069
316	3.96972640416557	10.29262
322	3.95092911246094	10.479547
328	3.93251620423755	10.677431
334	3.91455299836255	10.931015
341	3.89474978038734	11.238596
347	3.87797985137373	11.503362
354	3.84704212263468	11.728886
360	3.78200322010335	12.085065
367	3.71586925041769	12.437131
374	3.67465347073541	12.707049
381	3.63826089889633	13.132534
389	3.59839844107192	13.438876
396	3.57586623949053	13.720156
404	3.5494029874807	13.967287
411	3.5273690626892	14.260291
419	3.50065971755421	14.61619
427	3.47576641154573	14.961494
435	3.45225375459442	15.213798
443	3.42937065669438	15.464331
452	3.40490127165052	15.77484
460	3.38292546796404	16.049116
469	3.35909250119828	16.389144
478	3.33624675185342	16.699532
487	3.31160591234296	17.04087
496	3.29147431754591	17.370396
506	3.28723190739338	17.601867
515	3.27740963023135	17.83927
525	3.25524873473271	18.262432
535	3.24252443020034	18.58091
545	3.22647984646085	18.974287
556	3.20695852039205	19.444029
566	3.18840915679849	19.933089
577	3.16803653445722	20.430525
588	3.14834723875138	20.947582
599	3.12803487137862	21.430108
610	3.10849173581985	21.965732
622	3.08725260501143	22.559112
634	3.06631955312941	23.126871
646	3.04606542972659	23.655585
658	3.03233426491755	24.096544
671	3.02726153919881	24.425788
683	3.02374468680036	24.681822
696	3.01963973559873	24.991888
709	3.0155595872543	25.307274
723	3.01163166683213	25.646969
737	3.0076796671314	25.985338
751	3.00183535280603	26.380517
765	2.99620359344663	26.777678
779	2.99071822451287	27.174654
794	2.9850530594993	27.616283
809	2.97963507943237	28.088209
825	2.97449395487897	28.598548
840	2.97000560258602	29.075893
856	2.96533633220015	29.585154
873	2.96065936359901	30.11938
889	2.95610896596602	30.636122
906	2.95067397170253	31.183102
923	2.94564591313248	31.745641
941	2.94021810784629	32.302616
959	2.90421043933813	33.549062
977	2.86638916019454	34.737966
995	2.81326032687992	36.224651
1014	2.76571477849366	38.295678
1033	2.71108391957251	39.64821
1053	2.68066331843191	40.786719
1073	2.65038691644671	42.487507
1093	2.63971969043213	43.68753
1114	2.6253735953896	44.900967
1135	2.61752988421798	45.71826
1157	2.59059587880997	46.997727
1179	2.53934149982281	48.713697
1201	2.51889368171171	50.139536
1224	2.49598067718872	51.824498
1247	2.48635551390948	53.054438
1271	2.48127964790158	54.207151
1295	2.47564948128497	55.288971
1320	2.47003139369701	56.587326
1345	2.46463491852332	57.790405
1370	2.45953508115831	59.070686
1396	2.45436106905627	60.552466
1423	2.44911539047363	62.129839
1450	2.44410838480999	63.705706
1477	2.43928190975455	65.265052
1505	2.4343994228934	66.824655
1534	2.42937356831413	68.2005909999999
1563	2.42449977395197	69.6280319999999
1593	2.41906171519823	71.3228899999999
1623	2.41309461813866	72.9773609999999
1654	2.40643585712063	73.9672979999999
1685	2.39948557119025	74.8410379999999
1717	2.39249378053857	75.7434549999999
1750	2.38579608233542	76.8110719999999
1783	2.37972284176426	77.8433799999999
1817	2.3722722125282	79.0318
1852	2.36576700117033	80.176068
1887	2.35925362390464	81.323265
1922	2.35325278267899	82.4696670000001
1959	2.34753910728843	83.75171
1996	2.33847400568863	84.91772
2034	2.32706679073074	86.311229
2073	2.3108323815047	88.181267
2112	2.30352342845667	89.3259559999999
2152	2.29967114058314	90.150143
2193	2.29581631804697	90.972556
2235	2.29225763366181	91.934059
2277	2.28708337095112	93.264254
2320	2.28278899809298	94.810756
2364	2.28190799577901	95.561112
2409	2.28101352652706	96.239032
2455	2.2801138177847	96.974619
2502	2.27921249950681	97.728901
2549	2.27834328223846	98.41283
2598	2.27762495486916	99.175399
2647	2.2770010705076	100.246574
2697	2.2763628368772	101.270924
2748	2.27572969918628	102.490009
2801	2.27496825318282	103.632281
2854	2.27414638097282	104.699033
2908	2.27333500280564	105.673843
2963	2.27253474522546	106.933948
3019	2.2717466611695	107.918161
3077	2.27095959918537	109.088181
3135	2.2702012405477	110.169307
3195	2.26944967668715	111.310219
3255	2.26873996149612	112.709177
3317	2.26791417892737	114.065387
3380	2.26708381444793	115.551298
3444	2.26626368771129	116.80854
3510	2.26543761901692	118.016445
3576	2.26462976093577	119.6255
3644	2.26381503503993	121.27216
3713	2.26300867400341	122.620388
3784	2.26218791266355	123.951356
3856	2.2613745900288	125.621632
3929	2.26056744670737	127.241006
4004	2.25973793478823	128.720388
4080	2.25875842300432	130.577486
4157	2.2555579755265	133.57589
4236	2.25169456664491	136.849821999999
4316	2.24806095002154	140.737558
4398	2.24470917542366	144.818425
4482	2.24218282932142	148.819036
4567	2.24072960457569	151.725056
4654	2.23930437368635	154.946223
4742	2.2379457544369	157.950262
4832	2.23659990306716	161.36488
4924	2.2352500441545	165.09731
5017	2.23389950199291	168.71988
5113	2.23251008892689	172.64576
5210	2.23110840775239	176.575702
5309	2.22968058893575	181.189476
5409	2.22823995661347	185.943248
5512	2.22675859432909	190.37233
5617	2.22524253621439	195.171595
5723	2.22369313908292	200.563573
5832	2.22206363220668	206.067087
5943	2.22032565728678	210.582682
6056	2.21845542616617	215.345842
6171	2.21642305430616	219.862968
6288	2.21495983494366	223.738893
6407	2.21407457834685	226.501966
6529	2.2133763993505	228.837003
6653	2.21265111703213	231.62191
6779	2.21190639214935	234.152962
6908	2.2110025738779	236.821852
7039	2.2094228480803	240.401357
7173	2.20784250874795	243.847233
7309	2.20642174886628	247.220647
7448	2.20474930917004	250.628908
7589	2.20302198690461	254.451085
7733	2.20136958754981	259.068038999999
7880	2.19978573728219	263.645755999999
8030	2.19826159211874	267.963163999999
8182	2.19678825397261	272.519649999999
8337	2.19533154908265	276.918220999999
8496	2.19385160351423	282.022926999999
8657	2.19234465830021	287.430110999999
8821	2.19077474211656	292.227840999999
8989	2.18911853652678	297.429330999999
9160	2.18737928986278	301.549769999999
9334	2.18557466781943	304.712762999999
9511	2.18373332577897	307.841577999999
9691	2.18189525510121	311.211824999999
9875	2.180113907924	314.762221999999
10063	2.17845720120333	318.508628999999
10254	2.17698545555096	323.857183999999
10449	2.17569372579035	329.625368999999
10647	2.17170700365878	339.920401999999
10849	2.15394804410259	357.978662999999
11055	2.09571117518033	377.708588999999
11265	2.0218930525094	408.777060999999
11479	1.96870048066467	454.957547999999
11697	1.95284812407213	505.377621999999
11919	1.93898479194428	600.359731


==> data/perfprof6-100-600-4-1.dat <==
iter	objfun	time
1	51.7254766539265	0.0100000000020373
2	42.1419639425922	6.47999999999956
3	40.7154569277653	17.380000000001
4	40.0155707724406	31.1800000000003
5	39.4959388886474	44.7999999999993
6	39.1735406060037	58.7900000000009
7	38.9681677479081	72.7299999999996
8	38.818834512576	86.510000000002
9	38.702131028007	99.3199999999997
10	38.607325756036	112.600000000002
11	38.527844565997	125.970000000001
12	38.4594147860901	138.84
13	38.3992195444949	152.130000000001
14	38.3454232744128	165.380000000001
15	38.2967732136755	177.960000000003
16	38.2523259163879	190.830000000002
17	38.2113873822392	204.650000000001
18	38.1733958313007	216.549999999999
19	38.1379342986934	229.549999999999
20	38.1046499444844	242.130000000001
21	38.073293008952	255.040000000001
22	38.0436334218304	266.600000000002
23	38.0154869025414	279.260000000002
24	37.9887080170948	291.860000000001
25	37.9631765688887	304.73
26	37.9387881959313	316.57
27	37.9154404583405	329.290000000001
28	37.8930512000034	340.970000000001
29	37.8715355334434	353.32
30	37.8508101501937	364.670000000002
31	37.8308108748038	377.370000000003
32	37.8114785258659	390.780000000002
33	37.7927596533216	403.510000000002
34	37.7746077391054	415.100000000002
35	37.7569823423613	426.620000000003
36	37.7398539169234	439.290000000001
37	37.7231902086367	452.040000000001
38	37.7069666091339	464.360000000001
39	37.6911632873779	476.260000000002
40	37.675765900655	490.580000000002
41	37.6607593785443	505
42	37.6461266290175	517.639999999999
43	37.6318537001923	529.59
44	37.6179296627537	542.210000000003
45	37.6043414615826	554.740000000002
46	37.5910744038452	567.220000000001
47	37.5781163979523	579.710000000003
48	37.5654578241269	592.400000000001
49	37.5530880302406	604.880000000001


==> data/perfprof6-100-600-4-2.dat <==
iter	objfun	time
1	51.7254766539265	0.00999999999839929
2	49.0679359776606	0.0499999999992724
3	44.4764779719427	0.0600000000013097
4	43.8939709121324	0.069999999999709
5	43.7179577033878	0.0900000000001455
6	43.6110142151029	0.0999999999985448
7	43.5167799058135	0.110000000000582
8	43.4290792924821	0.139999999999418
9	43.3435305608441	0.150000000001455
10	43.2605575188832	0.159999999999854
11	43.179407998915	0.180000000000291
12	43.1004892048178	0.18999999999869
13	43.0236756825116	0.200000000000728
14	42.949174416291	0.220000000001164
15	42.8769984488466	0.229999999999563
16	42.8072392737713	0.25
17	42.7399061731016	0.259999999998399
18	42.6750095886921	0.279999999998836
19	42.6125183237218	0.290000000000873
20	42.5523888613791	0.299999999999272
21	42.4945739599621	0.319999999999709
22	42.4389781997516	0.330000000001746
23	42.3855161269959	0.349999999998545
24	42.3340981725963	0.360000000000582
25	42.2846324680474	0.380000000001019
26	42.2370396362088	0.380000000001019
27	42.1912210177233	0.409999999999854
28	42.147083469555	0.419999999998254
29	42.1045419202771	0.430000000000291
30	42.0635148621969	0.43999999999869
31	42.0239245921741	0.459999999999127
32	41.9856973354299	0.479999999999563
33	41.9487632718507	0.490000000001601
34	41.9130565290425	0.5
35	41.8785230748959	0.520000000000437
36	41.8453103556086	0.529999999998836
37	41.8132300079871	0.549999999999272
38	41.7821543995628	0.56000000000131
39	41.7520337344699	0.580000000001746
40	41.7228215257494	0.590000000000146
41	41.6944743852538	0.599999999998545
42	41.6669518826544	0.610000000000582
43	41.6402335227073	0.630000000001019
44	41.6144526458196	0.650000000001455
45	41.5893904907769	0.659999999999854
46	41.5650156906403	0.680000000000291
47	41.541457720582	0.68999999999869
48	41.5185689984137	0.700000000000728
49	41.4962831484037	0.709999999999127
50	41.4745743213497	0.720000000001164
51	41.4534195980512	0.75
52	41.4327982751928	0.759999999998399
53	41.4127004678586	0.770000000000437
54	41.393235377631	0.779999999998836
55	41.3742360122697	0.799999999999272
56	41.3556833571749	0.819999999999709
58	41.3198473305313	0.840000000000146
59	41.3025901542999	0.860000000000582
60	41.2857758860747	0.880000000001019
61	41.2693292434702	0.889999999999418
63	41.2374843051811	0.919999999998254
64	41.2220605204538	0.930000000000291
66	41.1921514170295	0.959999999999127
67	41.1776442799273	0.970000000001164
68	41.1634217414634	0.979999999999563
70	41.135890601459	1.0099999999984
71	41.122532063433	1.02999999999884
73	41.09659895761	1.06000000000131
74	41.0840360852532	1.08000000000175
76	41.0595786334271	1.09999999999854
78	41.035965794412	1.13000000000102
79	41.0244598777957	1.13999999999942
81	41.0020191179534	1.16999999999825
83	40.9803029361962	1.20000000000073
85	40.9592717082318	1.22999999999956
86	40.949010471998	1.25
88	40.9290523194225	1.27999999999884
90	40.9096921085297	1.29999999999927
92	40.8908979951466	1.33000000000175
94	40.8726405487309	1.36000000000058
96	40.8548924941205	1.38000000000102
98	40.8376284971258	1.41999999999825
100	40.8208249781622	1.45000000000073
103	40.7964353908561	1.4900000000016
105	40.7806899740734	1.52000000000044
107	40.7653727904405	1.54999999999927
109	40.750450549359	1.58000000000175
112	40.7287329864784	1.61999999999898
114	40.7146760832132	1.63999999999942
117	40.6941874886558	1.68999999999869
119	40.6809071321036	1.72000000000116
122	40.6615242315594	1.7599999999984
124	40.6489442311821	1.79000000000087
127	40.6305608139348	1.84000000000015
130	40.6127320537259	1.86999999999898
132	40.6011391838934	1.90000000000146
135	40.5841681917414	1.93999999999869
138	40.5676755640692	1.9900000000016
141	40.5516365428065	2.02999999999884
144	40.5360281669466	2.08000000000175
147	40.5208304584229	2.11999999999898
151	40.5012272528204	2.16999999999825
154	40.4869583791749	2.22000000000116
157	40.4730443551557	2.2599999999984
160	40.4595120388131	2.29999999999927
164	40.4419789168871	2.36000000000058
167	40.4291839919948	2.40000000000146
171	40.412572912758	2.45999999999913
175	40.3964507487285	2.52000000000044
179	40.3807873437488	2.56999999999971
182	40.3693259266398	2.61999999999898
186	40.3544070884433	2.68000000000029
190	40.339883546704	2.72999999999956
194	40.3257353665826	2.79000000000087
199	40.3085499208904	2.86000000000058
203	40.29518059073	2.91999999999825
207	40.2821310249597	2.97000000000116
212	40.2662464250968	3.04999999999927
216	40.253864017341	3.09999999999854
221	40.2387718339293	3.16999999999825
226	40.224113154067	3.2400000000016
231	40.2098582817219	3.31999999999971
236	40.1959753416564	3.38999999999942
241	40.1824459041941	3.45999999999913
246	40.1692528315089	3.52999999999884
251	40.1563801382259	3.59999999999854
257	40.1413348298408	3.68000000000029
262	40.1291156860213	3.75
268	40.1148156518574	3.84000000000015
274	40.1008918734135	3.93000000000029
279	40.0895621132539	3.9900000000016
286	40.0740986771934	4.09999999999854
292	40.0611956970129	4.18000000000029
298	40.0486129812332	4.27000000000044
304	40.0363304512579	4.34999999999854
311	40.0223573416658	4.45000000000073
318	40.0087494903715	4.56000000000131
325	39.9954931528649	4.65999999999985
332	39.9825712783795	4.75
339	39.9699614859528	4.84999999999854
346	39.957673565801	4.95000000000073
353	39.9456711674913	5.04999999999927
361	39.9322862313913	5.16999999999825
369	39.9192379876024	5.27999999999884
377	39.9065095540855	5.38999999999942
385	39.8940853414922	5.5099999999984
393	39.8819509107297	5.61999999999898
402	39.8686293987565	5.7400000000016
410	39.8570673918278	5.86000000000058
419	39.8443594497435	5.9900000000016
428	39.8319537439596	6.11999999999898
437	39.8198360855607	6.2400000000016
447	39.8066938328421	6.38999999999942
457	39.7938741148711	6.52999999999884
466	39.7825992426068	6.65000000000146
476	39.7703503670652	6.79000000000087
487	39.7571999364759	6.95000000000073
497	39.7455253029418	7.09000000000015
508	39.7329771430937	7.25
519	39.7207228930459	7.40000000000146
530	39.7087490823167	7.54999999999927
542	39.6960031357584	7.70999999999913
553	39.6845984798769	7.84999999999854
565	39.6724388388151	8.0099999999984
577	39.6605598780473	8.16999999999825
590	39.6479930180999	8.33000000000175
603	39.6357256998144	8.5099999999984
616	39.6237440689685	8.68000000000029
629	39.6120352545916	8.84999999999854
642	39.6005872691476	9.04000000000087
656	39.5885375484517	9.22999999999956
670	39.5767643265806	9.43000000000029
685	39.5644432000747	9.65000000000146
700	39.5524116183398	9.84999999999854
715	39.5406570244477	10.0699999999997
730	39.5291676617993	10.2799999999988
746	39.5171911094093	10.5099999999984
762	39.5054897629978	10.7299999999996
778	39.494051642366	10.9599999999991
795	39.4821745389435	11.2000000000007
812	39.4705693938185	11.4300000000003
830	39.4585696322493	11.6899999999987
848	39.4468524060817	11.9500000000007
866	39.4354032867782	12.2200000000012
885	39.4235961946427	12.5400000000009
904	39.4120623179431	12.869999999999
923	39.4007899296886	13.2099999999991
943	39.3891947639196	13.5499999999993
963	39.3778659197596	13.8899999999994
984	39.3662531252578	14.2599999999984
1005	39.3549099735206	14.630000000001
1027	39.3433028079006	15.0099999999984
1049	39.3319656779355	15.3899999999994
1072	39.320389146469	15.7799999999988
1095	39.3090823067462	16.1899999999987
1119	39.2975587501785	16.5999999999985
1143	39.2863036955562	17.0200000000004
1167	39.2753055475829	17.380000000001
1193	39.2636682284464	17.7400000000016
1218	39.2527388122114	18.0900000000001
1245	39.2412091636553	18.4700000000012
1271	39.2303640726242	18.8300000000017
1299	39.2189550385354	19.2299999999996
1327	39.2078142392087	19.630000000001
1355	39.1969300875689	20.0200000000004
1385	39.1855409709484	20.4399999999987
1415	39.1744215028577	20.8600000000006
1445	39.163559970775	21.2900000000009
1476	39.1525957072559	21.7200000000012
1508	39.1415430302097	22.1699999999983
1541	39.1304142749612	22.6399999999994
1574	39.1195470383431	23.0999999999985
1608	39.108612111898	23.5800000000017
1642	39.0979312728547	24.0600000000013
1678	39.0868870640787	24.5600000000013
1714	39.0761035173306	25.0699999999997
1751	39.0652801780798	25.5900000000001
1789	39.054426443117	26.1100000000006
1827	39.0438267726689	26.6500000000015
1867	39.0329316890692	27.2400000000016
1907	39.0222940577797	27.9199999999983
1948	39.0116459623628	28.619999999999
1990	39.0009946197955	29.3400000000001
2033	38.990346786845	30.0800000000017
2077	38.9797087763372	30.8400000000001
2122	38.9690864740626	31.6100000000006
2167	38.9587131309984	32.3199999999997
2214	38.9481328809414	32.9700000000012
2262	38.9375837383232	33.6399999999994
2311	38.9270700554619	34.3199999999997
2361	38.9165958453976	35.0200000000004
2411	38.9063669493088	35.7099999999991
2464	38.8957803035135	36.4500000000007
2517	38.8854454563231	37.2200000000012
2571	38.8751630841261	38.1399999999994
2626	38.864935757218	39.0900000000001
2683	38.8545863637388	40.0699999999997
2741	38.844304861995	41.0600000000013
2800	38.8340927976202	42.0600000000013
2860	38.8239515281407	42.9000000000015
2922	38.8137191298414	43.7599999999984
2985	38.8035673566639	44.630000000001
3049	38.7934967498513	45.5200000000004
3115	38.7833558704574	46.4399999999987
3182	38.7733039507218	47.369999999999
3251	38.7631960921062	48.3300000000017
3321	38.7531836175641	49.3100000000013
3393	38.7431279078969	50.2999999999993
3466	38.7331727773945	51.3199999999997
3541	38.7231856263829	52.4300000000003
3617	38.7133031564772	53.7400000000016
3695	38.7033985307459	55.0699999999997
3775	38.6934791842999	56.4300000000003
3856	38.6836717380112	57.6500000000015
3939	38.6738574496644	58.7999999999993
4024	38.6640432412333	59.9900000000016
4111	38.6542368071241	61.2000000000007
4200	38.6444412284444	62.4000000000015
4290	38.6347677376092	63.6500000000015
4383	38.6250061011769	64.9399999999987
4477	38.6153707472888	66.2400000000016
4574	38.6056607532371	67.5900000000001
4673	38.595983593044	68.9599999999991
4773	38.5864370578108	70.3400000000001
4876	38.576833433648	71.75
4981	38.5672722440715	73.0999999999985
5089	38.5576682750883	74.5400000000009
5199	38.548115952895	76.0499999999993
5311	38.5386173380682	77.5999999999985
5425	38.5291742925327	79.130000000001
5542	38.5197085290587	80.630000000001
5662	38.510227126289	82.2299999999996
5784	38.5008129891027	83.7900000000009
5909	38.4913925225265	85.5099999999984
6036	38.4820444260367	87.25
6166	38.4726981380715	89.0200000000004
6299	38.4633589900204	90.7599999999984
6435	38.4540319647137	92.7400000000016
6574	38.4447217440043	95.0400000000009
6716	38.4354359542686	97.2599999999984
6860	38.4262383002579	99.1800000000003
7008	38.4170046309189	101.16
7159	38.4078029177858	103.169999999998
7314	38.3985774257537	105.25
7472	38.3893925624769	107.43
7633	38.3802508442742	110.009999999998
7797	38.3711545734606	112.580000000002
7966	38.3619987518621	114.84
8137	38.3529496384165	117.119999999999
8313	38.3438518593347	120.009999999998
8492	38.334813780037	122.799999999999
8675	38.325787768641	125.240000000002
8862	38.3167781799245	127.740000000002
9053	38.3077890693839	130.290000000001
9249	38.298778774281	133.080000000002
9448	38.2898452099579	136.34
9652	38.2809001905418	139.220000000001
9860	38.2719914721095	141.91
10073	38.2630803575915	145.290000000001
10290	38.254212565122	148.560000000001
10512	38.2453518256449	151.529999999999
10739	38.2365028862371	154.990000000002
10970	38.227706574687	158.529999999999
11207	38.2188907599309	161.650000000001
11448	38.2101336275149	165.169999999998
11695	38.2013659951599	168.77
11948	38.1925935795351	172.139999999999
12205	38.1838886921536	176.279999999999
12468	38.1751862919458	180.41
12737	38.1664913045186	184.759999999998
13012	38.1578092460847	189.200000000001
13293	38.1491439185949	192.93
13579	38.1405288704326	197.540000000001
13872	38.1319074249581	201.389999999999
14171	38.1233133762255	205.759999999998
14477	38.1147220509461	209.950000000001
14789	38.1061653297653	214.279999999999
15108	38.0976193125858	219.16
15434	38.0890882074529	223.549999999999
15767	38.0805759363196	228.009999999998
16107	38.0720861482885	232.57
16454	38.0636222328154	237.970000000001
16809	38.0551637821239	242.709999999999
17172	38.0467155615675	247.57
17542	38.0383049472219	253.25
17920	38.0299114112416	258.400000000001
18307	38.021517164694	264.360000000001
18701	38.0131689813528	269.57
19105	38.0048071557394	274.919999999998
19517	37.9964774150544	280.290000000001
19938	37.9881628652212	285.91
20368	37.9798673559086	292.57
20807	37.9715947413429	298.349999999999
21256	37.9633300308545	305.049999999999
21714	37.9550955380446	311.93
22182	37.9468786400363	318.419999999998
22661	37.938664075115	324.75
23149	37.9304894931976	332.049999999999
23649	37.9223083509498	338.599999999999
24159	37.9141574235583	346.029999999999
24680	37.9060239417663	352.919999999998
25212	37.8979114310357	360.73
25756	37.8898084442597	368.830000000002
26311	37.8817334204239	376.759999999998
26879	37.8736610471499	384.490000000002
27458	37.8656232822031	393.200000000001
28050	37.8575956284119	401.810000000001
28655	37.8495820602992	410.09
29273	37.8415862768133	418.259999999998
29905	37.8335992226333	427.599999999999
30550	37.8256371509608	436.75
31208	37.8177029839652	446.360000000001
31881	37.8097763456972	455.830000000002
32569	37.801862605612	465.110000000001
33271	37.7939753283523	475.200000000001
33989	37.7860955193255	487.619999999999
34722	37.7782378063013	497.869999999999
35471	37.770394873262	508.380000000001
36236	37.7625702518464	519.380000000001
37017	37.7547672260181	529.75
37816	37.7469695508353	540.669999999998
38631	37.7392002315315	550.98
39464	37.7314434323504	562.950000000001
40315	37.7237027991019	574.23
41185	37.7159729406769	587.279999999999
42073	37.7082661924218	600.009999999998


==> data/perfprof6-100-600-4-3.dat <==
iter	objfun	time
1	51.7254766539265	0.0299999999988358
2	49.0679359776606	0.0400000000008731
3	46.5804954807452	0.0600000000013097
4	46.5804954807452	0.169999999998254
5	44.4158979973721	0.18999999999869
6	44.2322512808841	0.200000000000728
7	44.1225442814854	0.229999999999563
8	43.9406697731362	0.239999999997963
9	43.789668436056	0.270000000000437
10	43.6684479697911	0.279999999998836
11	43.4228707638409	0.31000000000131
12	43.2431660701997	0.319999999999709
13	42.9954181146753	0.349999999998545
14	42.9798231211157	0.360000000000582
15	42.7336843186563	0.380000000001019
16	42.5650079690307	0.399999999997817
17	42.4808174556235	0.419999999998254
18	42.3678100568734	0.43999999999869
19	42.1479237784035	0.459999999999127
20	42.0611083620478	0.470000000001164
21	42.0378487850342	0.489999999997963
22	41.6209480474083	0.509999999998399
23	41.6024486017875	0.520000000000437
24	41.5120628549828	0.540000000000873
25	41.1802741610091	0.569999999999709
26	41.0227444252614	0.590000000000146
27	40.9278592533714	0.599999999998545
28	40.829724502393	0.619999999998981
29	40.7675706811928	0.630000000001019
30	40.7296814717968	0.649999999997817
31	40.5160135391649	0.669999999998254
32	40.4848126596835	0.680000000000291
33	40.4179520362138	0.700000000000728
34	40.3950947305967	0.709999999999127
35	40.3944977125639	0.720000000001164
36	40.1790401233618	0.739999999997963
37	40.1562804712457	0.770000000000437
38	40.0993625185389	0.779999999998836
39	40.071984146869	0.790000000000873
40	40.0427920630701	0.81000000000131
41	40.0305152630309	0.819999999999709
42	40.0256533664039	0.829999999998108
43	39.8675389602898	0.860000000000582
44	39.8498353304537	0.869999999998981
45	39.8099017227197	0.880000000001019
46	39.7868494856194	0.899999999997817
47	39.7617039649769	0.909999999999854
48	39.7423815990724	0.919999999998254
49	39.7277982682373	0.93999999999869
50	39.718664386713	0.950000000000728
51	39.6243438003767	0.979999999999563
52	39.6063164970689	0.989999999997963
53	39.5780917586406	1.0099999999984
54	39.5581130241747	1.02000000000044
55	39.5369497915706	1.02999999999884
57	39.5015432504913	1.06000000000131
58	39.4870392611767	1.06999999999971
59	39.4757777357329	1.07999999999811
60	39.4679188521498	1.11000000000058
62	39.3841191761144	1.13999999999942
63	39.371150330514	1.14999999999782
64	39.3498255558427	1.15999999999985
66	39.3191418880697	1.18999999999869
67	39.3051062116968	1.20999999999913
68	39.2919163347587	1.22000000000116
70	39.2710068798325	1.25
71	39.2643639957926	1.27000000000044
73	39.2023781294129	1.29999999999927
75	39.1750748133387	1.32999999999811
76	39.163090082726	1.34000000000015
78	39.1386249132473	1.36999999999898
79	39.1276559310877	1.38000000000102
81	39.1093376914278	1.40999999999985
83	39.0982720696881	1.43999999999869
85	39.0453468259207	1.47999999999956
86	39.036905218628	1.48999999999796
88	39.0139944262383	1.52000000000044
90	38.9945198087371	1.54000000000087
92	38.9781133796114	1.56999999999971
94	38.9664316450561	1.59999999999854
96	38.9628286118377	1.63999999999942
98	38.9121621418852	1.66999999999825
100	38.8934515508418	1.70000000000073
102	38.8775471967915	1.72999999999956
105	38.8586727744569	1.77000000000044
107	38.8518499868826	1.79999999999927
109	38.8152206751852	1.84000000000015
112	38.7936686110921	1.88000000000102
114	38.7801502461929	1.90999999999985
116	38.7684851490162	1.93000000000029
119	38.7569930013752	1.97000000000116
121	38.7273585864166	2.0099999999984
124	38.708464405536	2.06000000000131
127	38.6909510505752	2.11000000000058
129	38.6812070587702	2.13999999999942
132	38.6721181275632	2.18000000000029
135	38.6400496393318	2.22999999999956
138	38.6224966367506	2.27000000000044
141	38.6080165467761	2.31999999999971
144	38.5975951041971	2.36000000000058
147	38.5711607815734	2.40999999999985
150	38.5561056434943	2.45999999999913
153	38.5420674912186	2.5
157	38.5282405791041	2.56000000000131
160	38.504655266968	2.61999999999898
164	38.486289406995	2.66999999999825
167	38.4741064706319	2.72000000000116
171	38.4630642598671	2.77000000000044
174	38.440245270936	2.81999999999971
178	38.4230702788066	2.88000000000102
182	38.4093764698875	2.93999999999869
186	38.3880877406858	3
190	38.3724312042794	3.06000000000131
194	38.3587504427221	3.11000000000058
198	38.3506312208919	3.16999999999825
202	38.3253720185308	3.23999999999796
207	38.3092429143117	3.31000000000131
211	38.3014152046288	3.36000000000058
216	38.2753167942532	3.43000000000029
220	38.2632609847055	3.47999999999956
225	38.2556116696165	3.56000000000131
230	38.228487525756	3.64999999999782
235	38.2158984363455	3.72999999999956
240	38.196876904596	3.81999999999971
245	38.1823460900251	3.90999999999985
250	38.1733687312937	3.97999999999956
255	38.1519237881373	4.07999999999811
261	38.1379812136768	4.16999999999825
267	38.1177802360688	4.27999999999884
272	38.1058582412475	4.36000000000058
278	38.0882112064654	4.45999999999913
284	38.0737402543603	4.56000000000131
290	38.0657570808677	4.64999999999782
296	38.0432336326657	4.7599999999984
303	38.0333826278941	4.86999999999898
309	38.0120201391672	4.97999999999956
316	38.0024581627043	5.09000000000015
323	37.9802362263384	5.22000000000116
330	37.9638900738156	5.34000000000015
337	37.9499936905559	5.45999999999913
344	37.9343743130662	5.57999999999811
351	37.9211820043556	5.68999999999869
359	37.9036884363195	5.81999999999971
366	37.8926169835437	5.93999999999869
374	37.8747298216924	6.06999999999971
382	37.8591986184173	6.20999999999913
391	37.8445796463557	6.34999999999854
399	37.8285932986189	6.5
408	37.8125691598774	6.64999999999782
416	37.8001168539729	6.77999999999884
425	37.7840642505856	6.93999999999869
434	37.7691198988841	7.09000000000015
444	37.7554097569511	7.25
453	37.7396972524456	7.40999999999985
463	37.7241300910583	7.57999999999811
473	37.7091344418004	7.75
483	37.6966295165754	7.90999999999985
493	37.6811709868647	8.07999999999811
504	37.665593535239	8.27999999999884
515	37.6505838348601	8.48999999999796
526	37.6361512526528	8.65999999999985
537	37.6252261063881	8.81000000000131
549	37.6091630068992	8.97999999999956
560	37.59448810048	9.14999999999782
572	37.5797534172896	9.31999999999971
585	37.5645569830745	9.52000000000044
597	37.5506211286322	9.68999999999869
610	37.5361411871278	9.88999999999942
623	37.5220066163947	10.0799999999981
637	37.5073805190369	10.2799999999988
650	37.4939093375636	10.4799999999996
664	37.4800287958813	10.6899999999987
678	37.4665566300902	10.8899999999994
693	37.45319983746	11.1100000000006
708	37.4367998078309	11.3299999999981
723	37.4230798194116	11.5600000000013
739	37.4090001531818	11.7900000000009
754	37.3961143670623	12.0099999999984
771	37.3825489373312	12.2599999999984
787	37.3708238421151	12.489999999998
804	37.3544229507685	12.75
821	37.3412341636735	12.989999999998
839	37.32836234572	13.25
857	37.3137635820079	13.5299999999988
875	37.3006648420331	13.7900000000009
894	37.2880477904609	14.0600000000013
913	37.2737114487542	14.3400000000001
933	37.2605628389383	14.6399999999994
953	37.2469476943709	14.9399999999987
973	37.2342037896368	15.2200000000012
994	37.2223482508681	15.5
1016	37.2075169071892	15.8199999999997
1038	37.1962067382695	16.1399999999994
1060	37.1816168138398	16.4599999999991
1083	37.1684205319539	16.7999999999993
1106	37.1560889005059	17.130000000001
1130	37.1427169868414	17.4700000000012
1154	37.1317612001891	17.7900000000009
1179	37.1176393466419	18.1399999999994
1204	37.1047686070956	18.5099999999984
1230	37.0919753287219	18.8899999999994
1256	37.0809084955958	19.25
1283	37.0676725555139	19.6499999999978
1311	37.0547709276176	20.0600000000013
1339	37.0422732363888	20.4799999999996
1367	37.0301311678174	20.869999999999
1397	37.0175589949951	21.2700000000004
1427	37.0053002322641	21.6800000000003
1457	36.9933359804614	22.119999999999
1489	36.9810396992705	22.5799999999981
1521	36.9691819690345	23.0499999999993
1553	36.9578586420086	23.5200000000004
1587	36.9445042336784	24
1621	36.9326453073018	24.4599999999991
1655	36.9213525597644	24.9399999999987
1691	36.9088060894912	25.4799999999996
1727	36.897252862107	26
1764	36.8852908831474	26.5400000000009
1802	36.8736903322634	27.0799999999981
1841	36.8616467977642	27.6399999999994
1880	36.8508623876383	28.1599999999999
1921	36.8385261195987	28.75
1962	36.8268250456852	29.3499999999985
2004	36.8152644241638	29.9700000000012
2047	36.8037335386898	30.5900000000001
2091	36.7922934579281	31.2299999999996
2136	36.780827420034	31.880000000001
2182	36.769441113325	32.5499999999993
2229	36.758045490055	33.2299999999996
2276	36.7469680696379	33.880000000001
2325	36.7357875872424	34.6899999999987
2375	36.725026640314	35.5200000000004
2426	36.7132665154105	36.369999999999
2478	36.7024083083554	37.2200000000012
2531	36.6910898920228	38.1100000000006
2586	36.6804561303629	39.0200000000004
2641	36.669077287349	39.8199999999997
2698	36.6579672184494	40.6499999999978
2756	36.6469937392162	41.5
2815	36.6361424596399	42.3499999999985
2876	36.6251447973458	43.239999999998
2937	36.614450711484	44.1499999999978
3000	36.6037009567707	45.2700000000004
3065	36.5929623909287	46.4399999999987
3130	36.582800195503	47.5900000000001
3198	36.5714807242956	48.75
3266	36.5614260074686	49.7700000000004
3336	36.5503887671066	50.7900000000009
3408	36.5396927506996	51.8299999999981
3481	36.5291590457172	52.8499999999985
3556	36.5186054744526	53.9099999999999
3632	36.5081925314266	55.2200000000012
3710	36.497770914452	56.5900000000001
3790	36.4874264491811	58.0099999999984
3871	36.4769899546736	59.3999999999978
3954	36.4667217402467	60.5600000000013
4039	36.4563438425193	61.7799999999988
4126	36.4460336605233	63.0400000000009
4214	36.4360902304501	64.3100000000013
4305	36.4258698482272	65.619999999999
4397	36.4158856196094	66.9399999999987
4492	36.4052704545436	68.3199999999997
4588	36.395273035609	69.7999999999993
4687	36.3850650484819	71.5699999999997
4787	36.3752423039913	73.3299999999981
4890	36.3651089960572	74.9599999999991
4995	36.3551139493913	76.489999999998
5102	36.3452317600045	78.0299999999988
5212	36.3351468030514	79.6699999999983
5323	36.3253390633028	81.630000000001
5438	36.3156598074447	83.6699999999983
5554	36.30566187268	85.5
5674	36.2957701093817	87.2299999999996
5795	36.2860467346352	88.9599999999991
5920	36.2762813552368	91.0200000000004
6047	36.2665249841161	93.2700000000004
6177	36.256946481079	95.3899999999994
6309	36.247384650734	97.3100000000013
6445	36.2375279354032	99.2799999999988
6583	36.2279664696143	101.52
6724	36.2185027127932	104.009999999998
6869	36.2088171747279	106.27
7016	36.1993107936296	108.380000000001
7167	36.1898006774379	110.549999999999
7320	36.1803925583116	112.75
7478	36.1709383313289	115.029999999999
7638	36.1615257198883	117.829999999998
7802	36.1523012663605	120.610000000001
7969	36.1430203288015	122.889999999999
8141	36.1334529858238	125.25
8315	36.1242995536799	128.25
8494	36.1149533603467	131.099999999999
8676	36.1057418092875	133.720000000001
8862	36.0964634606533	136.649999999998
9053	36.0872896298556	140.02
9247	36.0781054750446	142.829999999998
9445	36.0689915238076	145.619999999999
9648	36.0599358786488	148.540000000001
9855	36.050793769442	151.739999999998
10067	36.0417174525378	155.259999999998
10283	36.0327255510487	158.41
10503	36.0237104470443	161.579999999998
10729	36.0147075721672	164.779999999999
10959	36.0057722588044	168.610000000001
11194	35.9969053319333	172.389999999999
11435	35.9879525682713	175.779999999999
11680	35.9791136067899	179.91
11931	35.9702086160009	183.989999999998
12187	35.96138333081	188.419999999998
12449	35.9525764790304	192.919999999998
12716	35.9438998555775	196.649999999998
12989	35.9351209036897	200.450000000001
13267	35.9263494027247	205.209999999999
13552	35.917718062808	209.439999999999
13843	35.9089655855097	213.619999999999
14140	35.9003316247922	217.84
14444	35.8916851439117	221.860000000001
14754	35.8831691734597	226.07
15070	35.8745388755836	230.329999999998
15394	35.8659566365964	234.939999999999
15724	35.8574165287049	239.639999999999
16062	35.8488892605352	244.459999999999
16407	35.8404115014262	249.389999999999
16759	35.8319404333814	254.84
17119	35.8235123642198	260.289999999997
17486	35.815081857021	265.52
17861	35.8067001751971	271.619999999999
18245	35.7982998563089	277.23
18636	35.7899642037336	283.740000000002
19036	35.7816248345247	289.27
19445	35.7733117585039	294.850000000002
19862	35.765027512117	300.819999999996
20289	35.7567657965943	306.890000000003
20724	35.7485195312752	314.049999999999
21169	35.7403071120835	320.380000000001
21623	35.7321058301887	326.850000000002
22087	35.7239143599159	334.41
22562	35.7157378840287	341.179999999997
23046	35.7075892555377	348.079999999998
23540	35.6994805887639	355.130000000001
24046	35.6913637350331	363.179999999997
24562	35.6832941269423	370.560000000001
25089	35.6752286714972	378.969999999998
25628	35.6671711556264	386.850000000002
26178	35.6591488870289	394.990000000002
26740	35.6511389070674	402.530000000002
27314	35.6431587977108	410.609999999997
27900	35.6351920544884	419.420000000002
28499	35.6272311719701	428.549999999999
29110	35.6193112131037	437.560000000001
29735	35.6113930841821	446.249999999996
30373	35.6034922520782	455.98
31025	35.5956176915413	465.189999999999
31691	35.587764694116	475.52
32372	35.5799100876923	486.200000000001
33066	35.5720707585382	496.999999999996
33776	35.5642470044804	507.41
34501	35.5564574966444	517.689999999999
35242	35.5486606736536	528.41
35998	35.5408977690066	539.460000000003
36771	35.5331459834447	551.299999999999
37560	35.5254173920691	563.27
38366	35.5177022050313	575.460000000003
39190	35.5099960841452	587.130000000001
40031	35.502315341329	600.009999999998


==> data/perfprof6-100-600-4-4.dat <==
iter	objfun	time


==> data/perfprof6-100-600-4-5.dat <==
iter	objfun	time
1	51.7072037365259	0.25
2	50.9808416127611	0.280000000006112
3	50.1729090915593	0.720000000001164
4	49.9850167387	0.790000000000873
5	49.6983397322893	1.31000000000495
6	49.6981282181797	1.56000000000495
7	49.6238947461118	2.10000000000582
8	49.5595458462905	2.18000000000029
9	49.4527155601265	2.61000000000058
10	49.4200713422055	2.68000000000029
11	49.4155122428231	3.12000000000262
12	49.3961619053187	3.18000000000029
13	49.3782772271895	3.7100000000064
14	49.3769301714839	3.79000000000087
15	49.3764712747776	4.17000000000553
16	49.3758124007473	4.24000000000524
17	49.3744756472208	4.65000000000146
18	49.3743908532159	4.75
19	49.3737878697878	5.12000000000262
20	49.3737441924784	5.18000000000029
21	49.3737394687375	5.52000000000407
22	49.3734474302699	5.56000000000495
23	49.3733568799915	5.82000000000698
24	49.373303896689	5.87000000000262
25	49.3732869181248	6.12000000000262
26	49.3731338338324	6.16000000000349
27	49.3729082814287	6.44000000000233
28	49.3728825655793	6.52000000000407
29	49.3728397070868	6.78000000000611
30	49.3728276036777	6.83000000000175
31	49.3727681866127	7.07000000000698
32	49.3727544533986	7.14000000000669
33	49.3727395086419	7.36000000000058
34	49.3727273173043	7.42000000000553
35	49.3726934721107	7.63000000000466
36	49.3726891916263	7.72000000000116
37	49.3726830553273	7.90000000000146
38	49.3726795977081	7.95000000000437
39	49.3726740479122	8.10000000000582
40	49.3726711357223	8.16000000000349
41	49.3726653449278	8.25
42	49.3726646737661	8.30000000000291
43	49.3726593700055	8.41000000000349
44	49.3726584645502	8.4800000000032
45	49.3726562809955	8.55000000000291
46	49.3726560839303	8.60000000000582
47	49.3726560734819	8.68000000000029
48	49.372653610626	8.7300000000032
49	49.3726517712994	8.79000000000087
50	49.3726511584045	8.83000000000175
51	49.3726486563697	8.90000000000146
52	49.3726477431082	8.94000000000233
53	49.372646103829	9
54	49.3726447339204	9.05000000000291
55	49.3726438971518	9.10000000000582
56	49.372643118306	9.16000000000349
57	49.3726416512115	9.2300000000032
58	49.3726404278984	9.30000000000291
59	49.3726377976112	9.37000000000262
60	49.3726347324014	9.43000000000029
61	49.3726308782777	9.5
62	49.3726223215906	9.58000000000175
63	49.3726103095222	9.64000000000669
64	49.3725949998483	9.72000000000116
65	49.3725547440024	9.81000000000495
66	49.3724778267835	9.86000000000058
67	49.3721432990656	9.9800000000032
68	49.3721390317713	10.2800000000061
69	49.3721341867047	10.3300000000017
70	49.3719873946817	10.5200000000041
71	49.3717796079579	10.5600000000049
72	49.3717143505599	10.6500000000015
73	49.3714143644054	10.7000000000044
74	49.3707967706824	10.7800000000061
75	49.3707149354444	10.8500000000058
76	49.3703074974842	10.9400000000023
77	49.3701847145223	11
78	49.3698383772869	11.0800000000017
79	49.3697953254072	11.1500000000015
80	49.3696915746149	11.2300000000032
81	49.3696252979808	11.2900000000009
82	49.3694908396965	11.3700000000026
83	49.3694679663443	11.4100000000035
84	49.369260633165	11.510000000002
85	49.3691725049431	11.570000000007
86	49.3691324954049	11.6500000000015
87	49.3690523899632	11.6900000000023
88	49.3689114445093	11.8000000000029
89	49.3688698066547	11.8500000000058
90	49.368760207204	11.9200000000055
91	49.3687065058709	11.9700000000012
92	49.3686697602924	12.0400000000009
93	49.3686576442663	12.1000000000058
94	49.3685860363095	12.1600000000035
95	49.3685493962194	12.2100000000064
96	49.3684890648363	12.2800000000061
97	49.3684034904737	12.3500000000058
98	49.3683375173764	12.4200000000055
99	49.3682619005354	12.4900000000052
100	49.3682231068836	12.5400000000009
101	49.3681481839999	12.5900000000038
102	49.3681018885527	12.6500000000015
103	49.3680541434769	12.7000000000044
104	49.3170926209237	13.1300000000047
105	49.219495654277	13.2300000000032
106	49.2108056078772	13.4900000000052
107	49.2097685770526	13.6300000000047
108	49.1717982639538	14.1000000000058
109	49.1673738331334	14.2300000000032
110	49.1650376388521	14.6300000000047
111	49.1641095925891	14.7100000000064
112	49.1626208985298	15.1400000000067
113	49.1621907696868	15.2300000000032
114	49.1604665689314	15.6400000000067
115	49.1601923014767	15.7300000000032
116	49.1272388533237	16.25
117	49.0998228603897	16.3500000000058
118	49.0908487348275	16.9900000000052
119	49.0815491772059	17.1700000000055
120	49.0481846021713	17.7100000000064
121	49.0444757725888	17.820000000007
122	49.0440729833521	18.2200000000012
123	49.0440056064462	18.320000000007
124	49.0428202737206	18.75
125	49.0420730674714	18.8400000000038
126	49.0415950016107	19.3000000000029
127	49.041489139967	19.3700000000026
128	49.0414829094044	19.7700000000041
129	49.0413441123062	19.8400000000038
130	49.0412645671902	20.2100000000064
131	49.0412261020045	20.2700000000041
132	49.0410673467084	20.6500000000015
133	49.0410521856574	20.75
134	49.0410227415604	21.0300000000061
135	49.041022577229	21.1800000000003
136	49.0410111255271	21.4500000000044
137	49.0409902184847	21.5
138	49.0408777047548	21.5900000000038
139	49.0407616167899	21.6400000000067
140	49.0407455914283	21.8500000000058
141	49.0407441153196	21.9500000000044
142	49.0267209850965	22.5
143	49.017647175904	22.6500000000015
144	49.0116660638913	23.1600000000035
145	49.0105893967151	23.25
146	49.0093683051044	23.6200000000026
147	49.0074901319212	23.6800000000003
148	49.0057217302409	24.0200000000041
149	49.0042583706787	24.0900000000038
150	48.9990964229524	24.4200000000055
151	48.9984194667352	24.5
152	48.9970574346495	24.8700000000026
153	48.9912626303969	24.9600000000064
154	48.9891687109264	25.5200000000041
155	48.9889418544028	25.6600000000035
156	48.9889148788099	26.2000000000044
157	48.9888180897125	26.2900000000009
158	48.988780080447	26.8300000000017
159	48.9887763019295	26.9400000000023
160	48.9887695009928	27.4300000000003
161	48.9887677983434	27.5200000000041
162	48.988765749328	27.9700000000012
163	48.9887637301122	28.0400000000009
164	48.9887601053008	28.4800000000032
165	48.9887590472742	28.5500000000029
166	48.9887529892527	28.9200000000055
167	48.9887516082911	29.010000000002
168	48.9887494482968	29.260000000002
169	48.9887476624272	29.3300000000017
170	48.9887433450239	29.5900000000038
171	48.9887429615543	29.6700000000055
172	48.9887416824431	29.820000000007
173	48.9887376320118	29.9000000000015
174	48.9887328981209	30.0800000000017
175	48.9887323075325	30.1500000000015
176	48.9887288318965	30.2700000000041
177	48.9887287496228	30.320000000007
178	48.9887221900313	30.4100000000035
179	48.9887211481889	30.4900000000052
180	48.9887181758449	30.5800000000017
181	48.9887129654665	30.6400000000067
182	48.9887112064386	30.7000000000044
183	48.9887077675943	30.75
184	48.9886881363357	31.1800000000003
185	48.9886712193697	31.3300000000017
186	48.988670330099	31.4300000000003
187	48.988661383068	31.4900000000052
188	48.9886444759657	31.6200000000026
189	48.9886428622178	31.7300000000032
190	48.9886402638799	31.820000000007
191	48.9886402548689	31.9500000000044
192	48.988638966572	32.0600000000049
193	48.988636188172	32.1400000000067
194	48.9843841966018	32.5500000000029
195	48.9823302866934	32.6600000000035
196	48.978495271367	33.0200000000041
197	48.9765233576504	33.0900000000038
198	48.9738422497029	33.3600000000006
199	48.9738384714663	33.5400000000009
200	48.9736447920264	33.7900000000009
201	48.9736172229278	33.8900000000067
202	48.9735750414423	34.010000000002
203	48.9735261628152	34.0600000000049
204	48.9733409052879	34.2100000000064
205	48.973286803969	34.260000000002
206	48.9732158448842	34.3400000000038
207	48.9731214448599	34.3900000000067
208	48.9729855436886	34.4600000000064
209	48.9729104764191	34.510000000002
210	48.9728065205153	34.5500000000029
211	48.9727752291325	34.6200000000026
212	48.9726427940742	34.6800000000003
213	48.9725642551154	34.7300000000032
214	48.9724344645197	34.8000000000029
215	48.9722862448929	34.8800000000047
216	48.9721005880794	34.9300000000003
217	48.9719614311524	34.9800000000032
218	48.9719289795694	35.0300000000061
219	48.9717548127757	35.0900000000038
220	48.969040689331	35.3800000000047
221	48.9685137757417	35.4800000000032
222	48.9562704851011	35.9100000000035
223	48.9546155272563	36.0300000000061
224	48.9467757615875	36.320000000007
225	48.9467115807633	36.4500000000044
226	48.9459541209177	36.7900000000009
227	48.9455175364545	36.8600000000006
228	48.9445194116116	37.2400000000052
229	48.944159459794	37.320000000007
230	48.9428058760378	37.8400000000038
231	48.9420752532699	37.9600000000064
232	48.9410346455792	38.3500000000058
233	48.9405701320437	38.4500000000044
234	48.9400512841301	38.7700000000041
235	48.9397754151912	38.8400000000038
236	48.9382632523484	39.1200000000026
237	48.9382073502806	39.2400000000052
238	48.9378511546585	39.4600000000064
239	48.9377267670782	39.5400000000009
240	48.9374016361349	39.75
241	48.9373724980885	39.8400000000038
242	48.9373182146304	40.0300000000061
243	48.9371935915913	40.0900000000038
244	48.9369586099561	40.2000000000044
245	48.9369283456292	40.3100000000049
246	48.9368633073175	40.4500000000044
247	48.9368256436393	40.5200000000041
248	48.9367163108154	40.6000000000058
249	48.936714759788	40.6900000000023
250	48.9366363476367	40.75
251	48.9364563304253	40.8700000000026
252	48.9361319685143	40.9200000000055
253	48.9356944422479	41.0600000000049
254	48.935599903728	41.1400000000067
255	48.9352563796744	41.25
256	48.9352507842465	41.3300000000017
257	48.9350266359706	41.4500000000044
258	48.9350236431875	41.5600000000049
259	48.9350017251368	41.6400000000067
260	48.9349764031168	41.6900000000023
261	48.9349346607871	41.760000000002
262	48.9349280814391	41.8000000000029
263	48.9348871983326	41.8800000000047
264	48.9348755942346	41.9200000000055
265	48.9348416922483	41.9900000000052
266	48.9348227677326	42.0400000000009
267	48.9347893372741	42.0900000000038
268	48.9347504657785	42.1600000000035
269	48.9347408475654	42.260000000002
270	48.9347123196594	42.3400000000038
271	48.934671270174	42.4000000000015
272	48.9346383996986	42.4600000000064
273	48.9346209325402	42.510000000002
274	48.9346023512813	42.6000000000058
275	48.934569444224	42.7000000000044
276	48.9345508236248	42.760000000002
277	48.9345289103699	42.8400000000038
278	48.9345038283363	42.9100000000035
279	48.9344808993926	42.9600000000064
280	48.9344578872919	43.0300000000061
281	48.9344316299278	43.0800000000017
282	48.9344071570205	43.1300000000047
283	48.9343646137484	43.2000000000044
284	48.9343575098533	43.3100000000049
285	48.9343404404788	43.3500000000058
286	48.9342926256143	43.4300000000003
287	48.934283763894	43.5200000000041
288	48.9342374142544	43.6000000000058
289	48.9341976649734	43.6500000000015
290	48.9341459955824	43.7200000000012
291	48.934132157102	43.7700000000041
292	48.9340979629095	43.8700000000026
293	48.9340703251666	43.9200000000055
294	48.9340332748547	44
295	48.934008203436	44.0600000000049
296	48.9339677856682	44.1500000000015
297	48.9339431547027	44.2000000000044
298	48.9339040053792	44.2900000000009
299	48.9338763325535	44.3400000000038
300	48.9338408213257	44.4500000000044
301	48.933809637568	44.5
302	48.933731660718	44.570000000007
303	48.9337205113629	44.6200000000026
304	48.9337015857803	44.6800000000003
305	48.9336627374	44.7200000000012
306	48.9336271291218	44.7800000000061
307	48.9336080802914	44.8400000000038
308	48.9335619804529	44.9100000000035
309	48.9335303487095	44.9600000000064
310	48.9334987792017	45.0200000000041
311	48.9334248778548	45.1100000000006
312	48.9324836670651	45.1800000000003
313	48.9324671947561	45.25
314	48.9319997687429	45.4200000000055
315	48.9318094855483	45.4900000000052
316	48.9314395033245	45.6600000000035
317	48.9312217207929	45.7200000000012
318	48.9306723232394	45.9000000000015
319	48.9305170454006	45.9900000000052
320	48.9300847598049	46.2200000000012
321	48.9300594677173	46.3400000000038
322	48.9299855674055	46.510000000002
323	48.9299717141412	46.5900000000038
324	48.9298750252177	46.75
325	48.9298686555832	46.8400000000038
326	48.9298082570729	46.9400000000023
327	48.9298063796485	47.0500000000029
328	48.9297945605171	47.1400000000067
329	48.9297891147762	47.1900000000023
330	48.9297779661309	47.260000000002
331	48.9297699954924	47.320000000007
332	48.9297622912142	47.3700000000026
333	48.9297565094193	47.4400000000023
334	48.9297455532744	47.510000000002
335	48.929736866537	47.5600000000049
336	48.9297247294764	47.6100000000006
337	48.9297161103785	47.6600000000035
338	48.9291857234823	48
339	48.9257621766912	48.0800000000017
340	48.9249530557569	48.5600000000049
341	48.9246827317991	48.7200000000012
342	48.9245607505831	49.2200000000012
343	48.9245302512471	49.3300000000017
344	48.924504744667	49.8000000000029
345	48.9244927806873	49.9000000000015
346	48.9244794991947	50.3300000000017
347	48.9244763875742	50.4300000000003
348	48.9244721205024	50.8300000000017
349	48.9244698593152	50.9100000000035
350	48.9244644914791	51.2800000000061
351	48.9244643466482	51.4100000000035
352	48.924463529673	51.7100000000064
353	48.9244632193056	51.7900000000009
354	48.9244629147633	52.0900000000038
355	48.9244627156701	52.1500000000015
356	48.9244624125194	52.4100000000035
357	48.9244622654173	52.4700000000012
358	48.924461971342	52.7400000000052
359	48.9244618951862	52.820000000007
360	48.9244617281048	53.0800000000017
361	48.9244615960991	53.1500000000015
362	48.9244611744963	53.3700000000026
363	48.924461172734	53.4800000000032
364	48.9244611619185	53.6300000000047
365	48.9244611534656	53.6800000000003
366	48.9244611325945	53.8100000000049
367	48.9244611293619	53.8700000000026
368	48.9244610506608	54.0300000000061
369	48.9244609980148	54.1000000000058
370	48.9244609178328	54.25
371	48.9244609159642	54.3300000000017
372	48.9244608274008	54.4400000000023
373	48.9244608262754	54.5600000000049
374	48.9244608128489	54.6400000000067
375	48.9244607930993	54.7100000000064
376	48.9244607768649	54.7800000000061
377	48.9244607219827	54.8900000000067
378	48.9197869333784	55.3300000000017
379	48.9149498236563	55.4100000000035
380	48.9120795304216	55.820000000007
381	48.911409526401	55.9200000000055
382	48.910342808715	56.3300000000017
383	48.9103288991583	56.4400000000023
384	48.9101232264643	56.7900000000009
385	48.9100152111843	56.8600000000006
386	48.9098799841984	57.1700000000055
387	48.9098771857946	57.2300000000032
388	48.9097600992635	57.5200000000041
389	48.9097577499376	57.5900000000038
390	48.9097034938532	57.8700000000026
391	48.9096638058652	57.9400000000023
392	48.90965482545	58.1600000000035
393	48.9095920528995	58.2300000000032
394	48.9094958837567	58.4200000000055
395	48.9094929541413	58.5400000000009
396	48.9094734644598	58.7100000000064
397	48.9094703645988	58.8000000000029
398	48.909453024883	58.9900000000052
399	48.9094528521198	59.1000000000058
400	48.9094506271017	59.2100000000064
401	48.9094504107117	59.2700000000041
402	48.9094464626133	59.3500000000058
403	48.9094457372647	59.4200000000055
404	48.9094447619285	59.510000000002
405	48.9094436171948	59.5600000000049
406	48.9094418445353	59.6700000000055
407	48.9094414412451	59.7200000000012
408	48.9094396874707	59.8300000000017
409	48.9094391516787	59.8700000000026
410	48.9094366306382	59.9500000000044
411	48.9094364176675	59.9900000000052
412	48.9094340606293	60.0500000000029
413	48.9094336837653	60.1100000000006
414	48.9094321714086	60.1700000000055
415	48.9094310275726	60.2300000000032
416	48.9094300051422	60.2700000000041
417	48.9094293945494	60.3300000000017
418	48.9094291689915	60.5
419	48.909428459001	60.570000000007
420	48.9094276587613	60.6400000000067
421	48.9094260972075	60.6900000000023
422	48.9094255527352	60.75
423	48.9094245177954	60.8000000000029
424	48.9094232027357	60.8800000000047
425	48.9094224615545	60.9400000000023
426	48.9094212308748	61
427	48.9094127285199	61.1200000000026
428	48.9094051988812	61.1800000000003
429	48.9094029993346	61.2700000000041
430	48.9093948838443	61.3300000000017
431	48.909393241316	61.4100000000035
432	48.9093880208905	61.4700000000012
433	48.9093872509723	61.5300000000061
434	48.9093840528605	61.6000000000058
435	48.9093837063628	61.7000000000044
436	48.9093830114103	61.7800000000061
437	48.9093818599869	61.8400000000038
438	48.9093813697594	61.9000000000015
439	48.9093794796872	61.9800000000032
440	48.9093756601656	62.0600000000049
441	48.9093716830175	62.1100000000006
442	48.90935926285	62.2000000000044
443	48.9093538568125	62.260000000002
444	48.9093494604941	62.3400000000038
445	48.9093436429162	62.3900000000067
446	48.9093327663754	62.4700000000012
447	48.9093324690684	62.5400000000009
448	48.9093252824486	62.6100000000006
449	48.9093218538466	62.6700000000055
450	48.9093176668468	62.7300000000032
451	48.9093152036625	62.7900000000009
452	48.9093130655776	62.8800000000047
453	48.9093079808762	62.9400000000023
454	48.9093018161639	63.010000000002
455	48.9092967380311	63.0800000000017
456	48.9092884172303	63.1600000000035
457	48.9092864012504	63.2200000000012
458	48.9092803492039	63.3000000000029
459	48.9092754429504	63.3800000000047
460	48.9092726273926	63.4500000000044
461	48.9092675411775	63.5300000000061
462	48.9092643443737	63.5900000000038
463	48.9092620784374	63.6500000000015
464	48.9092594500139	63.7300000000032
465	48.9092544396051	63.7900000000009
466	48.909248235822	63.8700000000026
467	48.9092481570804	64.1900000000023
468	48.9092419673766	64.25
469	48.9092401667894	64.3100000000049
470	48.9092333664392	64.3800000000047
471	48.909231223992	64.4600000000064
472	48.9092258508808	64.5300000000061
473	48.9092221929618	64.5900000000038
474	48.9092186147894	64.6800000000003
475	48.9092136815948	64.760000000002
476	48.9092100020942	64.820000000007
477	48.9092048310853	64.8800000000047
478	48.9092047120208	65.2100000000064
479	48.9091924537442	65.2800000000061
480	48.9091850921104	65.3600000000006
481	48.9090411659038	65.4900000000052
482	48.9085288885014	65.5400000000009
483	48.9075781733113	65.7900000000009
484	48.907305787634	65.8700000000026
485	48.9059604411931	66.260000000002
486	48.9039838158648	66.3400000000038
487	48.8989350553658	66.75
488	48.8974557693143	66.8700000000026
489	48.8901209236908	67.25
490	48.8900697785627	67.3700000000026
491	48.8886438058513	67.6500000000015
492	48.8886284753244	67.7800000000061
493	48.88824553167	68.010000000002
494	48.8882259071787	68.1000000000058
495	48.8881003774284	68.2700000000041
496	48.8879764780868	68.3300000000017
497	48.8854214085766	68.6600000000035
498	48.8832597996109	68.7400000000052
499	48.8832385751806	68.9200000000055
500	48.8832318105116	69
501	48.8831813375999	69.2200000000012
502	48.8831806816931	69.2800000000061
503	48.8831014732249	69.4100000000035
504	48.883094608226	69.4800000000032
505	48.8829872508773	69.5500000000029
506	48.8817730976471	69.6900000000023
507	48.8810893231218	69.9700000000012
508	48.8810703154611	70.0800000000017
509	48.8810265236678	70.320000000007
510	48.880788386116	70.3800000000047
511	48.8803342170294	70.6800000000003
512	48.8803048390146	70.7700000000041
513	48.8797321147697	70.9700000000012
514	48.879728531251	71.1700000000055
515	48.8795644879752	71.3300000000017
516	48.8794694659483	71.3800000000047
517	48.8609808447895	71.7700000000041
518	48.8513476134817	72.0200000000041
519	48.8513235677645	72.3400000000038
520	48.8513175240302	72.4300000000003
521	48.8513003530314	72.6200000000026
522	48.8511359854746	72.6700000000055
523	48.8115350254724	73.1800000000003
524	48.8067325611291	73.4500000000044
525	48.8045490996692	73.9000000000015
526	48.8023695215274	74.010000000002
527	48.8016667446199	74.4900000000052
528	48.8015200264898	74.6100000000006
529	48.8014403321546	75.0800000000017
530	48.8013213784618	75.2300000000032
531	48.8013120725324	75.4800000000032
532	48.801300855341	75.570000000007
533	48.8010954201512	75.8900000000067
534	48.8010681028751	75.9900000000052
535	48.8009949406968	76.25
536	48.8009818444707	76.3300000000017
537	48.8009415836203	76.5900000000038
538	48.8009305946579	76.6800000000003
539	48.8009285501855	76.8800000000047
540	48.8009101109497	76.9500000000044
541	48.800890538266	77.1600000000035
542	48.8008856892495	77.2400000000052
543	48.8008811893947	77.4100000000035
544	48.8008763707717	77.4800000000032
545	48.800869622209	77.6300000000047
546	48.8008687053333	77.7000000000044
547	48.8008656336994	77.8700000000026
548	48.8008625062584	77.9400000000023
549	48.8008585041031	78.0500000000029
550	48.8008580315302	78.1100000000006
551	48.8008543791313	78.2300000000032
552	48.8008536749856	78.3300000000017
553	48.8008522885942	78.4100000000035
554	48.800851883671	78.4700000000012
555	48.8008505365269	78.570000000007
556	48.8008498232926	78.6200000000026
557	48.8008481486499	78.6900000000023
558	48.8008474351576	78.75
559	48.8008460683671	78.8000000000029
560	48.8008451340786	78.8500000000058
561	48.8008442637097	78.9100000000035
562	48.800844165175	79.0900000000038
563	48.800843236586	79.1400000000067
564	48.800842959372	79.2000000000044
565	48.8008416735344	79.3000000000029
566	48.8008400238869	79.3500000000058
567	48.8008385225102	79.4100000000035
568	48.8008371179025	79.4700000000012
569	48.800833467521	79.5300000000061
570	48.8008308553151	79.6000000000058
571	48.8008222980247	79.7000000000044
572	48.7980346897293	79.9900000000052
573	48.7976399719349	80.0500000000029
574	48.7939251862527	80.2900000000009
575	48.7929786268261	80.3700000000026
576	48.7901628066573	80.6200000000026
577	48.7898615801437	80.7200000000012
578	48.7885315873259	80.9400000000023
579	48.78848221324	81.0800000000017
580	48.7884751414015	81.320000000007
581	48.7884579967974	81.3800000000047
582	48.788196119757	81.6100000000006
583	48.7881085522584	81.6800000000003
584	48.7880387125625	81.8800000000047
585	48.7878629018848	81.9600000000064
586	48.787745861414	82.1700000000055
587	48.7876893035885	82.25
588	48.7876102812997	82.4600000000064
589	48.7875603468292	82.5200000000041
590	48.787427633526	82.6900000000023
591	48.7874261389407	82.7800000000061
592	48.7873969491341	82.9200000000055
593	48.7873713431459	82.9800000000032
594	48.7873365964743	83.070000000007
595	48.7873267241822	83.1500000000015
596	48.7873095580955	83.25
597	48.7873089947699	83.3100000000049
598	48.7872968775617	83.4400000000023
599	48.7872901408927	83.4800000000032
600	48.7872510065327	83.570000000007
601	48.7872438435355	83.6600000000035
602	48.7872388498964	83.7400000000052
603	48.7872267581519	83.8000000000029
604	48.7872170252678	83.8600000000006
605	48.7872051735871	83.9100000000035
606	48.7872018684327	83.9700000000012
607	48.7871961335943	84.0400000000009
608	48.7871891769052	84.1100000000006
609	48.7871772296763	84.1700000000055
610	48.7871722674789	84.2300000000032
611	48.7871632852928	84.2800000000061
612	48.787163111377	84.5400000000009
613	48.7871482599933	84.6100000000006
614	48.7871366543646	84.6700000000055
615	48.7871158823077	84.7400000000052
616	48.7819297758995	85.1100000000006
617	48.7799735637544	85.2200000000012
618	48.7637479642365	85.3700000000026
619	48.7634953960444	85.4700000000012
620	48.7522700098474	85.8700000000026
621	48.7476165747557	86.0300000000061
622	48.7446990954515	86.4100000000035
623	48.7444898163818	86.4600000000064
624	48.7404978331725	86.8000000000029
625	48.7391851192187	86.9000000000015
626	48.7390802411457	87.25
627	48.7389749214038	87.320000000007
628	48.7384951128151	87.6000000000058
629	48.7384006158052	87.6900000000023
630	48.7381945916436	87.9500000000044
631	48.7380373575285	88.0200000000041
632	48.7373479979466	88.1900000000023
633	48.7373067256861	88.3100000000049
634	48.7372413106749	88.4700000000012
635	48.737199219994	88.5300000000061
636	48.7369024471199	88.6500000000015
637	48.7368587218149	88.7400000000052
638	48.7367694547337	88.820000000007
639	48.7367358250452	88.8700000000026
640	48.7366460750845	88.9700000000012
641	48.7366009381658	89.0200000000041
642	48.7364738831511	89.0900000000038
643	48.73643927652	89.1300000000047
644	48.7363354743978	89.1800000000003
645	48.7362872313035	89.2300000000032
646	48.7362173950997	89.2800000000061
647	48.736177516238	89.320000000007
648	48.7356038753156	89.5900000000038
649	48.729118290582	89.6700000000055
650	48.7281555849784	89.9600000000064
651	48.7277162364358	90.0500000000029
652	48.7265911706	90.4300000000003
653	48.7265042334541	90.5400000000009
654	48.7263946088516	90.9500000000044
655	48.7261512754316	91.0200000000041
656	48.7257416805008	91.4300000000003
657	48.725563719812	91.5200000000041
658	48.7253856229329	91.9300000000003
659	48.7252412142484	92
660	48.7251765975891	92.2200000000012
661	48.7250838438529	92.2900000000009
662	48.7250120090579	92.5900000000038
663	48.7249823938793	92.6700000000055
664	48.7249450089307	92.9600000000064
665	48.7247844040524	93.0300000000061
666	48.7243545521979	93.3500000000058
667	48.7242667247136	93.4400000000023
668	48.7241925685164	93.7900000000009
669	48.7240485377918	93.8900000000067
670	48.7240436694994	94.2400000000052
671	48.7240204523107	94.3100000000049
672	48.7239597634088	94.510000000002
673	48.7239552805839	94.6100000000006
674	48.7238902817244	94.9400000000023
675	48.7238709574963	95
676	48.7237837628805	95.3400000000038
677	48.7237712320209	95.4100000000035
678	48.7237256855584	95.6100000000006
679	48.7236997248255	95.6900000000023
680	48.7235726649496	96
681	48.7235717143636	96.1600000000035
682	48.7235634839273	96.3600000000006
683	48.7235575817672	96.4100000000035
684	48.7235471588379	96.6000000000058
685	48.723534162167	96.6700000000055
686	48.723522165821	96.9000000000015
687	48.7235220438577	97.0500000000029
688	48.7235217641484	97.1700000000055
689	48.7235206560316	97.2300000000032
690	48.7235178709805	97.320000000007
691	48.7235177229353	97.3900000000067
692	48.7235161676951	97.4800000000032
693	48.7235151034949	97.5300000000061
694	48.7235120468573	97.6000000000058
695	48.7235079494984	97.6700000000055
696	48.7235019620734	97.7300000000032
697	48.7235009928642	97.9700000000012
698	48.7235002105559	98.0500000000029
699	48.7234999716304	98.2300000000032
700	48.7234998759199	98.3000000000029
701	48.7234997237371	98.4400000000023
702	48.7234992947053	98.5
703	48.7234990582727	98.5900000000038
704	48.72349836486	98.6500000000015
705	48.7234977109972	98.7300000000032
706	48.7234954008707	98.820000000007
707	48.7234935177199	98.8700000000026
708	48.7234933190618	99.1300000000047
709	48.7234932015192	99.2000000000044
710	48.7234877744147	99.6100000000006
711	48.7234853289196	99.7200000000012
712	48.7234849628308	99.9400000000023
713	48.7234849111291	100.030000000006
714	48.7234848369033	100.210000000006
715	48.7234847724839	100.280000000006
716	48.723484589374	100.440000000002
717	48.7234845827984	100.550000000003
718	48.7234844751522	100.68
719	48.7234844716187	100.900000000001
720	48.7234843521699	100.960000000006
721	48.7234834923077	101.090000000004
722	48.7234833715865	101.170000000006
723	48.723483091553	101.240000000005
724	48.7234829026174	101.300000000003
725	48.7234828549734	101.520000000004
726	48.7234826433549	101.590000000004
727	48.7234823556819	101.660000000003
728	48.7234817195007	101.770000000004
729	48.7234809781637	101.830000000002
730	48.7234805439682	101.880000000005
731	48.7234799596367	101.970000000001
732	48.7234787468942	102.050000000003
733	48.7234777357217	102.110000000001
734	48.7234759926197	102.170000000006
735	48.7234733624274	102.260000000002
736	48.7234690494699	102.310000000005
737	48.7234643576235	102.370000000003
738	48.7234604961453	102.900000000001
739	48.7234551848234	102.950000000004
740	48.7234535523595	103.150000000001
741	48.7234525725861	103.240000000005
742	48.7234525402105	103.470000000001
743	48.7234522209218	103.530000000006
744	48.7234502741614	103.68
745	48.723450222963	103.820000000007
746	48.72344951227	103.920000000006
747	48.7234495060845	103.980000000003
748	48.7234492055362	104.070000000007
749	48.7234487691194	104.130000000005
750	48.7234485299512	104.220000000001
751	48.7234480995559	104.280000000006
752	48.7234477090902	104.350000000006
753	48.7234473466329	104.43
754	48.7234379890566	104.810000000005
755	48.7234242106838	104.890000000007
756	48.7233603412392	105.110000000001
757	48.7233520616106	105.220000000001
758	48.72326985659	105.440000000002
759	48.7232633511801	105.520000000004
760	48.7231500359623	105.730000000003
761	48.7231456826596	105.830000000002
762	48.7231158321654	105.960000000006
763	48.7231088295738	106.020000000004
764	48.7230661958196	106.120000000003
765	48.7230598654263	106.190000000002
766	48.7230155610025	106.270000000004
767	48.7229982142675	106.330000000002
768	48.7229539999921	106.390000000007
769	48.7229234991225	106.530000000006
770	48.7229037111725	106.600000000006
771	48.7228930636797	106.670000000006
772	48.7228392224956	106.740000000005
773	48.722552540692	106.990000000005
774	48.7225257309018	107.230000000003
775	48.7223467391554	107.300000000003
776	48.7223389362732	107.490000000005
777	48.7223281047179	107.530000000006
778	48.7222929381889	107.68
779	48.7222923314526	107.860000000001
780	48.7222578393647	107.920000000006
781	48.7220915050552	108
782	48.7220884582609	108.080000000002
783	48.7220622282752	108.170000000006
784	48.7220449753458	108.220000000001
785	48.7219724983926	108.300000000003
786	48.7219460185814	108.360000000001
787	48.7218999900839	108.470000000001
788	48.72188426048	108.520000000004
789	48.7218416988395	108.620000000003
790	48.7218237387678	108.670000000006
791	48.7217756742768	108.770000000004
792	48.7217637858739	108.830000000002
793	48.7217084937845	108.920000000006
794	48.7217030125582	108.980000000003
795	48.7216418865525	109.070000000007
796	48.7216417108974	109.120000000003
797	48.721616780381	109.170000000006
798	48.7215989930556	109.540000000001
799	48.7215957514467	109.600000000006
800	48.7215945785008	109.650000000001
801	48.7215809424086	109.790000000001
802	48.721580941123	110.010000000002
803	48.721561265573	110.090000000004
804	48.7215536376798	110.150000000001
805	48.7214981871772	110.320000000007
806	48.7214770438732	110.400000000001
807	48.7214717124893	110.460000000006
808	48.7214138191179	110.570000000007
809	48.7212898568046	110.650000000001
810	48.7212796780977	111.050000000003
811	48.7212381832677	111.110000000001
812	48.7212140016569	111.210000000006
813	48.7211889546732	111.270000000004
814	48.7210457905434	111.350000000006
815	48.7209759809503	111.510000000002
816	48.7209750508302	111.640000000007
817	48.7209486254623	111.740000000005
818	48.7209452849909	111.880000000005
819	48.7209422891488	111.970000000001
820	48.7209298370472	112.020000000004
821	48.7209158162896	112.130000000005
822	48.7209153638354	112.18
823	48.7209022971687	112.310000000005
824	48.7208994883276	112.360000000001
825	48.7208597696129	112.440000000002
826	48.72085655315	112.530000000006
827	48.7208442613782	112.600000000006
828	48.7208356095569	112.690000000002
829	48.7208347668581	112.910000000003
830	48.720827562438	112.960000000006
831	48.7208205787562	113.010000000002
832	48.7208070779281	113.080000000002
833	48.7208028326448	113.170000000006
834	48.7207821699238	113.25
835	48.7207769847628	113.320000000007
836	48.720755741129	113.390000000007
837	48.7207486664718	113.440000000002
838	48.7207254607228	113.510000000002
839	48.7207189352059	113.630000000005
840	48.7207106219717	113.700000000004
841	48.7207084762667	113.75
842	48.7206687636049	113.830000000002
843	48.7206684601956	113.880000000005
844	48.7206452360663	113.950000000004
845	48.7206344697775	114
846	48.720608078804	114.060000000005
847	48.7206010505316	114.120000000003
848	48.7205762781778	114.190000000002
849	48.7205627403461	114.240000000005
850	48.7205433009705	114.320000000007
851	48.7205205160935	114.370000000003
852	48.7205119543063	114.43
853	48.720496574641	114.490000000005
854	48.7204743792432	114.560000000005
855	48.7204530520102	114.600000000006
856	48.7204361152699	114.710000000006
857	48.7204346264473	114.760000000002
858	48.7204286023884	114.800000000003
859	48.7203882134682	114.870000000003
860	48.7203790684768	114.920000000006
861	48.7203621392783	114.980000000003
862	48.720341205447	115.030000000006
863	48.7203302875804	115.070000000007
864	48.7203291649982	115.18
865	48.7203108071744	115.230000000003
866	48.720295951051	115.320000000007
867	48.7202739349388	115.370000000003
868	48.7202595454927	115.420000000006
869	48.7202513110491	115.510000000002
870	48.7202474211441	115.580000000002
871	48.7202350751041	115.640000000007
872	48.7202229751135	115.740000000005
873	48.7202229711303	116.300000000003


==> data/perfprof6-100-600-4-6.dat <==
iter	objfun	time
1	40.8319344545934	0.004886
2	39.0503164191991	0.013861
3	37.3307854979078	0.022389
4	36.5813732511727	0.03537
5	35.6513389400104	0.057213
6	35.2384669524063	0.07995
7	34.0445985598605	0.091465
8	33.5313966056613	0.115608
9	32.8400111070725	0.145443
10	32.4110713318133	0.179014
11	32.2297928453755	0.219518
12	31.556180012431	0.239706
13	31.2146945549556	0.280562
14	31.0428425067329	0.337436
15	31.0428425067329	0.40873
16	30.8190145812856	0.444531
17	30.7209847716142	0.490527
18	30.6823177092372	0.567587
19	30.5342737916435	0.613433
20	30.4888994182803	0.674665
21	30.4888994182803	0.776515
22	30.4479511962462	0.843026
23	30.4220229071316	0.909058
24	30.3779048859917	1.006167
25	30.3779048859917	1.144514
26	30.3507436855472	1.236412
27	30.3384855035177	1.33185
28	30.316191129525	1.470405
29	30.316191129525	1.651798
30	30.3005738356422	1.781306
31	30.2961829375345	1.927017
32	30.2823407438417	2.147544
33	30.2722863870881	2.386882
34	30.263542575711	2.667646
35	30.2575113245421	2.944182
36	30.2532544870842	3.236443
37	30.2503363637138	3.540641
38	30.2467727349086	3.849118
39	30.2448619757536	4.155756
40	30.2353250518602	4.278058
41	30.2338379395789	4.486928
42	30.2338379395789	4.772824
43	30.2324541709858	4.926378
44	30.2316573666713	5.094816
45	30.2295038047676	5.381525
46	30.2295038047676	5.742107
47	30.2281236530296	5.956291
48	30.2274184048615	6.176462
49	30.2253729084742	6.482912
50	30.2253729084742	6.875686
51	30.2240762273753	7.108993
52	30.2235124092149	7.355299
53	30.2216792274911	7.687664
54	30.2216792274911	8.148655
55	30.2205723234666	8.402802
56	30.2201009732003	8.629937
57	30.2186079743447	8.929065
58	30.2186079743447	9.37895
59	30.217566161288	9.610195
60	30.2172156280541	9.844998
61	30.2158107899863	10.177509
62	30.2158107899863	10.782719
63	30.214918916571	11.043945
64	30.214732157737	11.310004
65	30.2134720987095	11.704828
66	30.2134720987095	12.430679
67	30.2127274151481	12.717398
68	30.2125820953629	13.011118
69	30.2116853826349	13.509057
70	30.2116853826349	14.380158
71	30.2111279393675	14.722178
72	30.2110745731799	15.088566
73	30.2104816934758	15.32862
74	30.2103682576502	15.556621
75	30.2100693225547	15.862083
76	30.2100174654884	16.240741
77	30.2094550240736	16.4907
78	30.2093494776276	16.730037
79	30.2090698184505	17.085296
80	30.2090698184505	17.501148
81	30.2089264214353	17.761848
82	30.2088077780184	18.043019
83	30.2087431680685	18.468608
84	30.2083808792722	18.606796
85	30.2083131844942	18.863008
86	30.2082192277221	19.150303
87	30.2082192277221	19.626588
88	30.2081023293823	19.934468
89	30.2080417969601	20.260241
90	30.2078811863406	20.782557
91	30.2078811863406	21.4581
92	30.2077911352844	21.874456
93	30.2077254450321	22.316125
94	30.2077254450321	23.00718
95	30.2076306673231	23.447899
96	30.2075851222188	23.920105
97	30.2074575225055	24.503385
98	30.2074575225055	25.27753
99	30.2073864692818	25.744592
100	30.2073367799218	26.229957
101	30.2072314467417	26.850083
102	30.2072314467417	27.656683
103	30.2071616846345	28.01171
104	30.2071193671696	28.400316
105	30.2070191694918	29.081073
106	30.2070191694918	30.1215
107	30.2069524947119	30.604972
108	30.2069156418844	31.041822
109	30.206819339199	31.603438
110	30.206819339199	32.644139
111	30.2067523297653	33.113018
112	30.2067175058655	33.598997
113	30.206630591789	34.175665
114	30.206630591789	35.075687
115	30.2065678785797	35.529518
116	30.2065421884394	35.977475
117	30.2064462378133	36.586135
118	30.2064462378133	37.388509
119	30.2063865773977	37.811261
120	30.2063532150871	38.24453
121	30.2062687042638	38.853296
122	30.2062687042638	39.703829
123	30.2062085110024	40.144863
124	30.206183400717	40.659955
125	30.2060908808217	41.428432
126	30.2060908808217	42.560143
127	30.2060337084264	43.08155
128	30.2060065374049	43.636058
129	30.2059379307537	44.152767
130	30.2059267502274	44.667332
131	30.2058626809953	45.023518
132	30.2058450344635	45.386159
133	30.2058066729202	46.037208
134	30.205755449958	47.124027
135	30.2057109180428	47.228596
136	30.2057109180428	48.027401
137	30.2056950218295	48.54397
138	30.2056755209904	49.306054
139	30.2056414517306	49.692368
140	30.2056414517306	50.139979
141	30.2056340007571	50.469097
142	30.2056199625897	50.894195
143	30.2056071521699	51.451993
144	30.2055742242618	51.690845
145	30.2055742242618	52.296787
146	30.2055660976094	52.69527
147	30.2055536999495	53.185707
148	30.2055396259907	53.932939
149	30.2055063569608	54.245214
150	30.2055063569608	54.887819
151	30.2054979720633	55.255639
152	30.2054841553766	55.592864
153	30.2054699232296	56.007954
154	30.2054298807128	56.238974
155	30.2054298807128	56.525645
156	30.2054215807289	56.747779
157	30.2054048083883	57.010306
158	30.2053921788658	57.368372
159	30.2053473874322	57.540528
160	30.2053473874322	57.88339
161	30.2053378175576	58.062476
162	30.2053212964399	58.29976
163	30.205306418041	58.710683
164	30.2052547535758	58.961255
165	30.2052547535758	59.214171
166	30.2052452772547	59.421371
167	30.2052262017104	59.668835
168	30.2052151740596	60.022253
169	30.2051566994286	60.181523
170	30.2051566994286	60.457409
171	30.2051455156852	60.624877
172	30.2051244498625	60.865574
173	30.2051101371628	61.235185
174	30.2050538593914	61.413197
175	30.2050538593914	61.667933
176	30.2050443884445	61.845982
177	30.2050242184145	62.090863
178	30.2050141969888	62.481268
179	30.2049590779319	62.626505
180	30.2049475626779	62.79974
181	30.2049304374072	63.045602
182	30.2049242260647	63.440578
183	30.2048694838709	63.517233
184	30.2048554548817	63.708044
185	30.2048409941485	63.952045
186	30.2048330474198	64.391764
187	30.204779822669	64.4577
188	30.2047660317763	64.668766
189	30.2047530365829	64.924879
190	30.2047236065577	65.270702
191	30.2047236065577	65.717505
192	30.2047074105093	65.964611
193	30.2046945472075	66.221573
194	30.2046890426161	66.638176
195	30.2046354876794	66.714041
196	30.2046224311064	66.920123
197	30.204606539247	67.170174
198	30.204606539247	67.590522
199	30.2045865734129	67.853778
200	30.204573372324	68.110239
201	30.2045434570832	68.428724
202	30.2045374617922	68.826454
203	30.204486247932	68.958723
204	30.2044766305778	69.149443
205	30.2044624126949	69.437115
206	30.2044495059384	69.838413
207	30.204410222749	69.973664
208	30.204410222749	70.284827
209	30.2044017581641	70.513014
210	30.2043879194637	70.851815
211	30.2043762853012	71.227783
212	30.2043333157193	71.394937
213	30.2043333157193	71.688617
214	30.2043231493522	71.8670009999999
215	30.2043091480966	72.1229639999999
216	30.2042986994711	72.5923699999999
217	30.2042558384194	72.819369
218	30.2042558384194	73.18737
219	30.2042487280467	73.377873
220	30.2042366897351	73.711807
221	30.2042327146772	74.220281
222	30.2041974601132	74.344961
223	30.2041899896922	74.632972
224	30.204180090025	74.954451
225	30.204180090025	75.45858
226	30.2041674082228	75.868765
227	30.2041593862203	76.294824
228	30.2041402340503	76.837216
229	30.2041402340503	77.463779
230	30.2041283673009	77.841713
231	30.2041171658674	78.237652
232	30.2041171658674	78.816542
233	30.2041042817037	79.202321
234	30.2040954085283	79.559445
235	30.2040750455092	79.970902
236	30.2040704804612	80.435748
237	30.204026254006	80.94691
238	30.2040167209489	81.349001
239	30.2040074325114	81.930207
240	30.203970171828	82.2208029999999
241	30.203970171828	82.6462479999999
242	30.2039647179523	83.0018419999999
243	30.2039531326815	83.5176079999999
244	30.2039468093248	84.2332779999999
245	30.2039130288322	84.5886259999999
246	30.2039079611662	84.9308869999999
247	30.2038970863735	85.3229889999999
248	30.2038942990222	85.9823379999999
249	30.2038648675741	86.0955839999999
250	30.2038556288472	86.4003889999999
251	30.2038468447275	86.790624
252	30.2038468447275	87.449062
253	30.2038342063844	87.814116
254	30.2038253537169	88.157814
255	30.2038253537169	88.768666
256	30.2038120463504	89.239656
257	30.2038023647673	89.666989
258	30.2038023647673	90.30205
259	30.2037889334707	90.7169079999999
260	30.2037790496286	91.0858709999999
261	30.2037790496286	91.6556369999999
262	30.2037648763613	92.0896329999999
263	30.2037546104426	92.4936339999999
264	30.2037546104426	93.0315249999999
265	30.2037401262828	93.3986039999999
266	30.2037296232776	93.7043939999999
267	30.2037261182399	94.1151569999999
268	30.2036839145384	94.2580219999999
269	30.2036753942315	94.5459929999999
270	30.2036637349738	94.9173969999999
271	30.2036637349738	95.4185089999999
272	30.2036490931167	95.7621609999999
273	30.2036393319096	96.1544749999999
274	30.2036393319096	96.6241039999999
275	30.2036237569224	96.9970859999999
276	30.2036142087123	97.3468789999999
277	30.2036142087123	97.8967679999999
278	30.203598864633	98.3336729999999
279	30.2035888499256	98.7977039999999
280	30.2035888499256	99.4579899999999
281	30.2035741211514	99.8920379999999
282	30.2035641389056	100.292322
283	30.2035641389056	100.947535
284	30.2035494719402	101.440944
285	30.2035394462111	101.773623
286	30.2035394462111	102.1899
287	30.2035247763119	102.52097
288	30.2035146993301	102.852702
289	30.2035146993301	103.439768
290	30.2034999506932	103.85102
291	30.2034898025846	104.245669
292	30.2034866666336	104.869002
293	30.2034466417774	105.052522
294	30.2034379181827	105.457366
295	30.2034267721199	105.854681
296	30.2034238302768	106.423929
297	30.2033834928207	106.616132
298	30.2033764751027	106.903033
299	30.2033653219677	107.20309
300	30.2033599663109	107.74574
301	30.2033205664835	108.027976
302	30.2033149466135	108.295384
303	30.2033020719305	108.687692
304	30.2032970421013	109.238145
305	30.2032617873894	109.419209
306	30.2032555906708	109.772255
307	30.2032453731314	110.315298
308	30.2032357952495	110.962228
309	30.2032072848484	111.186823
310	30.2032072848484	111.599961
311	30.2032013620686	111.856878
312	30.2031908153723	112.259106
313	30.2031816868346	112.772515
314	30.2031471676965	113.009773
315	30.2031471676965	113.313873
316	30.2031404023282	113.572138
317	30.2031261856278	113.888596
318	30.2031101182978	114.371535
319	30.2030440016273	115.035531
320	30.2030440016273	115.825473
321	30.2029976109396	116.269212
322	30.2029826437064	116.686561
323	30.2029004435627	117.40937
324	30.2029004435627	118.70233
325	30.2028502612494	119.093546
326	30.2028250237196	119.467978
327	30.2027630591893	120.146191
328	30.2027090148337	120.883369
329	30.2026672530051	121.437027
330	30.2026518127055	122.250979
331	30.2026285258801	122.327069
332	30.2026285258801	123.24138
333	30.2026207592891	123.763694
334	30.2026207592891	124.953427
335	30.2026119789274	125.411947
336	30.2026065498817	125.994027
337	30.2026003119021	126.489229
338	30.2026003119021	127.022316
339	30.2025976668176	127.350943
340	30.2025936578722	127.927819
341	30.2025867496863	128.816767
342	30.2025840415775	129.142668
343	30.2025840415775	129.676453
344	30.2025825695655	130.117561
345	30.2025802450381	130.824601
346	30.2025767483483	131.076845
347	30.2025763172011	131.634121
348	30.2025721032145	132.096526
349	30.202571298682	132.547851
350	30.2025698042174	133.102782
351	30.2025681468723	134.029235
352	30.2025651128837	134.291569
353	30.2025646080324	134.931406
354	30.2025612305004	135.154381
355	30.2025603080973	135.517026
356	30.2025591478483	136.090381
357	30.2025574029501	136.947863
358	30.2025544550283	137.285317
359	30.2025542036587	137.901426
360	30.2025503336123	138.378611
361	30.2025496385342	138.843021
362	30.2025482953227	139.413219
363	30.20254674138	140.081137
364	30.2025437244101	140.356551
365	30.2025430633615	141.093451
366	30.2025392400354	141.557134
367	30.2025388342281	142.031658
368	30.2025349693454	142.385033
369	30.2025341959627	142.72642
370	30.2025327538224	143.24178
371	30.2025307646105	144.026419
372	30.2025273340953	144.342091
373	30.2025265813265	144.939708
374	30.20252190083	145.378941
375	30.2025209164384	145.811313
376	30.202516420718	146.056897
377	30.2025151357287	146.51627
378	30.2025100019665	146.905964
379	30.202508864581	147.466763
380	30.2025028132491	147.824806
381	30.2025013079088	148.276562
382	30.202494454141	148.686653
383	30.2024919225608	149.192136
384	30.2024792469989	149.905797
385	30.2024792469989	150.697715
386	30.2024715878271	151.133476
387	30.2024643948572	151.610013
388	30.2024643948572	152.278963
389	30.2024510613667	152.758419
390	30.2024423487094	153.227608
391	30.2024198300072	153.748865
392	30.2024198300072	154.317761
393	30.2024041447725	154.698169
394	30.2023929122505	155.095388
395	30.2023630642483	155.629473
396	30.2023630642483	156.071565
397	30.2023462887011	156.324993
398	30.2023315741459	156.583782
399	30.2023261250208	157.077974
400	30.2022691776627	157.19374
401	30.2022570330493	157.434172
402	30.2022428432015	157.719546
403	30.2022428432015	158.231788
404	30.2022243808676	158.524116
405	30.2022137062111	158.873035
406	30.2021889794784	159.353366
407	30.2021889794784	159.949715
408	30.2021747778407	160.35283
409	30.2021642101189	160.765824
410	30.2021594201801	161.334632
411	30.2021137358552	161.598142
412	30.2021073194311	161.890898
413	30.202094756605	162.403296
414	30.2020884020557	163.020749
415	30.2020476088316	163.261533
416	30.2020408346048	163.555172
417	30.2020289953815	163.99426
418	30.2020161125899	164.588392
419	30.2019823908224	164.869256
420	30.2019823908224	165.266108
421	30.2019762442266	165.528632
422	30.2019629896384	165.831679
423	30.2019550744876	166.361617
424	30.2019186816082	166.615688
425	30.2019186816082	167.021489
426	30.2019124549722	167.374459
427	30.2018995222538	167.794656
428	30.2018891015881	168.410748
429	30.2018556447003	168.857522
430	30.2018556447003	169.341393
431	30.2018499560586	169.671725
432	30.2018387013859	170.099969
433	30.2018290034607	170.785576
434	30.2018001016292	171.144423
435	30.2018001016292	171.666081
436	30.2017952215763	172.029811
437	30.2017849959158	172.507143
438	30.2017801103797	173.106353
439	30.2017529638019	173.303425
440	30.2017478947047	173.614067
441	30.2017399498189	174.102373
442	30.2017399498189	174.754851
443	30.20172987748	175.164663
444	30.2017237200317	175.629773
445	30.2017079417417	176.29149
446	30.2017079417417	177.047232
447	30.2016986820279	177.544765
448	30.2016902698111	178.094902
449	30.2016902698111	178.851413
450	30.2016792028966	179.298051
451	30.2016722613644	179.772977
452	30.2016557665333	180.450154
453	30.2016557665333	181.096112
454	30.2016451555308	181.440657
455	30.2016382968856	181.822291
456	30.2016205221811	182.517305
457	30.2016205221811	183.286478
458	30.2016108243216	183.783227
459	30.2016038298259	184.331988
460	30.2015897166179	184.996693
461	30.2015897166179	185.974221
462	30.2015815022443	186.564962
463	30.201576190302	187.098304
464	30.20156966179	187.565606
465	30.201566875591	188.109187
466	30.201562442048	188.527613
467	30.2015612331884	188.909724
468	30.2015582146798	189.157877
469	30.201557735526	189.737674
470	30.2015556966452	190.020925
471	30.2015556966452	190.963991
472	30.2015551929055	191.50365
473	30.2015545367642	192.23695
474	30.2015545367642	193.761406
475	30.2015538326831	194.801119
476	30.2015533450811	195.538711
477	30.2015533450811	197.097779
478	30.201552708474	197.934164
479	30.2015523986806	198.783203
480	30.2015514876102	200.240058
481	30.2015511744512	202.152273
482	30.2015502773189	202.218065
483	30.2015502773189	203.095719
484	30.2015500315642	203.749156
485	30.2015496806588	204.85983
486	30.2015491457674	205.182029
487	30.2015491457674	205.959325
488	30.2015489920089	206.431148
489	30.2015487337698	206.98185
490	30.2015486071248	207.925518
491	30.2015479916843	208.02331
492	30.201547719362	208.534386
493	30.2015475208311	209.022237
494	30.2015470972814	209.929436
495	30.2015464662492	210.348235
496	30.2015464662492	210.992591
497	30.2015463258372	211.538752
498	30.2015460419211	212.034428
499	30.2015457446049	212.773497
500	30.2015450989802	213.119259
501	30.2015449129632	214.058144
502	30.201544145998	214.842446
503	30.201544145998	215.644966
504	30.2015440148558	216.061198
505	30.2015437292652	216.838697
506	30.2015433990051	217.959021
507	30.2015426731698	218.650433
508	30.2015426731698	219.252681
509	30.201542536365	219.714646
510	30.2015422375348	220.409534
511	30.2015419052366	221.454231
512	30.2015410756581	222.078116
513	30.2015410756581	222.726347
514	30.2015409200103	223.223543
515	30.2015405876434	223.758455
516	30.2015401803748	224.475845
517	30.2015391955689	225.0341
518	30.2015391955689	225.593888
519	30.2015390121576	225.961547
520	30.2015386058196	226.57531
521	30.201538080921	227.543895
522	30.2015362491249	228.461895
523	30.2015349318436	229.274349
524	30.2015330799056	230.226361
525	30.2015320863384	230.299055
526	30.2015320863384	230.823128
527	30.2015314285884	231.244571
528	30.2015300645078	231.879331
529	30.2015300645078	232.729805
530	30.2015281522534	233.274049
531	30.2015268714365	233.79147
532	30.2015268714365	234.552436
533	30.2015245077223	235.010709
534	30.2015229381682	235.398578
535	30.2015229381682	236.040645
536	30.2015203485176	236.551824
537	30.2015184179157	236.995352
538	30.2015167815973	237.582784
539	30.2015086060969	237.737326
540	30.2015066897996	238.224212
541	30.2014949193334	238.662303
542	30.2014917413995	239.155146
543	30.2014740349024	240.013645
544	30.2014740349024	241.232994
545	30.2014624836308	241.798325
546	30.20145652136	242.240653
547	30.2014357723667	242.97652
548	30.2014357723667	243.991974
549	30.2014241386771	244.463184
550	30.2014166320116	244.971659
551	30.2013991352279	245.690633
552	30.2013991352279	246.744106
553	30.2013893500826	247.323125
554	30.2013829668755	248.002092
555	30.2013710719469	248.853841
556	30.2013631680327	250.032714
557	30.2013574753016	250.167316
558	30.2013574753016	251.215072
559	30.2013552651917	251.887751
560	30.2013526821975	252.969718
561	30.2013495065239	253.422594
562	30.2013495065239	254.48538
563	30.2013487085343	255.080259
564	30.2013474931838	255.917001
565	30.2013474931838	257.156339
566	30.2013462508629	257.997267
567	30.2013453197501	258.80938
568	30.2013453197501	259.842121
569	30.2013438405807	260.558969
570	30.2013428546392	261.173567
571	30.2013428546392	262.21706
572	30.2013412892728	262.919685
573	30.2013403606993	263.580591
574	30.2013399295486	264.867245
575	30.2013369437575	264.955029
576	30.2013363922945	265.756372
577	30.2013357828039	266.868151
578	30.2013357828039	268.809367
579	30.2013350969254	269.971095
580	30.2013346533881	271.09751
581	30.2013346533881	273.050838
582	30.2013340672245	274.467246
583	30.201333746814	275.860958
584	30.2013329795104	277.475691
585	30.2013329795104	279.258526
586	30.2013325313401	280.380878
587	30.2013321919237	281.591078
588	30.2013321919237	283.506714
589	30.2013316183186	285.019896
590	30.2013312690005	286.369801
591	30.2013312690005	288.088717
592	30.201330674431	289.328756
593	30.2013302977018	290.414698
594	30.2013302977018	292.182439
595	30.2013296832414	293.343743
596	30.2013292835594	294.470012
597	30.2013292835594	296.342508
598	30.2013286315039	297.664748
599	30.2013282077078	298.794731
600	30.2013282077078	300.62379
601	30.2013275109428	301.839836
602	30.2013270649338	302.641153
603	30.2013270649338	304.095259
604	30.2013263148964	305.108201
605	30.201325844038	305.94228
606	30.201325844038	307.488231
607	30.2013250429679	308.611996
608	30.2013245617848	309.547573
609	30.2013233758994	310.922513
610	30.2013233758994	312.68407
611	30.2013226301529	313.542428
612	30.201322064882	314.381409
613	30.2013207242731	315.439725
614	30.2013207242731	317.117653
615	30.2013199607962	318.07025
616	30.2013193022258	318.973046
617	30.2013193022258	320.744102
618	30.2013183758312	321.783534
619	30.2013177752451	322.727577
620	30.2013177752451	323.6896
621	30.2013167933487	324.324005
622	30.2013161696813	324.89922
623	30.2013159551911	326.003859
624	30.2013136993505	326.113349
625	30.2013131187594	326.673309
626	30.2013125612974	327.319551
627	30.2013121615815	328.259936
628	30.2013103288951	328.510599
629	30.2013103288951	329.248659
630	30.201309902321	329.783285
631	30.2013092898647	330.384513
632	30.2013092898647	331.214116
633	30.2013084583694	331.781226
634	30.2013078547649	332.33767
635	30.2013078547649	333.168917
636	30.2013068629402	333.636893
637	30.2013062092017	334.19826
638	30.2013045694035	334.858077
639	30.2013045694035	335.640205
640	30.2013035522171	336.078932
641	30.2013025770505	336.555279
642	30.2013022929358	337.316896
643	30.2012987466702	337.499751
644	30.2012978950321	337.889287
645	30.2012968818608	338.345941
646	30.201296325018	339.068049
647	30.201293708181	339.171272
648	30.2012927311233	339.642638
649	30.2012919428889	340.108041
650	30.2012913527873	340.877499
651	30.2012890001119	340.974631
652	30.2012890001119	341.759312
653	30.2012881598643	342.271888
654	30.2012873394596	342.914312
655	30.2012873394596	344.21614
656	30.2012861055565	345.052488
657	30.2012852371455	345.843863
658	30.2012852371455	347.210227
659	30.2012838554253	348.08458
660	30.2012828671812	348.746827
661	30.201282486565	349.683317
662	30.20127859093	349.764804
663	30.2012770306097	350.275594
664	30.2012759268101	350.832614
665	30.2012728053506	351.557273
666	30.2012717005481	352.527362
667	30.2012665246572	352.827066
668	30.2012665246572	353.650481
669	30.201265133588	354.114035
670	30.2012632404506	354.773507
671	30.2012619761642	355.781944
672	30.2012555473954	356.162381
673	30.2012555473954	356.860492
674	30.2012543171437	357.278056
675	30.2012522218951	357.918016
676	30.2012505938556	358.923536
677	30.2012455558374	359.158341
678	30.2012455558374	360.102646
679	30.2012442981612	360.683339
680	30.2012426713947	361.380485
681	30.2012422178661	362.527832
682	30.2012383331274	362.649424
683	30.2012373288711	363.354782
684	30.2012365098809	364.192263
685	30.2012360237711	367.175894
686	30.2012347858992	367.290785
687	30.2012347858992	372.052685
688	30.2012344896336	373.32105
689	30.2012342930765	375.086124
690	30.2012340840374	378.418777
691	30.2012339084972	381.630847
692	30.2012339084972	388.270774
693	30.2012338565112	389.663694
694	30.2012338565112	393.899914
695	30.2012337941686	395.794807
696	30.2012337553925	397.76449
697	30.2012336587961	400.475073
698	30.2012336587961	404.046904
699	30.2012336134569	405.82923
700	30.2012335721392	407.621513
701	30.2012335721392	414.261249
702	30.201233516612	416.283005
703	30.2012334893604	418.30817
704	30.2012334126282	420.799727
705	30.2012334126282	428.427094
706	30.2012333703637	430.406081
707	30.2012333418991	432.728961
708	30.2012332839854	436.097579
709	30.2012332461677	443.46316
710	30.2012331627311	446.710031
711	30.2012331627311	449.13562
712	30.2012331404959	450.628887
713	30.2012331303866	452.855261
714	30.2012330611531	456.6246
715	30.2012330611531	462.889632
716	30.2012330304342	464.289463
717	30.2012330091963	465.856902
718	30.201232997365	469.532316
719	30.2012329263041	471.739706
720	30.2012329110376	473.844643
721	30.2012328644686	477.773483
722	30.2012328534175	480.299023
723	30.2012328126503	484.777508
724	30.2012328087878	487.033199
725	30.2012327782842	488.739273
726	30.201232769704	490.471677
727	30.2012327597743	492.960414
728	30.2012327248481	497.553442
729	30.201232722329	500.075348
730	30.2012326951039	501.895348
731	30.2012326892464	503.598691
732	30.2012326780427	506.816489
733	30.2012326510434	511.67267
734	30.2012326510434	513.895695
735	30.2012326468266	515.004107
736	30.2012326394008	516.923204
737	30.2012326372921	519.675736
738	30.2012326106636	522.0736
739	30.2012326056024	523.761055
740	30.2012326009522	527.572886
741	30.2012325759649	532.070841
742	30.2012325759649	533.887932
743	30.2012325730543	534.902982
744	30.2012325667576	537.395156
745	30.2012325667576	541.023206
746	30.201232559814	543.322305
747	30.2012325548252	545.429932
748	30.2012325548252	549.619669
749	30.2012325479363	551.724102
750	30.2012325429981	554.251069
751	30.2012325429981	557.364216
752	30.2012325367345	559.958751
753	30.2012325320181	562.07992
754	30.2012325320181	565.403244
755	30.2012325259507	567.512401
756	30.2012325214577	569.429578
757	30.2012325214577	572.626394
758	30.2012325154631	574.756893
759	30.2012325111706	576.950755
760	30.2012325111706	580.641356
761	30.2012325052257	583.259648
762	30.2012325011516	585.398714
763	30.2012325011516	588.996245
764	30.2012324952909	591.004906
765	30.2012324913299	593.139068999999
766	30.2012324913299	599.602059999999
767	30.2012324855437	602.805779999999


==> data/perfprof6-100-600-5-1.dat <==
iter	objfun	time
1	69.2456036210608	0.0100000000020373
2	47.6192313843137	13.7700000000041
3	44.173521374375	36.4500000000044
4	42.4499832370773	60.1699999999983
5	41.2641965619176	83.4100000000035
6	40.344056851354	107.020000000004
7	39.5826696484979	130.919999999998
8	38.9443611201751	154.120000000003
9	38.4010448649392	177.700000000004
10	37.9300367172308	201.25
11	37.5146729419734	224.050000000003
12	37.1417482554131	247.020000000004
13	36.8027879573982	269.779999999999
14	36.4924600256505	294.620000000003
15	36.2072408797783	317.370000000003
16	35.9431145027902	339.900000000001
17	35.6977621354385	362.389999999999
18	35.4696449124609	384.160000000003
19	35.2560346172204	405.340000000004
20	35.0550481022536	428.040000000001
21	34.8654594473848	450.630000000005
22	34.6866954899427	472.669999999998
23	34.5176973504112	494.440000000002
24	34.3573534697897	516.830000000002
25	34.2048020036489	537.980000000003
26	34.0595028753209	560.040000000001
27	33.9210871884648	584.090000000004
28	33.7888964532975	605.25


==> data/perfprof6-100-600-5-2.dat <==
iter	objfun	time
1	69.2456036210608	0.0199999999967986
2	65.9906915607451	0.069999999999709
3	63.2764027231589	0.0999999999985448
4	60.7931591042889	0.120000000002619
5	58.6944876533483	0.139999999999418
6	56.8296278794854	0.169999999998254
7	55.2373520554164	0.190000000002328
8	53.8402390100006	0.220000000001164
9	52.625488458541	0.239999999997963
10	51.5491767002384	0.269999999996799
11	50.6053259403522	0.30000000000291
12	49.8032394254476	0.319999999999709
13	49.1026464767123	0.339999999996508
14	48.4691459448381	0.370000000002619
15	47.9062123383572	0.389999999999418
16	47.3964525807098	0.409999999996217
17	46.9429084772063	0.440000000002328
18	46.5292988837839	0.470000000001164
19	46.1548205438626	0.489999999997963
20	45.8153055799441	0.510000000002037
21	45.5042498072258	0.540000000000873
22	45.2196730191899	0.559999999997672
23	44.9558587511561	0.580000000001746
24	44.715276389813	0.610000000000582
25	44.4913895877066	0.639999999999418
26	44.2822552780187	0.659999999996217
27	44.0887035787616	0.690000000002328
28	43.9065825268793	0.709999999999127
29	43.7344046139881	0.739999999997963
30	43.5710165644379	0.760000000002037
31	43.4171175382574	0.80000000000291
32	43.2715604112328	0.830000000001746
33	43.1328196928652	0.860000000000582
34	43.0001819222181	0.879999999997381
35	42.874926020302	0.909999999996217
36	42.7553921139378	0.940000000002328
37	42.6409333550369	0.970000000001164
38	42.5310787600908	1
39	42.4254387363507	1.02999999999884
40	42.3236604050702	1.05999999999767
41	42.2254308216346	1.08999999999651
42	42.1308836223844	1.12000000000262
43	42.0397531495561	1.15000000000146
44	41.9516256712075	1.18000000000029
45	41.8662787635946	1.20999999999913
46	41.783663610394	1.23999999999796
47	41.703988382433	1.2699999999968
48	41.6267900003696	1.30000000000291
49	41.551893541206	1.33000000000175
50	41.4791516401088	1.36000000000058
51	41.4084344579226	1.38999999999942
52	41.3396254962067	1.41999999999825
53	41.272619073985	1.44999999999709
54	41.2073186118849	1.4800000000032
55	41.1436353527808	1.5
57	41.0207987119411	1.56999999999971
58	40.9614988227712	1.59999999999854
59	40.9035218869951	1.62999999999738
60	40.8469463788036	1.65000000000146
61	40.7920129789739	1.69000000000233
63	40.6858792779353	1.73999999999796
64	40.6345398920116	1.77999999999884
65	40.5842751190937	1.80000000000291
67	40.4867725040349	1.86000000000058
68	40.4394464203591	1.88999999999942
69	40.3930171865295	1.91999999999825
71	40.3032188820705	1.9800000000032
72	40.2597653725098	2.0199999999968
74	40.1753509540464	2.08000000000175
75	40.1343187085656	2.09999999999854
77	40.0544504824876	2.16999999999825
78	40.0155598648392	2.19000000000233
80	39.9397922327445	2.26000000000204
81	39.9029768557227	2.27999999999884
83	39.8312320973182	2.34999999999854
85	39.7618395040874	2.40000000000146
86	39.7279732707455	2.43000000000029
88	39.6618098782189	2.48999999999796
90	39.5976298276978	2.55000000000291
92	39.5353148439443	2.61000000000058
94	39.4747583939012	2.66999999999825
96	39.4158638488118	2.7300000000032
98	39.3585430840762	2.77999999999884
100	39.3027153678775	2.84999999999854
102	39.2483064552524	2.90000000000146
104	39.1952478356024	2.97000000000116
106	39.1434760987337	3.0199999999968
108	39.092932394814	3.08999999999651
110	39.043561970349	3.15000000000146
112	38.9953137670197	3.20999999999913
115	38.9249420996483	3.29000000000087
117	38.8792973095197	3.34999999999854
119	38.8346205459179	3.40999999999622
122	38.7693379970965	3.5
124	38.7270607742833	3.55999999999767
127	38.6653661389681	3.65000000000146
129	38.625305702565	3.70999999999913
132	38.5667279680492	3.80000000000291
135	38.5098701521679	3.88999999999942
138	38.4546353311976	3.9800000000032
140	38.4186701437625	4.04000000000087
143	38.36594925118	4.12999999999738
146	38.3146339316323	4.20999999999913
149	38.2646545730506	4.30000000000291
152	38.2159468113542	4.38999999999942
155	38.1684509437404	4.4800000000032
158	38.1221114390416	4.56999999999971
162	38.0620352275099	4.69000000000233
165	38.018198384778	4.77999999999884
168	37.9753580093144	4.87000000000262
172	37.9197160578155	4.9800000000032
175	37.8790433510335	5.06999999999971
179	37.8261561838139	5.19000000000233
182	37.7874544926325	5.27999999999884
186	37.7370772730655	5.40000000000146
190	37.6880362856232	5.5199999999968
194	37.640266509479	5.63999999999942
198	37.5937142950956	5.76000000000204
202	37.5483226432201	5.86000000000058
206	37.5040332239751	5.94999999999709
210	37.4607963281948	6.05000000000291
214	37.4185654843539	6.15000000000146
219	37.3671255630781	6.2699999999968
223	37.3270030258676	6.37000000000262
228	37.2780743669002	6.48999999999796
232	37.2398678085918	6.58000000000175
237	37.1932255394691	6.70999999999913
242	37.1477665462225	6.83000000000175
247	37.1034340006007	6.95999999999913
252	37.0601747967826	7.06999999999971
257	37.0179783249738	7.19999999999709
262	36.9768498591976	7.30999999999767
268	36.928806227427	7.45999999999913
273	36.8898039347443	7.58999999999651
279	36.8441771032581	7.7300000000032
284	36.8070885683942	7.84999999999854
290	36.7636489880966	8
296	36.7213188512186	8.13999999999942
302	36.680045010337	8.29000000000087
308	36.6397781894108	8.44000000000233
314	36.6004725406674	8.58000000000175
321	36.5557738447231	8.75
327	36.5184081203785	8.90000000000146
334	36.4758858963381	9.06999999999971
341	36.4344465546454	9.2300000000032
348	36.3940378122835	9.40000000000146
355	36.3546115051644	9.56999999999971
362	36.3161227594682	9.73999999999796
370	36.2732299446292	9.94000000000233
377	36.2366123014127	10.1100000000006
385	36.195758514531	10.3000000000029
393	36.1559547838326	10.5
401	36.1171653974719	10.6900000000023
409	36.0793311205518	10.8899999999994
417	36.042404995073	11.0800000000017
426	36.0018960097618	11.3000000000029
434	35.9667633357018	11.489999999998
443	35.9281776093126	11.7099999999991
452	35.8905403550366	11.9300000000003
461	35.8538078749534	12.1500000000015
471	35.8140057918266	12.3899999999994
480	35.7790531316567	12.6100000000006
490	35.7411382446489	12.8499999999985
500	35.7041496923883	13.0899999999965
510	35.668045382124	13.3399999999965
521	35.6293050931632	13.6100000000006
531	35.5949327332976	13.8499999999985
542	35.5580116373999	14.1100000000006
553	35.5219800632369	14.3799999999974
565	35.4836510875461	14.6699999999983
576	35.4493673034659	14.9400000000023
588	35.4128498461849	15.2300000000032
600	35.3772126659551	15.510000000002
612	35.3424163466452	15.8099999999977
625	35.305626588114	16.1299999999974
637	35.2724665605355	16.489999999998
650	35.2373713012561	16.8700000000026
664	35.2004968404982	17.2799999999988
677	35.167072882119	17.6599999999962
691	35.1319179800702	18.0699999999997
705	35.0975962092089	18.489999999998
719	35.0640710004654	18.9199999999983
734	35.0289961981126	19.3499999999985
749	34.9947570829948	19.7900000000009
764	34.9613167749888	20.239999999998
780	34.92648870394	20.6800000000003
796	34.8924910057046	21.1200000000026
812	34.8592870013825	21.5
828	34.8268423446046	21.8899999999994
845	34.7931659282311	22.3000000000029
863	34.7583631043036	22.7300000000032
880	34.7262653362955	23.1500000000015
898	34.6930605376535	23.5800000000017
916	34.6606245696314	24
935	34.6271842366019	24.4599999999991
954	34.5945273958071	24.9199999999983
974	34.560960812021	25.4000000000015
993	34.5298078711755	25.8499999999985
1014	34.4961726927766	26.3799999999974
1034	34.4648838203525	26.9700000000012
1055	34.4327783858476	27.5800000000017
1077	34.3999303109622	28.2300000000032
1099	34.367851569395	28.8499999999985
1121	34.3365087365772	29.489999999998
1144	34.3044940930634	30.1599999999962
1167	34.2732160018964	30.8099999999977
1191	34.2413292942604	31.4400000000023
1216	34.2088943335239	32
1240	34.1784734970416	32.5400000000009
1266	34.146279062522	33.1200000000026
1291	34.1160509189671	33.6699999999983
1318	34.0841561976365	34.2900000000009
1345	34.0530070481372	34.9300000000003
1372	34.0225706212755	35.5599999999977
1400	33.9917270899772	36.2300000000032
1429	33.960521518739	36.9700000000012
1458	33.9300357928247	37.7699999999968
1487	33.9002389910557	38.5999999999985
1518	33.8691163098383	39.4700000000012
1549	33.8387145734644	40.3000000000029
1580	33.8090027145651	41.1500000000015
1612	33.7790251561524	41.9499999999971
1645	33.7488164230422	42.6900000000023
1679	33.7184093579502	43.4400000000023
1713	33.6886987379934	44.2099999999991
1748	33.6588104556229	45.0199999999968
1784	33.6287734046647	45.8499999999985
1820	33.5994208073353	46.6500000000015
1857	33.5699355800712	47.6599999999962
1895	33.5403430916999	48.7300000000032
1933	33.5114196840596	49.760000000002
1973	33.4816658823473	50.8399999999965
2013	33.4525914408467	51.9499999999971
2054	33.4234649721889	52.9199999999983
2096	33.3943273029807	53.8600000000006
2139	33.3651822931726	54.8300000000017
2182	33.3366975392228	55.8399999999965
2227	33.3075640876075	56.8700000000026
2272	33.2790924580537	58.0899999999965
2319	33.2500315173856	59.4099999999962
2366	33.2216317953868	60.739999999998
2414	33.1932810918903	62.0500000000029
2463	33.1649917446708	63.1299999999974
2513	33.1367752582445	64.25
2565	33.1080970679159	65.4700000000012
2617	33.0800699244413	66.6999999999971
2670	33.0521452379228	68.0699999999997
2725	33.0238362421264	69.5800000000017
2780	32.9961731539034	71.1500000000015
2837	32.9681512363205	72.6399999999994
2895	32.9402844482845	73.9199999999983
2954	32.9125777292733	75.25
3014	32.8850356430201	76.6100000000006
3075	32.8576623367231	78.0699999999997
3138	32.8300278023529	79.7699999999968
3202	32.8025884904972	81.5
3267	32.7753465480997	83.1999999999971
3334	32.7478986963229	84.75
3402	32.7206695989679	86.3199999999997
3471	32.6936596848044	87.9300000000003
3542	32.6664907418019	89.9400000000023
3614	32.6395579413293	91.9800000000032
3688	32.6124987219134	93.8700000000026
3763	32.5856896039885	95.5500000000029
3840	32.5587830659084	97.3799999999974
3918	32.5321411894624	99.489999999998
3998	32.5054377836235	101.779999999999
4079	32.4790059325527	103.839999999997
4163	32.4522105533256	105.699999999997
4247	32.4260151050275	107.57
4334	32.3994896729729	109.879999999997
4422	32.3732597546672	112.379999999997
4512	32.3470318911183	114.659999999996
4604	32.320820063719	116.739999999998
4698	32.2946373817341	118.970000000001
4794	32.2684961136953	121.589999999997
4892	32.2424077205307	124.230000000003
4991	32.2166402418586	126.449999999997
5093	32.1906831633764	128.900000000001
5197	32.1648089719371	131.839999999997
5303	32.1390262369499	134.580000000002
5411	32.1133428890746	136.980000000003
5521	32.0877662526068	139.589999999997
5634	32.0620782821878	142.730000000003
5749	32.0365199704879	145.659999999996
5866	32.0110966320038	148.339999999997
5985	31.9858131045838	151.559999999998
6107	31.9604683380084	154.93
6232	31.9350799754828	157.82
6359	31.9098609860563	160.879999999997
6489	31.8846218814751	164.459999999999
6621	31.8595653207404	167.43
6756	31.8345092854157	170.559999999998
6894	31.8094672195606	174.32
7034	31.7846271645386	177.559999999998
7177	31.7598176589327	181.129999999997
7324	31.7348822376883	185.300000000003
7473	31.7101706297805	188.809999999998
7625	31.6855211063988	192.760000000002
7781	31.6607860133843	196.870000000003
7939	31.6362909006973	200.610000000001
8101	31.6117333883936	205.159999999996
8266	31.5872773123795	209.150000000001
8435	31.562785856763	213.510000000002
8607	31.5384146523977	217.959999999999
8782	31.5141689352347	222.010000000002
8961	31.4899195111878	226.860000000001
9144	31.4656796195246	231.110000000001
9330	31.4415897418268	236.32
9521	31.4174025125832	240.620000000003
9715	31.3933822099454	245.800000000003
9913	31.3694110897871	250.389999999999
10115	31.3454987770986	255.830000000002
10321	31.3216542311196	260.909999999996
10531	31.2978857761136	266.510000000002
10746	31.2740916914218	272.769999999997
10965	31.2503934096763	279.690000000002
11188	31.2267973536485	285.540000000001
11417	31.2031048052395	291.190000000002
11649	31.1796349034829	297.419999999998
11887	31.1560921638655	303.099999999999
12129	31.1326852337673	309.459999999999
12376	31.1093242072601	315.599999999999
12628	31.0860185312317	321.889999999999
12886	31.0626875762519	328.860000000001
13149	31.0394329046094	335.260000000002
13417	31.016261957365	342.18
13690	30.9931816143119	348.540000000001
13969	30.9701170826178	355.980000000003
14254	30.9470855765682	363.199999999997
14544	30.9241698570981	370.269999999997
14841	30.9012213771879	377.970000000001
15143	30.8784038305216	385.909999999996
15452	30.855574622637	393.809999999998
15767	30.8328180620041	401.529999999999
16088	30.8101414771618	409.659999999996
16416	30.7874833360704	418.239999999998
16751	30.7648544294595	426.720000000001
17092	30.7423301622575	434.669999999998
17441	30.7197878615943	443.730000000003
17796	30.6973655519092	453
18159	30.6749450827534	462.389999999999
18529	30.652597890595	471.550000000003
18907	30.6302725715988	480.230000000003
19292	30.6080365821293	490.169999999998
19686	30.5857840894623	500.010000000002
20087	30.5636371221108	509.879999999997
20496	30.5415470323611	519.980000000003
20914	30.5194694573967	530.580000000002
21340	30.4974662342708	541.120000000003
21775	30.4754940905124	552.010000000002
22219	30.4535624957289	563.209999999999
22672	30.4316802805428	574.559999999998
23134	30.4098556656381	588.239999999998
23606	30.3880506043914	600.010000000002


==> data/perfprof6-100-600-5-3.dat <==
iter	objfun	time
1	69.2456036210608	0.0400000000008731
2	65.9906915607451	0.069999999999709
3	61.3300025984816	0.110000000000582
4	56.2783921839668	0.139999999999418
5	53.7627845592175	0.169999999998254
6	49.9462625960309	0.200000000004366
7	47.6937316534068	0.239999999997963
8	46.0069593936933	0.270000000004075
9	45.1318160994528	0.290000000000873
10	43.8703357411571	0.309999999997672
11	43.2601614556108	0.349999999998545
12	42.4782682026756	0.370000000002619
13	41.945841200978	0.389999999999418
14	41.4147564892089	0.419999999998254
15	40.9748476401018	0.440000000002328
16	40.565072458378	0.470000000001164
17	40.1993260025502	0.5
18	39.85722366179	0.520000000004075
19	39.5459290571132	0.540000000000873
20	39.2517735282883	0.569999999999709
21	38.9810552001703	0.590000000003783
22	38.7239690461763	0.620000000002619
23	38.4862393695443	0.650000000001455
24	38.2620398669158	0.680000000000291
25	38.0567864550501	0.700000000004366
26	37.8674127651086	0.720000000001164
27	37.6982320822069	0.75
28	37.5469428877554	0.779999999998836
29	37.4179990154322	0.80000000000291
30	37.3063606933562	0.819999999999709
31	37.2099211072648	0.840000000003783
32	37.1027263735884	0.870000000002619
33	36.9642058470567	0.900000000001455
34	36.7978912101754	0.930000000000291
35	36.639733829347	0.950000000004366
36	36.51766171597	0.970000000001164
37	36.4289291635757	1
38	36.3735200920657	1.02000000000407
39	36.3385871890692	1.05999999999767
40	36.3302359776532	1.08000000000175
41	36.3286109413227	1.11000000000058
42	35.8570899184361	1.15000000000146
43	35.7924454815925	1.18000000000029
44	35.7033628440889	1.20000000000437
45	35.642698296684	1.2300000000032
46	35.5791252276697	1.26000000000204
47	35.524860030428	1.29000000000087
48	35.4781170837014	1.30999999999767
49	35.4437758014055	1.33000000000175
50	35.4244333109318	1.37000000000262
51	35.2169022414517	1.41000000000349
52	35.1729164523401	1.44000000000233
53	35.1060510194571	1.45999999999913
54	35.058190296891	1.48999999999796
56	34.9636069729816	1.54000000000087
57	34.9233137740814	1.56999999999971
58	34.888627575092	1.59999999999854
59	34.8613664828791	1.62000000000262
60	34.8419177922679	1.63999999999942
61	34.8346829878264	1.66999999999825
63	34.5839981290495	1.73999999999796
64	34.528586083971	1.77000000000407
65	34.4883577353664	1.79000000000087
66	34.4443983904087	1.81999999999971
68	34.3611058472111	1.87000000000262
69	34.3195389127292	1.88999999999942
71	34.2365811523581	1.94000000000233
72	34.1959508017821	1.97000000000116
73	34.1563164501102	1.9800000000032
75	34.0809591053143	2.04000000000087
76	34.0457948396426	2.06999999999971
78	33.9819679359389	2.11000000000058
79	33.9543514441716	2.12999999999738
81	33.9135572197735	2.19000000000233
83	33.7744729464371	2.25
84	33.7489698640071	2.29000000000087
86	33.6849150397917	2.33000000000175
88	33.6325496113746	2.37999999999738
90	33.5939030809366	2.43000000000029
91	33.583044314319	2.45999999999913
93	33.4629531150125	2.52000000000407
95	33.4111261592298	2.56999999999971
97	33.3667341492023	2.62999999999738
99	33.3326071635772	2.68000000000029
101	33.3207625632815	2.72000000000116
103	33.1997373311832	2.79000000000087
105	33.1501861785205	2.83000000000175
107	33.110937944631	2.87999999999738
109	33.0831331883923	2.94000000000233
111	32.9950091026621	3.01000000000204
114	32.9310254969727	3.06999999999971
116	32.891146919281	3.12000000000262
118	32.856759140392	3.18000000000029
121	32.8249293756753	3.25
123	32.7344387258461	3.30999999999767
126	32.6740125962996	3.38999999999942
128	32.6404162407502	3.43000000000029
131	32.6025860323726	3.52000000000407
133	32.5965372780932	3.55999999999767
136	32.4773534402547	3.65000000000146
139	32.434476012089	3.72000000000116
141	32.4155109853568	3.77999999999884
144	32.335230515244	3.86000000000058
147	32.2858438241036	3.94000000000233
150	32.2503442459055	4.01000000000204
153	32.1790143508866	4.09999999999854
156	32.1342229401055	4.16999999999825
159	32.0924672776107	4.23999999999796
163	32.0473173348042	4.34999999999854
166	32.0292832411689	4.41999999999825
169	31.9348258784653	4.51000000000204
173	31.8852637021115	4.61000000000058
176	31.8594242985795	4.68000000000029
180	31.7811828758102	4.79000000000087
183	31.7468609925596	4.87000000000262
187	31.7151767126188	4.95999999999913
191	31.6380057009648	5.08000000000175
194	31.6058659839218	5.15000000000146
198	31.5753106354459	5.25
202	31.5045341443991	5.37000000000262
206	31.465050761146	5.47000000000116
211	31.401137756887	5.66000000000349
215	31.3598572789062	5.79000000000087
219	31.3266757521617	5.91999999999825
223	31.272482779862	6.05999999999767
228	31.2264856717353	6.22000000000116
233	31.1708469593664	6.40000000000146
237	31.1341606754928	6.52999999999884
242	31.0991529786245	6.69000000000233
247	31.0384312055006	6.87000000000262
252	31.0014875966293	7.02999999999884
257	30.9502179088334	7.20999999999913
262	30.9105131796414	7.37000000000262
267	30.8627625620687	7.55000000000291
273	30.8174445540202	7.73999999999796
278	30.7969925363335	7.90000000000146
284	30.7293659416966	8.12000000000262
289	30.7081081999989	8.27999999999884
295	30.6453575016905	8.48999999999796
301	30.6212647198735	8.68000000000029
307	30.5588601759317	8.87999999999738
313	30.5381444553162	9.05000000000291
320	30.4712623962687	9.29000000000087
326	30.4278727976893	9.5
333	30.3874910721987	9.70999999999913
339	30.3448222884235	9.93000000000029
346	30.3072959628543	10.1699999999983
353	30.2590889225922	10.4100000000035
360	30.2308102747648	10.6500000000015
367	30.1790344118162	10.8499999999985
375	30.1331536397752	11.0699999999997
382	30.1009136448135	11.2700000000041
390	30.0521330234471	11.489999999998
398	30.0089985504475	11.7099999999991
406	29.9718896569632	11.9199999999983
414	29.9288260028871	12.1200000000026
422	29.9029024052223	12.3300000000017
431	29.85195318369	12.5599999999977
439	29.8111271248019	12.7700000000041
448	29.7696762166526	13.010000000002
457	29.7356518514751	13.2300000000032
466	29.6927672789095	13.4800000000032
476	29.6496540385886	13.760000000002
485	29.6218485708814	13.9700000000012
495	29.5751528216698	14.2300000000032
505	29.5340693438347	14.489999999998
515	29.4960343052047	14.7799999999988
526	29.4542925252869	15.0900000000038
536	29.424376063892	15.3499999999985
547	29.3825934205605	15.6500000000015
558	29.342692857469	15.9599999999991
569	29.3042495423964	16.3300000000017
580	29.2679620710615	16.7000000000044
592	29.2291117960117	17.1100000000006
604	29.1908736263188	17.5
616	29.1626829163386	17.8700000000026
629	29.122205973914	18.3099999999977
641	29.0845710081687	18.7099999999991
654	29.047127730109	19.1500000000015
667	29.0102538612503	19.5800000000017
681	28.9719210295997	20.0500000000029
694	28.9369280100728	20.4800000000032
708	28.9024741423313	20.9400000000023
722	28.8679114195078	21.3400000000038
737	28.8245511347642	21.75
752	28.7880527400871	22.1600000000035
767	28.7528510059453	22.5699999999997
782	28.7184860053279	22.9599999999991
798	28.6831746020982	23.3799999999974
814	28.6496137068563	23.8199999999997
830	28.6192884620416	24.25
847	28.5762395687113	24.7300000000032
864	28.5422837729344	25.1900000000023
881	28.5111216963863	25.6399999999994
899	28.4718358968433	26.1500000000015
917	28.4384234719971	26.6800000000003
936	28.4017138864038	27.3300000000017
954	28.3694358585552	27.9199999999983
974	28.3389193187545	28.5800000000017
993	28.3005180425716	29.2200000000012
1013	28.2660040672624	29.9000000000015
1033	28.2340737594555	30.5599999999977
1054	28.1989096998954	31.2700000000041
1075	28.1653308419456	31.9199999999983
1097	28.1334610272442	32.510000000002
1119	28.0984602442697	33.1100000000006
1141	28.0655950842229	33.7099999999991
1164	28.0322733462933	34.3499999999985
1188	28.0022771769856	34.9800000000032
1212	27.9665246497078	35.6500000000015
1236	27.933822351764	36.3000000000029
1261	27.9006861500388	37
1286	27.8687300208491	37.8400000000038
1312	27.8368366221648	38.7099999999991
1338	27.8056339350837	39.5699999999997
1365	27.7744198287994	40.4700000000012
1393	27.7389774873478	41.4199999999983
1421	27.7069514241121	42.2700000000041
1449	27.6759357639154	42.9800000000032
1478	27.644955290676	43.7099999999991
1508	27.6122178990825	44.489999999998
1538	27.5814473766087	45.25
1569	27.5493515177486	46.0800000000017
1601	27.5188721348178	46.9500000000044
1633	27.4868509368475	47.8600000000006
1666	27.4553793724263	48.8899999999994
1699	27.4263171503163	49.9000000000015
1733	27.3946708362999	50.9599999999991
1768	27.3636793979787	52.0599999999977
1803	27.3331226958672	53.1200000000026
1840	27.3020678464835	54.0999999999985
1877	27.2716111599601	55.1200000000026
1914	27.2418951275004	56.1399999999994
1953	27.2115283192412	57.2000000000044
1992	27.1821243354831	58.3300000000017
2032	27.1533947976536	59.6699999999983
2073	27.1213237504016	61.0400000000009
2114	27.0923922341924	62.3099999999977
2157	27.0621159922999	63.6500000000015
2200	27.0331511088439	64.8199999999997
2244	27.003438153004	66.010000000002
2290	26.9751138597587	67.1900000000023
2336	26.9446083891312	68.3499999999985
2382	26.9157266352625	69.8700000000026
2430	26.8865824004569	71.4000000000015
2479	26.8574179794274	72.9400000000023
2529	26.8286258644659	74.4000000000015
2580	26.7999694864479	75.7900000000009
2631	26.7721284913877	77.1600000000035
2684	26.7425822491863	78.5200000000041
2738	26.7145851124633	80.0900000000038
2793	26.6857577376102	81.8000000000029
2849	26.6579734696612	83.5200000000041
2907	26.6291543754936	85.1399999999994
2965	26.6010290096216	86.6800000000003
3025	26.5727612670367	88.2300000000032
3085	26.5459426744547	89.9000000000015
3147	26.5178230851669	91.9500000000044
3210	26.4897650760462	94.0599999999977
3275	26.4621333815659	95.9400000000023
3341	26.4343580200062	97.75
3408	26.4073695388861	99.5699999999997
3476	26.3802616929085	101.730000000003
3546	26.3531070059398	104.059999999998
3617	26.3254218853845	106.209999999999
3690	26.2982821452614	108.200000000004
3764	26.2722627408896	110.200000000004
3840	26.2442800536904	112.590000000004
3917	26.2173228651151	115.160000000003
3996	26.1907601990544	117.419999999998
4076	26.1641947255603	119.610000000001
4158	26.1376944864827	121.870000000003
4241	26.1113872752914	124.590000000004
4326	26.0846890723504	127.239999999998
4413	26.0587488890965	129.610000000001
4502	26.0322384069623	132.110000000001
4592	26.0061015366191	134.900000000001
4685	25.9798630172486	137.730000000003
4779	25.9542982650382	140.220000000001
4875	25.927909918848	142.989999999998
4973	25.9024365930644	146.220000000001
5072	25.8766179736416	149.150000000001
5174	25.8508891180564	151.889999999999
5278	25.8253737136687	155.059999999998
5384	25.8000520321582	158.270000000004
5492	25.7742136700266	161.239999999998
5603	25.7485654504256	164.480000000003
5715	25.72325419977	168.080000000002
5830	25.6979552778973	171.25
5947	25.6730210907694	174.510000000002
6067	25.6472192950476	178.5
6189	25.6224249915634	182.32
6313	25.5969054305511	185.950000000004
6440	25.5715462642869	189.330000000002
6569	25.5467259608439	193.300000000003
6701	25.5209147504282	197.059999999998
6836	25.495507333714	200.75
6973	25.4704877621036	205.270000000004
7113	25.4448077311954	209.110000000001
7256	25.4191307791336	213.529999999999
7402	25.3935056057864	217.860000000001
7550	25.3679263505267	222.010000000002
7702	25.3420711169756	226.919999999998
7857	25.3162370949713	231.160000000003
8014	25.2904713446549	236.260000000002
8175	25.2647054455414	240.610000000001
8340	25.2383302423962	245.379999999997
8507	25.2123133728973	250.300000000003
8678	25.1861180774461	255.18
8852	25.1600923544932	260.260000000002
9030	25.1340695844772	265.349999999999
9211	25.1078231460714	270.599999999999
9396	25.0816192346259	275.790000000001
9585	25.0554074333867	281.470000000001
9778	25.0291850643868	286.93
9974	25.0035062551606	293.129999999997
10174	24.9771248039217	300.349999999999
10379	24.9513185832677	306.889999999999
10587	24.9250404491613	313.07
10800	24.8992029791304	319.32
11017	24.8733738701105	326.190000000002
11238	24.8477222819985	332.239999999998
11464	24.8220531006891	339.07
11694	24.7966903289778	346.080000000002
11929	24.7714013128146	352.800000000003
12169	24.7459652673006	360.559999999998
12413	24.7209122632106	368.040000000001
12662	24.6959610862433	374.849999999999
12917	24.6710326124116	382.220000000001
13176	24.6463980797347	390
13441	24.621704794043	397.620000000003
13711	24.5971928033258	404.879999999997
13986	24.5728771247392	413
14267	24.548785029124	421.440000000002
14554	24.5246254710385	429.690000000002
14846	24.5005315871521	437.889999999999
15144	24.4769073719633	446.239999999998
15448	24.4531378357745	455.129999999997
15759	24.4293317611387	464.330000000002
16075	24.4059821158556	473.650000000001
16398	24.3825131922062	483.239999999998
16728	24.3592106217556	492.82
17064	24.3361202283247	502.610000000001
17406	24.3131479220153	512.510000000002
17756	24.2902996822948	522.520000000004
18113	24.2674991234518	533.040000000001
18476	24.2448278400402	543.730000000003
18847	24.2222667856292	554.360000000001
19226	24.1997453713621	565.200000000004
19612	24.1774516304526	576.290000000001
20006	24.1552510714947	588.260000000002
20408	24.1329589601527	600.020000000004


==> data/perfprof6-100-600-5-4.dat <==
iter	objfun	time


==> data/perfprof6-100-600-5-5.dat <==
iter	objfun	time
1	68.6575700741651	0.789999999993597
2	65.1570113914288	0.889999999999418
3	64.2633355741976	1.94999999999709
4	62.4528941245923	2.06999999999971
5	62.4100920917744	2.90999999999622
6	61.0210937345231	3.0399999999936
7	59.3593562555714	4.2899999999936
8	58.6668660138708	4.48999999999796
9	58.1317270374923	5.81999999999971
10	58.0061757181095	5.94999999999709
11	57.2937590771387	7.02999999999884
12	57.2462456779616	7.30999999999767
13	57.1575627857551	8.41999999999825
14	57.1480830638259	8.65999999999622
15	57.1373124002775	9.64999999999418
16	57.1249628496109	9.7699999999968
17	57.0969531713592	10.6999999999971
18	57.0795065373149	10.8899999999994
19	57.0731441514388	11.8699999999953
20	57.0708941235248	12
21	57.0607672457214	12.7899999999936
22	57.0599223699056	12.9199999999983
23	57.0538745341827	13.8799999999974
24	57.0490787728561	14
25	57.0321453369893	14.7999999999956
26	57.0308352957811	15.0299999999988
27	57.0296724468956	15.9300000000003
28	57.0282430176932	16.0699999999997
29	57.0273034254142	16.6100000000006
30	57.0226379700006	16.739999999998
31	57.0151705460706	17.489999999998
32	57.01376697863	17.6699999999983
33	57.0060283048322	18.1699999999983
34	57.0060222870745	18.3499999999985
35	57.0005966297887	18.8600000000006
36	56.9993456778791	19.0399999999936
37	56.9968457567588	19.6599999999962
38	56.9946342704987	19.7899999999936
39	56.9943961063519	20.2999999999956
40	56.9943135232184	20.3899999999994
41	56.9940727518306	21.2599999999948
42	56.9914353865461	21.3999999999942
43	56.9894888408495	21.8399999999965
44	56.9887175132424	21.989999999998
45	56.9864352475314	22.3899999999994
46	56.985957043683	22.5199999999968
47	56.9857718885123	23.0299999999988
48	56.9854920435354	23.1299999999974
49	56.9854310066338	23.5799999999945
50	56.9847781196845	23.6800000000003
51	56.9831735639482	23.9300000000003
52	56.981873594419	24.0799999999945
53	56.9786789783628	24.4499999999971
54	56.9785021854729	24.6999999999971
55	56.9775418035828	24.9599999999991
56	56.9773179940534	25.1199999999953
57	56.9767602638173	25.3299999999945
58	56.9763392388486	25.4399999999951
59	56.9752505088463	25.5999999999985
60	56.9748087511921	25.6999999999971
61	56.9739056429241	25.9199999999983
62	56.973843375171	26.3299999999945
63	56.9733823284978	26.4399999999951
64	56.9716857673963	26.739999999998
65	56.9716096989833	26.8499999999985
66	56.9699702005834	27
67	56.9699362318277	27.2599999999948
68	56.9696900228243	27.3499999999985
69	56.9688097780669	27.5599999999977
70	56.9680721446347	27.6599999999962
71	56.9665900435166	27.8199999999997
72	56.9665030858173	27.9300000000003
74	56.9646418606249	28.1899999999951
75	56.9634859004292	28.3499999999985
76	56.9628832080163	28.4499999999971
77	56.9621169268894	28.6100000000006
78	56.9611104305266	28.7699999999968
80	56.9577566641501	29.0899999999965
81	56.9565130604969	29.1999999999971
82	56.9520953795213	29.4099999999962
83	56.9518499876251	29.6199999999953
85	56.9477650892929	29.8799999999974
86	56.9450728584331	29.989999999998
87	56.9388035126909	30.1999999999971
89	56.9076157688884	30.3999999999942
90	56.8952610171213	30.5099999999948
92	56.8833096694752	31.4399999999951
93	56.8811339674662	32.0999999999985
94	56.878915953371	32.2099999999991
96	56.8771477043713	32.9300000000003
97	56.8764504763375	33.75
99	56.8734483423139	34.4399999999951
101	56.8706500934389	35.6299999999974
102	56.8706350398531	35.75
104	56.869596016618	36.6699999999983
105	56.8694520316666	36.8799999999974
107	56.8653932516904	37.7699999999968
109	56.8641025973161	38.0399999999936
110	56.8640718824069	38.1499999999942
112	56.8637820900067	38.7199999999939
114	56.8635237559909	39.5699999999997
116	56.8635064939036	40.3999999999942
118	56.8630235279289	41.2299999999959
119	56.86277297496	41.7599999999948
121	56.8627488380231	42.2799999999988
123	56.8623665301205	42.5899999999965
125	56.8614247937843	43
127	56.8520459015139	43.8999999999942
129	56.8492550241348	44.9499999999971
131	56.8486891473242	45.4699999999939
133	56.847085798653	45.989999999998
135	56.8456549031866	46.75
137	56.8423460559504	47.3299999999945
140	56.8394395092423	48.4599999999991
142	56.8383039566445	48.9799999999959
144	56.8353694721644	49.489999999998
146	56.8351008211249	50
149	56.8338140128949	50.4699999999939
151	56.8333279866112	50.7799999999988
153	56.8328108958874	51.1499999999942
156	56.8317637962642	51.6599999999962
158	56.831339326191	51.8699999999953
161	56.8304235899814	52.2199999999939
163	56.8193465845382	52.8899999999994
166	56.8092585482384	54.1999999999971
168	56.8079661676567	54.9699999999939
171	56.80667618347	56.0299999999988
174	56.8063641226524	56.9399999999951
176	56.8059328027172	57.3399999999965
179	56.7983367590213	58.5099999999948
182	56.7790995634878	59.6100000000006
185	56.7763356915626	60.989999999998
188	56.7759266541571	61.6800000000003
191	56.7743037533526	62.3699999999953
194	56.7735969532007	62.8499999999985
197	56.7720859164684	63.9099999999962
200	56.7715075170752	64.3299999999945
203	56.770297704003	65.5099999999948
206	56.7689764804055	65.8899999999994
210	56.7677328600981	66.5699999999997
213	56.7663786390293	66.9499999999971
216	56.757518238201	67.7299999999959
220	56.756193424896	69.0399999999936
223	56.7556160644556	69.9599999999991
227	56.7547203733939	70.6499999999942
230	56.727900456866	71.4099999999962
234	56.6372970706335	73.0399999999936
237	56.6285758227908	73.7299999999959
241	56.6156918677623	74.5499999999956
245	56.6003286623678	75.7299999999959
249	56.5978242668441	76.7099999999991
253	56.5943377794728	78
257	56.5878756788658	79.3699999999953
261	56.5851816088005	79.9499999999971
265	56.5798136630632	80.4599999999991
269	56.5745723933212	81.0799999999945
273	56.565242777508	81.8299999999945
278	56.5613591460613	82.6499999999942
282	56.5586393512391	83.2799999999988
286	56.556796368978	83.8899999999994
291	56.5548534319694	84.3999999999942
296	56.5521351580627	85.0499999999956
300	56.5504058498698	85.5199999999968
305	56.5485477776578	86.0899999999965
310	56.5460899351461	86.7799999999988
315	56.5424838132721	87.5299999999988
320	56.5406901959115	88.5099999999948
325	56.5334026178235	89.1399999999994
330	56.515300218862	90.1899999999951
335	56.4621195316707	92.3999999999942
340	56.4608133597995	95.3199999999997
345	56.4598440832142	97.7299999999959
351	56.4583185405695	99.2899999999936
356	56.4558420462523	100.809999999998
362	56.4538297030706	103.009999999995
368	56.4531514408279	104.559999999998
374	56.4529085118259	105.669999999998
379	56.4526385119952	106.57
385	56.452398292737	107.32
392	56.4421144212157	110.099999999999
398	56.4404646242579	113.079999999994
404	56.4318398310021	114.919999999998
410	56.4240107662936	116.829999999994
417	56.4211145449858	118.919999999998
423	56.4203459224439	121.019999999997
430	56.4202008719423	122.019999999997
437	56.419270184993	123.07
444	56.3950091292406	125
451	56.3803092085746	126.369999999995
458	56.3773313198881	127.799999999996
465	56.3762850459111	129.860000000001
472	56.3754928482648	131.68
480	56.3750348190927	132.919999999998
487	56.3743626959051	134.309999999998
495	56.3666203403262	136.339999999997
503	56.3656555434534	138.379999999997
511	56.363625199312	141.269999999997
519	56.3631431347996	143.899999999994
527	56.3627779255679	145.779999999999
535	56.362226080427	148.659999999996
544	56.3618530059983	151.559999999998
552	56.3617580035074	153.909999999996
561	56.3616968058929	157.439999999995
570	56.3616542148919	161.009999999995
579	56.3616379158594	163.019999999997
588	56.3607674219855	164.479999999996
597	56.3580791160936	165.669999999998
606	56.3554742928253	167.119999999995
616	56.3511360759759	168.82
626	56.3414215551604	170.689999999995
636	56.3342465915967	172.299999999996
646	56.3279569396596	173.610000000001
656	56.2267661496424	175.32
666	56.1201343538012	180.18
677	56.1116585706638	183.68
687	56.0987944816675	187.979999999996
698	56.0938361830961	192.159999999996
709	56.0869596605064	193.979999999996
720	56.0757503319219	196.839999999997
732	56.0588587619868	200.669999999998
743	56.0583025879619	204.75
755	55.9711303719679	208.82
767	55.8666787526661	216.110000000001
779	55.8455850621496	221.649999999994
791	55.8435500083447	225.049999999996
803	55.8430320739363	227.079999999994
816	55.833134909034	230.799999999996
829	55.8282720676521	233.489999999998
842	55.8201263930399	236.639999999999
855	55.77577068843	240.059999999998
869	55.7474170661783	242.579999999994
882	55.7227009515741	245.519999999997
896	55.7133144309523	247.739999999998
910	55.6935121130294	249.909999999996
925	55.6827538998302	253.029999999999
939	55.6742214304849	255.199999999997
954	55.6578571333385	257.599999999999
969	55.6496187016186	260.279999999999
984	55.6394726296943	263.209999999999
1000	55.6150746997675	266.25
1016	55.5929428460611	270.409999999996
1032	55.5044933728507	277.149999999994
1048	55.5005759779302	285.829999999994
1064	55.5001501650258	290.389999999999
1081	55.4702995067084	295.009999999995
1098	55.4642410432428	298.719999999994
1116	55.4613052525656	303.18
1133	55.4612309438922	307.119999999995
1151	55.4607206622441	311.009999999995
1169	55.4603781284669	313.979999999996
1188	55.4600895403037	316.889999999999
1206	55.4598664590257	319.579999999994
1225	55.4595744326381	323.18
1245	55.4593554246093	327.699999999997
1264	55.4591129931814	332.189999999995
1284	55.4589126251475	335.299999999996
1304	55.4586795141445	338.919999999998
1325	55.4582783064693	343.189999999995
1346	55.4579444426295	348.909999999996
1367	55.457719395723	352.199999999997
1388	55.4576020325967	356.039999999994
1410	55.4572611311547	360.689999999995
1432	55.457068063583	364.93
1455	55.4568673765116	369.829999999994
1478	55.4566992832817	373.969999999994
1501	55.4565395874116	378.799999999996
1525	55.4563189080523	383.059999999998
1549	55.456150437012	388.589999999997
1573	55.4558794420119	392.939999999995
1598	55.4556417958822	398.949999999997
1623	55.4551158405748	404.089999999997
1649	55.4547319404153	411.019999999997
1675	55.4542284706422	415.459999999999
1701	55.4539696007026	419.57
1728	55.4532879594158	425.379999999997
1755	55.4526658052814	429.969999999994
1783	55.4520229725291	435.579999999994
1811	55.4312556802946	442.789999999994
1839	55.396306257569	449.269999999997
1868	55.3394591476284	456.029999999999
1898	55.2829933196744	461.669999999998
1928	55.2274904297498	468.469999999994
1958	55.207311972644	475.229999999996
1989	55.2027876788503	480.289999999994
2020	55.1595619886916	490.789999999994
2052	55.1527507168412	497.969999999994
2084	54.9084404271827	506.299999999996
2117	54.778920889908	516.909999999996
2151	54.7536195331128	526.009999999995
2184	54.7477935362263	536.949999999997
2219	54.7460449279774	544.709999999999
2254	54.6923395423349	556.75
2289	54.6914071390738	563.119999999995
2325	54.6904849493939	570.32
2362	54.6896074235787	575.68
2399	54.6837607817079	588.659999999996
2437	54.6829350508819	600.029999999999


==> data/perfprof6-100-600-5-6.dat <==
iter	objfun	time
1	98.9640847710617	0.005394
2	88.7783328374848	0.012536
3	71.243580755694	0.019257
4	58.8500058710679	0.025919
5	51.3893955789207	0.037339
6	43.9657627463446	0.053432
7	38.9348916664562	0.074258
8	37.0588650432668	0.099757
9	28.5992471166962	0.106367
10	24.1494656977662	0.131771
11	22.0397476713636	0.157271
12	20.0341173148607	0.187457
13	18.5857333950863	0.222411
14	17.4327404827497	0.261902
15	16.4428155083057	0.306371
16	15.6512328687019	0.350652
17	15.02874310409	0.3999
18	13.0898352023653	0.416107
19	12.6909540559339	0.460301
20	12.3500714781641	0.505105
21	12.0186659799847	0.555358
22	11.6145584605374	0.618954
23	11.3166815712943	0.686462
24	10.9367365463466	0.737649
25	10.586107445	0.785222
26	10.2652361180855	0.832459
27	9.99713522502589	0.883954
28	9.69902133983881	0.938972
29	9.50486458520649	1.002388
30	9.01789959646614	1.023304
31	8.81513792184284	1.048868
32	8.69573101247801	1.0837
33	8.69573101247801	1.12749
34	8.60704663209865	1.148258
35	8.60704663209865	1.178016
36	8.58150839916275	1.194081
37	8.5610765358007	1.215001
38	8.52394055623719	1.240464
39	8.48645262995166	1.266035
40	8.44947871757988	1.291522
41	8.43615611656913	1.321698
42	8.36200494203255	1.332962
43	8.33188743987737	1.358399
44	8.31048185134235	1.388543
45	8.23462982780119	1.42347
46	8.20684887806607	1.458474
47	8.11341603456938	1.498201
48	8.07200433859822	1.538143
49	7.98956397847876	1.577792
50	7.94676347326952	1.617513
51	7.87656635287287	1.657134
52	7.83112509321657	1.696851
53	7.76771668978573	1.736422
54	7.72063708067477	1.776019
55	7.65595649056567	1.820216
56	7.61160339327416	1.859826
57	7.5458317043435	1.904074
58	7.50092296232528	1.948456
59	7.4379375296589	1.992927
60	7.39167168981366	2.037951
61	7.33249372511662	2.082355
62	7.28594463679055	2.126686
63	7.23075675281092	2.171077
64	7.18529723980606	2.215341
65	7.13482388552641	2.259564
66	7.09339579762681	2.308402
67	7.04205275188226	2.357431
68	7.00306856796101	2.406487
69	6.95786304292612	2.459611
70	6.92395690899841	2.509059
71	6.88331453863937	2.568509
72	6.85417335720724	2.622242
73	6.78249774107193	2.638277
74	6.74625848891646	2.673148
76	6.64187028852559	2.757135
77	6.56082892272785	2.824877
78	6.56082892272785	2.92497
79	6.45753978495662	2.987973
80	6.45753978495662	3.041384
82	6.39097859416989	3.101754
83	6.39097859416989	3.140756
84	6.38116591836588	3.166132
85	6.38116591836588	3.195732
87	6.37909872710937	3.222522
88	6.37678511311809	3.233818
89	6.37242459990511	3.249879
91	6.36430481301756	3.295726
92	6.36125101187375	3.316613
94	6.34742726658442	3.3628
95	6.32996886747482	3.392943
97	6.32659147455854	3.462278
98	6.30959598793111	3.492742
100	6.26467038563981	3.559811
101	6.26467038563981	3.612915
103	6.24788736492575	3.675168
104	6.24466817207462	3.70422
106	6.21730461141544	3.7864
108	6.18297041761476	3.874316
109	6.17904698317241	3.914046
111	6.1463935422539	3.955518
113	6.14179006717762	4.001561
114	6.13425218133515	4.020301
116	6.12980733459863	4.064912
118	6.11642567882738	4.101765
120	6.10002417165908	4.162819
122	6.08085424716856	4.212048
123	6.06555689109979	4.242898
125	5.98020991879663	4.325347
127	5.9436782165829	4.460444
129	5.89587797476137	4.586394
131	5.86914515155787	4.679646
133	5.82203567057545	4.777454
135	5.81047707139517	4.893664
137	5.78737915964334	4.987078
140	5.75674178606176	5.122491
142	5.74183882757597	5.172615
144	5.72968282803438	5.228332
146	5.72664317447321	5.28488
148	5.72347470004676	5.339969
151	5.71722193144008	5.407046
153	5.71246045802121	5.462271
155	5.70863521266463	5.499275
158	5.70172314219367	5.579781
160	5.69797012749422	5.621276
163	5.69101149153053	5.701814
165	5.68727220369799	5.743359
168	5.68034260629856	5.824011
170	5.6766141756083	5.865539
173	5.66969694592551	5.946288
176	5.66345290470856	6.013677
178	5.6591158448716	6.068888
181	5.65291594193277	6.128304
184	5.64460035767033	6.196085
187	5.63585616525019	6.265402
190	5.62774947420382	6.341542
193	5.61913053015259	6.417985
196	5.61112349605706	6.494522
199	5.60257888232453	6.570877
202	5.59464290504464	6.647234
205	5.586172403649	6.723617
208	5.57830601445934	6.799964
211	5.56991401938021	6.876113
214	5.56212101974184	6.952557
218	5.55140005295309	7.059208
221	5.54313924419615	7.14013
225	5.53251426937079	7.251243
228	5.52478345075205	7.336997
232	5.51424421424279	7.452641
235	5.50622080656443	7.534091
239	5.4958397713688	7.645531
242	5.48824660413606	7.729303
246	5.47800081314409	7.840486
250	5.46784134968983	7.951741
254	5.45776938450455	8.065945
258	5.44778939650052	8.172506
262	5.43789048139367	8.279192
266	5.42806754180526	8.385875
270	5.41831761550079	8.500726
274	5.40863900105079	8.627181
278	5.39903027578951	8.774649
283	5.38689458641501	8.95896900000001
287	5.37743080161298	9.106793
291	5.36802829682017	9.254428
296	5.35658203076981	9.43905
301	5.34476734122583	9.615615
305	5.33555205669182	9.722561
310	5.32431705696698	9.855893
315	5.31270799047945	9.991505
320	5.30158696303377	10.142632
325	5.29010249691853	10.293534
330	5.27906635101664	10.441731
335	5.26768655167561	10.593325
340	5.25670395721554	10.744102
345	5.24540464872684	10.89495
350	5.23443712870107	11.04584
356	5.22109104772011	11.226744
361	5.20984942470663	11.377567
367	5.19648114901305	11.553194
373	5.18306651066755	11.733931
378	5.17190800754822	11.884636
384	5.15835977457496	12.065547
390	5.14472037585501	12.246284
396	5.13097032143282	12.431289
402	5.11709158560319	12.594916
408	5.10306810269821	12.794524
415	5.08653922698661	13.052707
421	5.07217863717381	13.26738
428	5.05515756456042	13.519615
434	5.04082483067682	13.698452
441	5.0243761106507	13.898975
448	5.00815272076663	14.102973
455	4.9919680610116	14.340111
462	4.9761564370341	14.641524
469	4.9603336502464	14.947101
476	4.94507512681839	15.248158
484	4.92784492883899	15.598494
491	4.91288979800729	15.931944
499	4.89400918759528	16.213766
506	4.82279159991488	16.722023
514	4.78027328768875	17.030878
522	4.73969778405811	17.246844
530	4.65309700748717	17.788923
538	4.63589416090791	18.119971
547	4.58999590069371	18.529207
555	4.56184804870873	18.820987
564	4.52915677139573	19.141112
572	4.38959713683156	19.756504
581	4.29499630639235	20.550708
590	4.15123464592274	21.360269
599	4.130476290803	21.759213
609	4.04324481990251	22.441815
618	4.02440441899822	22.849935
628	3.99829590527723	23.312645
637	3.98355504314969	23.619683
647	3.96688759834236	23.977704
657	3.94367205129708	24.423579
667	3.92981144500016	24.813913
678	3.92040038031633	25.131601
688	3.91113705022422	25.462975
699	3.90432251826548	25.761714
709	3.88869376137373	26.107738
720	3.87295745220153	26.430389
732	3.8184604301578	27.16862
743	3.7422791701901	28.209466
754	3.6298669066159	30.024174
766	3.52300677229275	31.391892
778	3.4943340955003	32.448172
790	3.47631585490758	33.396564
802	3.47157753732577	33.905731
814	3.46867219012514	34.287653
827	3.46019928416966	34.973302
840	3.45311266177947	35.696689
853	3.45126278830895	36.057159
866	3.44272440225184	36.862428
879	3.43894654129008	37.536985
893	3.411432046386	38.847239
907	3.3960894121218	40.163361
921	3.35550125477788	42.282757
935	3.30805004671191	44.803205
950	3.25933784304028	46.801997
964	3.23964306096118	48.51529
979	3.18067241335847	50.73411
994	3.14278622677595	54.071289
1010	3.10628582363046	57.861982
1025	3.07016795838595	61.318312
1041	3.02842707734217	65.058285
1057	2.99222719751274	68.510949
1073	2.98483358487781	72.459867
1090	2.98013663138339	78.724206
1107	2.97246921162788	80.853833
1124	2.93945346325348	84.228577
1141	2.93570692794622	92.257405
1159	2.93557953006633	102.010303
1177	2.93541880844272	109.944292
1195	2.93514008084791	117.055847
1214	2.93444055796388	124.779582
1232	2.93266703703576	127.057849
1251	2.93140473467863	137.059755
1271	2.93125169773135	148.657486
1290	2.93086082698703	159.340683
1310	2.92739839505706	166.372576
1331	2.919725573319	172.128801
1351	2.91665957567823	177.769561
1372	2.91631948193293	187.506002
1393	2.91569628377555	195.990299
1415	2.91460533520906	203.04284
1437	2.91376359997638	210.876323
1459	2.91361895156697	221.638581
1481	2.91348466806236	233.36233
1504	2.91314598362511	244.476668
1528	2.91150310149012	252.976206
1551	2.90841406337935	260.381987
1575	2.90805448591298	270.84311
1599	2.9075908889055	280.231699
1624	2.90681849782043	291.695777
1649	2.90562292154402	300.655446
1675	2.90546462840453	319.316117
1701	2.90543644226847	350.558552
1727	2.90538966097369	378.294539
1754	2.90524056294532	393.573725
1781	2.90400246085545	403.051826999999
1808	2.89867056065627	412.664282999999
1836	2.88863843997609	421.252864999999
1865	2.88687945734411	441.103583999999
1893	2.88682917850721	471.155346999999
1923	2.88674957547091	497.443669999999
1952	2.88657534483989	513.691941999999
1983	2.88504282523201	523.657332
2013	2.87608680660006	529.874691
2044	2.87517583175276	546.658368
2076	2.87511367493168	579.3407
2108	2.87498907374218	600.251215


==> data/perfprof6-100-600-6-1.dat <==
iter	objfun	time
1	54.5375247980163	0.0200000000040745
2	52.0791110083307	22.3300000000017
3	51.3892223102407	40.0600000000049
4	50.8658108091628	58.2799999999988
5	50.4434901739902	78.3800000000047
6	50.1099536582215	101.900000000001
7	49.8451197932963	125.18
8	49.6304941234448	148.050000000003
9	49.4519485615308	170.5
10	49.3001020529144	193.25
11	49.1685483532214	215.600000000006
12	49.0531334703755	238.529999999999
13	48.9507358135221	260.720000000001
14	48.8592054417631	282.68
15	48.7767660853015	305.620000000003
16	48.7021006572296	328.730000000003
17	48.634147333909	351.130000000005
18	48.5719709429542	375.270000000004
19	48.5147539104613	399.600000000006
20	48.4618218445335	421.690000000002
21	48.4126192322203	443.470000000001
22	48.3666595215882	465.5
23	48.3235345084356	487.730000000003
24	48.28289868486	510.389999999999
25	48.2444545167561	533.470000000001
26	48.2079546814912	555.389999999999
27	48.1731942373043	578.230000000003
28	48.1399766917583	601.07


==> data/perfprof6-100-600-6-2.dat <==
iter	objfun	time
1	54.5375247980163	0.0100000000020373
2	54.3964703563081	0.0600000000049477
3	54.2690390253941	0.0900000000037835
4	54.1477149566617	0.110000000000582
5	54.0321463897252	0.130000000004657
6	53.9244941983292	0.150000000001455
7	53.8253984817756	0.180000000000291
8	53.7319903293237	0.200000000004366
9	53.644029981255	0.220000000001164
10	53.5610679914719	0.240000000005239
11	53.4830815827191	0.260000000002037
12	53.4097413568618	0.290000000000873
13	53.340904513205	0.310000000004948
14	53.2762746756476	0.330000000001746
15	53.2156389529473	0.360000000000582
16	53.1587152388741	0.389999999999418
17	53.1052610718598	0.42000000000553
18	53.055011562809	0.450000000004366
19	53.0077290843687	0.470000000001164
20	52.9631697259367	0.490000000005239
21	52.9211109539166	0.510000000002037
22	52.8813411021103	0.530000000006112
23	52.8436668501889	0.560000000004948
24	52.8079091061906	0.580000000001746
25	52.7739051046557	0.600000000005821
26	52.7415061667393	0.630000000004657
27	52.7105776996401	0.650000000001455
28	52.6809976529969	0.67000000000553
29	52.6526557949606	0.690000000002328
30	52.6254524955087	0.720000000001164
31	52.5992978401935	0.740000000005239
32	52.5741106309175	0.760000000002037
33	52.549817550154	0.790000000000873
34	52.5263523404562	0.810000000004948
35	52.5036550866337	0.830000000001746
36	52.4816715495411	0.860000000000582
37	52.4603526463568	0.880000000004657
38	52.4396539040234	0.900000000001455
39	52.4195347450205	0.92000000000553
40	52.3999582873475	0.950000000004366
41	52.3808909187543	0.970000000001164
42	52.3623019588082	1
43	52.3441633584633	1.01000000000204
44	52.3264494326671	1.04000000000087
45	52.3091366225485	1.06000000000495
46	52.2922032837616	1.09000000000378
47	52.2756294980761	1.11000000000058
48	52.2593969055316	1.13999999999942
49	52.2434885548162	1.16000000000349
50	52.2278887697698	1.18000000000029
51	52.2125830301658	1.20000000000437
52	52.197557865134	1.2300000000032
53	52.182800757783	1.25
54	52.1683000597459	1.27000000000407
55	52.15404491453	1.30000000000291
56	52.1400251886775	1.31999999999971
58	52.1126547111808	1.37000000000262
59	52.0992867808724	1.38999999999942
60	52.0861198170135	1.41000000000349
61	52.0731464865121	1.43000000000029
62	52.0603598880217	1.45999999999913
64	52.0353212418734	1.51000000000204
65	52.0230572630132	1.52000000000407
66	52.010956100852	1.54000000000087
68	51.987221740985	1.59000000000378
69	51.9755789584461	1.61000000000058
70	51.9640797863434	1.63999999999942
72	51.9414956207617	1.68000000000029
73	51.9304027964243	1.70999999999913
75	51.9085974401898	1.76000000000204
76	51.8978781117099	1.78000000000611
78	51.8767902746103	1.81999999999971
80	51.8561505899678	1.87000000000262
81	51.8459919081095	1.88999999999942
83	51.8259840394281	1.94000000000233
84	51.8161300243857	1.95999999999913
86	51.7967104522651	2.01000000000204
88	51.7776612994638	2.05000000000291
90	51.7589666073044	2.10000000000582
92	51.7406115314856	2.13999999999942
93	51.7315569887876	2.16000000000349
95	51.7136856803208	2.20999999999913
97	51.6961213667478	2.26000000000204
99	51.6788523162083	2.30000000000291
101	51.6618675231484	2.34000000000378
103	51.6451566535375	2.38999999999942
105	51.6287099786165	2.44000000000233
108	51.6045154071314	2.51000000000204
110	51.5886901975808	2.55000000000291
112	51.5730992331041	2.60000000000582
114	51.5577349686576	2.65000000000146
117	51.5350980821876	2.72000000000116
119	51.5202700487652	2.76000000000204
121	51.5056452016306	2.81000000000495
124	51.4840758726585	2.87000000000262
126	51.46993338466	2.91000000000349
129	51.4490619479475	2.99000000000524
132	51.4285862824204	3.05000000000291
134	51.4151478429634	3.11000000000058
137	51.3952970806102	3.17000000000553
140	51.3758020279749	3.24000000000524
143	51.3566493405017	3.31999999999971
146	51.3378264719165	3.38999999999942
149	51.3193216099521	3.47000000000116
152	51.3011236185887	3.54000000000087
155	51.2832219860044	3.61000000000058
158	51.2656067775467	3.68000000000029
161	51.2482685931361	3.76000000000204
164	51.2311985285902	3.83000000000175
168	51.2088413370811	3.93000000000029
171	51.1923655844455	4
175	51.1707731178935	4.10000000000582
178	51.1548510144061	4.17000000000553
182	51.1339718523314	4.27000000000407
185	51.1185670328081	4.34000000000378
189	51.0983553158556	4.44000000000233
193	51.0785062436497	4.54000000000087
197	51.0590071685174	4.63000000000466
201	51.0398461609196	4.7300000000032
205	51.0210119537645	4.81999999999971
209	51.0024938918981	4.91000000000349
214	50.9797755741833	5.04000000000087
218	50.961932745703	5.13000000000466
222	50.9443751315075	5.2300000000032
227	50.9228162558418	5.34000000000378
232	50.9016739995131	5.47000000000116
236	50.8850501675895	5.56000000000495
241	50.8646210274264	5.69000000000233
246	50.8445690564686	5.81000000000495
251	50.8248816019603	5.93000000000029
256	50.8055466672047	6.05000000000291
261	50.7865528573339	6.17000000000553
267	50.7641973810595	6.31999999999971
272	50.7459199962369	6.44000000000233
278	50.7243949193992	6.59000000000378
283	50.7067861506622	6.70000000000437
289	50.6860367723438	6.84000000000378
295	50.6656892366647	6.9800000000032
301	50.6457294350995	7.12000000000262
307	50.6261439011526	7.26000000000204
313	50.6069197649349	7.41000000000349
320	50.5849319745982	7.58000000000175
326	50.5664493187022	7.7300000000032
333	50.5452951489928	7.90000000000146
340	50.5245651632807	8.06999999999971
347	50.5042431139854	8.24000000000524
354	50.4843134987415	8.41000000000349
361	50.4647651768706	8.58000000000175
368	50.4455842836462	8.75
376	50.4240954973656	8.94000000000233
383	50.4056564190024	9.11000000000058
391	50.3849821174216	9.30000000000291
399	50.3647164419636	9.5
407	50.3448425878036	9.69000000000233
416	50.3229357967313	9.94000000000233
424	50.3038472019195	10.1700000000055
433	50.2827856417069	10.4200000000055
441	50.2644160266392	10.6399999999994
450	50.2441287364699	10.8899999999994
460	50.2220362242766	11.1800000000003
469	50.2025381648704	11.4500000000044
479	50.1812809977263	11.75
488	50.1624990003713	12.010000000002
498	50.1419994759282	12.3100000000049
508	50.1218696290745	12.6000000000058
519	50.1001310381356	12.9000000000015
529	50.0807162002811	13.1800000000003
540	50.059720132466	13.5
551	50.0390789598424	13.8199999999997
562	50.0187734139685	14.1500000000015
574	49.9969783526393	14.5
585	49.9773015380215	14.8000000000029
597	49.9561374246991	15.0900000000038
610	49.9335299054814	15.4000000000015
622	49.9129235060311	15.6800000000003
635	49.8908443426497	15.9599999999991
648	49.8689716666107	16.2700000000041
661	49.8472497625289	16.5699999999997
674	49.8256116199138	16.8899999999994
688	49.8044951110174	17.2200000000012
702	49.7841875305745	17.5699999999997
716	49.7644487428795	17.9100000000035
731	49.7438786821305	18.2700000000041
746	49.723864996717	18.6399999999994
761	49.7043720501941	18.9900000000052
776	49.6853692803605	19.3700000000026
792	49.6656097615472	19.75
808	49.6463485152158	20.2000000000044
825	49.6264004556971	20.7099999999991
842	49.6069576494645	21.2099999999991
859	49.5879951706216	21.7000000000044
876	49.5694928818566	22.2099999999991
894	49.5503795225121	22.7400000000052
912	49.5317338943403	23.2700000000041
931	49.5125358633381	23.8100000000049
950	49.4938112621424	24.3300000000017
969	49.475538340212	24.8700000000026
989	49.4567694949054	25.3500000000058
1009	49.4384569330022	25.8300000000017
1030	49.4196996913003	26.3600000000006
1051	49.4014049912536	26.8700000000026
1072	49.3835515856522	27.3500000000058
1094	49.3653001479461	27.8500000000058
1116	49.3474907797383	28.3500000000058
1139	49.329323300396	28.8800000000047
1162	49.3115965203769	29.4100000000035
1186	49.29354740406	29.9800000000032
1210	49.2759351698381	30.5600000000049
1235	49.2580317814263	31.1200000000026
1260	49.2405633895002	31.7000000000044
1286	49.2229626726559	32.3300000000017
1312	49.2058924384468	32.9500000000044
1338	49.1892574226545	33.5400000000009
1366	49.1718061987846	34.2000000000044
1393	49.1554118144472	34.8600000000006
1422	49.1382543119105	35.6200000000026
1451	49.1215417012446	36.4400000000023
1480	49.1052523310297	37.2400000000052
1511	49.0882845844905	38.0900000000038
1541	49.0722805401319	38.9300000000003
1573	49.0556411465476	39.8199999999997
1605	49.0394277281469	40.6500000000015
1637	49.0236142109235	41.3700000000026
1671	49.0072247963219	42.1500000000015
1705	48.9915001296925	42.9500000000044
1740	48.9757678690509	43.8000000000029
1775	48.9604402695596	44.6500000000015
1811	48.9450735460297	45.5600000000049
1848	48.9297435967387	46.6500000000015
1886	48.91452169842	47.760000000002
1924	48.8997063189582	48.8300000000017
1963	48.8849008937874	49.9800000000032
2003	48.8701143394541	51.0200000000041
2044	48.8553549230638	52.0200000000041
2086	48.8406303255642	53.0300000000061
2128	48.8262855400472	54.010000000002
2172	48.8116432894668	55
2216	48.7973745190513	56.1100000000006
2261	48.7831474035755	57.3500000000058
2307	48.768966427388	58.6600000000035
2354	48.7548352114908	59.9700000000012
2402	48.7407563831675	61.2400000000052
2451	48.726784657171	62.4300000000003
2501	48.7129527434642	63.5699999999997
2552	48.6992104569093	64.7200000000012
2604	48.6855578429607	65.9500000000044
2657	48.6719965813919	67.4100000000035
2711	48.6585274783728	68.8899999999994
2766	48.645148120929	70.4800000000032
2822	48.6318565099799	72.1100000000006
2880	48.6184829601904	73.6800000000003
2939	48.6052443425508	75.3000000000029
2999	48.5921286217171	77.2000000000044
3060	48.5791332385932	79.2200000000012
3122	48.5662557962578	81.1399999999994
3186	48.5532938637573	82.7800000000061
3250	48.5406498620518	84.3199999999997
3317	48.5277351169762	85.9599999999991
3384	48.5151478666339	87.9000000000015
3453	48.5025472631332	89.7900000000009
3523	48.4900928285863	91.5900000000038
3595	48.4776088294865	93.260000000002
3668	48.4652715003884	94.9300000000003
3743	48.4529147906636	96.8400000000038
3819	48.4407075317815	99.0200000000041
3897	48.428492497523	101.110000000001
3977	48.4162766618306	102.959999999999
4058	48.4042144236601	104.889999999999
4140	48.3923015635047	106.910000000003
4225	48.3802535739159	109.370000000003
4311	48.3683866845768	111.740000000005
4399	48.3565853898658	113.830000000002
4488	48.3449609717177	115.950000000004
4580	48.3332558156311	118.139999999999
4673	48.3217280823702	120.350000000006
4768	48.3102522763263	122.730000000003
4865	48.2988316346906	125.420000000006
4964	48.2874695655787	127.840000000004
5065	48.2761690597388	130.230000000003
5169	48.2648247732036	132.910000000003
5274	48.2536570527172	135.940000000002
5381	48.2425572693642	138.57
5491	48.2314635762271	141.130000000005
5603	48.2204684314391	144.110000000001
5717	48.2095668219972	147.330000000002
5833	48.1987583655629	150.020000000004
5952	48.1879533108138	152.880000000005
6073	48.1772457743378	156.330000000002
6197	48.1665502756025	159.389999999999
6323	48.1559558373609	162.220000000001
6452	48.1453807758427	165.660000000003
6584	48.1348302429341	169
6718	48.1243857223738	172.030000000006
6855	48.1139975487875	175.580000000002
6994	48.1037363202749	179.170000000006
7137	48.0934533377583	182.560000000005
7282	48.0832946492057	186.630000000005
7430	48.0731894925813	190.400000000001
7582	48.0630747076158	194.150000000001
7736	48.0530858180099	198.560000000005
7894	48.0430953309478	202.310000000005
8055	48.0331709951866	206.850000000006
8219	48.0233146952052	211.900000000001
8386	48.0135281445471	217.230000000003
8557	48.0037564497403	221.400000000001
8731	47.9940602023093	226.010000000002
8909	47.984386810139	230.32
9091	47.9747411679395	234.860000000001
9276	47.9651788514515	239.720000000001
9465	47.9556504783333	244.209999999999
9658	47.9461599993613	249.370000000003
9854	47.9367584259063	254.100000000006
10055	47.9273531840521	259.590000000004
10260	47.9179958987609	264.520000000004
10469	47.9086893594475	270.170000000006
10682	47.8994361027311	275.410000000003
10900	47.8901965599026	281.220000000001
11122	47.8810167021387	286.660000000003
11348	47.8718997238862	292.240000000005
11579	47.8628078874647	298.160000000003
11815	47.8537442852964	303.880000000005
12056	47.8447125358422	310.32
12302	47.8357158768087	316.260000000002
12552	47.8267998934204	322.57
12808	47.8179147245911	329.080000000002
13069	47.8090916510753	335.300000000003
13335	47.8003309379027	342.280000000006
13607	47.7916016877681	349.050000000003
13884	47.7829381355607	355.639999999999
14167	47.774311088275	363.020000000004
14455	47.7657530321896	370.610000000001
14750	47.7572075013952	378.510000000002
15050	47.7487352180953	388.010000000002
15357	47.7402822383662	395.670000000006
15670	47.7318794732443	403.760000000002
15989	47.723529019034	411.920000000006
16315	47.7152075567458	420.060000000005
16647	47.7069432282251	428.340000000004
16986	47.6987134929684	436.780000000006
17332	47.6905213631137	446.090000000004
17685	47.6823695564021	455.270000000004
18045	47.6742604925416	464.400000000001
18413	47.666174578658	473.639999999999
18788	47.6581363576249	482.870000000003
19171	47.6501346328234	492.490000000005
19561	47.6422141957041	502.32
19960	47.6343285187519	512.230000000003
20366	47.6265163157864	522.670000000006
20781	47.618739509203	533.240000000005
21204	47.6110184103523	543.830000000002
21636	47.6033363836242	554.740000000005
22077	47.5956957036901	565.93
22527	47.5880985656712	577.110000000001
22986	47.5805472225705	588.300000000003
23454	47.5730440241113	600.010000000002


==> data/perfprof6-100-600-6-3.dat <==
iter	objfun	time
1	54.5375247980163	0.0400000000008731
2	54.3964703563081	0.069999999999709
3	54.1798780372298	0.0900000000037835
4	53.8911349014193	0.120000000002619
5	53.6078480414714	0.150000000001455
6	53.3649862470286	0.169999999998254
7	53.0196407014328	0.220000000001164
8	53.0094545760281	0.25
9	52.6392592228328	0.290000000000873
10	52.461110319189	0.340000000003783
11	52.3590528533103	0.370000000002619
12	52.2578130211562	0.389999999999418
13	52.1931542755761	0.410000000003492
14	52.1229151758238	0.44999999999709
15	52.1102628232944	0.470000000001164
16	52.0202779626965	0.5
17	51.7893827464025	0.540000000000873
18	51.7260026574322	0.580000000001746
19	51.6418417498626	0.599999999998545
20	51.56930682209	0.629999999997381
21	51.4950795159955	0.650000000001455
22	51.4224482783731	0.680000000000291
23	51.351614668072	0.709999999999127
24	51.2822248289805	0.730000000003201
25	51.2150750892423	0.760000000002037
26	51.1499384895925	0.790000000000873
27	51.086987086549	0.809999999997672
28	51.0262344526696	0.840000000003783
29	50.9675175348228	0.860000000000582
30	50.9108892788584	0.900000000001455
31	50.8561445103734	0.919999999998254
32	50.8032953385261	0.940000000002328
33	50.7521866255435	0.970000000001164
34	50.7027896981483	1
35	50.6549947359334	1.02999999999884
36	50.6087532592527	1.05999999999767
37	50.5639848534364	1.09000000000378
38	50.5206304152017	1.11000000000058
39	50.4786201482802	1.13999999999942
40	50.4378946007033	1.16000000000349
41	50.3983917980601	1.19000000000233
42	50.3600552246087	1.22000000000116
43	50.3228339349641	1.25
44	50.2866763053497	1.27000000000407
45	50.2515317627692	1.29000000000087
46	50.2173538175488	1.33000000000175
47	50.1840920553036	1.34999999999854
48	50.151697621486	1.37999999999738
49	50.1201228503355	1.41999999999825
50	50.0893215710933	1.44999999999709
51	50.0592491724796	1.4800000000032
52	50.0298625968613	1.51000000000204
53	50.0011203950776	1.55000000000291
54	49.9729831014006	1.58000000000175
56	49.9183840650065	1.63999999999942
57	49.8918604327531	1.68000000000029
58	49.8658168081154	1.70999999999913
59	49.8402292014965	1.73999999999796
60	49.8150786499728	1.77999999999884
61	49.7903523174593	1.80999999999767
63	49.7421276515476	1.87000000000262
64	49.7186166932378	1.90000000000146
65	49.6955029163125	1.94000000000233
67	49.6504672561516	2
68	49.6285479659961	2.02999999999884
69	49.607029696624	2.06999999999971
71	49.5651980779478	2.13999999999942
72	49.544882211702	2.16000000000349
74	49.5054306509153	2.2300000000032
75	49.4862830520833	2.27000000000407
77	49.44909375692	2.33000000000175
78	49.4310246863474	2.36000000000058
80	49.3965222951831	2.43000000000029
81	49.3796297021082	2.45999999999913
83	49.3463318531655	2.52000000000407
85	49.3146617151844	2.59000000000378
86	49.2992112712865	2.62000000000262
88	49.2687421354253	2.69000000000233
90	49.2393582508109	2.75
92	49.210972777218	2.81999999999971
93	49.1970955703843	2.84999999999854
95	49.1698917138965	2.91000000000349
97	49.1433497628391	2.9800000000032
99	49.1174238604366	3.04000000000087
101	49.0920838937977	3.11000000000058
103	49.0672991506189	3.18000000000029
105	49.043024433235	3.23999999999796
107	49.0190334526005	3.30999999999767
110	48.984315523963	3.41000000000349
112	48.9620196061643	3.47000000000116
114	48.9403950644514	3.52999999999884
116	48.9193898314952	3.59999999999854
119	48.8888728542716	3.69000000000233
121	48.8690415493763	3.76000000000204
124	48.8398989038112	3.86000000000058
126	48.8209003906556	3.91999999999825
129	48.7931360090033	4.02999999999884
131	48.7750906895771	4.09000000000378
134	48.7486209461551	4.19000000000233
137	48.7228337543252	4.27999999999884
139	48.7060474495722	4.34999999999854
142	48.6814866915727	4.44999999999709
145	48.6577323195089	4.54000000000087
148	48.6346612504016	4.63999999999942
151	48.6121687068537	4.73999999999796
154	48.5903191204693	4.83000000000175
157	48.5691480597821	4.93000000000029
160	48.5485413614844	5.02999999999884
164	48.5218947761653	5.16000000000349
167	48.5025411332129	5.25
170	48.4837178085992	5.34999999999854
174	48.4591915428194	5.4800000000032
177	48.4410159703034	5.58000000000175
181	48.4171262230276	5.70999999999913
184	48.3996277758637	5.80999999999767
188	48.3769891755345	5.94000000000233
192	48.3552147718886	6.05999999999767
196	48.3342300382042	6.18000000000029
200	48.3137778597228	6.31999999999971
204	48.2936109751459	6.44000000000233
208	48.2737158737572	6.55000000000291
212	48.2543088016789	6.65000000000146
216	48.2354451548623	6.75
221	48.2122431077275	6.87999999999738
225	48.1941608971756	6.97000000000116
230	48.1720295201297	7.09000000000378
234	48.1549252428479	7.19000000000233
239	48.1341795694145	7.30999999999767
244	48.1138930430661	7.44000000000233
249	48.094160195011	7.55999999999767
254	48.0749508717497	7.68000000000029
259	48.0560647037348	7.80000000000291
264	48.0376064000109	7.91999999999825
270	48.0160788823656	8.06999999999971
275	47.9986489869094	8.19999999999709
281	47.9783035884722	8.34999999999854
286	47.9617784251051	8.47000000000116
292	47.9424411227878	8.61000000000058
298	47.9235745095494	8.75
304	47.905221186481	8.90000000000146
310	47.8872893893775	9.05000000000291
316	47.8697449539312	9.19999999999709
323	47.8497922802312	9.37000000000262
329	47.833195801241	9.51000000000204
336	47.8143828419868	9.69000000000233
343	47.7960762762149	9.86000000000058
350	47.7782088894188	10.0299999999988
357	47.7607737688239	10.1999999999971
364	47.7437881715472	10.3700000000026
371	47.7272405247537	10.5500000000029
379	47.7088094259488	10.739999999998
386	47.6930862644046	10.9199999999983
394	47.6755939274442	11.1200000000026
402	47.6585771520951	11.3400000000038
410	47.6419997775993	11.5400000000009
418	47.6258779151919	11.7200000000012
427	47.6082781333617	11.989999999998
436	47.5912024872416	12.2700000000041
444	47.5764471837606	12.5299999999988
453	47.5603140507798	12.8099999999977
462	47.544650818472	13.0900000000038
472	47.5277610578366	13.4100000000035
481	47.5129993991848	13.6900000000023
491	47.4970752098371	13.989999999998
501	47.4816391081117	14.2799999999988
511	47.4666614776979	14.5800000000017
521	47.4521160050015	14.8899999999994
532	47.4365861959873	15.25
543	47.4214982941255	15.5999999999985
554	47.4068229352606	15.9499999999971
565	47.3925490151428	16.3000000000029
576	47.3786599108573	16.6500000000015
588	47.3639337620473	17.0299999999988
600	47.3496243979135	17.3499999999985
612	47.335707816357	17.6500000000015
624	47.3221705896404	17.9400000000023
637	47.3079231451738	18.260000000002
650	47.2940861105755	18.6100000000006
663	47.2806411038735	18.9499999999971
676	47.2675767886248	19.2900000000009
690	47.2539191599917	19.6500000000015
704	47.2406789743867	20
718	47.2278358636371	20.3400000000038
732	47.2153662317393	20.6800000000003
747	47.2023983724757	21.0699999999997
762	47.1898092918662	21.4700000000012
778	47.176769136126	21.8600000000006
793	47.1648931520066	22.2300000000032
809	47.1525874034604	22.6299999999974
826	47.1399025933483	23.0400000000009
842	47.1283156813237	23.4300000000003
859	47.116364015369	23.8499999999985
877	47.1040975304063	24.3099999999977
894	47.0928594416262	24.760000000002
912	47.0813092604424	25.2300000000032
931	47.0694907460639	25.7300000000032
950	47.0580387549622	26.2300000000032
969	47.0469349774367	26.7200000000012
988	47.0361561593055	27.2200000000012
1008	47.0251393684094	27.7799999999988
1029	47.0139142804107	28.4499999999971
1050	47.0030227685234	29.1100000000006
1071	46.9924514608869	29.7799999999988
1092	46.9821861265702	30.4199999999983
1114	46.9717408829005	31.0999999999985
1137	46.9611414850398	31.7799999999988
1160	46.9508626743862	32.4700000000012
1183	46.9408878242559	33.0900000000038
1207	46.9307864582782	33.6800000000003
1231	46.9209843289895	34.2700000000041
1256	46.9110752475325	34.9100000000035
1282	46.9010751964838	35.5999999999985
1308	46.8913664911584	36.2700000000041
1334	46.8819317335412	36.9000000000015
1361	46.8724093596811	37.5599999999977
1388	46.8631529581714	38.239999999998
1416	46.8538220450829	39.1200000000026
1445	46.844432032908	40.0500000000029
1474	46.8353086121966	40.9800000000032
1504	46.82613931328	41.9100000000035
1534	46.8172309631235	42.8000000000029
1565	46.8082892223089	43.6800000000003
1597	46.7993249393999	44.5200000000041
1629	46.7906159002721	45.3199999999997
1662	46.7818868421599	46.1299999999974
1696	46.7731474426598	46.9499999999971
1730	46.7646505432891	47.7799999999988
1765	46.7561449660825	48.6500000000015
1800	46.7478728756262	49.7700000000041
1837	46.7393683231308	50.8700000000026
1874	46.73109799403	52.0200000000041
1912	46.7228338315446	53.2099999999991
1950	46.7147902240056	54.260000000002
1990	46.7065478729151	55.239999999998
2030	46.6985245778654	56.2099999999991
2071	46.6905171108702	57.260000000002
2113	46.6825283695766	58.3499999999985
2155	46.6747446511687	59.5
2199	46.6668008098256	60.9000000000015
2243	46.6590641011436	62.2200000000012
2288	46.6513575177327	63.5800000000017
2335	46.6435213609982	64.9199999999983
2382	46.635892037432	66.0999999999985
2430	46.6283035799515	67.2700000000041
2479	46.6207583382099	68.510000000002
2529	46.6132585803266	69.7799999999988
2580	46.6058051158012	71.3499999999985
2632	46.598398019533	72.9000000000015
2685	46.5910388701994	74.4700000000012
2739	46.5837287548615	75.9300000000003
2795	46.5763407491702	77.4000000000015
2851	46.5691407235407	78.7799999999988
2909	46.5618731532274	80.2099999999991
2968	46.5546687700082	82.0599999999977
3027	46.5476447671176	83.8199999999997
3089	46.5404480183231	85.9199999999983
3151	46.533430237437	87.8000000000029
3215	46.5263637599015	89.9800000000032
3279	46.5194690199287	92.4400000000023
3346	46.5124270190117	95.0599999999977
3413	46.5055572473915	97.3799999999974
3482	46.4986534701219	99.2900000000009
3552	46.4918161601674	101.270000000004
3624	46.484951457918	103.57
3697	46.4781585685647	105.870000000003
3772	46.4713481526127	107.709999999999
3848	46.464611402382	109.590000000004
3926	46.457863682317	111.730000000003
4005	46.4512021524608	114.090000000004
4086	46.4445432087195	116.510000000002
4168	46.4379656574002	118.550000000003
4253	46.4313113637216	120.720000000001
4338	46.4248162983195	123.139999999999
4426	46.4182517228796	125.870000000003
4515	46.4117702878449	128.190000000002
4607	46.4052306349027	130.520000000004
4700	46.3987784031495	132.940000000002
4794	46.3924128761228	135.730000000003
4891	46.3859999835299	138.379999999997
4990	46.3796093150184	140.940000000002
5091	46.373243654588	143.760000000002
5194	46.3669052080045	147.020000000004
5298	46.3606552188552	149.870000000003
5405	46.3543751184801	152.559999999998
5514	46.3481267726321	155.919999999998
5626	46.3418562348743	159.279999999999
5739	46.3356775603219	162.220000000001
5855	46.3294824312553	165.599999999999
5973	46.3233278940794	169.150000000001
6094	46.3171636630947	172.129999999997
6217	46.311042511652	175.32
6343	46.3049172902602	178.400000000001
6471	46.2988387169888	182.029999999999
6601	46.292807624492	185.699999999997
6735	46.2867339468239	189.080000000002
6871	46.2807115458066	192.989999999998
7009	46.2747402808092	196.779999999999
7151	46.2687367552214	200.340000000004
7295	46.2627884241737	204.840000000004
7443	46.25681519313	208.860000000001
7593	46.2508997784696	212.770000000004
7746	46.24500331063	216.830000000002
7902	46.2391280273749	221.590000000004
8062	46.233239547565	225.760000000002
8225	46.2273778321132	230.610000000001
8391	46.2215441860946	235.160000000003
8560	46.2157402398406	240.050000000003
8733	46.2099342028217	245.029999999999
8909	46.2041619073975	249.879999999997
9089	46.1983927648195	255.029999999999
9273	46.1926299492787	260.139999999999
9460	46.18690660862	265.620000000003
9651	46.1811944681617	270.809999999998
9846	46.175496012394	276.300000000003
10045	46.1698137724467	281.709999999999
10247	46.1641774801058	287.470000000001
10454	46.1585338944474	293.150000000001
10665	46.1529126157452	298.690000000002
10881	46.1472897693598	304.900000000001
11100	46.1417186062276	310.599999999999
11325	46.1361253423614	317.120000000003
11553	46.1305865253221	322.940000000002
11786	46.1250547581695	329.440000000002
12024	46.1195328334898	336.139999999999
12267	46.1140228657582	342.379999999997
12515	46.1085276115698	349.410000000003
12768	46.1030491775579	356.340000000004
13025	46.097610319122	363.300000000003
13288	46.0921708741311	371.07
13557	46.0867341306208	378.699999999997
13830	46.0813425890988	385.989999999998
14109	46.0759580383177	393.910000000003
14394	46.0705830846379	402.610000000001
14685	46.0652203188253	412.010000000002
14981	46.0598900983002	420.279999999999
15284	46.0545585948765	428.470000000001
15593	46.0492462398819	436.779999999999
15907	46.043971440977	445.889999999999
16228	46.0387022426417	455.150000000001
16556	46.0334412668402	464.349999999999
16890	46.0282065922884	473.459999999999
17231	46.0229845478245	482.770000000004
17579	46.0177773501722	492.040000000001
17934	46.0125871135676	501.809999999998
18296	46.007415429708	511.830000000002
18666	46.0022503301156	522.139999999999
19043	45.9971083395307	532.410000000003
19427	45.9919907286963	543.139999999999
19819	45.9868859242431	553.970000000001
20219	45.9817964008683	565.18
20628	45.9767127029055	576.68
21044	45.9716614993021	588.040000000001
21469	45.9666199652172	600.010000000002


==> data/perfprof6-100-600-6-4.dat <==
iter	objfun	time


==> data/perfprof6-100-600-6-5.dat <==
iter	objfun	time
1	54.5315047875	1.04000000000087
2	54.5274943483796	1.23999999999796
3	54.5266475830647	2.55999999999767
4	54.526253716513	2.70999999999913
5	54.5260865925918	3.95999999999913
6	54.5258853019369	4.12000000000262
7	54.525826310849	5.34999999999854
8	54.5257576298837	5.51000000000204
9	54.5257169839289	6.75
10	54.5256942159789	6.91000000000349
11	54.5256922077917	7.76000000000204
12	54.5256629118508	7.87000000000262
13	54.5256277048632	8.81999999999971
14	54.5256084956336	8.9800000000032
15	54.5255805857905	9.81999999999971
16	54.5255783431386	9.94000000000233
17	54.525532438695	10.5500000000029
18	54.5255246647501	10.7099999999991
19	54.5254709861536	11.2200000000012
20	54.5254700895721	11.489999999998
21	54.5254249747061	11.75
22	53.8900814720135	13.1500000000015
23	53.7761000232405	13.3099999999977
24	53.6160720713586	14.5699999999997
25	53.5005542134574	14.75
26	53.4729740828889	15.9199999999983
27	53.4107897046688	16.0400000000009
28	53.3371236279524	16.9700000000012
29	53.322609407462	17.1800000000003
30	53.3105864577751	18.3300000000017
31	53.2920467892594	18.4499999999971
32	53.2691807584152	19.4599999999991
33	53.2510660101627	19.6399999999994
34	53.2452696183012	20.9300000000003
35	53.2374141004932	21.0800000000017
36	53.2191221959043	22.1299999999974
37	53.2162968451453	22.3700000000026
38	53.2112499389705	23.2200000000012
39	53.209963656336	23.3600000000006
40	53.19684090289	24.1999999999971
41	53.1953091547298	24.3600000000006
42	53.1724288155247	25.4000000000015
43	53.1609743118901	25.5899999999965
44	53.1567484037411	26.7900000000009
45	53.151541917842	26.9199999999983
46	53.1465132686282	28.1900000000023
47	53.1448457107471	28.3300000000017
48	53.1358175881343	29.4100000000035
49	53.1340784649605	29.6500000000015
50	53.1340484816916	30.6100000000006
51	53.133227032747	30.75
52	53.1315399260537	31.7900000000009
53	53.1314328261318	31.989999999998
54	53.1310513039387	32.8899999999994
55	53.1306109956979	33.0500000000029
56	53.1298002665304	34.0800000000017
57	53.1296359988662	34.2300000000032
58	53.1294069119643	35.1100000000006
59	53.1288202943618	35.260000000002
60	53.1282763398701	36.1999999999971
61	53.1281926904476	36.3399999999965
62	53.1279615557795	37.2300000000032
63	53.1277192665238	37.3700000000026
64	53.1276429897102	38.1999999999971
65	53.1273626733211	38.3499999999985
66	53.1271692334308	39.2099999999991
67	53.1271108060019	39.3700000000026
68	53.1268857980636	39.9000000000015
69	53.1268623458285	40.1500000000015
70	53.12676767567	40.7699999999968
71	53.1267469739171	40.9700000000012
72	53.1267308308741	41.5599999999977
73	53.1266934210477	41.7099999999991
74	53.126627707711	42.3000000000029
75	53.126626983032	42.5
76	53.126620108689	42.989999999998
77	53.1266011407476	43.1299999999974
78	53.1265706325916	43.4300000000003
79	53.1265684504563	43.6800000000003
80	53.1265577677037	44.0699999999997
81	53.126556756389	44.2699999999968
82	53.1265500832428	44.4700000000012
83	53.1265498434773	44.6699999999983
84	53.1265464786171	44.8199999999997
85	53.126544775509	44.9300000000003
86	53.126544393506	45.0400000000009
87	53.1265418507074	45.1399999999994
88	53.1182626052383	46.4000000000015
89	53.1175094693949	46.6699999999983
90	53.1158589342332	47.8899999999994
91	53.1155988430517	48.0999999999985
92	53.1147699833174	48.9499999999971
93	53.1145318803109	49.1500000000015
94	53.1136544069429	50.1699999999983
95	53.1135731016655	50.4199999999983
96	53.1131219202928	51.2699999999968
97	53.1130908163467	51.4300000000003
98	53.1120140591046	51.9300000000003
99	53.111843249961	52.1299999999974
100	53.1105690200059	52.8199999999997
101	53.1102385590881	52.9800000000032
102	53.108543448072	54.1399999999994
103	53.1082039752431	54.4499999999971
104	53.1081565829868	55.9199999999983
105	53.1080719205418	56.1200000000026
106	53.1080467138376	57.3899999999994
107	53.1080422621015	57.6399999999994
108	53.1080282761882	59.010000000002
109	53.108015607763	59.2099999999991
110	53.1080081009639	60.3799999999974
111	53.1080075713696	60.6399999999994
112	53.1080055243995	61.8099999999977
113	53.1080026372496	61.9700000000012
114	53.1079977874841	62.9800000000032
115	53.1079962608301	63.1900000000023
116	53.1079951582883	64.1100000000006
117	53.1079916756331	64.2699999999968
118	53.1079881320785	65.0800000000017
119	53.1079875775328	65.239999999998
120	53.1079862933221	65.8099999999977
121	53.1079823981201	65.9599999999991
122	53.1079797198555	66.4700000000012
123	53.1079762585101	66.5899999999965
124	53.107972472665	67.0999999999985
125	53.1079718041914	67.25
126	53.107968496176	68.010000000002
127	53.1079643626395	68.1600000000035
128	53.1079543245294	68.5199999999968
129	53.1079507805934	69
130	53.1079501147309	69.1699999999983
131	53.1079433697878	69.5899999999965
132	53.1079431905665	69.6900000000023
133	53.1079389147069	69.8000000000029
134	53.1079117999226	69.9499999999971
135	53.107676381733	70.9100000000035
136	53.1070306424893	71.0699999999997
137	53.1061701911421	72.0400000000009
138	53.1061090910611	72.239999999998
139	53.1056091455054	73.0599999999977
140	53.1055705176177	73.260000000002
141	53.1053465428179	74.0699999999997
142	53.1053286532782	74.3300000000017
143	53.1052287496193	74.989999999998
144	53.1051947989431	75.1399999999994
145	53.1050565148862	75.8600000000006
146	53.1050172288385	76.010000000002
147	53.1048068962782	76.4599999999991
148	53.1047764098678	76.6600000000035
149	53.1047415855752	77.1200000000026
150	53.1045592213159	77.2699999999968
151	53.1040718855847	77.6299999999974
152	53.1040567713094	77.7799999999988
153	53.1037045956658	78.6200000000026
154	53.1036987253842	79.0500000000029
155	53.1036967093211	80.3700000000026
156	53.1036922797745	80.5299999999988
157	53.1036884381449	81.6399999999994
158	53.1036875256276	81.9300000000003
159	53.1036845404939	83.1900000000023
160	53.1036835380825	83.4400000000023
161	53.1036794818854	84.8099999999977
162	53.1036793931651	85.3799999999974
163	53.1036788765227	86.4100000000035
164	53.103678597602	86.5999999999985
165	53.1036765450102	87.2699999999968
166	53.1036765156091	87.6299999999974
167	53.1036754450612	88.3099999999977
168	53.1036738101406	88.4700000000012
169	53.1036714259151	88.9800000000032
170	53.1036704748354	89.1500000000015
171	53.1036654259015	89.3499999999985
172	53.1036597809522	89.5199999999968
173	53.1036570168811	89.6299999999974
174	53.1035894345611	89.9300000000003
175	53.1035682477808	90.2300000000032
176	53.1035673648666	90.5
177	53.1035196428034	90.6999999999971
178	53.103459520088	91.010000000002
179	53.1033881028065	91.1600000000035
180	53.1028306961545	91.3099999999977
181	53.1021396585786	91.6800000000003
182	53.1014167161667	91.7699999999968
183	53.1001192346454	92.0699999999997
184	53.0995802617352	92.2300000000032
185	53.0977837197519	93
186	53.0977634147528	93.3600000000006
187	53.097761295371	94.010000000002
188	53.097761251936	94.4499999999971
189	53.0977373014045	95.260000000002
190	53.0977315233407	95.9499999999971
191	53.0977297040946	96.0699999999997
192	53.0977088428294	96.6699999999983
193	53.097702247501	96.7900000000009
194	53.097690440962	96.9800000000032
195	53.0976786849365	97.1100000000006
196	53.0976648205984	97.2300000000032
197	53.0976627435713	98.0599999999977
198	53.097660638053	98.1600000000035
199	53.0976592836945	98.6299999999974
200	53.0976580197979	98.7300000000032
201	53.0976523213736	98.9400000000023
202	53.0976489162945	99.0599999999977
203	53.0976471637407	99.6800000000003
204	53.0976470171873	99.8499999999985
205	53.0976465467598	100.059999999998
206	53.0976441722376	100.230000000003
207	53.0976328511394	100.440000000002
208	53.0976230245711	100.93
209	53.0976202558536	101.089999999997
210	53.0976125556414	101.629999999997
211	53.0976116271062	101.75
212	53.0975806907074	102.260000000002
213	53.0975802296271	102.470000000001
214	53.0975527242936	103.010000000002
215	53.0975486060409	103.169999999998
216	53.0975270078025	103.379999999997
217	53.0975009499164	103.529999999999
218	53.0974902551843	103.690000000002
219	53.0971150519736	104.620000000003
220	53.0971150331135	105.480000000003
221	53.0970873718588	105.669999999998
222	53.0970873410131	106.849999999999
223	53.0970873378092	107.150000000001
224	53.0970872606201	108.440000000002
225	53.097087257674	108.849999999999
226	53.0970872483167	109.529999999999
227	53.0970872440608	109.639999999999
228	53.0970872274557	110.220000000001
229	53.0970872208262	110.440000000002
230	53.0970872178345	111.07
231	53.0970872145279	111.18
232	53.0970871768993	111.5
233	53.0970871603204	111.660000000003
234	53.0970871110508	111.940000000002
235	53.0970871030564	112.099999999999
236	53.0970870397505	112.300000000003
237	53.0970867058611	112.580000000002
238	53.0970862530732	113.529999999999
239	53.0970859871368	113.910000000003
240	53.0970859482835	114.019999999997
241	53.097085775872	114.849999999999
242	53.0970857395739	114.949999999997
243	53.0970854792134	115.800000000003
244	53.0970853838824	116.019999999997
245	53.0970852127935	116.190000000002
246	53.0970845286889	117.209999999999
247	53.0970844111302	117.43
248	53.0970834914367	118.220000000001
249	53.0970833940717	118.480000000003
250	53.0970825115967	119.010000000002
251	53.0970824542171	119.290000000001
252	53.0970814665211	119.559999999998
253	53.0920371759303	121.050000000003
254	53.0900593324275	121.360000000001
255	53.0882854841928	123.080000000002
256	53.0879789731381	123.709999999999
257	53.0879505004835	124.980000000003
258	53.0879347509456	125.300000000003
259	53.0879290692972	126.860000000001
260	53.0879270419703	127.110000000001
261	53.0879233037244	128.540000000001
262	53.0879232041079	128.889999999999
263	53.0879224733321	130.050000000003
264	53.0879224423717	130.260000000002
265	53.0879223364165	131.080000000002
266	53.0879221251505	131.239999999998
267	53.0879217264928	132.309999999998
268	53.0879216525943	132.580000000002
269	53.0879214533068	133.480000000003
270	53.0879214532702	134.040000000001
271	53.0879214489828	134.610000000001
272	53.0879214445534	134.760000000002
273	53.0879214388576	135.230000000003
274	53.0879214377359	135.400000000001
275	53.0879214374358	135.82
276	53.0879214362913	135.919999999998
277	53.0879214273681	136.190000000002
278	53.0879214268745	136.510000000002
279	53.0879214260912	136.769999999997
280	53.0879214255515	136.889999999999
281	53.0879214250867	137.150000000001
282	53.0879214241815	137.269999999997
283	53.0879214230181	137.540000000001
284	53.0879214226706	137.639999999999
285	53.0879214218431	137.809999999998
286	53.0879214205326	137.970000000001
287	53.0879214194972	138.080000000002
288	53.0879214186518	138.190000000002
289	53.0879214173606	138.470000000001
290	53.0879214169273	138.57
291	53.087921416216	138.68
292	53.0879214155328	138.809999999998
293	53.0878806373497	139.629999999997
294	53.0877097073238	139.989999999998
295	53.087601764435	140.089999999997
296	53.0872903343631	140.449999999997
297	53.0872649717297	140.660000000003
298	53.0870101445773	141.059999999998
299	53.0870073904523	141.480000000003
300	53.0869777767996	141.68
301	53.0869743289494	141.839999999997
302	53.0869524575025	141.989999999998
303	53.0869498359043	142.099999999999
304	53.0869366152775	142.209999999999
305	53.0869307634386	142.309999999998
306	53.0869235097919	142.470000000001
307	53.0869144583347	142.57
308	53.086905643448	142.669999999998
309	53.0869030080067	142.790000000001
310	53.0868920559945	142.889999999999
311	53.0868915964616	143.099999999999
312	53.0868828024499	143.260000000002
313	53.0868750241883	143.419999999998
314	53.0868649990681	143.529999999999
315	53.0868579832574	143.639999999999
316	53.0868497263321	143.800000000003
317	53.0868400875394	143.970000000001
318	53.0868291859121	144.080000000002
319	53.0868198103495	144.190000000002
320	53.0868059306174	144.349999999999
321	53.0867901387044	144.459999999999
322	53.086779942218	144.620000000003
323	53.0867718746454	144.720000000001
324	53.0867595285536	144.980000000003
325	53.086754752317	145.080000000002
326	53.0867422790877	145.349999999999
327	53.0867380019732	145.449999999997
328	53.0867272803556	145.709999999999
329	53.0867213603754	145.809999999998
330	53.0867036569671	145.970000000001
331	53.0867014501316	146.080000000002
332	53.0866835217954	146.190000000002
333	53.0866807020204	146.300000000003
334	53.086672557912	146.449999999997
335	53.086662602388	146.559999999998
336	53.0866577082267	146.669999999998
337	53.086649859414	146.779999999999
338	53.0866408509852	146.940000000002
339	53.0865753910877	147.050000000003
340	53.0865338868377	147.150000000001
341	53.0865086933546	147.459999999999
342	53.086485629511	148.110000000001
343	53.0864791494257	148.209999999999
344	53.086451602185	148.980000000003
345	53.086336102903	149.139999999999
346	53.0863224585115	150.25
347	53.0863214203553	150.559999999998
348	53.0863029273507	151.18
349	53.0863023546137	151.389999999999
350	53.0862999435109	151.699999999997
351	53.0862963380511	151.809999999998
352	53.0862958080984	152.019999999997
353	53.0862922705097	152.120000000003
354	53.0862809100109	152.379999999997
355	53.086276029266	152.529999999999
356	53.0862713370773	152.900000000001
357	53.0862711675796	153.010000000002
358	53.0862652023823	153.330000000002
359	53.0862570161884	153.480000000003
360	53.0862469738679	153.690000000002
361	53.0862468050497	153.949999999997
362	53.0862423944407	154.110000000001
363	53.086239937216	154.220000000001
364	53.08623628235	154.32
365	53.0862349188975	154.480000000003
366	53.0862324505058	154.639999999999
367	53.0862297774088	154.75
368	53.0862249021407	154.910000000003
369	53.0862180100932	155.019999999997
370	53.0862159718859	155.209999999999
371	53.0862119069503	155.43
372	53.0862065915021	155.629999999997
373	53.0861999002079	155.769999999997
374	53.0861992822393	156.010000000002
375	53.0861987249663	156.129999999997
376	53.0861881930409	156.239999999998
377	53.0861870973186	156.410000000003
378	53.0861797374561	156.620000000003
379	53.0861690774023	156.730000000003
380	53.0861627690447	156.839999999997
381	53.086160801558	157.629999999997
382	53.086155744602	157.790000000001
383	53.086155025946	157.900000000001
384	53.0861548035645	158.589999999997
385	53.0861547783358	158.809999999998
386	53.0861546342361	159.279999999999
387	53.0861545711635	159.400000000001
388	53.0861541298913	159.620000000003
389	53.0861539578522	159.739999999998
390	53.0861515569911	159.959999999999
391	53.0861510084648	160.07
392	53.086150668427	160.650000000001
393	53.0861447907959	160.82
394	53.0861335870491	161.449999999997
395	53.0861324638819	161.720000000001
396	53.0855345801661	162.839999999997
397	53.0853667910874	163.099999999999
398	53.0853117875802	164.459999999999
399	53.0852774822021	164.650000000001
400	53.0852722469968	165.93
401	53.0852573164851	166.080000000002
402	53.0852430464377	167.099999999999
403	53.0852423060774	167.349999999999
404	53.0852337407275	168.110000000001
405	53.0852305446904	168.349999999999
406	53.0852297200092	169.199999999997
407	53.0852289073931	169.389999999999
408	53.0852264575665	170.370000000003
409	53.0852258824861	170.489999999998
410	53.0852179672238	171.209999999999
411	53.0852179037237	171.620000000003
412	53.0852136176299	172.129999999997
413	53.0852118414093	172.239999999998
414	53.0852117962827	172.919999999998
415	53.0852115290591	173.029999999999
416	53.0852102494895	173.25
417	53.0852100665723	173.419999999998
418	53.0852096237754	173.580000000002
419	53.0852090333938	173.739999999998
420	53.0852086206829	173.849999999999
421	53.0852083263654	174.010000000002
422	53.0852075707871	174.18
423	53.0852072050741	174.279999999999
424	53.0852063301672	174.389999999999
425	53.0852058650051	174.5
426	53.0851514033356	175.059999999998
427	53.0851198298657	175.209999999999
428	53.0851076055619	175.760000000002
429	53.0851006985444	175.860000000001
430	53.085071811001	176.010000000002
431	53.0850711530132	176.309999999998
432	53.0850682829535	176.709999999999
433	53.0850676266073	176.919999999998
434	53.0850660653794	177.279999999999
435	53.0850649129375	177.389999999999
436	53.085059928337	177.599999999999
437	53.0850125134233	178.370000000003
438	53.0850005967144	178.57
439	53.0844235614824	179.410000000003
440	53.0842354922813	179.620000000003
441	53.0822248853172	180.330000000002
442	53.0821964652024	180.639999999999
443	53.081940294053	181.260000000002
444	53.081853569867	181.410000000003
445	53.081771352568	181.970000000001
446	53.0815642052476	182.120000000003
447	53.0813094108902	182.629999999997
448	53.0812672522135	182.830000000002
449	53.081107349438	183.239999999998
450	53.0811043058878	183.5
451	53.0810631005479	183.75
452	53.0810494844554	183.910000000003
453	53.0810213602791	184.120000000003
454	53.0810211925031	184.220000000001
455	53.0810128788417	184.419999999998
456	53.0809937266907	184.519999999997
457	53.0809668431381	184.769999999997
458	53.0809533353916	184.919999999998
459	53.0809356699916	185.07
460	53.0809231956611	185.169999999998
461	53.0809089204477	185.330000000002
462	53.0808926861129	185.480000000003
463	53.0808799085443	185.57
464	53.080862353021	185.720000000001
465	53.0808407335812	185.830000000002
466	53.0808301427772	185.93
467	53.0786836185173	186.720000000001
468	53.0783791282684	186.879999999997
469	53.0760674212084	187.690000000002
470	53.0758613348057	187.839999999997
471	53.0758468632885	188.459999999999
472	53.075656649093	188.610000000001
473	53.0720035941918	189.419999999998
474	53.0719979962276	189.779999999999
475	53.0698300795821	190.620000000003
476	53.0676410801849	190.82
477	53.0663351166628	192.129999999997
478	53.0654660012781	192.339999999997
479	53.0651052542382	193.489999999998
480	53.0646480342187	193.650000000001
481	53.0634412027951	194.690000000002
482	53.0633783450064	194.889999999999
483	53.0627299554254	196.040000000001
484	53.0625511798237	196.230000000003
485	53.0623576812778	197.129999999997
486	53.062315986301	197.290000000001
487	53.0618504076265	197.919999999998
488	53.0616809830091	198.059999999998
489	53.0553464005905	198.779999999999
490	53.0535259276141	198.989999999998
491	53.0507564228222	199.720000000001
492	53.0506650606472	200.07
493	53.0506261563689	200.940000000002
494	53.0505714988061	201.089999999997
495	53.050417050421	201.919999999998
496	53.0504132808605	202.279999999999
497	53.050355477596	202.739999999998
498	53.0503532917556	203.010000000002
499	53.0462360844521	203.940000000002
500	53.0455074611468	204.150000000001
501	53.044710452636	205.150000000001
502	53.0427750008474	205.300000000003
503	53.042687477373	206.470000000001
504	53.0426202433639	206.760000000002
505	53.0419817700172	207.660000000003
506	53.0416998530469	207.860000000001
507	53.0402556961747	208.629999999997
508	53.040180227925	208.910000000003
509	53.0399447397421	209.580000000002
510	53.0398085627484	209.739999999998
511	53.0394448346267	210.5
512	53.0394409812323	210.93
513	53.0394236850395	211.870000000003
514	53.0394200491395	212.010000000002
515	53.0393862340026	212.690000000002
516	53.0393838517381	212.879999999997
517	53.0393655447656	213.550000000003
518	53.0393625747903	213.739999999998
519	53.03935149978	214.18
520	53.03934998632	214.379999999997
521	53.0393462699441	214.800000000003
522	53.0393446711681	214.940000000002
523	53.0393445477269	215.43
524	53.03934389657	215.529999999999
525	53.0393349981515	215.919999999998
526	53.0393345283731	216.209999999999
527	53.0393328271383	216.610000000001
528	53.0393326710188	216.790000000001
529	53.0393319135475	216.989999999998
530	53.0393317751295	217.089999999997
531	53.0393311694216	217.349999999999
532	53.0393308635685	217.449999999997
533	53.0393300182817	217.599999999999
534	53.0393298335543	217.709999999999
535	53.0393289209335	217.809999999998
536	53.0393286471068	217.919999999998
537	53.0393280991727	218.080000000002
538	53.0393275614749	218.239999999998
539	53.0393271653829	218.389999999999
540	53.0393262436208	218.589999999997
541	53.0393253698476	218.699999999997
542	53.03932477939	218.849999999999
543	53.0393242160197	218.959999999999
544	53.0393230395388	219.120000000003
545	53.0393229790398	219.230000000003
546	53.0393220637856	219.389999999999
547	53.0393217357739	219.489999999998
548	53.039321014507	219.639999999999
549	53.0393205828619	219.75
550	53.0393196950747	219.860000000001
551	53.0393192972899	220.019999999997
552	53.0393186587782	220.129999999997
553	53.0393186096153	220.849999999999
554	53.0393185971109	220.970000000001
555	53.039318517592	221.120000000003
556	53.0393181991498	221.239999999998
557	53.0393181280621	221.629999999997
558	53.0393179400894	221.739999999998
559	53.0392818682991	222.080000000002
560	53.0391783156635	222.75
561	53.0391350658839	222.910000000003
562	53.0391217504826	223.760000000002
563	53.0390090587113	223.900000000001
564	53.038984668927	224.769999999997
565	53.0389272327153	224.910000000003
566	53.0388810036327	225.699999999997
567	53.0388633243471	225.839999999997
568	53.038805969109	226.5
569	53.0387972430367	226.739999999998
570	53.0387786972232	227.410000000003
571	53.038753686741	227.550000000003
572	53.0387362125225	227.879999999997
573	53.0387243120821	228.029999999999
574	53.0386678092342	228.510000000002
575	53.0386623870042	228.75
576	53.0386459927497	229.129999999997
577	53.0386336674053	229.279999999999
578	53.0386275221888	229.519999999997
579	53.0386073656563	229.910000000003
580	53.0386017404122	230.050000000003
581	53.0385786316731	230.529999999999
582	53.0385785278317	230.730000000003
583	53.0385764565919	230.839999999997
584	53.0385171659467	231.120000000003
585	53.0385141850714	231.269999999997
586	53.038440391654	231.599999999999
587	53.0384343914062	232.07
588	53.0384269211125	232.160000000003
589	53.038413609455	232.599999999999
590	53.0384131423016	232.739999999998
591	53.0382744635085	233.129999999997
592	53.038236950451	233.330000000002
593	53.038201705871	233.480000000003
594	53.0381479757084	233.68
595	53.0381474620373	233.959999999999
596	53.0381247695843	234.059999999998
597	53.038074122989	234.260000000002
598	53.0380602027976	234.400000000001
599	53.0380282091569	234.550000000003
600	53.0380077402444	234.660000000003
601	53.0379799503633	234.75
602	53.0379455412382	234.889999999999
603	53.0379283509785	235.040000000001
604	53.0379268610708	235.470000000001
605	53.0378859095651	235.610000000001
606	53.037854594238	235.709999999999
607	53.0378288788674	235.809999999998
608	53.0378238352471	237.110000000001
609	53.0377795426425	237.209999999999
610	53.0377686632877	237.300000000003
611	53.0377100158989	237.449999999997
612	53.0376683462451	237.540000000001
613	53.0376227200105	237.639999999999
614	53.0375713955962	237.730000000003
615	53.0375694192834	238.760000000002
616	53.0374988658644	238.860000000001
617	53.037487345207	238.959999999999
618	53.0373345661924	239.059999999998
619	53.0372583985254	239.150000000001
620	53.0372446031536	240.360000000001
621	53.0370576763744	240.459999999999
622	53.03704196898	240.660000000003
623	53.0370394271719	241
624	53.0369942534515	241.099999999999
625	53.0367924410583	241.260000000002
626	53.0367235255512	241.360000000001
627	53.0364420729413	241.510000000002
628	53.0363718291948	241.610000000001
629	53.0362866967852	241.769999999997
630	53.0360961840049	241.870000000003
631	53.0360348201248	242.07
632	53.0357999456042	242.169999999998
633	53.0353931999927	242.370000000003
634	53.035188085467	242.519999999997
635	53.0351251500846	242.720000000001
636	53.0348613132065	242.809999999998
637	53.0345289770154	243.010000000002
638	53.0345212638286	243.110000000001
639	53.0337639258606	243.300000000003
640	53.033725156095	243.5
641	53.0335975701222	243.68
642	53.0334901328746	243.790000000001
643	53.0334511665028	243.980000000003
644	53.033280099921	244.080000000002
645	53.0331577919392	244.279999999999
646	53.0330750183921	244.379999999997
647	53.0328930881856	244.580000000002
648	53.0328782550165	244.68
649	53.032655183449	244.879999999997
650	53.0325119728487	245.029999999999
651	53.0325051030471	245.230000000003
652	53.0323545839981	245.330000000002
653	53.032246575888	245.589999999997
654	53.0321794742692	245.690000000002
655	53.0320569707689	245.940000000002
656	53.0319891472952	246.040000000001
657	53.0317766920584	246.18
658	53.0317468467469	246.290000000001
659	53.0316351058116	246.389999999999
660	53.0315698060356	246.480000000003
661	53.0314824214415	246.629999999997
662	53.0314100420798	246.720000000001
663	53.0313086730787	246.830000000002
664	53.0312398796479	246.919999999998
665	53.0312367825417	247.699999999997
666	53.0311553521166	247.800000000003
667	53.0311405065599	248.529999999999
668	53.0309745044063	248.669999999998
669	53.0309097118008	248.769999999997
670	53.0308201826801	248.870000000003
671	53.0306967203707	248.959999999999
672	53.0306442702689	249.07
673	53.0305463468847	249.169999999998
674	53.0300417729529	249.900000000001
675	53.0292786256668	250.059999999998
676	53.012183876806	251.160000000003
677	53.0031531187808	251.379999999997
678	53.0024634727406	252.760000000002
679	53.0022123996969	252.980000000003
680	53.0014718091853	253.650000000001
681	53.0014310133628	253.910000000003
682	53.0001972518169	254.32
683	53.0001769537973	254.529999999999
684	52.9954305630586	255.230000000003
685	52.9952569916768	255.639999999999
686	52.9937359400631	255.779999999999
687	52.9937235412959	256.410000000003
688	52.9937226525268	256.650000000001
689	52.9936690765924	257.470000000001
690	52.9936518905814	257.68
691	52.9936393831848	258.959999999999
692	52.9936278598472	259.110000000001
693	52.9936114111769	260.330000000002
694	52.9936072293007	260.480000000003
695	52.9936062974713	260.580000000002
696	52.9936039154943	262
697	52.9935865044752	262.339999999997
698	52.9935765125712	263.110000000001
699	52.9935740264842	263.309999999998
700	52.9935725295919	264.160000000003
701	52.9935644333766	264.300000000003
702	52.9935605827676	265
703	52.9935520090161	265.139999999999
704	52.9935455329027	265.839999999997
705	52.9935379168201	265.980000000003
706	52.9935180639936	266.589999999997
707	52.9935166415338	266.790000000001
708	52.9934987761864	267.089999999997
709	52.9934981611948	267.300000000003
710	52.993179082865	268.419999999998
711	52.9929570014053	268.57
712	52.9929373679728	268.690000000002
713	52.9927031950922	270.169999999998
714	52.9921090254647	270.529999999999
715	52.9920865553285	271.589999999997
716	52.9920854887971	271.919999999998
717	52.9919059447274	272.959999999999
718	52.9919033951639	273.330000000002
719	52.9918703144002	273.760000000002
720	52.9918641266578	273.919999999998
721	52.9918396773101	274.190000000002
722	52.991831446026	274.339999999997
723	52.9918016886912	274.660000000003
724	52.9917988748423	274.93
725	52.9917916842876	275.139999999999
726	52.9917886330596	275.25
727	52.991779160861	275.410000000003
728	52.9917758466728	275.510000000002
729	52.991771668677	275.620000000003
730	52.9917655213541	275.730000000003
731	52.9917636443291	275.839999999997
732	52.9917573322693	276
733	52.9915890867139	277.050000000003
734	52.9912109537567	277.260000000002
735	52.9910999598976	277.470000000001
736	52.9910999125662	277.839999999997
737	52.9910958101794	278.110000000001
738	52.9910957977409	278.629999999997
739	52.991077466491	279.110000000001
740	52.9910763188309	279.209999999999
741	52.990950011143	280
742	52.9908848371001	280.209999999999
743	52.9908804825574	280.690000000002
744	52.9908793663731	280.849999999999
745	52.9908756124073	281.330000000002
746	52.9908754023305	281.650000000001
747	52.9908751053224	281.919999999998
748	52.9908750709239	282.120000000003
749	52.9908748135886	282.389999999999
750	52.9907784034568	282.970000000001
751	52.990776581102	283.660000000003
752	52.9907712846468	283.800000000003
753	52.9907630880078	284.080000000002
754	52.9899966353566	284.510000000002
755	52.9895651935663	284.620000000003
756	52.98279812096	285.269999999997
757	52.9823847160675	285.519999999997
758	52.9813479109693	286.599999999999
759	52.9806243427059	286.849999999999
760	52.9793811259836	287.839999999997
761	52.9792805235097	288.040000000001
762	52.9788796792467	289.019999999997
763	52.97883319993	289.279999999999
764	52.9787434960217	290.199999999997
765	52.9787024383484	290.360000000001
766	52.9785995176161	291.400000000001
767	52.9785280119121	291.550000000003
768	52.9781859804075	292.559999999998
769	52.9781692235606	292.870000000003
770	52.978074243064	293.82
771	52.978068281713	294.080000000002
772	52.9780287850918	294.910000000003
773	52.9780271904073	295.160000000003
774	52.9780164891439	295.68
775	52.9780164241389	295.989999999998
776	52.9780099334013	296.529999999999
777	52.978009667626	296.75
778	52.9780085938572	297.169999999998
779	52.9780065204912	297.339999999997
780	52.9780032693002	297.669999999998
781	52.9780032324963	298.18
782	52.9780027171646	298.379999999997
783	52.9780025075927	298.5
784	52.9780024299312	299.32
785	52.9779918039447	300.07
786	52.9779878420469	300.190000000002
787	52.9779177590597	300.800000000003
788	52.9778789035466	300.989999999998
789	52.9777717337776	301.260000000002
790	52.977674124829	301.370000000003
791	52.9739280670957	302.379999999997
792	52.9727666902834	302.690000000002
793	52.9721343362665	303.690000000002
794	52.9718525469	303.889999999999
795	52.9715437709817	305.370000000003
796	52.9714328388062	305.620000000003
797	52.9712963893991	306.949999999997
798	52.9711623962509	307.150000000001
799	52.9710724274199	308.580000000002
800	52.9704656146511	308.790000000001
801	52.9702830773834	309.949999999997
802	52.9702774641992	310.260000000002
803	52.9700936992234	311.239999999998
804	52.9700608491168	311.540000000001
805	52.970046622007	312.830000000002
806	52.9700267995205	313.129999999997
807	52.970016667851	314.440000000002
808	52.9700042122151	314.589999999997
809	52.969955618896	315.699999999997
810	52.9699512710952	316
811	52.9699371756111	317.099999999999
812	52.9699365429542	317.410000000003
813	52.9699321063492	318.220000000001
814	52.9699312341311	318.419999999998
815	52.9699298188552	319.230000000003
816	52.9699286680514	319.370000000003
817	52.969928343524	320.010000000002
818	52.9699261034183	320.169999999998
819	52.9699233934381	320.900000000001
820	52.9699224982603	321.110000000001
821	52.9699199253463	321.699999999997
822	52.9699196576305	321.900000000001
823	52.9699129863129	322.260000000002
824	52.9698702900455	323.300000000003
825	52.9698302449767	323.629999999997
826	52.9698229534791	324.540000000001
827	52.9698145145684	324.75
828	52.9698069664101	325.709999999999
829	52.9698024632563	325.910000000003
830	52.9697966229773	327.059999999998
831	52.9697961338739	327.309999999998
832	52.9697937670429	328.279999999999
833	52.96979345951	328.489999999998
834	52.9697917235754	329.580000000002
835	52.9697915669312	329.879999999997
836	52.96979156432	330.889999999999
837	52.969791448087	331.050000000003
838	52.9697911823353	331.709999999999
839	52.9697911579681	331.919999999998
840	52.9697910527301	332.779999999999
841	52.9697910418225	332.949999999997
842	52.9697909426943	333.75
843	52.9697909043974	333.910000000003
844	52.9697906727109	334.620000000003
845	52.9697906505429	334.830000000002
846	52.9697905886629	335.540000000001
847	52.9697905390933	335.699999999997
848	52.9697904185526	336.379999999997
849	52.9697903972771	336.580000000002
850	52.9697903908065	337.089999999997
851	52.9697903894248	337.18
852	52.9697903245835	337.690000000002
853	52.9697903190336	337.849999999999
854	52.96979023182	338.610000000001
855	52.9697902297354	338.980000000003
856	52.9697902287827	340.610000000001


==> data/perfprof6-100-600-6-6.dat <==
iter	objfun	time
1	57.9531301303393	0.003053
2	55.0025156252549	0.0099
3	53.0344198664289	0.016517
4	50.2125727096295	0.027855
5	48.4465025761374	0.043897
6	47.4699172292123	0.059875
7	46.7606629587082	0.082755
8	46.1723569320751	0.110238
9	45.1970437790229	0.121541
10	44.6798678960411	0.142387
11	44.2329045732836	0.172429
12	43.8164431976292	0.211855
13	43.5048118871297	0.260661
14	43.5048118871297	0.32765
15	43.3075728063265	0.371795
16	43.1929933880489	0.42063
17	43.0561660800224	0.488183
18	42.9568098799463	0.57027
19	42.8865659549259	0.666307
20	42.8501854673057	0.771537
21	42.8501854673057	0.882692
22	42.7768497998169	0.948068
23	42.7585947258517	1.040524
24	42.7503285600444	1.180415
25	42.7131954116193	1.268751
26	42.7043308071584	1.368771
27	42.6984242825957	1.554812
28	42.6732674770081	1.672575
29	42.66803154558	1.789928
30	42.6575720528314	1.942505
31	42.6575720528314	2.135914
32	42.6512117098124	2.250373
33	42.647760787588	2.3695
34	42.6391804234729	2.535796
35	42.6391804234729	2.743923
36	42.6338594344399	2.889114
37	42.6313294737856	3.06345
38	42.6246307390898	3.295418
39	42.6246307390898	3.584334
40	42.6202617331286	3.775761
41	42.6185275375759	3.94898
42	42.6127955242853	4.162141
43	42.6127955242853	4.44046
44	42.6090973993529	4.616345
45	42.6078193984625	4.800076
46	42.6036933162881	5.089289
47	42.6036933162881	5.521308
48	42.6007595258754	5.775641
49	42.6001404030822	6.009282
50	42.5973992427896	6.301653
51	42.5962270757105	6.612251
52	42.593776430264	6.764835
53	42.593776430264	7.011681
54	42.5934022038456	7.191393
55	42.5927931895811	7.398691
56	42.5924591647526	7.728684
57	42.5909012964156	8.16404
58	42.5905369942611	8.551262
59	42.5884623303923	8.680122
60	42.5881309302864	8.822559
61	42.5876883684312	9.016647
62	42.5876883684312	9.34079
63	42.5871677139995	9.54456
64	42.5868243508543	9.748013
65	42.5860345438875	10.020678
66	42.5860345438875	10.399144
67	42.5855431792869	10.629793
68	42.5851654073816	10.863956
69	42.5851654073816	11.165485
70	42.5846035003323	11.382067
71	42.5842777768583	11.599967
72	42.58351355767	11.86633
73	42.58351355767	12.253935
74	42.5830248532275	12.507887
75	42.582685149483	12.773565
76	42.5819773015207	13.061103
77	42.5819773015207	13.380524
78	42.5815183054286	13.593432
79	42.5811941070938	13.820049
80	42.5805466220307	14.112489
81	42.5805466220307	14.455935
82	42.5801134994792	14.67809
83	42.5798317206053	14.932122
84	42.579256911995	15.316083
85	42.579256911995	15.75953
86	42.5788775937449	16.020793
87	42.5786619021575	16.244247
88	42.5781725598553	16.521353
89	42.5781725598553	16.93006
90	42.5776637054694	17.247515
91	42.5774631875351	17.576635
92	42.5770372100253	17.974823
93	42.5770372100253	18.416975
94	42.5767346266655	18.704825
95	42.5765721943848	19.039989
96	42.5762087886782	19.493604
97	42.5762087886782	20.040048
98	42.5759515581635	20.338289
99	42.5758275917354	20.638382
100	42.5754882597897	21.084266
101	42.5754882597897	21.694649
102	42.5752548821616	22.049947
103	42.5751375513347	22.393865
104	42.5748583662656	22.83419
105	42.5748583662656	23.469614
106	42.5746375972074	23.878246
107	42.5745376610974	24.240902
108	42.5742862541746	24.687986
109	42.5742862541746	25.313073
110	42.5740640317974	25.731111
111	42.5739778540329	26.10343
112	42.5737300982411	26.572314
113	42.5737300982411	27.211122
114	42.5735155281945	27.637383
115	42.5734487844733	28.054813
116	42.5732273108023	28.413591
117	42.5732099431276	28.782028
118	42.5730052772872	29.068983
119	42.5729580642842	29.375051
120	42.572846395121	29.920487
121	42.572846395121	30.94256
122	42.5726870000489	31.517594
123	42.5726639846732	31.991191
124	42.5724938602469	32.258956
125	42.5724520843884	32.528203
126	42.5723485153592	32.853992
127	42.5723036547925	33.30892
128	42.5720625321029	33.99904
129	42.5720625321029	34.683004
130	42.5718972381005	35.07561
131	42.5718520672113	35.570606
132	42.5716448669164	36.148822
133	42.5714803336813	36.390534
134	42.571454100582	36.688224
135	42.5712600104041	36.987042
136	42.5712056363047	37.316883
137	42.5711040329962	37.805946
138	42.5709078130878	38.438373
139	42.5709078130878	39.313495
140	42.5707677813846	39.829268
141	42.5707274715048	40.369128
142	42.5705656583792	40.755301
143	42.5705656583792	41.164658
144	42.5705350519629	41.405032
145	42.5704864042902	41.796647
146	42.5704578181277	42.390262
147	42.5703107975236	42.630214
148	42.5702868243089	42.875938
149	42.5702377223411	43.210496
150	42.5702070997575	43.808652
151	42.5700751616629	44.217807
152	42.5700751616629	44.580847
153	42.5700553022297	44.83102
154	42.5700156491085	45.181181
155	42.5699774708904	45.799396
156	42.5698745840756	46.123359
157	42.5698745840756	46.503516
158	42.5698567805832	46.763077
159	42.5698157349277	47.121749
160	42.5697914428683	47.801734
161	42.5696703473719	48.211282
162	42.5696703473719	48.636457
163	42.5696503261641	48.945185
164	42.5696074987776	49.345716
165	42.5695856112624	49.956628
166	42.5694643522466	50.241274
167	42.5694468262535	50.556771
168	42.5694083090415	50.967036
169	42.5693897501686	51.574859
170	42.5692970787942	51.797414
171	42.5692970787942	52.23092
172	42.5692802690801	52.528778
173	42.569254148022	53.012025
174	42.569254148022	53.607344
175	42.5692205794868	54.01288
176	42.5691992991698	54.406393
177	42.5691477265455	55.040929
178	42.5691477265455	55.651051
179	42.569114305693	56.004955
180	42.5690855377188	56.360624
181	42.5690855377188	56.921379
182	42.5690447116709	57.296245
183	42.5690204656582	57.717212
184	42.5689594801827	58.328398
185	42.5689594801827	58.949764
186	42.5689214949357	59.307977
187	42.5688983116904	59.745196
188	42.5688326982149	60.384635
189	42.5688326982149	60.972138
190	42.5687983493145	61.339604
191	42.5687724575143	61.792439
192	42.5687191601265	62.356289
193	42.5687191601265	62.976891
194	42.5686860443086	63.384766
195	42.5686623645491	63.904221
196	42.5686623645491	64.652433
197	42.5686257633715	65.105247
198	42.5686067996337	65.588953
199	42.5685591110443	66.259854
200	42.5685591110443	66.930365
201	42.5685322646209	67.358427
202	42.5685088838061	67.9253
203	42.5684966627174	68.628105
204	42.5684108056111	68.846192
205	42.5683946566971	69.119671
206	42.5683683434623	69.578651
207	42.5683585114302	70.313153
208	42.5682325275403	70.677969
209	42.5682083299081	70.97757
210	42.5681505430026	71.482354
211	42.5681430415379	72.188421
212	42.5680462439748	72.505299
213	42.5680320830495	72.792849
214	42.5680059530879	73.237118
215	42.5679972192741	74.068672
216	42.5679224353707	74.417751
217	42.5679108235179	74.75457
218	42.5678928684852	75.274478
219	42.5678928684852	76.101631
220	42.567869337974	76.687685
221	42.5678572151005	77.319656
222	42.5678265857403	78.008585
223	42.5678265857403	78.944838
224	42.5678086216478	79.541048
225	42.5677958436137	80.219357
226	42.5677958436137	81.239169
227	42.5677776770052	81.863078
228	42.5677698827717	82.507442
229	42.5677464500856	83.330906
230	42.5677464500856	84.77106
231	42.5677347975889	85.443167
232	42.5677267269527	86.173572
233	42.5677114370844	87.278623
234	42.5677114370844	89.19659
235	42.5677010810974	89.994076
236	42.5676963192135	90.796849
237	42.5676849596486	91.509096
238	42.5676840814285	92.233846
239	42.5676716898312	92.833044
240	42.5676686439693	93.425616
241	42.5676614737385	94.221894
242	42.5676528224374	94.665355
243	42.56765039429	95.319055
244	42.567638970512	95.794188
245	42.5676367576652	96.349607
246	42.567623795657	96.947375
247	42.5676213404762	97.590166
248	42.5676089876172	97.923655
249	42.5676049268735	98.490659
250	42.5675918768522	99.293614
251	42.5675883993107	99.96369
252	42.5675761630413	100.576281
253	42.5675716421982	101.347052
254	42.5675621591827	101.904642
255	42.5675589158544	102.525175
256	42.5675495222678	103.173752
257	42.5675495222678	103.752823
258	42.5675477713842	104.111921
259	42.5675438054116	104.824844
260	42.5675399928563	105.716308
261	42.5675304470659	106.075508
262	42.5675304470659	106.758643
263	42.5675285964725	107.22747
264	42.5675248015234	107.94652
265	42.5675212137357	109.150511
266	42.5675117062308	109.606945
267	42.5675117062308	110.411293
268	42.567509706203	110.811669
269	42.5675061461717	111.438827
270	42.5675034501849	112.447479
271	42.5674933510723	112.745713
272	42.5674933510723	113.466771
273	42.5674912317794	113.980111
274	42.5674880093223	114.674731
275	42.5674855906214	115.611211
276	42.56747553522	116.069489
277	42.56747553522	116.81179
278	42.5674737202776	117.238784
279	42.5674706165602	117.809169
280	42.5674688585192	118.935675
281	42.5674611604919	119.122589
282	42.5674611604919	120.082723
283	42.567459038874	120.687922
284	42.567457037207	121.52361
285	42.5674556088098	122.693542
286	42.5674494686663	122.898539
287	42.5674494686663	124.077104
288	42.5674481324261	124.78804
289	42.5674466648345	125.697263
290	42.5674461706006	127.187719
291	42.5674416622087	127.312505
292	42.5674407768357	128.433856
293	42.5674397912946	129.570897
294	42.5674397912946	131.725536
295	42.5674385836114	133.027511
296	42.5674379295795	134.393464
297	42.5674364110422	136.021934
298	42.5674364110422	138.872742
299	42.5674356063201	140.328633
300	42.5674351599409	141.676154
301	42.5674344634725	142.064605
302	42.5674343022003	143.302546
303	42.5674334010299	143.55541
304	42.5674330627301	144.396688
305	42.5674326889221	145.134491
306	42.5674322433462	146.289839
307	42.567431380888	146.568633
308	42.5674310840258	147.966593
309	42.5674299771372	148.436416
310	42.5674297331933	149.694804
311	42.5674284823267	150.274716
312	42.5674281513839	151.399914
313	42.5674266761056	152.128172
314	42.5674264281965	153.024809
315	42.5674248770474	153.639647
316	42.5674244919905	154.318528
317	42.567422680515	155.276505
318	42.5674224416264	156.056626
319	42.56742039713	156.666614
320	42.5674200154184	157.217291
321	42.5674191748303	157.828067
322	42.5674179335054	158.735498
323	42.5674144945115	159.989504
324	42.5674144945115	161.726471
325	42.5674125459707	162.617921
326	42.56741092294	163.39979
327	42.56741092294	164.783053
328	42.5674081526369	165.615993
329	42.5674064694661	166.299613
330	42.5674022704157	167.414718
331	42.5674022704157	168.871158
332	42.5673993816732	169.80267
333	42.5673971613625	170.491206
334	42.5673916304336	171.49818
335	42.5673916304336	172.47268
336	42.5673883450112	173.09792
337	42.567385410767	173.698282
338	42.567385410767	174.655053
339	42.5673803707842	175.330449
340	42.5673769876863	175.868556
341	42.5673752541091	176.694093
342	42.5673589146669	176.990202
343	42.5673552984023	177.364613
344	42.5673503766951	177.817086
345	42.5673440009039	178.562684
346	42.5673233889336	178.9824
347	42.5673233889336	179.490037
348	42.5673192556002	179.774053
349	42.5673107097493	180.162842
350	42.5673009567717	180.769462
351	42.5672773248475	181.104502
352	42.5672751949822	181.496976
353	42.5672466194243	181.761416
354	42.5672415855755	182.01099
355	42.5672310616596	182.33033
356	42.567217815265	182.934738
357	42.5671975187407	183.342558
358	42.5671929962876	183.749264
359	42.5671759701704	184.023809
360	42.5671715537804	184.578172
361	42.5671601614704	185.057625
362	42.5671578167083	185.739521
363	42.5671497466965	186.17667
364	42.5671485462094	186.966287
365	42.5671436141254	187.469625
366	42.5671436141254	188.556274
367	42.56714263739	189.428505
368	42.5671413385061	190.362809
369	42.5671413385061	192.599338
370	42.5671396485994	193.796022
371	42.5671390680383	194.869194
372	42.5671370392693	195.864613
373	42.5671368770131	196.732649
374	42.5671347231191	197.383882
375	42.5671339833561	197.959046
376	42.5671325302451	198.918321
377	42.5671291068796	200.120928
378	42.5671291068796	201.67696
379	42.5671269879525	202.336612
380	42.5671250922692	203.180662
381	42.5671250922692	204.540789
382	42.5671219430087	205.443713
383	42.5671200563965	206.117958
384	42.5671152594151	207.134825
385	42.5671152594151	209.067337
386	42.567112143507	209.735964
387	42.5671101017529	210.353217
388	42.5671052069078	211.447001
389	42.5671052069078	213.370938
390	42.5671024117732	214.06746
391	42.5671005871015	214.874191
392	42.5670967989256	216.034366
393	42.5670967989256	218.058203
394	42.5670949710523	218.976979
395	42.5670935429447	219.988547
396	42.5670935429447	221.788187
397	42.5670917983886	222.813693
398	42.5670908062989	223.944525
399	42.5670887241636	225.35022
400	42.5670887241636	227.832164
401	42.5670876047503	229.239142
402	42.5670868247767	230.524998
403	42.5670853287553	232.165186
404	42.5670844543054	234.543056
405	42.5670834940078	234.666593
406	42.5670834940078	236.621536
407	42.5670832075437	237.911695
408	42.5670827997912	239.878789
409	42.5670821501572	242.409217
410	42.5670821501572	246.839876
411	42.5670817404758	248.853002
412	42.5670816139509	251.1356
413	42.5670811855303	253.126705
414	42.5670811855303	255.088964
415	42.5670811062877	256.157964
416	42.5670809707181	257.768745
417	42.5670808423794	260.002039
418	42.5670804166458	261.015335
419	42.5670804166458	262.545314
420	42.5670803301576	263.690134
421	42.5670801486391	265.081878
422	42.5670799748928	267.14278
423	42.5670794146454	268.279938
424	42.5670793435101	269.619396
425	42.5670786701146	270.534264
426	42.5670785470876	271.427718
427	42.5670782812294	272.568977
428	42.5670778942479	274.124221
429	42.5670767150988	276.02187
430	42.5670767150988	278.247202
431	42.5670759771529	279.702231
432	42.5670754378507	281.056338
433	42.567074118691	282.645774
434	42.567074118691	284.480973
435	42.5670731805865	285.726063
436	42.5670724606917	286.972278
437	42.5670724606917	289.230803
438	42.5670712800043	290.494086
439	42.5670705200735	291.464931
440	42.5670687260249	292.911608
441	42.5670687260249	294.417194
442	42.5670673962792	295.239506
443	42.5670661561084	296.070339
444	42.5670661561084	297.503311
445	42.567064372089	298.30511
446	42.5670631152014	299.208847
447	42.5670597804065	300.218195
448	42.5670588493784	301.332719
449	42.5670519502537	301.621853
450	42.5670495801986	301.986329
451	42.5670466763719	302.508942
452	42.5670429320087	303.486644
453	42.567031267429	303.892629
454	42.5670289956719	304.351402
455	42.5670143461801	304.753711
456	42.5670081392619	305.286467
457	42.5669992753334	305.907009
458	42.56697512219	306.63465
459	42.56697512219	307.727741
460	42.5669600771738	308.216506
461	42.5669490496477	308.812248
462	42.5669274563449	309.68965
463	42.5669274563449	310.623786
464	42.5669094011732	311.306329
465	42.5669011531953	312.014861
466	42.566879691723	312.846972
467	42.566879691723	313.927002
468	42.5668644593117	314.564383
469	42.5668583200319	315.39058
470	42.566844954832	316.005184
471	42.5668437399583	316.623327
472	42.5668328302366	317.047187
473	42.5668311017462	317.479087
474	42.5668276010059	318.254325
475	42.5668276010059	319.183814
476	42.5668245123237	319.8464
477	42.566822161549	320.622293
478	42.566822161549	321.44919
479	42.566818303309	322.159108
480	42.5668155358731	322.753116
481	42.5668155358731	323.513333
482	42.5668109858644	324.039262
483	42.5668078013621	324.549463
484	42.5668078013621	325.238729
485	42.5668018636233	325.643572
486	42.5667988765581	326.144074
487	42.5667870914736	326.804264
488	42.5667870914736	327.445479
489	42.5667807015729	327.86392
490	42.5667745739052	328.355438
491	42.5667715794183	329.083974
492	42.5667468797003	329.326677
493	42.566742311312	329.605507
494	42.5667356872791	330.102209
495	42.5667280394751	330.892022
496	42.5667124249868	331.195966
497	42.5667124249868	331.830424
498	42.5667096769454	332.247408
499	42.5667050701586	332.896168
500	42.5667001115909	333.746026
501	42.5666936902306	334.018469
502	42.5666931855597	334.999493
503	42.5666886232486	335.25632
504	42.5666875654519	336.052675
505	42.5666863984875	337.130955
506	42.5666859045484	338.861482
507	42.5666828523152	339.002871
508	42.5666819721737	340.160958
509	42.5666813886446	341.517352
510	42.5666796842991	343.074944
511	42.5666796842991	345.452904
512	42.566678579981	346.456419
513	42.5666780000693	347.890655
514	42.5666763912755	349.181382
515	42.5666760699394	350.208539
516	42.566674072793	351.073445
517	42.566674072793	351.88992
518	42.5666736759604	352.407866
519	42.5666728779419	353.048011
520	42.5666719211215	354.037567
521	42.5666683454677	355.253476
522	42.5666683454677	356.606755
523	42.5666660162985	357.277172
524	42.566664479843	358.05065
525	42.5666595291155	359.043997
526	42.5666595291155	360.191519
527	42.5666565190276	360.774902
528	42.5666542360865	361.319489
529	42.5666475967326	362.151371
530	42.5666475967326	363.087514
531	42.5666435743196	363.562246
532	42.5666399013373	364.170808
533	42.5666399013373	365.054401
534	42.5666343037383	365.589428
535	42.5666305920822	366.092697
536	42.566629132084	366.949392
537	42.5666119058904	367.399827
538	42.5666096804952	367.803869
539	42.5666048009054	368.367895
540	42.5666048009054	369.437222
541	42.5666002290573	370.044573
542	42.5665971801669	370.633053
543	42.5665948055826	371.827813
544	42.5665874335076	372.020952
545	42.5665874335076	373.058535
546	42.5665859845189	373.797463
547	42.5665842211727	374.596254
548	42.5665824285955	376.163327
549	42.5665795380664	376.291881
550	42.5665795380664	377.965179
551	42.5665787864649	379.055291
552	42.5665779481549	380.342568
553	42.5665779481549	382.612671
554	42.5665770551001	384.068489
555	42.5665764798528	385.603506
556	42.5665764798528	388.725278
557	42.5665757653239	390.426805
558	42.5665753809766	392.067993
559	42.5665746324421	394.326698
560	42.5665746324421	398.596642
561	42.5665741730227	400.56091
562	42.5665739679363	402.460127
563	42.566573305099	405.111938
564	42.566573305099	409.738036
565	42.5665728473818	411.694781
566	42.5665727122577	413.795791
567	42.5665722187507	414.906699
568	42.5665722187507	416.412376
569	42.5665721110022	417.422124
570	42.5665719135552	418.634806
571	42.566571720442	420.404659
572	42.5665711306602	421.716995
573	42.5665711306602	422.998158
574	42.5665710199732	424.068583
575	42.5665708155273	425.372436
576	42.5665706789632	427.241622
577	42.5665700011094	427.905602
578	42.5665700011094	429.275135
579	42.56656987092	430.134158
580	42.5665696380089	431.479654
581	42.5665695179722	433.10476
582	42.566568641439	433.817681
583	42.5665684817862	434.423906
584	42.5665681667272	435.373697
585	42.5665679458042	436.986135
586	42.5665668893668	437.501821
587	42.5665668893668	438.760912
588	42.5665666511482	439.344345
589	42.5665662444988	440.19179
590	42.5665657618079	441.486108
591	42.5665636679453	443.136786
592	42.5665636679453	445.837474
593	42.5665622696275	446.758916
594	42.566561460068	447.749933
595	42.5665593979853	448.83123
596	42.5665588420716	449.645763
597	42.566556280478	450.624397
598	42.5665557191671	451.320303
599	42.56655187976	452.613908
600	42.56655187976	454.436377
601	42.5665497151778	455.207089
602	42.5665485193242	456.022576
603	42.566544226439	457.252042
604	42.566544226439	458.860382
605	42.5665418906035	459.53846
606	42.5665404562692	460.370211
607	42.5665360103741	461.431745
608	42.5665360103741	462.884606
609	42.5665337005911	463.552874
610	42.5665321807887	464.365739
611	42.5665280818157	465.535758
612	42.5665280818157	466.990955
613	42.5665257574346	467.718742
614	42.5665242266893	468.787638
615	42.5665206190604	470.153612
616	42.5665206190604	472.543083
617	42.5665187080656	473.345389
618	42.5665174347148	474.218932
619	42.5665149292451	475.67555
620	42.5665149292451	478.734462
621	42.5665136540301	479.805993
622	42.5665130025963	481.020238
623	42.566511917261	483.372478
624	42.5665114841976	483.467273
625	42.5665114841976	487.782032
626	42.5665112559928	489.209222
627	42.5665109822221	491.778653
628	42.5665107337722	493.226448
629	42.5665106774704	494.995746
630	42.5665103656777	499.056337
631	42.5665102198255	499.450537
632	42.5665102198255	502.508378
633	42.5665101382431	504.606649
634	42.5665101126772	507.734639
635	42.5665097947088	509.368566
636	42.5665097441496	510.879234
637	42.5665096467983	512.757489
638	42.5665096467983	515.577088
639	42.5665095243017	517.592193
640	42.5665094400999	519.542207
641	42.5665094400999	522.322282
642	42.5665093023678	524.175502
643	42.5665092081267	525.97833
644	42.5665092081267	528.598456
645	42.5665090691885	530.65637
646	42.5665089679569	532.338879
647	42.5665089679569	534.541707
648	42.5665088210124	536.271749
649	42.5665087138222	537.725458
650	42.5665087138222	540.033227
651	42.5665085566211	541.70678
652	42.5665084428653	542.983301
653	42.5665084428653	545.216771
654	42.5665082737631	546.735382
655	42.5665081524416	547.93951
656	42.5665081524416	549.834457
657	42.5665079680137	551.140455
658	42.5665078387198	552.318782
659	42.5665078387198	554.601294
660	42.5665076329328	555.822282
661	42.5665075049869	557.101021
662	42.5665071409544	558.754427
663	42.5665071409544	560.534267
664	42.5665069197452	561.539507
665	42.56650670808	562.648669
666	42.56650670808	564.217592
667	42.56650637605	565.316526
668	42.5665061243146	566.279829
669	42.5665061243146	567.530848
670	42.5665056999616	568.523909
671	42.5665053757669	569.313569
672	42.5665051780109	570.469114
673	42.5665028479086	571.1951
674	42.5665021178642	571.745864
675	42.5665006105756	572.626805
676	42.5664956135399	573.574189
677	42.5664956135399	574.832895
678	42.5664918024128	575.404101
679	42.566489860186	576.008919
680	42.566482987879	576.95835
681	42.566482987879	577.962138
682	42.5664791166895	578.639243
683	42.5664762204236	579.260399
684	42.5664762204236	580.433895
685	42.5664716719852	581.139269
686	42.5664691274519	581.756526
687	42.5664637176415	582.729318
688	42.5664637176415	583.730019
689	42.5664605334798	584.432323
690	42.5664579632518	585.189813
691	42.5664579632518	586.253488
692	42.5664545460319	587.071711
693	42.5664524378569	587.817119
694	42.5664478275163	589.171883
695	42.5664478275163	590.544041
696	42.5664448333665	591.174249
697	42.5664424149098	591.875407
698	42.5664424149098	593.082121
699	42.5664391163768	593.778071
700	42.5664370377852	594.57322
701	42.5664322190538	595.476932
702	42.5664322190538	596.604704
703	42.566428980911	597.261443
704	42.5664263860711	597.915233
705	42.5664263860711	599.091386
706	42.5664226585943	599.739921
707	42.5664202190228	600.437264


==> data/perfprof6-20-100-1-1.dat <==
iter	objfun	time
1	2.18002293565916	0
2	2.06694601540398	0.240000000000009
3	2.02715961137604	0.449999999999989
4	2.00049866300611	0.660000000000025
5	1.97915375177222	0.910000000000025
6	1.96084747432039	1.25
7	1.94469220213426	1.57999999999998
8	1.93012945682551	2.20999999999998
9	1.91668723704549	2.54000000000002
10	1.90443126985697	2.97000000000003
11	1.89299930638175	3.39999999999998
12	1.88228753616094	3.75999999999999
13	1.87239276640359	4.25
14	1.86310062497964	4.76999999999998
15	1.85420600496278	5.29000000000002
16	1.84557154665362	5.80000000000001
17	1.83711739682037	6.31
18	1.82899524772209	6.81999999999999
19	1.82131412952448	7.37
20	1.81407277836643	8.06999999999999
21	1.80711884454235	8.68000000000001
22	1.8003775312415	9.17999999999995
23	1.79390586448684	9.67999999999995
24	1.78771971284148	10.17
25	1.78179496577111	10.67
26	1.77609698007023	11.17
27	1.77060108118122	11.67
28	1.7653032073291	12.1799999999999
29	1.76020043337756	12.67
30	1.75530189602652	13.17
31	1.75060415211467	13.6799999999999
32	1.74609943788766	14.1799999999999
33	1.741778140773	14.6799999999999
34	1.7376352280301	15.1799999999999
35	1.73367294192326	15.67
36	1.72989722956176	16.17
37	1.72631076523283	16.65
38	1.72290778111853	17.15
39	1.71967378914215	17.65
40	1.71658990686776	18.14
41	1.71363789090712	18.65
42	1.71080249998102	19.15
43	1.70807153020218	19.64
44	1.70543517902843	20.16
45	1.70288554868971	20.83
46	1.70041633225951	21.74
47	1.69802253827003	22.6799999999999
48	1.6957001713195	23.67
49	1.69344586475586	24.67
50	1.6912565229878	25.55
51	1.68912906243576	26.08
52	1.68706030259937	26.6
53	1.68504698012913	27.11
54	1.68308581867835	27.63
55	1.68117360304318	28.16
56	1.67930723702556	28.6799999999999
57	1.6774837830427	29.2
58	1.67570048760759	29.72
59	1.67395479753376	30.24
60	1.6722443706144	30.77
61	1.67056708238362	31.29
62	1.66892102902964	31.8
63	1.66730452603906	32.33
64	1.6657160981821	32.85
65	1.66415445045531	33.37
66	1.66261842230221	33.9299999999999
67	1.661106946387	34.48
68	1.65961899476819	35.04
69	1.65815354083	35.6
70	1.65670965342919	36.17
71	1.65528638130144	36.72
72	1.65388258984357	37.28
73	1.65249720130572	37.84
74	1.65112925480564	38.38
75	1.6497779617319	38.9299999999999
76	1.64844220872429	39.48
77	1.64712574595672	40.02
78	1.64583348936525	40.5600000000001
79	1.64455785374899	41.11
80	1.64329868561973	41.66
81	1.64205553330568	42.21
82	1.64082807703045	42.75
83	1.63961606885722	43.3
84	1.63841931933873	43.85
85	1.63723769203966	44.39
86	1.63607110219674	44.9400000000001
87	1.63491951699592	45.48
88	1.63378295559042	46.03
89	1.6326614872995	46.5700000000001
90	1.63155522692387	47.11
91	1.63046432675965	47.65
92	1.62938896560827	48.2
93	1.62832933572034	48.74
94	1.6272856289841	49.29
95	1.62625802374907	49.88
96	1.6252466733944	50.5
97	1.62425169731331	51.14
98	1.62327317448184	51.77
99	1.62231113941194	52.4
100	1.62136558010446	53.02
101	1.62043643763518	53.64
102	1.61952360709927	54.1900000000001
103	1.61862693977063	54.74
104	1.61774624640481	55.28
105	1.61688130157973	55.8200000000001
106	1.61603184891099	56.36
107	1.61519760686623	56.91
108	1.61437827484034	57.45
109	1.61357353912914	58.0700000000001
110	1.61278307847525	58.7
111	1.61200656892473	59.3200000000001
112	1.61124368783019	59.96
113	1.6104941169571	60.59
114	1.60975754471631	61.23
115	1.60903366764605	61.8100000000001
116	1.60832219128227	62.35
117	1.60762283058148	62.89
118	1.60693531005537	63.4400000000001
119	1.60625936371975	63.98
120	1.60559473493844	64.53
121	1.60494117619186	65.0700000000001
122	1.60429844876378	65.63
123	1.60366632233181	66.27
124	1.60304457443638	66.9
125	1.60243298980737	67.54
126	1.60183135955932	68.17
127	1.60123948029107	68.8
128	1.60065715315744	69.4299999999999
129	1.60008418295682	69.98
130	1.5995203773498	70.52
131	1.59896554623954	71.05
132	1.59841950137854	71.6
133	1.59788205620463	72.14
134	1.59735302588806	72.6799999999999
135	1.59683222754645	73.22
136	1.59631948058246	73.8100000000001
137	1.59581460704139	74.4400000000001
138	1.59531743196979	75.0700000000001
139	1.59482778370183	75.6900000000001
140	1.59434549405869	76.3100000000001
141	1.59387039845098	76.9400000000001
142	1.59340233589715	77.5600000000001
143	1.59294114897653	78.1
144	1.5924866837452	78.64
145	1.59203878964878	79.1799999999999
146	1.59159731942186	79.72
147	1.59116212902341	80.26
148	1.5907330775791	80.8
149	1.59031002734501	81.34
150	1.58989284367776	81.9400000000001
151	1.58948139500041	82.5600000000001
152	1.58907555275692	83.1900000000001
153	1.58867519135278	83.8200000000001
154	1.58828018808736	84.45
155	1.58789042306428	85.08
156	1.58750577909203	85.6799999999999
157	1.5871261415957	86.22
158	1.58675139852257	86.76
159	1.58638144026401	87.3
160	1.58601615958539	87.84
161	1.58565545157636	88.38
162	1.58529921361811	88.92
163	1.58494734535345	89.46
164	1.58459974867861	90.0700000000001
165	1.58425632773212	90.7
166	1.58391698889592	91.33
167	1.58358164078697	91.97
168	1.583250194249	92.59
169	1.58292256234548	93.23
170	1.58259866034414	93.8100000000001
171	1.5822784056931	94.35
172	1.58196171799801	94.89
173	1.58164851898842	95.4299999999999
174	1.58133873249079	95.97
175	1.58103228439443	96.51
176	1.58072910260895	97.04
177	1.5804291170342	97.59
178	1.58013225952201	98.22
179	1.57983846383991	98.84
180	1.57954766563142	99.47
181	1.57925980238252	100.1


==> data/perfprof6-20-100-1-2.dat <==
iter	objfun	time
1	2.18002293565916	0.00999999999999091
2	2.16226921200258	0.0199999999999818
3	2.14789825600443	0.0199999999999818
4	2.13478747646686	0.0199999999999818
5	2.12216604824874	0.0199999999999818
6	2.10982675840063	0.0299999999999727
7	2.09761312247125	0.0299999999999727
8	2.08550101032095	0.0299999999999727
9	2.07346366520445	0.0299999999999727
10	2.06285641330129	0.0299999999999727
11	2.05675851850337	0.0299999999999727
12	2.05175219393535	0.0299999999999727
13	2.04745235372397	0.0299999999999727
14	2.04365922649422	0.0299999999999727
15	2.04025044735817	0.0299999999999727
16	2.03714546244033	0.0299999999999727
17	2.03428828693304	0.0299999999999727
18	2.03163840267363	0.0299999999999727
19	2.0291655138328	0.0299999999999727
20	2.02684639829624	0.0299999999999727
21	2.02466294781375	0.0399999999999636
22	2.02260091766972	0.0399999999999636
23	2.02064908495241	0.0399999999999636
24	2.01879856486474	0.0399999999999636
25	2.01704203909597	0.0399999999999636
26	2.01537280603946	0.0399999999999636
27	2.01378399228142	0.0399999999999636
28	2.01227301283381	0.0399999999999636
29	2.0108288577287	0.0399999999999636
30	2.00944529917843	0.0399999999999636
31	2.00811709378677	0.0399999999999636
32	2.00683977265672	0.0399999999999636
33	2.00560948358493	0.0399999999999636
34	2.00442285658326	0.0399999999999636
35	2.0032769046407	0.0499999999999545
36	2.00216895411555	0.0499999999999545
37	2.00109659488454	0.0499999999999545
38	2.00005764297644	0.0499999999999545
39	1.99905011122128	0.0499999999999545
40	1.99807218534001	0.0499999999999545
41	1.99712220396896	0.0499999999999545
42	1.99619864169079	0.0499999999999545
43	1.99530009445661	0.0499999999999545
44	1.99442526696226	0.0499999999999545
45	1.99357296165115	0.0499999999999545
46	1.9927420690875	0.0499999999999545
48	1.99114047529124	0.0599999999999454
49	1.99036792448306	0.0599999999999454
50	1.98961307479935	0.0599999999999454
51	1.98887514847008	0.0599999999999454
52	1.98815341756436	0.0599999999999454
54	1.98675585489005	0.0599999999999454
55	1.98607878099594	0.0599999999999454
56	1.98541541187319	0.0599999999999454
58	1.98412768431578	0.0599999999999454
59	1.9835023475681	0.0599999999999454
61	1.98228648064272	0.0599999999999454
62	1.98169512294781	0.0599999999999454
64	1.9805436494809	0.0599999999999454
65	1.97998282756441	0.0599999999999454
67	1.97888937727352	0.0699999999999363
68	1.97835614155442	0.0699999999999363
70	1.97731523668062	0.0699999999999363
72	1.97630668665042	0.0699999999999363
73	1.97581393789123	0.0699999999999363
75	1.97485037123209	0.0699999999999363
77	1.97391466046579	0.0699999999999363
79	1.97300526266663	0.0699999999999363
81	1.97212075832319	0.0699999999999363
83	1.97125983858442	0.0799999999999272
85	1.97042129410949	0.0900000000000318
87	1.96960400528508	0.0900000000000318
89	1.96880693361348	0.0900000000000318
91	1.96802911410744	0.0900000000000318
93	1.96726964855352	0.0900000000000318
96	1.96616304731633	0.0900000000000318
98	1.96544592291353	0.0900000000000318
100	1.96474445383569	0.0900000000000318
103	1.96372016474181	0.100000000000023
105	1.96305502148009	0.100000000000023
108	1.96208246272107	0.100000000000023
110	1.9614500939693	0.100000000000023
113	1.96052432475438	0.100000000000023
116	1.95962454144078	0.110000000000014
119	1.95874933258472	0.110000000000014
121	1.95817886607717	0.110000000000014
124	1.95734177443826	0.110000000000014
127	1.95652600608084	0.110000000000014
130	1.95573050512407	0.110000000000014
134	1.95469968054879	0.120000000000005
137	1.9539477773728	0.120000000000005
140	1.95321313215034	0.120000000000005
144	1.9522591211529	0.120000000000005
147	1.95156182269367	0.120000000000005
151	1.95065511150216	0.129999999999995
154	1.94999154632695	0.129999999999995
158	1.94912766387475	0.129999999999995
162	1.94828648363774	0.129999999999995
166	1.94746684048425	0.139999999999986
170	1.94666765620535	0.139999999999986
174	1.94588793111531	0.139999999999986
178	1.94512673663912	0.139999999999986
183	1.9441999915992	0.149999999999977
187	1.94347742087516	0.149999999999977
192	1.94259652619547	0.149999999999977
196	1.94190882974234	0.159999999999968
201	1.94106943782755	0.169999999999959
206	1.94025144508932	0.169999999999959
211	1.93945377941732	0.169999999999959
216	1.93867544691822	0.17999999999995
221	1.93791552451067	0.17999999999995
227	1.93702671389792	0.17999999999995
232	1.93630435256701	0.189999999999941
238	1.93545839320065	0.189999999999941
243	1.93477001882147	0.189999999999941
249	1.9339629263467	0.189999999999941
255	1.93317554759981	0.199999999999932
262	1.93228058802944	0.210000000000036
268	1.93153274380143	0.210000000000036
275	1.93068158896718	0.220000000000027
281	1.92996944614901	0.220000000000027
288	1.92915794776635	0.220000000000027
295	1.92836628510912	0.220000000000027
302	1.9275934947505	0.230000000000018
310	1.92673226917809	0.240000000000009
317	1.92599698404219	0.25
325	1.92517652593552	0.25
333	1.92437623930624	0.259999999999991
341	1.92359513445405	0.269999999999982
349	1.9228322923716	0.269999999999982
357	1.92208685817356	0.269999999999982
366	1.9212680628151	0.279999999999973
375	1.9204692383209	0.279999999999973
384	1.91968940725072	0.289999999999964
393	1.91892766172687	0.299999999999955
403	1.9181014637602	0.299999999999955
413	1.91729547599543	0.319999999999936
423	1.91650870128973	0.319999999999936
433	1.91574021391614	0.319999999999936
444	1.9149149738858	0.329999999999927
454	1.91418215751266	0.340000000000032
465	1.91339428552544	0.350000000000023
477	1.91255551727151	0.360000000000014
488	1.91180472659668	0.360000000000014
500	1.91100444549926	0.379999999999995
512	1.91022281215671	0.389999999999986
525	1.90939605356819	0.389999999999986
537	1.90865047726787	0.399999999999977
551	1.90780092292598	0.409999999999968
564	1.90703066856098	0.419999999999959
578	1.90622022158002	0.42999999999995
592	1.90542858303842	0.439999999999941
606	1.90465484278955	0.449999999999932
621	1.9038447359027	0.460000000000036
636	1.90305323515047	0.470000000000027
651	1.90227944017772	0.480000000000018
667	1.90147263126043	0.490000000000009
683	1.90068406810839	0.509999999999991
700	1.89986522822665	0.519999999999982
717	1.89906501166853	0.529999999999973
734	1.89828250643265	0.539999999999964
752	1.89747233366308	0.559999999999945
770	1.89668012810601	0.559999999999945
789	1.89586244001712	0.569999999999936
808	1.8950628444759	0.590000000000032
828	1.89423973554822	0.600000000000023
848	1.89343472683558	0.620000000000005
869	1.89260796835162	0.629999999999995
890	1.89179921293218	0.649999999999977
911	1.89100756289288	0.659999999999968
933	1.89019565103768	0.67999999999995
956	1.88936495322298	0.689999999999941
979	1.8885518382605	0.710000000000036
1003	1.88772115728655	0.730000000000018
1027	1.88690771612318	0.740000000000009
1052	1.88607777128897	0.759999999999991
1078	1.88523247602268	0.779999999999973
1104	1.88440442618225	0.799999999999955
1131	1.88356181869204	0.819999999999936
1158	1.88273590238915	0.840000000000032
1187	1.88186640231875	0.860000000000014
1215	1.88104325325899	0.870000000000005
1245	1.8801781810188	0.899999999999977
1275	1.87932961616066	0.919999999999959
1306	1.87846914794023	0.939999999999941
1338	1.87759741344655	0.970000000000027
1370	1.87674148909106	0.980000000000018
1404	1.87584840045701	1.00999999999999
1438	1.87497116612317	1.02999999999997
1473	1.87408371799445	1.05999999999995
1508	1.87321115473784	1.07999999999993
1545	1.87230394932306	1.11000000000001
1582	1.87141144403299	1.13
1621	1.87048562721508	1.14999999999998
1660	1.86957418400271	1.17999999999995
1701	1.86863051469787	1.22000000000003
1742	1.86770077459678	1.24000000000001
1784	1.86676187027269	1.25999999999999
1828	1.86579197096303	1.29999999999995
1872	1.86483518857947	1.32999999999993
1917	1.863869340411	1.36000000000001
1964	1.86287336114768	1.38999999999999
2012	1.86186880474832	1.41999999999996
2060	1.86087617600698	1.44999999999993
2111	1.85983375192523	1.48000000000002
2162	1.85880317323469	1.51999999999998
2214	1.85776860134369	1.54999999999995
2268	1.85671358973621	1.57999999999993
2323	1.85565335983264	1.60000000000002
2380	1.854568530154	1.63999999999999
2437	1.85349701474904	1.67999999999995
2497	1.85238279627861	1.71000000000004
2557	1.85128210968896	1.75
2619	1.85015856403617	1.78999999999996
2683	1.84901324280011	1.81999999999994
2748	1.84786489590921	1.86000000000001
2815	1.84669681755551	1.89999999999998
2883	1.84552750257124	1.93999999999994
2953	1.84434091546964	1.98000000000002
3025	1.84313868234005	2.01999999999998
3098	1.84193883480881	2.06999999999994
3174	1.84071031179641	2.11000000000001
3251	1.83948731808477	2.15999999999997
3330	1.83825547261952	2.19999999999993
3410	1.83703187209213	2.25
3493	1.83578788106169	2.29999999999995
3578	1.83454089440287	2.35000000000002
3665	1.83329281845202	2.39999999999998
3754	1.83204549405004	2.44999999999993
3845	1.83080067465224	2.50999999999999
3939	1.82954683831619	2.55999999999995
4034	1.82831219013785	2.61000000000001
4132	1.82707212849364	2.66999999999996
4233	1.82582893128195	2.73000000000002
4335	1.82460831342165	2.78999999999996
4441	1.82337582175267	2.85000000000002
4549	1.82215651061902	2.91999999999996
4659	1.82095100889967	2.98000000000002
4772	1.81974933511514	3.04999999999995
4888	1.81855280132455	3.12
5007	1.81736256140877	3.18999999999994
5128	1.81618916600004	3.26999999999998
5253	1.81501408651348	3.32999999999993
5380	1.81385687261677	3.40999999999997
5511	1.812699915149	3.48000000000002
5645	1.81155296903777	3.56999999999994
5782	1.81041643448258	3.64999999999998
5922	1.80929062384749	3.73000000000002
6066	1.80816809591397	3.80999999999995
6214	1.80704971818407	3.89999999999998
6365	1.80594346391481	3.99000000000001
6519	1.80484933863797	4.07999999999993
6677	1.80376051836833	4.16999999999996
6840	1.80267095258608	4.25999999999999
7006	1.80159446461312	4.36000000000001
7176	1.8005246605248	4.46000000000004
7350	1.79946187319506	4.55999999999995
7529	1.79840053922297	4.66999999999996
7712	1.79734707049792	4.76999999999998
7899	1.7963016369743	4.88
8091	1.79525901905212	4.99000000000001
8287	1.79422497242483	5.11000000000001
8488	1.79319449717839	5.23000000000002
8695	1.79216313388813	5.35000000000002
8906	1.7911412450402	5.48000000000002
9122	1.7901241305519	5.62
9343	1.78911210086473	5.76999999999998
9570	1.78810103360747	5.92999999999995
9803	1.78709152040675	6.09000000000003
10041	1.78608825404763	6.24000000000001
10285	1.78508733465426	6.40999999999997
10535	1.78408920542778	6.57999999999993
10790	1.7830980984497	6.75
11052	1.7821065969016	6.93999999999994
11321	1.78111531743458	7.12
11596	1.78012836249735	7.29999999999995
11877	1.77914596496403	7.5
12166	1.77816160106427	7.69999999999993
12461	1.77718250873773	7.89999999999998
12764	1.77620242693084	8.11000000000001
13074	1.77522505107864	8.31999999999994
13391	1.77425067505034	8.53999999999996
13717	1.77327363614618	8.75999999999999
14050	1.77230036755915	8.99000000000001
14391	1.77132822789708	9.23000000000002
14741	1.77035481896119	9.46000000000004
15099	1.76938332734487	9.66999999999996
15465	1.76841401304186	9.88999999999999
15841	1.7674419893034	10.11
16226	1.76647029741518	10.3299999999999
16620	1.76549925191739	10.5599999999999
17023	1.76452912374638	10.8
17437	1.76355549281042	11.04
17860	1.7625834095857	11.29
18294	1.76160857404953	11.54
18738	1.76063356015468	11.8
19193	1.75965644986845	12.0599999999999
19659	1.7586775459512	12.3299999999999
20137	1.75769506914313	12.61
20626	1.75671134657837	12.9
21127	1.75572458878671	13.1899999999999
21640	1.75473503384375	13.49
22165	1.75375808156166	13.85
22704	1.75278693444933	14.21
23255	1.7518203735483	14.5799999999999
23820	1.7508537849601	14.96
24398	1.74988845855152	15.34
24991	1.74892095284884	15.74
25598	1.74795297775172	16.14
26220	1.74698306916443	16.5699999999999
26856	1.74601293933158	16.99
27509	1.74503826560034	17.4299999999999
28177	1.74406232484487	17.8099999999999
28861	1.74308388227951	18.21
29562	1.74210180621124	18.62
30280	1.74111641739639	19.02
31015	1.74012801451808	19.4499999999999
31768	1.73913557191617	19.88
32540	1.73813814975779	20.3199999999999
33330	1.73713739859274	20.79
34140	1.73613116279716	21.26
34969	1.73512108430129	21.77
35818	1.73410633080329	22.34
36688	1.7330861518477	22.91
37579	1.73206101664147	23.51
38492	1.73103026924912	24.13
39426	1.72999552906486	24.76
40384	1.72895402305997	25.39
41365	1.72790745005876	25.98
42369	1.72685639180544	26.55
43398	1.72579939883481	27.14
44452	1.7247371780107	27.75
45532	1.7236694613444	28.38
46638	1.72259702216168	29.02
47770	1.72152063889087	29.71
48930	1.72043924916212	30.47
50119	1.71935284729921	31.26
51336	1.71826327531864	32.0799999999999
52583	1.71716969809723	32.91
53860	1.71607312316206	33.77
55168	1.71497372021239	34.66
56507	1.7138725347104	35.55
57880	1.712768211511	36.48
59285	1.71166347875895	37.42
60725	1.71055709866744	38.25
62200	1.70945024232648	39.1
63711	1.70834332015137	39.97
65258	1.70723747675478	40.86
66843	1.70613243112699	41.8199999999999
68466	1.7050293298799	42.91
70129	1.7039279517489	44.0699999999999
71832	1.70282942065678	45.22
73577	1.70173355035402	46.27
75364	1.70064141991424	47.3099999999999
77194	1.69955344266126	48.37
79069	1.69846944569639	49.4499999999999
80989	1.69739040855411	50.73
82956	1.69631614696932	52.05
84970	1.69524755928882	53.4
87034	1.69418393150173	54.8099999999999
89148	1.69312611918008	56.22
91313	1.69208088330682	57.64
93530	1.69106632606795	58.91
95802	1.69006705636962	60.22
98129	1.68908082388877	61.5599999999999
100512	1.68810643234584	63.14
102953	1.68714282336639	64.77
105453	1.68618960831697	66.4399999999999
108014	1.68524615776288	68.14
110637	1.68431230537627	69.88
113324	1.68338757825651	71.66
116077	1.68247156376954	73.48
118896	1.68156452889432	75.11
121783	1.68066608321464	76.75
124741	1.67977557597524	78.59
127770	1.67889328499871	80.6
130873	1.67801860682696	82.5
134052	1.67715126747577	84.3299999999999
137307	1.6762915334958	86.3
140642	1.67543861743876	88.5
144058	1.67459254671604	90.77
147556	1.67375333303485	93.1
151140	1.67292028732628	95.49
154810	1.67209367915994	97.87
158570	1.6712728745307	100.01


==> data/perfprof6-20-100-1-3.dat <==
iter	objfun	time
1	2.18002293565916	0.0199999999999818
2	2.16226921200258	0.0299999999999727
3	2.1372767190957	0.0299999999999727
4	2.10525696527925	0.0299999999999727
5	2.07103703655119	0.0299999999999727
6	2.05152843090413	0.0299999999999727
7	2.04417909452349	0.0299999999999727
8	2.03490601063524	0.0299999999999727
9	2.01388912030167	0.0299999999999727
10	2.00651093243148	0.0299999999999727
11	1.99825702688343	0.0299999999999727
12	1.99083885399882	0.0299999999999727
13	1.98376178801798	0.0299999999999727
14	1.97726421489498	0.0299999999999727
15	1.97126959482851	0.0299999999999727
16	1.96574209628189	0.0299999999999727
17	1.9606672441969	0.0299999999999727
18	1.95605175241168	0.0299999999999727
19	1.9519430543426	0.0299999999999727
20	1.94840192757795	0.0399999999999636
21	1.94550914488549	0.0399999999999636
22	1.94341177744006	0.0399999999999636
23	1.94221456564077	0.0399999999999636
24	1.93215062171326	0.0399999999999636
25	1.9300531076489	0.0399999999999636
26	1.92693022850241	0.0399999999999636
27	1.92479377142888	0.0399999999999636
28	1.92259398654675	0.0399999999999636
29	1.92075500276928	0.0399999999999636
30	1.91913429932944	0.0399999999999636
31	1.91784038626116	0.0399999999999636
32	1.91691298594445	0.0499999999999545
33	1.91640212551808	0.0499999999999545
34	1.90941656499186	0.0499999999999545
35	1.90812956600562	0.0499999999999545
36	1.90623293918884	0.0499999999999545
37	1.90487555612104	0.0499999999999545
38	1.90343055910196	0.0499999999999545
39	1.90213416005649	0.0499999999999545
40	1.900900243131	0.0499999999999545
41	1.89977438048417	0.0499999999999545
42	1.89875235822652	0.0499999999999545
43	1.89785763357338	0.0499999999999545
44	1.8971076435832	0.0499999999999545
45	1.89653027624238	0.0499999999999545
46	1.89617523841343	0.0499999999999545
47	1.89606984234726	0.0499999999999545
48	1.89045891495093	0.0499999999999545
49	1.88964298255156	0.0499999999999545
50	1.88838415463859	0.0499999999999545
51	1.88751259174557	0.0499999999999545
53	1.8856838521211	0.0499999999999545
54	1.8848330053581	0.0499999999999545
55	1.88403192801551	0.0499999999999545
56	1.88327527368975	0.0499999999999545
58	1.88193649988295	0.0499999999999545
59	1.88137496288185	0.0599999999999454
61	1.88054015118958	0.0699999999999363
62	1.88031928053344	0.0699999999999363
63	1.88025672602547	0.0699999999999363
65	1.87547585371844	0.0699999999999363
67	1.87392042293903	0.0699999999999363
68	1.87321035707247	0.0699999999999363
70	1.87190281904725	0.0699999999999363
71	1.87127953105263	0.0699999999999363
73	1.87010863075425	0.0699999999999363
75	1.86907672790442	0.0800000000000409
77	1.86823957850908	0.0800000000000409
79	1.86768272331153	0.0800000000000409
80	1.86755643751065	0.0800000000000409
82	1.86389181056802	0.0800000000000409
84	1.86264823983134	0.0800000000000409
86	1.8615445304711	0.0800000000000409
88	1.86045980491796	0.0800000000000409
90	1.85941783041213	0.0900000000000318
93	1.85797225686733	0.0900000000000318
95	1.85711332771352	0.0900000000000318
97	1.85636859331108	0.0900000000000318
99	1.85578020058154	0.0900000000000318
102	1.85537661830473	0.0900000000000318
104	1.8516379930267	0.100000000000023
107	1.84999599034549	0.100000000000023
109	1.84900328449461	0.100000000000023
112	1.84751010303039	0.100000000000023
114	1.84652346195468	0.100000000000023
117	1.84506851420241	0.100000000000023
120	1.84363698467247	0.110000000000014
123	1.84223196203522	0.110000000000014
126	1.84085978446645	0.110000000000014
129	1.83954019078457	0.110000000000014
132	1.83831290004039	0.110000000000014
135	1.8372668267364	0.110000000000014
138	1.83661269690534	0.110000000000014
142	1.83237758339232	0.110000000000014
145	1.83096171587312	0.110000000000014
148	1.82952944000528	0.110000000000014
152	1.82766224790625	0.110000000000014
156	1.82582659384636	0.129999999999995
159	1.8245165519609	0.129999999999995
163	1.82298792792716	0.129999999999995
167	1.82212186283241	0.129999999999995
171	1.81770481895429	0.139999999999986
175	1.81571669676912	0.139999999999986
179	1.81378771760431	0.139999999999986
183	1.81192778463044	0.139999999999986
188	1.80986859595775	0.149999999999977
192	1.80871558995955	0.149999999999977
197	1.80445626819498	0.149999999999977
202	1.80213754387726	0.159999999999968
206	1.80037631295035	0.159999999999968
211	1.79849920962307	0.159999999999968
216	1.79755664661483	0.159999999999968
222	1.79272193293702	0.169999999999959
227	1.79067983043654	0.169999999999959
232	1.78898305773633	0.169999999999959
238	1.78595389340335	0.17999999999995
244	1.78359334427511	0.17999999999995
249	1.78191376466221	0.17999999999995
255	1.78073897319929	0.189999999999941
261	1.77729284553264	0.189999999999941
268	1.77518737531705	0.189999999999941
274	1.77290886377416	0.200000000000045
281	1.77075612952344	0.200000000000045
287	1.7692996098229	0.210000000000036
294	1.76680734394617	0.210000000000036
301	1.76499351613329	0.220000000000027
308	1.76291483243755	0.220000000000027
316	1.7609062115714	0.220000000000027
323	1.75979653020494	0.220000000000027
331	1.75713444995316	0.230000000000018
339	1.75586515130617	0.240000000000009
347	1.75341452493296	0.240000000000009
355	1.75226649898612	0.25
364	1.74974836172137	0.25
372	1.74799838579811	0.259999999999991
381	1.74634119230632	0.259999999999991
390	1.74443913836356	0.269999999999982
400	1.74312599431596	0.269999999999982
409	1.74097980862077	0.279999999999973
419	1.73909763827838	0.289999999999964
429	1.73735598960601	0.299999999999955
439	1.7359573821329	0.309999999999945
450	1.73399730587083	0.309999999999945
460	1.73228990429464	0.319999999999936
471	1.73053996579511	0.319999999999936
483	1.72871261569241	0.330000000000041
494	1.72709233459585	0.340000000000032
506	1.72587465865838	0.350000000000023
518	1.72380306776018	0.350000000000023
530	1.72204842401323	0.360000000000014
543	1.72044298715303	0.370000000000005
556	1.7186869220334	0.379999999999995
569	1.71721995027555	0.379999999999995
583	1.71538653478343	0.399999999999977
597	1.71382765992168	0.399999999999977
611	1.71215047624238	0.409999999999968
625	1.71062190790586	0.419999999999959
640	1.70893295300688	0.42999999999995
656	1.70728800779956	0.439999999999941
671	1.70564679269167	0.450000000000045
687	1.70415775985919	0.460000000000036
704	1.70234042466905	0.470000000000027
721	1.70120300436021	0.470000000000027
738	1.69916154393955	0.490000000000009
755	1.69750258386867	0.5
773	1.69585278124945	0.509999999999991
792	1.69440560180975	0.519999999999982
811	1.69261972994099	0.539999999999964
830	1.69096193891631	0.539999999999964
850	1.68929310456497	0.559999999999945
870	1.68766897134367	0.569999999999936
891	1.68600676377416	0.580000000000041
912	1.68438135658391	0.590000000000032
934	1.68272227533621	0.600000000000023
956	1.68111059477394	0.629999999999995
979	1.67951732404994	0.639999999999986
1002	1.67777612263679	0.649999999999977
1026	1.67611711458357	0.659999999999968
1051	1.67449205288687	0.67999999999995
1076	1.67276191804655	0.700000000000045
1102	1.67112855749046	0.720000000000027
1128	1.66943909747104	0.730000000000018
1155	1.66784841867306	0.75
1182	1.66615376861669	0.759999999999991
1211	1.66443226113505	0.779999999999973
1240	1.66294391489812	0.799999999999955
1269	1.66121689757422	0.819999999999936
1299	1.65954825218523	0.840000000000032
1330	1.65790482055836	0.860000000000014
1362	1.65614149267435	0.879999999999995
1395	1.65446114148982	0.899999999999977
1428	1.65286248254092	0.909999999999968
1462	1.65116385158819	0.939999999999941
1497	1.64963008255411	0.960000000000036
1533	1.64790192672362	0.980000000000018
1569	1.64626222798253	1.00999999999999
1607	1.64462946674082	1.02999999999997
1645	1.64294216959836	1.05999999999995
1684	1.64133453564871	1.08000000000004
1724	1.63979444752109	1.11000000000001
1766	1.63809410759122	1.13999999999999
1808	1.63647924172433	1.16999999999996
1851	1.63488746212891	1.18999999999994
1895	1.63331603899488	1.22000000000003
1940	1.63179407126791	1.24000000000001
1987	1.63015202870415	1.26999999999998
2034	1.62860637986576	1.30999999999995
2083	1.6270475753974	1.34000000000003
2132	1.62553164709138	1.37
2183	1.62403776603733	1.39999999999998
2235	1.62250511588394	1.42999999999995
2289	1.62098957066243	1.47000000000003
2343	1.61952773522373	1.5
2399	1.61803050255008	1.53999999999996
2456	1.61658091400476	1.59000000000003
2515	1.61512405864415	1.63
2575	1.61376304093619	1.66999999999996
2636	1.61235023886305	1.72000000000003
2699	1.6109653678198	1.75
2764	1.60962043914767	1.79999999999995
2830	1.6082291957816	1.85000000000002
2897	1.60688144286625	1.88999999999999
2966	1.60554560697475	1.95000000000005
3037	1.60422429630124	1.99000000000001
3110	1.6029199909122	2.04999999999995
3184	1.60158594327604	2.10000000000002
3260	1.60028771236453	2.14999999999998
3338	1.59905263779957	2.21000000000004
3417	1.5977284961557	2.26999999999998
3499	1.59644629433392	2.33000000000004
3582	1.59519207655006	2.38
3668	1.59393313082737	2.43999999999994
3755	1.59269125076788	2.5
3845	1.59144954960204	2.56999999999994
3937	1.59022737752812	2.63
4031	1.58898652392766	2.68999999999994
4127	1.587781003421	2.76999999999998
4225	1.58655825262882	2.84000000000003
4326	1.58534426707927	2.90999999999997
4430	1.5841303792938	2.98000000000002
4535	1.58294034540009	3.04999999999995
4643	1.58175328515254	3.13
4754	1.58055399270499	3.20000000000005
4868	1.57936668932783	3.28999999999996
4984	1.57818018987559	3.37
5103	1.57700030477272	3.46000000000004
5225	1.57582809433399	3.53999999999996
5349	1.57465876068676	3.63
5477	1.57350334357937	3.72000000000003
5608	1.57234255880637	3.80999999999995
5742	1.57115844498106	3.90999999999997
5879	1.57003036308357	4.00999999999999
6019	1.56887983758862	4.11000000000001
6162	1.56770245040005	4.21000000000004
6310	1.56654369508903	4.30999999999995
6460	1.56540152450117	4.41999999999996
6614	1.56426988745319	4.52999999999997
6772	1.56312307730263	4.63999999999999
6934	1.56196811340584	4.75
7099	1.56085711401662	4.88
7269	1.55969082532556	4.99000000000001
7442	1.55855731387405	5.12
7620	1.55742081600403	5.25
7802	1.55630200597197	5.38
7988	1.55515675115138	5.50999999999999
8178	1.55403757696774	5.63
8374	1.55289930206994	5.75999999999999
8573	1.55179026290706	5.88
8778	1.55065345636042	6
8987	1.54953682196847	6.13999999999999
9202	1.54841408722466	6.26999999999998
9422	1.5472900819604	6.40999999999997
9646	1.54618817560147	6.53999999999996
9877	1.54505642508558	6.68999999999994
10112	1.54394546925459	6.84000000000003
10354	1.54282946112255	6.99000000000001
10601	1.54171784665654	7.13999999999999
10854	1.54061037524559	7.29999999999995
11113	1.53949864676031	7.46000000000004
11378	1.5383921536082	7.63
11649	1.53728829239897	7.79999999999995
11927	1.53618251000254	7.97000000000003
12212	1.53507591538396	8.15999999999997
12504	1.53396893458131	8.34000000000003
12802	1.53286559307397	8.51999999999998
13107	1.53176302965727	8.72000000000003
13420	1.53065883706961	8.90999999999997
13740	1.52955762326721	9.12
14068	1.52844811164914	9.31999999999994
14404	1.52734291797138	9.52999999999997
14748	1.52623937117043	9.77999999999997
15100	1.52512784961448	10.04
15460	1.52402935410267	10.3099999999999
15829	1.52291575957407	10.5699999999999
16207	1.52180185441102	10.86
16594	1.52068985774636	11.14
16990	1.51957883616321	11.42
17395	1.51847938689605	11.73
17810	1.51736645628443	12.04
18235	1.51625416377687	12.35
18670	1.5151295325662	12.66
19116	1.51401170651756	12.99
19572	1.51288246050571	13.3199999999999
20039	1.51176052441823	13.64
20518	1.51061953673496	13.9299999999999
21007	1.50948020368186	14.25
21509	1.50833207018296	14.5599999999999
22022	1.50718022015666	14.86
22547	1.50602423947412	15.1799999999999
23085	1.50485243470607	15.51
23636	1.50367682898734	15.84
24200	1.50249168505783	16.1899999999999
24778	1.50129549420491	16.53
25369	1.50009041877056	16.89
25975	1.49888067991607	17.25
26595	1.49764587009833	17.63
27229	1.49641103225865	18.08
27879	1.49516409075516	18.53
28544	1.49391202345683	18.99
29226	1.49264277518364	19.48
29923	1.49137097821192	19.97
30637	1.49009855977921	20.46
31368	1.48882020004194	20.97
32117	1.48754474485299	21.49
32883	1.4862788732872	22.03
33668	1.48502523801329	22.58
34472	1.48378599493361	23.14
35294	1.48257270661154	23.72
36137	1.48137212597891	24.3099999999999
36999	1.48018806893373	24.91
37882	1.47902314828729	25.51
38786	1.47786201037281	26.0699999999999
39712	1.47671620178885	26.62
40659	1.47557252681207	27.1899999999999
41630	1.47443803864291	27.77
42623	1.4733117326376	28.37
43640	1.47219054821026	28.98
44682	1.47107326777479	29.61
45748	1.46996152609873	30.35
46840	1.46885847416369	31.11
47958	1.46775448568589	31.89
49102	1.46666140950988	32.6899999999999
50274	1.46556817735071	33.51
51474	1.46448240948017	34.36
52702	1.46339974954003	35.22
53960	1.46231959871382	36.1
55248	1.46124430346786	37.01
56566	1.46016848536252	37.92
57916	1.45909859422981	38.87
59298	1.45803438934492	39.84
60713	1.45697493080716	40.8199999999999
62162	1.45592269500329	41.9399999999999
63646	1.45487415450086	43.41
65165	1.45382860778544	44.91
66720	1.45278705741451	46.29
68312	1.45174827700272	47.5699999999999
69942	1.45071248596589	48.89
71612	1.44968046773271	50.23
73320	1.44865294873178	51.6
75070	1.44762585450876	53.01
76862	1.44660100795884	54.47
78696	1.44558294959951	55.95
80574	1.44456353477979	57.47
82497	1.44354980595681	59.03
84466	1.44253957999846	60.9
86482	1.44153419526289	63.91
88545	1.44052877040528	66.98
90659	1.43952780791825	68.85
92822	1.4385326741747	70.59
95037	1.43753747892199	72.37
97305	1.43654523547015	74.2
99627	1.43555612219627	76.08
102005	1.43456888008245	78
104439	1.43358394566825	79.98
106932	1.43260197701164	81.99
109484	1.43161945349654	84.05
112096	1.43064070920007	86.1799999999999
114772	1.42966237940121	88.33
117511	1.42868561145137	90.5599999999999
120315	1.42771136587127	92.83
123186	1.42673943454188	95.1799999999999
126126	1.42576822245317	97.5699999999999
129136	1.42480028271322	100.01


==> data/perfprof6-20-100-1-4.dat <==
iter	objfun	time
1	2.19856874324458	0.210000000000036
2	2.22286905720729	0.409999999999968
3	2.24690423360956	0.620000000000005
4	2.27066747874241	0.82000000000005
5	2.29472292672884	1.01999999999998
6	2.31945141499576	1.28999999999996
7	2.33159900666456	1.47000000000003
8	2.27229368642432	1.64999999999998
9	2.20725049959579	1.83000000000004
10	2.19325521935593	2.00999999999999
11	2.13711302696331	2.17999999999995
12	2.07894437086101	2.37
13	2.05865238414538	2.54999999999995
14	2.04510830105036	2.72000000000003
15	1.99949150762915	2.94000000000005
16	1.95493842293448	3.13999999999999
17	1.92652978359248	3.38999999999999
18	1.90732550293456	3.57000000000005
19	1.86937466891611	3.76999999999998
20	1.83448399499513	3.98000000000002
21	1.80502963448034	4.17999999999995
22	1.77868944439713	4.38999999999999
23	1.74894180383455	4.59000000000003
24	1.72335668818396	4.78999999999996
25	1.69623285189954	4.99000000000001
26	1.67210142605283	5.19000000000005
27	1.64721456864546	5.38999999999999
28	1.62454271972696	5.59000000000003
29	1.60338616721632	5.78999999999996
30	1.58121592979315	5.99000000000001
31	1.56069269144092	6.17999999999995
32	1.53994632608185	6.38999999999999
33	1.52063839646524	6.58000000000004
34	1.50147475909699	6.77999999999997
35	1.48357567520941	6.98000000000002
36	1.46597231364352	7.16999999999996
37	1.44945616126359	7.36000000000001
38	1.43329304558425	7.54999999999995
39	1.41770886612589	7.74000000000001
40	1.40277817276565	7.92999999999995
41	1.38852303854806	8.12
42	1.37494350394619	8.30999999999995
43	1.36202994014321	8.49000000000001
44	1.34976839933473	8.69000000000005
45	1.33814285030734	8.88
46	1.3271359477187	9.07000000000005
47	1.31672913368728	9.25999999999999
48	1.30690251496057	9.45000000000005
49	1.29763480987492	9.64999999999998
50	1.28890361929527	9.83000000000004
51	1.28068629971277	10.03
52	1.27296174113852	10.22
53	1.26571323275714	10.41
54	1.25893208730554	10.6
55	1.25262066363672	10.79
56	1.24679249809644	10.98
57	1.24146789108481	11.1799999999999
58	1.23666586842076	11.36
59	1.2323957197196	11.5599999999999
60	1.22865127990018	11.76
61	1.22540946313755	11.96
62	1.22263278739451	12.16
63	1.22027436757393	12.36
64	1.21828342602941	12.55
65	1.21660981330415	12.75
66	1.21520692278458	12.9400000000001
67	1.21403312477807	13.14
68	1.21305215737205	13.34
69	1.21223292469916	13.53
70	1.21154901967293	13.72
71	1.21097815433492	13.92
72	1.21050159657701	14.12
73	1.21010364836558	14.3099999999999
74	1.20977118427092	14.52
75	1.20949324824972	14.71
76	1.20926070878669	14.91
77	1.2090659627872	15.11
78	1.2089026849467	15.3
79	1.20876561649083	15.5
80	1.20865038786216	15.7
81	1.208553367237	15.89
82	1.20847153943858	16.09
83	1.20840239728285	16.28
84	1.20834385840113	16.47
85	1.2082941923919	16.66
86	1.20825195715669	16.85
87	1.20821595517211	17.05
88	1.20818518690979	17.24
89	1.20815882280355	17.4299999999999
90	1.20813616396287	17.63
91	1.20811663475844	17.8099999999999
92	1.20809975036261	18.01
93	1.20808510608006	18.1900000000001
94	1.20807236151572	18.39
95	1.20806123141285	18.58
96	1.20805147544889	18.78
97	1.20804289360056	18.95
98	1.20803531530688	19.15
99	1.20802860059909	19.34
100	1.20802262574521	19.53
101	1.20801727110975	19.72
102	1.20801247243617	19.9
103	1.20800815525697	20.08
104	1.20800425644555	20.27
105	1.20800072087363	20.45
106	1.20799750964226	20.63
107	1.20799455900021	20.8200000000001
108	1.2079918560329	21
109	1.20798936820286	21.1900000000001
110	1.20798708402048	21.38
111	1.20798496991807	21.5599999999999
112	1.20798299759888	21.74
113	1.20798116333741	21.92
114	1.20797945001632	22.11
115	1.2079778442278	22.29
116	1.2079763351965	22.48
117	1.2079749125047	22.66
118	1.20797356966658	22.84
119	1.20797230678429	23.02
120	1.20797111250082	23.21
121	1.20796994056121	23.4
122	1.20796874437463	23.58
123	1.20796769052494	23.75
124	1.20796671586666	23.9299999999999
125	1.20796578688673	24.1
126	1.20796487926135	24.27
127	1.20796400963516	24.45
128	1.20796317241973	24.63
129	1.20796233357996	24.8099999999999
130	1.20796116570679	24.99
131	1.2079604868581	25.17
132	1.20795983765001	25.35
133	1.20795921783376	25.5700000000001
134	1.20795840747312	25.76
135	1.20795752402005	25.9400000000001
136	1.20795685670864	26.13
137	1.20795603793316	26.3099999999999
138	1.20795507272756	26.51
139	1.20795428100176	26.7
140	1.20795359837839	26.87
141	1.20804418070684	27.04


==> data/perfprof6-20-100-1-5.dat <==
iter	objfun	time
1	2.0573655731727	0.00999999999999091
2	2.05358829080771	0.0199999999999818
3	2.03294557008829	0.0299999999999727
4	2.03047445492102	0.0299999999999727
5	2.02822127392172	0.0399999999999636
6	2.01802347326075	0.0499999999999545
7	1.99475105520416	0.0599999999999454
8	1.99323229600895	0.0699999999999363
9	1.98182224302051	0.0799999999999272
10	1.97869666196853	0.0799999999999272
11	1.94776039625751	0.100000000000023
12	1.93803210179783	0.110000000000014
13	1.92171518227231	0.120000000000005
14	1.90814774297324	0.129999999999995
15	1.89308711163472	0.139999999999986
16	1.88737263273878	0.139999999999986
17	1.88241738647673	0.149999999999977
18	1.87565231318167	0.159999999999968
19	1.85596742988198	0.17999999999995
20	1.85570799349996	0.189999999999941
21	1.85347724949899	0.199999999999932
22	1.85337803605292	0.209999999999923
23	1.84400805491032	0.219999999999914
24	1.84392552413544	0.219999999999914
25	1.84219903410064	0.230000000000018
26	1.84137959143337	0.240000000000009
27	1.8213460763968	0.25
28	1.82046977995915	0.269999999999982
29	1.81188321843783	0.279999999999973
30	1.79961192246689	0.279999999999973
31	1.78735341530416	0.289999999999964
32	1.78355524193191	0.299999999999955
33	1.77586417326535	0.309999999999945
34	1.77460860849534	0.319999999999936
35	1.76378415271051	0.329999999999927
36	1.7622479231266	0.339999999999918
37	1.75695948525661	0.350000000000023
38	1.75382362287099	0.360000000000014
39	1.75186609401804	0.370000000000005
40	1.74967326107996	0.370000000000005
41	1.73909276803012	0.389999999999986
42	1.73878926203072	0.399999999999977
43	1.73818547037705	0.399999999999977
44	1.73766643591217	0.409999999999968
45	1.73010405624214	0.419999999999959
46	1.72451810382809	0.439999999999941
47	1.70772829866798	0.449999999999932
48	1.70376839943961	0.449999999999932
49	1.69675525084794	0.459999999999923
50	1.6963600990762	0.469999999999914
51	1.68936645011867	0.480000000000018
52	1.68658434603494	0.490000000000009
53	1.68137966511276	0.5
54	1.67784389696955	0.5
55	1.67438757840881	0.509999999999991
56	1.67250360164032	0.529999999999973
57	1.66308765838717	0.539999999999964
58	1.66121750600135	0.549999999999955
59	1.65303414382126	0.559999999999945
60	1.65069594076669	0.559999999999945
61	1.64896974995344	0.569999999999936
62	1.64891785858107	0.579999999999927
63	1.64811832067417	0.589999999999918
64	1.64232620037912	0.600000000000023
65	1.63595180515738	0.610000000000014
67	1.63063508387242	0.629999999999995
68	1.62949229298716	0.639999999999986
69	1.62486665553364	0.639999999999986
70	1.62404325795262	0.649999999999977
71	1.61911709219496	0.659999999999968
72	1.61560536700679	0.669999999999959
73	1.61275417444768	0.67999999999995
75	1.60296021271068	0.709999999999923
76	1.60287500162896	0.719999999999914
77	1.60155728709514	0.730000000000018
78	1.60153461950733	0.740000000000009
79	1.60114568282564	0.75
81	1.59988349915884	0.769999999999982
82	1.59987742591894	0.769999999999982
83	1.59982327395053	0.779999999999973
85	1.59973652581954	0.799999999999955
86	1.59970485968804	0.799999999999955
88	1.59637378659676	0.829999999999927
89	1.59598370170185	0.839999999999918
91	1.59102869660911	0.850000000000023
92	1.59090281445103	0.860000000000014
93	1.58984195646205	0.870000000000005
95	1.58900742699027	0.889999999999986
97	1.58749015116776	0.899999999999977
98	1.58725657566174	0.919999999999959
100	1.58660299369569	0.92999999999995
101	1.58647331888748	0.949999999999932
103	1.58619450377354	0.969999999999914
105	1.58493183664822	0.980000000000018
106	1.58399870671897	0.980000000000018
108	1.5819346906906	1
110	1.5818075851844	1.01999999999998
112	1.58068573029114	1.03999999999996
114	1.57948902360793	1.05999999999995
115	1.57614065907356	1.06999999999994
117	1.57598454876829	1.07999999999993
119	1.57395997842425	1.10000000000002
121	1.56985529806505	1.11000000000001
123	1.56801201400773	1.12
125	1.56783065292013	1.14999999999998
127	1.56730531559056	1.16999999999996
129	1.56575998782012	1.17999999999995
131	1.56410415833635	1.19999999999993
134	1.55917400882085	1.21999999999991
136	1.55695272400378	1.24000000000001
138	1.55067739427769	1.25999999999999
140	1.54586094738003	1.27999999999997
142	1.53982612681345	1.28999999999996
145	1.53008439833765	1.32999999999993
147	1.52944614730624	1.33999999999992
150	1.52313684970053	1.36000000000001
152	1.5155746932547	1.38
155	1.50036249956608	1.40999999999997
157	1.49822694669482	1.42999999999995
160	1.49360445330733	1.45999999999992
162	1.49306350898222	1.48000000000002
165	1.49064913914927	1.5
168	1.48882687255211	1.51999999999998
170	1.48722846386875	1.53999999999996
173	1.4857335834762	1.57999999999993
176	1.48428037662933	1.60000000000002
179	1.48351497183124	1.63
182	1.48309143559134	1.64999999999998
185	1.48071799044425	1.68999999999994
188	1.47917331655594	1.71999999999991
191	1.47885006197236	1.75
194	1.47762361497777	1.77999999999997
197	1.47656429153623	1.79999999999995
200	1.4753778391802	1.82999999999993
204	1.47321242857652	1.86000000000001
207	1.46875325932112	1.88999999999999
210	1.46642978558948	1.91999999999996
214	1.46380802163571	1.94999999999993
217	1.46267944689666	1.98000000000002
221	1.46132407513211	2.01999999999998
224	1.46086566335575	2.04999999999995
228	1.45965205138906	2.08999999999992
232	1.45839740157233	2.13
235	1.45731946620595	2.15999999999997
239	1.4542503522693	2.18999999999994
243	1.45360190193207	2.23000000000002
247	1.44953880320428	2.25999999999999
251	1.43793510634243	2.29999999999995
255	1.43174717194913	2.35000000000002
260	1.42137217756726	2.38999999999999
264	1.41814140619947	2.41999999999996
268	1.41324247934774	2.44999999999993
272	1.41121087750943	2.48000000000002
277	1.40637960343065	2.52999999999997
281	1.40567683424644	2.56999999999994
286	1.4032634006208	2.61000000000001
291	1.40264307692857	2.65999999999997
295	1.40096873024448	2.69999999999993
300	1.39514718511083	2.74000000000001
305	1.39363550426201	2.77999999999997
310	1.39046133626709	2.82999999999993
315	1.38750321422666	2.87
320	1.38458318017284	2.90999999999997
326	1.38261982876856	2.96999999999991
331	1.38174499679548	3.00999999999999
336	1.37987564988113	3.04999999999995
342	1.37962051532347	3.10000000000002
347	1.37912403695486	3.14999999999998
353	1.37822992008487	3.20999999999992
359	1.37478605488263	3.25999999999999
365	1.37410025855041	3.30999999999995
371	1.37298596332443	3.36000000000001
377	1.36448462796713	3.40999999999997
383	1.35862707168731	3.45999999999992
389	1.3573102701782	3.5
396	1.35642984533313	3.56999999999994
402	1.35561789747064	3.62
409	1.35433958853799	3.67999999999995
415	1.35310962615093	3.74000000000001
422	1.3499632055494	3.79999999999995
429	1.3472786202839	3.86000000000001
436	1.3448111166415	3.92999999999995
443	1.34043103451595	3.99000000000001
450	1.3337362141029	4.06999999999994
458	1.32597741031712	4.14999999999998
465	1.32377191525444	4.20999999999992
473	1.3193234015652	4.27999999999997
480	1.31444604068558	4.35000000000002
488	1.31212854621546	4.39999999999998
496	1.30726150145504	4.46999999999991
504	1.30489125013904	4.53999999999996
513	1.29909698483296	4.62
521	1.29314605816935	4.69999999999993
529	1.28864133605966	4.76999999999998
538	1.28570206878106	4.85000000000002
547	1.28485328280841	4.92999999999995
556	1.28136700202578	5.01999999999998
565	1.27879969397387	5.10000000000002
574	1.27678087740664	5.17999999999995
584	1.27470601947561	5.25999999999999
593	1.27402258759408	5.33999999999992
603	1.27262341689589	5.42999999999995
613	1.26903376483949	5.51999999999998
623	1.26829055715954	5.61000000000001
633	1.26654383044723	5.69999999999993
643	1.26343294804256	5.79999999999995
654	1.26084857272797	5.88
664	1.26015311498505	5.95999999999992
675	1.25871312030391	6.03999999999996
686	1.25704262350477	6.13
697	1.25616668343593	6.20999999999992
709	1.2529928675246	6.30999999999995
720	1.25153745368351	6.39999999999998
732	1.25022160494053	6.5
744	1.24913427865655	6.62
756	1.24765386629574	6.74000000000001
769	1.24679730190213	6.86000000000001
781	1.24620373168318	6.93999999999994
794	1.2453132358078	7.04999999999995
807	1.2441220622629	7.15999999999997
820	1.24277711785721	7.25
834	1.24175084093047	7.36000000000001
847	1.24005490835195	7.46999999999991
861	1.2384002462868	7.57999999999993
875	1.23786852904688	7.67999999999995
889	1.23696180232361	7.78999999999996
904	1.23572404061347	7.90999999999997
919	1.23400379250229	8.02999999999997
934	1.23267933475204	8.14999999999998
949	1.2318583081875	8.25
964	1.23053580474005	8.35000000000002
980	1.22878635860467	8.48000000000002
996	1.22698025188185	8.60000000000002
1012	1.22599213334692	8.71999999999991
1029	1.22525702067809	8.83999999999992
1046	1.22365504089967	8.98000000000002
1063	1.2225830424099	9.11000000000001
1080	1.22184033567074	9.24000000000001
1098	1.22053370517658	9.38999999999999
1116	1.21801209458656	9.53999999999996
1134	1.21571968325201	9.67999999999995
1153	1.21367771756897	9.83999999999992
1171	1.21282432645403	9.99000000000001
1191	1.21048057510608	10.15
1210	1.20869552123541	10.29
1230	1.20685212064852	10.4499999999999
1250	1.20434602372397	10.61
1270	1.20319297550121	10.76
1291	1.20139734500689	10.92
1312	1.19922961863051	11.0899999999999
1334	1.19821127779929	11.26
1355	1.19684618808902	11.42
1378	1.19558538500938	11.6
1400	1.19496510377808	11.76
1423	1.19437009496475	11.92
1446	1.193397609396	12.1
1470	1.19269088557898	12.28
1494	1.19174782008704	12.4399999999999
1518	1.19088797279186	12.61
1543	1.18874521917869	12.79
1568	1.18721008025231	13
1594	1.18584981039758	13.2099999999999
1620	1.18534800622208	13.38
1646	1.1837818137633	13.5699999999999
1673	1.18357288798846	13.78
1701	1.18194162058828	14
1728	1.18126312897008	14.1899999999999
1757	1.18010693435405	14.39
1785	1.17969071542023	14.5799999999999
1815	1.17874636047266	14.8
1844	1.17779994753271	15.01
1874	1.17710106358135	15.23
1905	1.17656998995753	15.48
1936	1.17593528688655	15.6799999999999
1968	1.17452414748958	15.91
2000	1.17404197559719	16.1799999999999
2033	1.17341696408014	16.42
2066	1.17285744826776	16.65
2099	1.17240198288558	16.89
2134	1.17197540898461	17.15
2169	1.17114634112301	17.42
2204	1.17087950721326	17.6899999999999
2240	1.17039888417256	17.9599999999999
2277	1.16971841105432	18.26
2314	1.16928155712446	18.5799999999999
2352	1.16875453898169	18.87
2390	1.16807858433449	19.16
2429	1.16723985369728	19.4699999999999
2469	1.16575407141125	19.78
2509	1.16459552095765	20.1999999999999
2550	1.16422057830799	20.51
2592	1.1634063278891	20.8099999999999
2634	1.16251002582269	21.1
2677	1.16164000458098	21.41
2721	1.16079310567463	21.73
2765	1.15990088469256	22.02
2811	1.1595211286458	22.35
2857	1.1587634571151	22.67
2903	1.15756462303625	23.02
2951	1.1571608288519	23.4
2999	1.1566010620057	23.74
3048	1.15616868957468	24.0899999999999
3098	1.15568737998448	24.49
3148	1.15525323207148	24.86
3200	1.15453559062411	25.25
3252	1.15377064254089	25.67


==> data/perfprof6-20-100-1-6.dat <==
iter	objfun	time
1	2.96246706826594	0.004986
2	2.48179575246746	0.007515
3	2.25036804877049	0.009748
4	1.95203113484368	0.013244
5	1.68990730497446	0.016788
6	1.48703911191444	0.020334
7	1.35718323960115	0.024965
8	1.28282636288407	0.030721
9	1.28282636288407	0.036328
10	1.15911200379831	0.038515
11	1.13142221106552	0.044095
12	1.11281777409097	0.050916
13	1.11281777409097	0.061053
14	1.08553441857118	0.063408
15	1.07919415254252	0.069203
16	1.06891488040992	0.075251
17	1.06085507911276	0.081124
18	1.05003023603589	0.08709
19	1.04720038053601	0.093209
20	1.03732457402012	0.095601
21	1.03310251006427	0.100464
22	1.03119885585523	0.105394
23	1.02806878063886	0.110385
24	1.0259721403293	0.116694
25	1.02275115724572	0.12289
26	1.02128337649592	0.129161
27	1.01930189852638	0.135357
28	1.01760058599483	0.142931
29	1.01567927394557	0.15036
30	1.01493239013681	0.157914
31	1.01243098698006	0.16039
32	1.01164862548862	0.16667
33	1.01076769416526	0.173012
34	1.00953215891738	0.179416
35	1.00953215891738	0.187917
36	1.00927155355203	0.194143
37	1.00829968678941	0.201712
38	1.00818964329264	0.209128
39	1.0072909340862	0.212546
40	1.0072909340862	0.21976
41	1.00713539058436	0.223549
42	1.00692952063659	0.228626
43	1.00692952063659	0.234653
44	1.00685214897832	0.239592
45	1.00677685792511	0.244474
46	1.00669376756623	0.249517
47	1.00662686584707	0.254632
48	1.00654892594272	0.259885
49	1.00648752749509	0.264967
50	1.00641494438114	0.270071
51	1.00635627899311	0.27513
52	1.00629113620414	0.280252
53	1.00623521046553	0.28531
54	1.00617685680311	0.290426
55	1.00612611130632	0.295492
56	1.00607680334615	0.300609
58	1.00598279000303	0.313329
59	1.0059381109004	0.319735
60	1.00589497181282	0.326133
61	1.00585100889659	0.332467
63	1.00577262504461	0.345307
64	1.00574255701978	0.351832
65	1.00570251036888	0.35817
67	1.00563974117382	0.3709
68	1.00562166775127	0.377279
70	1.00555393369559	0.385029
71	1.00552174841157	0.390226
73	1.00547056419058	0.406468
74	1.00544907111786	0.412692
76	1.00539946017035	0.427175
77	1.00538785601659	0.434471
79	1.00535168021982	0.442252
81	1.0053125324117	0.455318
82	1.0053125324117	0.462952
84	1.00529402014426	0.476825
86	1.00526857278872	0.487576
88	1.00525736842446	0.499903
89	1.0052489859762	0.502404
91	1.00523548826502	0.512657
93	1.00523198501312	0.52519
95	1.00522620979774	0.535216
97	1.00522049243122	0.545255
99	1.00521473222247	0.555305
102	1.00520623978244	0.570391
104	1.00520059838296	0.581749
106	1.00519505566515	0.593122
108	1.00518964737447	0.605851
110	1.00518435198774	0.618429
113	1.00517737526065	0.637349
115	1.00517232325703	0.64995
118	1.00516416762428	0.668818
120	1.00515937231292	0.681424
123	1.00515319125485	0.70272
125	1.00514872612423	0.715548
128	1.00514127980423	0.734892
131	1.00513568721853	0.749127
133	1.00512879796146	0.76109
136	1.00512524790403	0.78109
139	1.00511846456894	0.799985
142	1.00511316578423	0.818985
145	1.00510793971403	0.838016
148	1.00510292380238	0.858235
151	1.0050981844384	0.879691
154	1.0050936276328	0.89694
158	1.00508886032499	0.918927
161	1.00508531770624	0.943305
165	1.00508124850238	0.960899
168	1.00507957370552	0.97823
172	1.00507685165515	1.004658
175	1.00507459170699	1.023904
179	1.00507199491386	1.049432
183	1.00506946280009	1.07502
187	1.00506699546031	1.100719
191	1.00506459372087	1.126226
195	1.00506247357473	1.145632
199	1.00506193702924	1.166115
203	1.00506061001623	1.186585
207	1.00505866000701	1.209637
212	1.00505609481967	1.241664
216	1.00505397703857	1.262295
221	1.0050509844745	1.294139
225	1.0050503619941	1.315469
230	1.00504908324506	1.337282
235	1.00504821625866	1.357945
240	1.00504712378033	1.378496
245	1.00504576691988	1.40147
250	1.0050438540127	1.426366
256	1.00504142538511	1.473176
261	1.00503937650041	1.515898
267	1.005037090844	1.560319
272	1.00503540377285	1.597469
278	1.00503344275774	1.630964
284	1.00503121752876	1.674133
290	1.00502987441483	1.706588
296	1.0050291055757	1.736029
303	1.0050278029181	1.776858
309	1.00502670643322	1.811234
316	1.00502541669175	1.853242
322	1.00502437292041	1.89142
329	1.00502321141209	1.935854
336	1.00502202837854	1.980345
343	1.00502091918234	2.02481
350	1.00501981082327	2.069304
358	1.00501860104114	2.120036
365	1.00501770029835	2.164527
373	1.00501681026806	2.210482
381	1.00501568277125	2.24731
389	1.00501474760958	2.280721
398	1.00501362458696	2.318816
406	1.00501286852858	2.345297
415	1.00501206074954	2.37765
423	1.00501168068768	2.40196
432	1.0050113894767	2.430756
442	1.0050110527442	2.464323
451	1.00501077117869	2.494196
460	1.00501037432972	2.522393
470	1.00501009224061	2.556721
480	1.00500977931739	2.59011
490	1.00500944179278	2.624492
501	1.00500903606795	2.661833
511	1.0050085834119	2.696498
522	1.00500808412918	2.740004
533	1.00500761952787	2.782597
545	1.00500710960297	2.829449
556	1.00500663171629	2.872936
568	1.00500633977618	2.906719
580	1.00500612185195	2.940465
592	1.00500590184369	2.97694
605	1.0050056595958	3.016849
618	1.00500542781126	3.056613
631	1.00500518836957	3.100141
644	1.00500496146498	3.140739
658	1.00500471400749	3.183207
672	1.00500446919228	3.225637
686	1.00500422705378	3.268083
701	1.00500396419	3.314009
716	1.00500371689506	3.365132
731	1.00500345983404	3.417174
746	1.00500321781118	3.469127
762	1.00500295633419	3.527663
778	1.00500269815827	3.587243
795	1.00500242207571	3.650412
812	1.0050021605945	3.713144
829	1.0050018923284	3.772136
847	1.00500161803045	3.834746
865	1.00500134803081	3.897668
883	1.0050010823471	3.960014
902	1.0050008113912	4.025872
921	1.00500053561649	4.091714
940	1.00500027391329	4.157492
960	1.00499999857428	4.226701
981	1.00499971078235	4.299325
1002	1.00499943710201	4.371914
1023	1.00499916079924	4.444969
1044	1.00499889793039	4.517815
1067	1.00499860820604	4.597613
1089	1.00499834084731	4.673909
1112	1.00499807129577	4.753647
1136	1.00499779390337	4.836709
1160	1.00499752405933	4.919841
1185	1.00499724822594	5.00644
1210	1.00499698460786	5.102147
1236	1.00499671418179	5.20374
1262	1.00499649643122	5.29129600000001
1289	1.00499637247866	5.36100000000001
1316	1.0049962478602	5.43076600000001
1344	1.00499612146962	5.50298800000001
1372	1.00499599691675	5.582379
1401	1.0049958701953	5.66972700000001
1431	1.00499573965622	5.76059800000001
1462	1.00499560509608	5.85499200000001
1493	1.00499547479968	5.94843700000001
1524	1.00499534342645	6.04268200000001
1557	1.00499520851967	6.14206500000001
1590	1.0049950724467	6.24232100000001
1623	1.00499494159872	6.34166600000001
1658	1.00499480141023	6.46101300000001
1693	1.00499466650736	6.582159
1729	1.00499452816971	6.70665000000001
1766	1.00499438678143	6.834279
1803	1.00499425062647	6.96183300000001
1841	1.00499411169825	7.09295300000001
1880	1.00499397034786	7.22747700000001
1920	1.00499382949009	7.36587800000001
1961	1.00499368916084	7.50675500000001
2003	1.00499354706919	7.65152000000001
2045	1.00499340795389	7.79627400000001
2089	1.00499326537537	7.94806900000002
2133	1.0049931259879	8.09982400000002
2178	1.00499298579543	8.25483700000002
2225	1.00499284460303	8.41681800000003
2272	1.00499270509765	8.58324900000003
2320	1.00499256693886	8.74891700000003
2369	1.00499243026573	8.91772600000003
2419	1.00499229357834	9.09013400000003
2471	1.00499215545553	9.26920900000003
2523	1.00499202147814	9.44896500000003
2577	1.00499188666235	9.63518200000003
2631	1.00499175599594	9.83557600000003
2687	1.00499168612681	9.98215000000003
2744	1.00499162129775	10.128806
2803	1.00499155599573	10.280109
2862	1.004991492204	10.431332
2923	1.00499142773257	10.587861
2985	1.0049913637881	10.746269
3048	1.00499130048524	10.906362
3113	1.00499123650543	11.071363
3179	1.00499117280793	11.264601
3246	1.00499110926405	11.462979
3315	1.00499104439378	11.668786
3386	1.00499097916881	11.878916
3458	1.00499091387796	12.092713
3531	1.00499084849112	12.321605
3606	1.00499078298084	12.575918
3682	1.00499071742186	12.833577
3761	1.00499065014008	13.102432
3840	1.00499058453871	13.372607
3922	1.0049905175096	13.6531540000001
4005	1.00499045091542	13.9370280000001
4090	1.00499038448339	14.2277180000001
4177	1.00499031770412	14.5256920000001
4266	1.00499025111692	14.8301560000001
4356	1.0049901852083	15.1381730000001
4448	1.00499011940028	15.4529510000001
4543	1.00499005300332	15.7779040000001
4639	1.0049899876324	16.1063130000001
4738	1.0049899219995	16.4443820000001
4838	1.00498985734722	16.7851710000001
4941	1.00498979245489	17.1354860000001
5046	1.00498972830307	17.4926180000001
5153	1.00498967213814	17.8246150000001
5262	1.00498963263237	18.1036530000001
5374	1.00498959334277	18.3898950000001
5488	1.00498955463346	18.6808360000001
5605	1.00498951610513	18.9796160000001
5723	1.00498947851412	19.2811740000001
5845	1.00498944088183	19.5928130000001
5969	1.0049894038587	19.9094950000001
6096	1.00498936720874	20.2336080000001
6225	1.00498933109315	20.5628540000001
6357	1.00498929538493	20.8996760000001
6492	1.00498926010885	21.2442270000001
6630	1.00498922518819	21.5966870000001
6771	1.00498919063943	21.956546
6914	1.00498915686177	22.321523
7061	1.00498912319467	22.696533
7211	1.0049890900433	23.079635
7364	1.00498905741998	23.470244
7520	1.00498902521846	23.881794
7680	1.00498897509962	24.368756
7843	1.00498894097264	24.79838
8009	1.00498890700121	25.229279
8179	1.00498887387633	25.6498159999999
8353	1.00498884100299	26.084164
8530	1.00498880861174	26.5267
8711	1.00498878442027	26.9903809999999
8896	1.00498876073891	27.4657739999999
9085	1.00498873691702	27.9501189999999
9277	1.00498871314594	28.4420209999999
9474	1.00498868938566	28.9426119999999
9675	1.00498866562993	29.4570089999999
9881	1.0049886417759	29.9794189999999
10091	1.00498861795943	30.5124209999999
10305	1.00498859421691	31.0554359999999
10523	1.00498857059648	31.6081519999999
10747	1.00498854694587	32.1763449999999
10975	1.00498852354124	32.7543139999999
11208	1.00498850033746	33.3458189999999
11446	1.00498847736198	33.951202
11688	1.00498845474482	34.565999
11937	1.00498843220503	35.208599
12190	1.00498841001652	35.8801499999999
12449	1.00498838801681	36.553993
12713	1.00498836629835	37.2228319999999
12983	1.00498834479064	37.9072919999999
13258	1.0049883235662	38.6198779999999
13539	1.00498830237472	39.4514669999998
13827	1.00498828099292	40.3035929999998
14120	1.00498825958672	41.1712779999998
14420	1.00498823807759	42.0590839999999
14726	1.0049882165442	42.9646679999999
15038	1.00498819501001	43.8886479999999
15358	1.00498817337517	44.851319
15684	1.00498815191436	45.9428659999999
16016	1.00498813044983	47.068533
16356	1.0049881090354	48.224937
16703	1.00498808776079	49.402293
17058	1.00498806656979	50.6051089999999
17420	1.00498804556985	51.8325099999999
17790	1.0049880247204	53.0903279999999
18167	1.00498800385442	54.3699839999998
18553	1.00498798108319	55.6885239999999
18946	1.00498795779715	57.0335029999999
19349	1.00498794149006	58.201496
19759	1.0049879289583	59.251173
20179	1.00498791637839	60.325941
20607	1.00498790380954	61.421026
21044	1.0049878912205	62.5403359999999
21491	1.00498787860843	63.683161
21947	1.00498786599995	64.8463
22413	1.00498785338939	66.034423
22888	1.00498784081689	67.253308
23374	1.00498782825773	68.5012769999999
23870	1.00498781574936	69.7694679999999
24377	1.00498780328371	71.0671949999999
24894	1.00498779087929	72.3886469999999
25422	1.00498777853076	73.7346359999999
25962	1.00498776621133	75.1101329999999
26513	1.0049877539476	76.5248109999999
27076	1.0049877417044	77.9735209999999
27650	1.00498772951444	79.4505749999999
28237	1.00498771733009	80.9593849999998
28836	1.00498770515104	82.4998469999998
29448	1.00498769296872	84.071658
30073	1.00498768077546	85.6871299999999
30712	1.00498766852601	87.3117209999999
31363	1.0049876562672	88.9707949999999
32029	1.00498764391159	90.7253019999998
32709	1.00498763146723	92.521222
33403	1.00498761899423	94.3771170000001
34112	1.00498760640761	96.2291909999998
34836	1.00498759366292	98.1069109999997
35575	1.00498758073046	100.001264


==> data/perfprof6-20-100-2-1.dat <==
iter	objfun	time
1	6.06912894624349	0
2	5.84762208603353	0.319999999999936
3	5.79196332008709	0.620000000000005
4	5.74498959226163	0.909999999999968
5	5.7033049435672	1.20999999999992
6	5.66533188849928	1.51999999999998
7	5.63070014378783	1.85000000000002
8	5.59864064729638	2.23000000000002
9	5.56966257715797	2.62
10	5.54316186026143	3.03999999999996
11	5.51856731191758	3.5
12	5.49560096394711	4.00999999999999
13	5.47431390103281	4.50999999999999
14	5.45412861136824	5.01999999999998
15	5.43508036572091	5.50999999999999
16	5.4169277513561	6.00999999999999
17	5.39996753618931	6.52999999999997
18	5.38436415842089	7.03999999999996
19	5.36988770036464	7.57999999999993
20	5.35633223917412	8.17999999999995
21	5.34352689875876	8.67999999999995
22	5.33145495148671	9.17999999999995
23	5.32011169037521	9.67999999999995
24	5.30937768074798	10.17
25	5.29915004433579	10.67
26	5.28938103399986	11.17
27	5.28004822505828	11.6799999999999
28	5.27111476868044	12.1799999999999
29	5.26253837849971	12.6799999999999
30	5.25428655589064	13.1899999999999
31	5.24633129278556	13.6899999999999
32	5.23867315845695	14.1899999999999
33	5.23132329723941	14.6899999999999
34	5.22425583341434	15.1899999999999
35	5.21745976740634	15.6999999999999
36	5.21093915799881	16.1999999999999
37	5.20471400741488	16.6999999999999
38	5.19878338630074	17.1999999999999
39	5.19314105519415	17.6999999999999
40	5.18776786204409	18.1999999999999
41	5.18264511462075	18.6799999999999
42	5.17775973186726	19.1999999999999
43	5.17309343626639	19.7099999999999
44	5.16863837991653	20.2099999999999
45	5.16438257337551	20.7099999999999
46	5.16031278619131	21.2099999999999
47	5.15642039939083	21.73
48	5.15268995585905	22.23
49	5.14911534637448	22.73
50	5.14568581654006	23.24
51	5.14239199883519	23.76
52	5.13922402972027	24.27
53	5.13617347739503	24.77
54	5.13323225124454	25.27
55	5.13039114329844	25.77
56	5.12764472559925	26.27
57	5.12498849003474	26.76
58	5.12241635521851	27.27
59	5.11992362790593	27.77
60	5.11750618916496	28.28
61	5.11515880995458	28.77
62	5.11287914695839	29.27
63	5.11066173653219	29.78
64	5.10850521266852	30.27
65	5.10640618774655	30.76
66	5.10436117105006	31.26
67	5.10236885726632	31.76
68	5.10042651432248	32.4
69	5.09853099700941	32.91
70	5.09668114222481	33.4
71	5.09487437348084	33.9
72	5.09310886263712	34.4
73	5.0913829028589	34.9
74	5.08969477566388	35.4
75	5.08804356985293	35.9
76	5.08642781872948	36.4
77	5.08484576424033	36.89
78	5.08329659830255	37.4
79	5.0817797786139	37.9
80	5.08029398755913	38.41
81	5.0788376185087	38.91
82	5.07740964873298	39.41
83	5.07600958155834	39.92
84	5.0746367873881	40.42
85	5.07329019041957	40.92
86	5.07196853014077	41.4299999999999
87	5.07067075898957	41.92
88	5.06939618248417	42.42
89	5.06814431226362	42.92
90	5.06691462608724	43.4299999999999
91	5.06570643208517	43.92
92	5.06451890384343	44.4599999999999
93	5.06335121840516	45
94	5.06220268314195	45.54
95	5.06107277142044	46.0699999999999
96	5.05996105849896	46.61
97	5.05886711364617	47.16
98	5.05779042239755	47.6999999999999
99	5.05673037927216	48.23
100	5.05568634047413	48.77
101	5.05465769582813	49.3
102	5.05364392048049	49.8299999999999
103	5.05264458751054	50.36
104	5.0516593453115	50.9
105	5.050687877405	51.4299999999999
106	5.04972986437671	51.97
107	5.04878496120218	52.54
108	5.04785279383271	53.1
109	5.04693297113787	53.66
110	5.04602510442407	54.2099999999999
111	5.04512882671214	54.78
112	5.04424380631715	55.34
113	5.04336975226326	55.9
114	5.04250641170804	56.4399999999999
115	5.04165356139135	56.99
116	5.04081099606601	57.55
117	5.03997851694219	58.09
118	5.03915592256743	58.65
119	5.03834300351431	59.2099999999999
120	5.03753954116306	59.7699999999999
121	5.03674530995845	60.3200000000001
122	5.03596008197027	60.87
123	5.0351836324227	61.42
124	5.03441574499311	61.9799999999999
125	5.03365621602721	62.5300000000001
126	5.03290485719275	63.0700000000001
127	5.03216149646394	63.63
128	5.03142597760635	64.17
129	5.03069815849114	64.7199999999999
130	5.02997790866563	65.2800000000001
131	5.02926510659251	65.83
132	5.02855963692354	66.38
133	5.02786138808496	66.9399999999999
134	5.02717025034961	67.4899999999999
135	5.02648611448049	68.0600000000001
136	5.02580887094058	68.6999999999999
137	5.02513840961551	69.34
138	5.02447461995287	69.9799999999999
139	5.02381739140719	70.62
140	5.02316661408483	71.2599999999999
141	5.02252217948309	71.9
142	5.02188398124031	72.4599999999999
143	5.0212519158268	72.9999999999999
144	5.02062588312141	73.5600000000001
145	5.02000578684071	74.1
146	5.01939153479581	74.65
147	5.01878303897319	75.2099999999999
148	5.01818021544779	75.7699999999999
149	5.01758298414256	76.38
150	5.01699126847261	77.0199999999999
151	5.01640499490478	77.65
152	5.01582409247259	78.2800000000001
153	5.01524849229054	78.92
154	5.01467812709773	79.5500000000001
155	5.01411293086908	80.16
156	5.01355283850929	80.6999999999999
157	5.01299778564586	81.2499999999999
158	5.01244770852456	81.8000000000001
159	5.01190254399938	82.34
160	5.01136222959935	82.88
161	5.01082670365183	83.42
162	5.01029590543424	83.9699999999999
163	5.00976977532039	84.6
164	5.00924825489971	85.2299999999999
165	5.00873128704953	85.87
166	5.00821881594527	86.4999999999999
167	5.00771078701089	87.14
168	5.00720714681504	87.7900000000001
169	5.00670784292906	88.36
170	5.00621282376461	88.9
171	5.0057220384148	89.4499999999999
172	5.00523543650861	89.9999999999999
173	5.00475296809785	90.58
174	5.00427458358469	91.12
175	5.00380023369142	91.67
176	5.00332986947062	92.2699999999999
177	5.00286344235061	92.9
178	5.00240090421367	93.5300000000001
179	5.00194220748785	94.17
180	5.00148730525279	94.8200000000001
181	5.00103615134266	95.4499999999999
182	5.00058870044005	96.09
183	5.00014490815349	96.7199999999999
184	4.99970473106939	97.35
185	4.99926812678097	97.9899999999999
186	4.99883505388382	98.61
187	4.99840547194947	99.2499999999999
188	4.99797934146933	99.88
189	4.99755662378022	100.44


==> data/perfprof6-20-100-2-2.dat <==
iter	objfun	time
1	6.06912894624349	0
2	6.03307034269233	0.00999999999999091
3	6.0057710630875	0.00999999999999091
4	5.98217100040325	0.00999999999999091
5	5.96082175563817	0.00999999999999091
6	5.94109111127688	0.00999999999999091
7	5.9227356963856	0.00999999999999091
8	5.90562124923009	0.00999999999999091
9	5.88965955017829	0.00999999999999091
10	5.87477784272775	0.00999999999999091
11	5.8609060563984	0.00999999999999091
12	5.84797247589822	0.00999999999999091
13	5.83590324138458	0.00999999999999091
14	5.82462359653888	0.00999999999999091
15	5.81405941479682	0.00999999999999091
16	5.80413833456543	0.0199999999999818
17	5.79479014389983	0.0199999999999818
18	5.78594625545424	0.0199999999999818
19	5.77753817355316	0.0199999999999818
20	5.76949490051962	0.0199999999999818
21	5.76173935549799	0.0199999999999818
22	5.75449153483709	0.0199999999999818
23	5.74821669903162	0.0199999999999818
24	5.74250398657804	0.0199999999999818
25	5.73722009550167	0.0199999999999818
26	5.73228635450165	0.0199999999999818
27	5.72764837361878	0.0199999999999818
28	5.7232657702314	0.0199999999999818
29	5.71910711230927	0.0199999999999818
30	5.71514713229888	0.0199999999999818
31	5.71136503936466	0.0199999999999818
32	5.70774342429644	0.0199999999999818
33	5.70426750877143	0.0199999999999818
34	5.7009246080723	0.0199999999999818
35	5.69770373330634	0.0199999999999818
36	5.69459528890283	0.0199999999999818
37	5.69159083759818	0.0199999999999818
38	5.68868291467807	0.0199999999999818
39	5.68586487906603	0.0299999999999727
40	5.68313079253642	0.0299999999999727
41	5.6804753207529	0.0299999999999727
42	5.67789365147612	0.0299999999999727
43	5.67538142642519	0.0299999999999727
44	5.67295486863729	0.0299999999999727
45	5.67061437347514	0.0299999999999727
46	5.66834132602956	0.0299999999999727
47	5.66613118053224	0.0299999999999727
48	5.66398027443146	0.0299999999999727
49	5.66188537636539	0.0299999999999727
50	5.65984356180618	0.0299999999999727
52	5.6559086945991	0.0299999999999727
53	5.65401090433791	0.0299999999999727
54	5.65215667523844	0.0299999999999727
55	5.65034404675942	0.0299999999999727
57	5.64683640686996	0.0399999999999636
58	5.64513809523094	0.0399999999999636
59	5.64347476291723	0.0399999999999636
61	5.64024750966395	0.0399999999999636
62	5.63868102905095	0.0399999999999636
64	5.63563650465836	0.0399999999999636
65	5.63415631319757	0.0399999999999636
67	5.63127513170582	0.0399999999999636
69	5.62849355797935	0.0399999999999636
70	5.62713804578823	0.0399999999999636
72	5.62449376804419	0.0399999999999636
74	5.62193383299889	0.0499999999999545
75	5.6206838699333	0.0499999999999545
77	5.61824095906129	0.0499999999999545
79	5.6158703804214	0.0499999999999545
81	5.61356803508473	0.0499999999999545
83	5.61133016046948	0.0499999999999545
85	5.60915329422175	0.0499999999999545
87	5.60703424287731	0.0499999999999545
89	5.60497005455525	0.0499999999999545
91	5.60295799506924	0.0599999999999454
93	5.60099552694997	0.0599999999999454
96	5.59813969242243	0.0599999999999454
98	5.59629123116456	0.0599999999999454
100	5.59448478091301	0.0699999999999363
103	5.59184985599846	0.0699999999999363
105	5.59014058276083	0.0699999999999363
108	5.58764374524143	0.0699999999999363
110	5.58602177402877	0.0699999999999363
113	5.58364931578913	0.0699999999999363
116	5.58134571347097	0.0800000000001546
118	5.57984629717262	0.0800000000001546
121	5.57764896455806	0.0800000000001546
124	5.57551079277189	0.0800000000001546
127	5.57342865679606	0.0900000000001455
130	5.57139966713008	0.0900000000001455
133	5.56942114688818	0.0900000000001455
137	5.56685735922317	0.0900000000001455
140	5.56498723860262	0.0900000000001455
143	5.563159957665	0.0900000000001455
147	5.56078685166256	0.100000000000136
150	5.55905212338992	0.100000000000136
154	5.55679609490534	0.100000000000136
157	5.55514476126896	0.100000000000136
161	5.55299448079662	0.100000000000136
165	5.55090014094055	0.100000000000136
169	5.54885879158199	0.100000000000136
173	5.5468677036606	0.110000000000127
177	5.54492434785539	0.110000000000127
182	5.54255871459427	0.120000000000118
186	5.54071441847239	0.120000000000118
190	5.53891080026756	0.120000000000118
195	5.53671064939559	0.120000000000118
200	5.53456777016239	0.130000000000109
204	5.53289260161056	0.130000000000109
209	5.53084512629903	0.130000000000109
214	5.52884679165725	0.130000000000109
220	5.52651014761016	0.1400000000001
225	5.5246113723188	0.1400000000001
230	5.52275434615914	0.1400000000001
236	5.52057824484994	0.1400000000001
241	5.51880628261721	0.150000000000091
247	5.51672712694432	0.160000000000082
253	5.51469688582443	0.160000000000082
259	5.51271302802003	0.160000000000082
265	5.51077320747283	0.160000000000082
272	5.50856284441981	0.170000000000073
278	5.50671116843147	0.170000000000073
285	5.50459833519837	0.170000000000073
292	5.50253399883263	0.180000000000064
299	5.50051562077066	0.180000000000064
306	5.49854085134751	0.180000000000064
314	5.49633458307652	0.200000000000045
321	5.49444612408388	0.200000000000045
329	5.49233341715746	0.200000000000045
337	5.49026681482351	0.210000000000036
345	5.48824393739994	0.220000000000027
353	5.48626258347976	0.220000000000027
362	5.48408066022142	0.230000000000018
370	5.48218095465617	0.230000000000018
379	5.48008628431852	0.230000000000018
388	5.47803440476556	0.240000000000009
398	5.475802150372	0.240000000000009
407	5.47383383371485	0.25
417	5.47168978217754	0.25
427	5.46958875845512	0.259999999999991
437	5.46752866204741	0.259999999999991
448	5.46530752010689	0.279999999999973
458	5.46332724407701	0.279999999999973
469	5.4611897578158	0.289999999999964
481	5.45890443562981	0.299999999999955
492	5.45685017638713	0.299999999999955
504	5.45465142857425	0.309999999999945
516	5.45249481713	0.309999999999945
529	5.45020388769679	0.330000000000155
541	5.44812926907823	0.330000000000155
554	5.44592333024327	0.330000000000155
568	5.44359400905052	0.340000000000146
581	5.4414722817073	0.360000000000127
595	5.43922991971893	0.360000000000127
610	5.43687442596545	0.370000000000118
624	5.4347181428151	0.370000000000118
639	5.43245128913936	0.380000000000109
655	5.43008098326088	0.3900000000001
670	5.42790185430862	0.400000000000091
686	5.42562167696422	0.410000000000082
703	5.42324721663585	0.420000000000073
720	5.42092065387445	0.440000000000055
737	5.41864028487258	0.450000000000045
755	5.41627435732887	0.450000000000045
773	5.41395666095464	0.470000000000027
792	5.41156069125299	0.480000000000018
811	5.4092147654018	0.490000000000009
830	5.40691714616487	0.5
850	5.40454898088671	0.509999999999991
871	5.40211606704001	0.519999999999982
891	5.39984831512919	0.529999999999973
913	5.39740736581707	0.549999999999955
935	5.39502053697067	0.559999999999945
957	5.39268585628597	0.569999999999936
980	5.39029877309421	0.590000000000146
1004	5.38786427107921	0.600000000000136
1028	5.38550195236189	0.620000000000118
1053	5.38310256286396	0.630000000000109
1078	5.38076141927449	0.650000000000091
1104	5.37838515637642	0.660000000000082
1130	5.37606574038988	0.680000000000064
1158	5.37362859104094	0.690000000000055
1185	5.37133547955065	0.710000000000036
1214	5.36893212434014	0.730000000000018
1243	5.3665878726542	0.75
1273	5.36422229296844	0.769999999999982
1304	5.36183868971368	0.789999999999964
1335	5.35951423778314	0.799999999999955
1367	5.35717416070422	0.819999999999936
1400	5.35482137596185	0.840000000000146
1434	5.3524586565917	0.860000000000127
1468	5.35015550140044	0.880000000000109
1503	5.34784412838138	0.900000000000091
1539	5.34552700895769	0.920000000000073
1576	5.3432065167421	0.950000000000045
1614	5.34088494521917	0.960000000000036
1653	5.33859607295464	0.990000000000009
1693	5.33633913631019	1.01999999999998
1734	5.33410269755128	1.03999999999996
1775	5.33193818495471	1.06999999999994
1818	5.32974008429946	1.09000000000015
1862	5.32756231966626	1.12000000000012
1906	5.32545246697717	1.1400000000001
1952	5.32331511044832	1.17000000000007
1999	5.32119944205036	1.20000000000005
2047	5.31910592866601	1.23000000000002
2096	5.3170350196071	1.25999999999999
2147	5.31494682570875	1.28999999999996
2198	5.31292358815482	1.31999999999994
2251	5.31088620926255	1.36000000000013
2305	5.30887517007855	1.3900000000001
2361	5.30685509198292	1.42000000000007
2417	5.304898178881	1.45000000000005
2475	5.30293449876483	1.49000000000001
2535	5.30096717671339	1.51999999999998
2596	5.29903036085907	1.55999999999995
2658	5.29712375950272	1.59000000000015
2722	5.29521773907098	1.6400000000001
2788	5.29331472280262	1.68000000000006
2855	5.29144440073931	1.72000000000003
2923	5.289606177408	1.75
2993	5.28777368013444	1.79999999999995
3065	5.28594872394142	1.84000000000015
3139	5.28413295494808	1.88000000000011
3215	5.28232785709026	1.93000000000006
3292	5.28055738047676	1.97000000000003
3371	5.27879863864218	2.01999999999998
3452	5.27705274319503	2.06999999999994
3535	5.27532067471628	2.11000000000013
3620	5.2736032908302	2.17000000000007
3707	5.27190133434914	2.22000000000003
3796	5.27021544139764	2.26999999999998
3887	5.26854614943101	2.31999999999994
3981	5.26687642300815	2.37000000000012
4076	5.26524213674761	2.43000000000006
4174	5.26360912683638	2.5
4275	5.26197915068374	2.55999999999995
4377	5.26038457062562	2.62000000000012
4483	5.2587792164306	2.68000000000006
4590	5.25720919207274	2.74000000000001
4701	5.25563101777417	2.79999999999995
4814	5.2540742759671	2.88000000000011
4929	5.25253870437151	2.94000000000005
5048	5.2509985291692	3.00999999999999
5169	5.24948048327772	3.09000000000015
5293	5.24797217983557	3.16000000000008
5421	5.24646267298919	3.24000000000001
5551	5.24497612305477	3.30999999999995
5684	5.24350105966253	3.3900000000001
5821	5.24202732179675	3.47000000000003
5961	5.24056650615418	3.54999999999995
6104	5.23911888822053	3.65000000000009
6251	5.23767501385186	3.75
6401	5.2362453028002	3.86000000000013
6555	5.23482073975862	3.97000000000003
6713	5.23340218454784	4.06999999999994
6874	5.23199899452857	4.18000000000006
7039	5.23060276930085	4.29999999999995
7208	5.22921414280982	4.41000000000008
7382	5.22782581288459	4.52999999999997
7559	5.2264542256067	4.65000000000009
7741	5.22508429685729	4.77999999999997
7927	5.22372424160622	4.91000000000008
8117	5.2223743592695	5.03999999999996
8312	5.22102809495051	5.16000000000008
8512	5.21968622848305	5.29999999999995
8717	5.21834946151055	5.45000000000005
8926	5.21702467233646	5.59000000000015
9141	5.21569974810717	5.74000000000001
9360	5.21438752376691	5.8900000000001
9585	5.21307645771019	6.03999999999996
9816	5.21176742131619	6.19000000000005
10052	5.2104666411873	6.36000000000013
10293	5.20917438887185	6.51999999999998
10541	5.20788060094543	6.69000000000005
10794	5.20659631225398	6.87000000000012
11054	5.20531190192025	7.06999999999994
11319	5.20403773049807	7.24000000000001
11591	5.20276460140986	7.42000000000007
11870	5.20149325880738	7.62000000000012
12155	5.2002287557	7.79999999999995
12447	5.19896709460776	8
12747	5.19770468204367	8.21000000000004
13053	5.19645043444614	8.41000000000008
13367	5.1951965962208	8.63000000000011
13688	5.19394771133437	8.84000000000015
14017	5.1927003825519	9.06999999999994
14354	5.19145519788057	9.28999999999996
14699	5.19021268901653	9.51999999999998
15052	5.1889733352034	9.76999999999998
15414	5.1877341866824	10
15784	5.1864991765638	10.25
16164	5.18526221055031	10.51
16552	5.18403033093464	10.78
16950	5.18279766610461	11.05
17358	5.18156487664131	11.3199999999999
17775	5.18033547922749	11.6000000000001
18202	5.17910697303033	11.8500000000001
18639	5.1778798672134	12.1000000000001
19087	5.17665191711018	12.3600000000001
19546	5.17542373648118	12.6200000000001
20016	5.17419588874341	12.9000000000001
20497	5.17296889044398	13.1800000000001
20990	5.17174075263797	13.46
21494	5.17051448441503	13.75
22011	5.1692857781146	14.05
22540	5.16805760932899	14.3600000000001
23082	5.16682820893882	14.6700000000001
23637	5.16559816609344	15
24205	5.16436802678991	15.3300000000002
24786	5.16313829699898	15.6800000000001
25382	5.16190535501615	16.0900000000001
25992	5.16067191058618	16.5
26617	5.15943653914985	16.9200000000001
27257	5.15819986553569	17.3500000000001
27912	5.15696247444442	17.79
28583	5.15572308681994	18.24
29270	5.15448233699391	18.71
29973	5.15324082118271	19.1900000000001
30694	5.15199568447446	19.6600000000001
31431	5.15075102089	20.0800000000002
32187	5.14950242202049	20.53
32961	5.14825227196171	20.98
33753	5.14700121069138	21.4300000000001
34564	5.145748316415	21.9100000000001
35395	5.14449276992225	22.3900000000001
36246	5.14323531056776	22.8800000000001
37117	5.14197664117119	23.3900000000001
38009	5.1407160324885	23.95
38922	5.13945421285672	24.5599999999999
39858	5.13818920289294	25.1900000000001
40816	5.13692314785855	25.8300000000002
41797	5.135655482652	26.49
42802	5.13438572270334	27.1800000000001
43830	5.13311590256149	27.8400000000001
44884	5.13184313412711	28.46
45963	5.13056948751498	29.0800000000002
47067	5.12929574583497	29.72
48199	5.12801931149189	30.3800000000001
49357	5.12674330310288	31.0599999999999
50543	5.12546633929246	31.77
51758	5.12418823826407	32.5900000000001
53002	5.1229098892783	33.45
54276	5.12163114687277	34.3099999999999
55581	5.12035191666601	35.1900000000001
56917	5.11907309780946	36.03
58285	5.11779462060812	36.8300000000002
59686	5.11651645881862	37.6500000000001
61120	5.11523950610777	38.49
62589	5.11396289112875	39.3600000000001
64094	5.11268669977095	40.3400000000001
65634	5.11141268289469	41.3900000000001
67212	5.11013927021042	42.47
68827	5.10886818768942	43.5699999999999
70482	5.10759799680353	44.6900000000001
72176	5.10633039017457	45.8400000000001
73910	5.10506548740029	47.02
75687	5.10380202255527	48.24
77506	5.10254162498786	49.47
79369	5.10128379335098	50.74
81277	5.10002875557093	52.21
83230	5.09877737887324	54.0900000000001
85231	5.09752862174271	55.9300000000001
87279	5.09628397589919	57.54
89377	5.09504247010709	59.21
91525	5.09380496387184	60.9000000000001
93725	5.09257114560991	62.6400000000001
95978	5.09134129815046	64.4200000000001
98285	5.09011569779172	66.24
100647	5.08889461320866	68.1100000000001
103066	5.08767780830841	70
105544	5.0864650914155	71.9200000000001
108080	5.0852577200518	73.8900000000001
110678	5.08405455082263	75.9200000000001
113338	5.08285635618765	78
116063	5.08166254647285	80.1300000000001
118852	5.08047429222466	82.3199999999999
121709	5.07929060918472	84.55
124634	5.07811222206074	86.8400000000001
127630	5.07693863192294	89.2
130697	5.0757705333792	91.9000000000001
133839	5.07460709693511	94.49
137056	5.07344901502162	97.3800000000001
140350	5.07229622618724	100.01


==> data/perfprof6-20-100-2-3.dat <==
iter	objfun	time
1	6.06912894624349	0.00999999999999091
2	6.03307034269233	0.00999999999999091
3	5.98522045932093	0.00999999999999091
4	5.92906289196411	0.00999999999999091
5	5.87329838285126	0.0199999999999818
6	5.8213257143395	0.0199999999999818
7	5.77582309273348	0.0299999999999727
8	5.73554035685746	0.0299999999999727
9	5.70372131703874	0.0299999999999727
10	5.67715536316202	0.0299999999999727
11	5.65385818507483	0.0299999999999727
12	5.633062245139	0.0299999999999727
13	5.61493809061384	0.0299999999999727
14	5.59915418115638	0.0299999999999727
15	5.58527425040467	0.0299999999999727
16	5.57288548242197	0.0299999999999727
17	5.56167543906861	0.0299999999999727
18	5.55141758554665	0.0399999999999636
19	5.54195585501754	0.0399999999999636
20	5.53317167784384	0.0399999999999636
21	5.52498089015999	0.0399999999999636
22	5.51731732498901	0.0399999999999636
23	5.51013134640929	0.0399999999999636
24	5.50337942318525	0.0399999999999636
25	5.49702521707566	0.0399999999999636
26	5.49103479195937	0.0399999999999636
27	5.48537914658927	0.0399999999999636
28	5.48003098134124	0.0399999999999636
29	5.47496689456629	0.0399999999999636
30	5.47016446876386	0.0399999999999636
31	5.46560427501419	0.0399999999999636
32	5.46126716924875	0.0399999999999636
33	5.45713618048222	0.0399999999999636
34	5.45319412244897	0.0399999999999636
35	5.4494255845991	0.0399999999999636
36	5.44581506159896	0.0399999999999636
37	5.44234898762674	0.0399999999999636
38	5.43901416137843	0.0499999999999545
39	5.4357994648203	0.0499999999999545
40	5.4326943352318	0.0499999999999545
41	5.42969007246537	0.0499999999999545
42	5.42677840970808	0.0499999999999545
43	5.4239525747132	0.0499999999999545
44	5.42120606664843	0.0499999999999545
45	5.41853359936448	0.0599999999999454
46	5.41593006464824	0.0599999999999454
47	5.41339138439939	0.0599999999999454
49	5.40849355405946	0.0599999999999454
50	5.40612819861177	0.0599999999999454
51	5.40381513195632	0.0599999999999454
52	5.40155187068418	0.0599999999999454
53	5.39933651368188	0.0599999999999454
55	5.39504165459505	0.0599999999999454
56	5.39295870694082	0.0599999999999454
57	5.39091671062902	0.0599999999999454
59	5.38694916066548	0.0599999999999454
60	5.38502068776425	0.0599999999999454
61	5.38312731832833	0.0599999999999454
63	5.37944010849954	0.0599999999999454
64	5.37764363110841	0.0700000000001637
66	5.37413877353294	0.0700000000001637
68	5.37074319667188	0.0700000000001637
69	5.36908354144795	0.0700000000001637
71	5.36583481226248	0.0700000000001637
73	5.362673368177	0.0700000000001637
74	5.36112283060876	0.0700000000001637
76	5.35807753251756	0.0700000000001637
78	5.35510027424412	0.0800000000001546
80	5.35218370171687	0.0800000000001546
82	5.34932044016215	0.0800000000001546
83	5.34790654987155	0.0900000000001455
85	5.34510976523498	0.0900000000001455
88	5.34098824531073	0.0900000000001455
90	5.33830360187382	0.100000000000136
92	5.33565497182771	0.100000000000136
94	5.33303499500337	0.100000000000136
96	5.33044095752788	0.100000000000136
98	5.32787178730011	0.100000000000136
101	5.32406005141489	0.100000000000136
103	5.32154363668719	0.110000000000127
106	5.31780455626216	0.110000000000127
108	5.31533623851416	0.110000000000127
111	5.31167131863127	0.110000000000127
113	5.30925361502216	0.110000000000127
116	5.30566828303017	0.110000000000127
119	5.30214118302048	0.110000000000127
122	5.29869543125806	0.110000000000127
125	5.29536329656832	0.120000000000118
128	5.29214377030382	0.120000000000118
131	5.28900472836687	0.120000000000118
134	5.28592476249683	0.120000000000118
137	5.28288481924076	0.130000000000109
140	5.27986598299975	0.130000000000109
143	5.27685837521628	0.130000000000109
147	5.27285544691829	0.1400000000001
150	5.2698517270984	0.1400000000001
154	5.26590225362425	0.1400000000001
158	5.26221748017893	0.1400000000001
161	5.25950899733101	0.150000000000091
165	5.2559759625652	0.160000000000082
169	5.25253266928056	0.160000000000082
173	5.24917202585351	0.160000000000082
177	5.2458909713049	0.170000000000073
182	5.24189845572244	0.170000000000073
186	5.2387894368255	0.170000000000073
190	5.23575514533295	0.180000000000064
195	5.23206599361451	0.180000000000064
199	5.22919546235273	0.180000000000064
204	5.22570479111628	0.190000000000055
209	5.22231864272683	0.190000000000055
214	5.21903105568227	0.200000000000045
219	5.21583594853073	0.200000000000045
224	5.21272999213009	0.210000000000036
230	5.20911671412487	0.210000000000036
235	5.20619696893293	0.220000000000027
241	5.20279933020203	0.220000000000027
247	5.19951349910032	0.230000000000018
252	5.19685703060522	0.230000000000018
258	5.19376247997013	0.230000000000018
265	5.19027356582619	0.240000000000009
271	5.18738111493685	0.240000000000009
277	5.18457450396266	0.25
284	5.18140394063737	0.25
291	5.17834084727036	0.259999999999991
298	5.17538100819245	0.259999999999991
305	5.1725195874809	0.269999999999982
312	5.16975104147546	0.269999999999982
319	5.16706961717342	0.279999999999973
327	5.16410519367876	0.279999999999973
335	5.16124196738217	0.289999999999964
343	5.15847654990615	0.299999999999955
351	5.15580906152044	0.299999999999955
359	5.15324775291084	0.309999999999945
368	5.15053363797313	0.320000000000164
377	5.14814479252778	0.320000000000164
386	5.14658400550386	0.330000000000155
395	5.14245350297966	0.340000000000146
404	5.14002197450258	0.350000000000136
414	5.13752004899084	0.350000000000136
424	5.13557963799859	0.360000000000127
434	5.13225380297653	0.380000000000109
444	5.12988297467821	0.3900000000001
455	5.12752006463099	0.400000000000091
465	5.12613992364046	0.410000000000082
477	5.12236815455164	0.410000000000082
488	5.12013844410161	0.410000000000082
499	5.11846767963673	0.430000000000064
511	5.11532384329283	0.440000000000055
524	5.11291250742534	0.450000000000045
536	5.11137163384903	0.460000000000036
549	5.10815185035777	0.470000000000027
562	5.10600772874876	0.480000000000018
575	5.10360614296699	0.490000000000009
589	5.10127900514664	0.509999999999991
603	5.09937617327699	0.519999999999982
617	5.09676576193944	0.529999999999973
632	5.09460133362687	0.539999999999964
647	5.09227115539398	0.549999999999955
663	5.09000312261384	0.559999999999945
678	5.08843316443953	0.580000000000155
694	5.08571684563561	0.590000000000146
711	5.08377813022369	0.610000000000127
728	5.08132285599441	0.610000000000127
745	5.0793991083467	0.630000000000109
763	5.07707762460482	0.650000000000091
781	5.07512104093897	0.670000000000073
800	5.07286326410211	0.680000000000064
819	5.07091683452643	0.690000000000055
838	5.06879527336199	0.710000000000036
858	5.06687350517832	0.730000000000018
879	5.0646731230486	0.75
900	5.06284740079563	0.759999999999991
921	5.06070766344076	0.779999999999973
943	5.05905760000746	0.799999999999955
965	5.05681125987984	0.809999999999945
988	5.05484830230081	0.830000000000155
1012	5.0529504046118	0.850000000000136
1036	5.05095269300437	0.880000000000109
1061	5.04943464415927	0.900000000000091
1086	5.04719712773553	0.920000000000073
1112	5.0452595278056	0.940000000000055
1138	5.04387898579989	0.960000000000036
1166	5.04161797367558	0.980000000000018
1193	5.0397467597958	1
1222	5.03787138719458	1.02999999999997
1251	5.03607611093556	1.04999999999995
1281	5.03446201644768	1.07000000000016
1311	5.03258486250691	1.10000000000014
1342	5.03078709248779	1.13000000000011
1374	5.02901363148276	1.15000000000009
1407	5.02724994054706	1.18000000000006
1440	5.02554141437593	1.21000000000004
1475	5.02378896213292	1.24000000000001
1510	5.02209010719844	1.26999999999998
1546	5.0203983791859	1.28999999999996
1583	5.01871896177033	1.32000000000016
1620	5.01709914814039	1.35000000000014
1659	5.01549632930245	1.38000000000011
1698	5.01374216765978	1.42000000000007
1739	5.01207473258566	1.45000000000005
1780	5.01047252278742	1.48000000000002
1823	5.00890406900205	1.50999999999999
1866	5.00721310577361	1.54999999999995
1911	5.00560369373529	1.59000000000015
1956	5.0041328714638	1.63000000000011
2003	5.00241518026218	1.66000000000008
2050	5.00091612226317	1.70000000000005
2099	4.99928197621062	1.75
2149	4.99779043050038	1.78999999999996
2200	4.9961718089998	1.82000000000016
2253	4.99460409017272	1.87000000000012
2306	4.9931070905849	1.91000000000008
2361	4.99154463930217	1.96000000000004
2418	4.98999070615628	2
2475	4.98859973586787	2.04999999999995
2534	4.9870142320826	2.09000000000015
2595	4.98546834016835	2.15000000000009
2656	4.98397148978152	2.19000000000005
2720	4.98245654240182	2.25
2784	4.98098338960626	2.29999999999995
2851	4.97950473220214	2.35000000000014
2919	4.97809674879936	2.40000000000009
2988	4.97649965122468	2.47000000000003
3059	4.97503515062648	2.51999999999998
3132	4.97361522483315	2.58000000000015
3207	4.97208206146216	2.6400000000001
3283	4.97066386158591	2.70000000000005
3361	4.96917447909655	2.76999999999998
3441	4.96781887662721	2.84000000000015
3523	4.96628913936804	2.90000000000009
3607	4.96482864310587	2.97000000000003
3693	4.96338305333714	3.03999999999996
3781	4.96194470881169	3.11000000000013
3871	4.96051272286983	3.18000000000006
3963	4.95908755213902	3.25999999999999
4058	4.95765646542843	3.33000000000015
4154	4.95625421187791	3.42000000000007
4253	4.9548917815142	3.49000000000001
4354	4.95341554901824	3.57000000000016
4458	4.95202978681963	3.66000000000008
4564	4.9505993416342	3.74000000000001
4673	4.94919523425195	3.83000000000015
4784	4.94781458914174	3.93000000000006
4898	4.94640916433897	4.01999999999998
5015	4.94501274651859	4.11000000000013
5134	4.94363131322828	4.21000000000004
5257	4.94224457197976	4.30999999999995
5382	4.94088243621376	4.41000000000008
5510	4.93948807012971	4.51999999999998
5641	4.93812425167072	4.62000000000012
5776	4.93674866073139	4.73000000000002
5913	4.93540042428197	4.85000000000014
6054	4.93403263314458	4.96000000000004
6198	4.93267894547347	5.08000000000015
6346	4.93132613742472	5.20000000000005
6497	4.92998374716184	5.32000000000016
6652	4.92864763441274	5.45000000000005
6810	4.92735685620819	5.57000000000016
6972	4.92598397143185	5.70000000000005
7138	4.9246582118169	5.84000000000015
7308	4.92335798538041	5.98000000000002
7482	4.92203852546685	6.12000000000012
7660	4.92073530382743	6.25999999999999
7843	4.91944394879118	6.41000000000008
8030	4.91813567728157	6.55999999999995
8221	4.91685825029747	6.72000000000003
8417	4.9155802834987	6.88000000000011
8617	4.91432976324585	7.03999999999996
8822	4.91306856327818	7.20000000000005
9032	4.91182253898535	7.38000000000011
9248	4.91058847728805	7.54999999999995
9468	4.90935102528992	7.74000000000001
9693	4.90814028135992	7.91000000000008
9924	4.90693030606087	8.10000000000014
10160	4.90573675342565	8.28999999999996
10402	4.90455110800979	8.48000000000002
10650	4.90337404350532	8.68000000000006
10904	4.9022097582084	8.8900000000001
11164	4.90104934051069	9.10000000000014
11429	4.8999181146684	9.30999999999995
11702	4.89877296178444	9.51999999999998
11980	4.89765127199143	9.74000000000001
12266	4.8965087057341	9.98000000000002
12558	4.89539963265569	10.21
12857	4.89428232660379	10.45
13163	4.89317731261054	10.6900000000001
13476	4.892082470441	10.9400000000001
13797	4.89098433752737	11.2
14126	4.88990480793777	11.46
14462	4.88882211149512	11.72
14807	4.88774098017557	12
15159	4.88667573459516	12.29
15521	4.88561192762344	12.5700000000002
15890	4.88456078347718	12.8600000000001
16269	4.88351793955255	13.1600000000001
16656	4.88247591449188	13.48
17053	4.8814434332851	13.79
17459	4.8804170054778	14.1100000000001
17875	4.87940248376867	14.4400000000001
18300	4.8783985819329	14.78
18736	4.87737742124366	15.1300000000001
19182	4.87637511560551	15.49
19639	4.87538395433843	15.8400000000001
20107	4.87438560928534	16.21
20586	4.87340151778029	16.5900000000001
21076	4.87241277487002	16.98
21578	4.87143331939113	17.3800000000001
22092	4.87045669557509	17.79
22618	4.86949537057167	18.2
23157	4.86851546581018	18.6300000000001
23708	4.86755037958815	19.0599999999999
24273	4.86659009014611	19.51
24851	4.86562935410762	19.96
25443	4.86466920099222	20.4400000000001
26049	4.86371408452719	20.9100000000001
26669	4.8627680180226	21.4000000000001
27304	4.86181090261412	21.9000000000001
27954	4.8608625204446	22.4200000000001
28620	4.85991491197913	22.9400000000001
29302	4.85896922503217	23.48
30000	4.85802340368706	24.03
30714	4.85708003587334	24.5900000000001
31445	4.85613796587592	25.1600000000001
32194	4.85519611189963	25.76
32961	4.8542547107283	26.3600000000001
33746	4.85331610042617	26.98
34550	4.85237441446302	27.6200000000001
35373	4.85143560751936	28.26
36215	4.85049871903339	28.9300000000001
37077	4.849563211739	29.6100000000001
37960	4.84862137503147	30.3
38865	4.84768262766931	31.01
39790	4.84674587827981	31.73
40738	4.84580864098896	32.48
41708	4.84487356312831	33.25
42701	4.84393438105655	34.03
43718	4.84299895898373	34.8300000000002
44759	4.84206093094308	35.6400000000001
45825	4.84112404024295	36.48
46917	4.8401875151788	37.3400000000001
48034	4.83925055390878	38.23
49178	4.83831453022012	39.1300000000001
50349	4.83737876852652	40.0700000000002
51548	4.8364463753958	41.01
52776	4.83550821638597	41.98
54033	4.83457584840407	42.97
55320	4.83364009608501	43.98
56637	4.83270764618001	45.01
57986	4.83177820760745	46.0700000000002
59367	4.83084524010899	47.1500000000001
60781	4.82991665121972	48.27
62228	4.82899084188789	49.4100000000001
63710	4.828062224443	50.5700000000002
65228	4.82713777857194	51.77
66781	4.82621655147701	52.99
68371	4.82529665789102	54.24
70000	4.82438092560182	55.52
71667	4.82346706561871	56.8300000000002
73374	4.82255417708981	58.1700000000001
75121	4.82164666229592	59.54
76910	4.82074291540096	60.96
78742	4.81984252485834	62.3900000000001
80617	4.81894611711662	63.8800000000001
82537	4.81805486917996	65.3900000000001
84503	4.81716669877932	66.9300000000001
86515	4.81628426942767	68.54
88575	4.81540684763164	70.1700000000001
90685	4.81453430275333	71.8400000000001
92845	4.81366792158838	73.5599999999999
95056	4.81280533768825	75.3099999999999
97320	4.81194919811417	77.1000000000001
99637	4.81109925370649	78.9400000000001
102010	4.81025568496777	80.8200000000002
104440	4.80941751536043	82.76
106927	4.80858421858211	84.74
109473	4.80775861267502	86.76
112081	4.80693842029608	88.8500000000001
114750	4.80612409965972	90.97
117483	4.8053160644358	93.1400000000001
120281	4.80451437397313	95.3700000000001
123145	4.80371913837107	97.6800000000001
126078	4.80292935546807	100


==> data/perfprof6-20-100-2-4.dat <==
iter	objfun	time
1	5.97185610628231	0.220000000000027
2	5.9138967628813	0.430000000000064
3	5.86845384250421	0.630000000000109
4	5.83324515345253	0.840000000000146
5	5.80549800986833	1.04999999999995
6	5.78328008335654	1.25
7	5.76539097082615	1.46000000000004
8	5.75093184703437	1.67000000000007
9	5.73921884029841	1.92000000000007
10	5.72969957662272	2.12000000000012
11	5.72193000997332	2.32000000000016
12	5.71555441884015	2.52999999999997
13	5.7102897674704	2.73000000000002
14	5.70591188422652	2.93000000000006
15	5.7022440264849	3.13000000000011
16	5.69914724222629	3.33000000000015
17	5.6964113488536	3.51999999999998
18	5.69401153309308	3.73000000000002
19	5.69191908747179	3.93000000000006
20	5.69010404730578	4.12000000000012
21	5.68853670685091	4.32000000000016
22	5.68718859427316	4.51999999999998
23	5.68603306871087	4.72000000000003
24	5.68504565196908	4.92000000000007
25	5.68420417109784	5.12000000000012
26	5.68348877133322	5.32000000000016
27	5.68288184317769	5.51999999999998
28	5.68236789505301	5.77999999999997
29	5.68193339361344	5.98000000000002
30	5.68156658736971	6.18000000000006
31	5.68125732488894	6.37000000000012
32	5.6809968756886	6.57000000000016
33	5.68077775949126	6.76999999999998
34	5.68059358750551	6.97000000000003
35	5.68043891777791	7.16000000000008
36	5.68030912541091	7.37000000000012
37	5.68020028754192	7.59000000000015
38	5.68010908238416	7.78999999999996
39	5.68003270128004	7.99000000000001
40	5.67996877254701	8.18000000000006
41	5.67991529584782	8.38000000000011
42	5.67987058584789	8.59000000000015
43	5.67983322399774	8.78999999999996
44	5.67980201737739	8.98000000000002
45	5.6797759636472	9.18000000000006
46	5.67975422125727	9.38000000000011
47	5.67973608416979	9.57000000000016
48	5.67972096044344	9.76999999999998
49	5.67970835411504	9.96000000000004
50	5.67969784989008	10.1600000000001
51	5.67968910022164	10.3600000000001
52	5.67968181441664	10.55
53	5.67967574946072	10.75
54	5.67967070229739	10.9400000000001
55	5.67966650333688	11.1300000000001
56	5.67966301100292	11.3400000000001
57	5.67966010715525	11.53
58	5.67965769324974	11.72
59	5.67965568711949	11.9200000000001
60	5.67965402027824	12.1100000000001
61	5.67965263566262	12.3100000000002
62	5.67965148574289	12.5
63	5.67965053094295	12.7
64	5.67964973831953	12.8900000000001
65	5.67964908045873	13.0800000000002
66	5.67964853455445	13.28
67	5.67964808163911	13.48
68	5.67964770594177	13.6700000000001
69	5.6796473943527	13.8700000000001
70	5.67964713597706	14.0600000000002
71	5.67964692176278	14.25
72	5.67964674426411	14.48
73	5.67964659714307	14.6800000000001
74	5.6796464749515	14.8600000000001
75	5.67964637322039	15.0600000000002
76	5.67964628828571	15.25
77	5.67964621713538	15.4400000000001
78	5.67964615732865	15.6300000000001
79	5.6796461068585	15.8200000000002
80	5.67964606408558	16
81	5.67964602766496	16.1900000000001
82	5.6796459964779	16.3800000000001
83	5.67964596952212	16.5700000000002
84	5.67964594604629	16.75
85	5.67964592528592	16.9400000000001
86	5.67964590659396	17.1200000000001
87	5.67964588944042	17.3
88	5.67964587338097	17.47
89	5.67964585814715	17.6500000000001
90	5.67964584349399	17.8400000000001
91	5.67964582925054	18.01
92	5.67964581529525	18.1900000000001
93	5.6796458015423	18.3700000000001
94	5.67964578793127	18.55
95	5.67964577441973	18.73
96	5.67964576097788	18.9000000000001
97	5.67964574758484	19.0800000000002
98	5.67964573422598	19.26
99	5.67964572089104	19.4400000000001
100	5.67964570757285	19.6200000000001
101	5.67964569426638	19.8
102	5.67964568096812	19.98
103	5.6796456676756	20.1600000000001
104	5.6796456543871	20.3300000000002
105	5.67964564110141	20.52
106	5.6796456278177	20.6900000000001
107	5.67964561453536	20.8800000000001
108	5.67964560125398	21.05
109	5.67964558797328	21.23
110	5.67964557469305	21.4100000000001
111	5.67964556141316	21.5900000000001
112	5.67964554813349	21.77
113	5.67964553485399	21.9400000000001
114	5.6796455215746	22.1200000000001
115	5.67964550829529	22.3
116	5.67964549501603	22.48
117	5.67964548173682	22.6700000000001
118	5.67964546845763	22.8400000000001
119	5.67964545517846	23.02
120	5.67964544189931	23.1900000000001
121	5.67964542862016	23.3700000000001
122	5.67964541534102	23.55
123	5.67964540206188	23.73
124	5.67964538878275	23.9100000000001
125	5.67964537550363	24.0900000000001
126	5.6796453622245	24.27
127	5.67964534894537	24.4400000000001
128	5.67964533566625	24.6200000000001
129	5.67964532238713	24.8
130	5.679645309108	24.98
131	5.67964529582888	25.1600000000001
132	5.67964528254976	25.3400000000001
133	5.67964526927063	25.52
134	5.67964525599151	25.7
135	5.67964524271239	25.8800000000001
136	5.67964522943327	26.05
137	5.67964521615415	26.24
138	5.67964520287503	26.4300000000001
139	5.67964518959591	26.6100000000001
140	5.67964517631679	26.78
141	5.67964516303767	26.97
142	5.67964514975855	27.1500000000001
143	5.67964513647943	27.3200000000002
144	5.67964512320031	27.5
145	5.67964510992119	27.6800000000001
146	5.67964509664208	27.8600000000001
147	5.67964508336296	28.04
148	5.67964507008384	28.22
149	5.67964505680472	28.3900000000001
150	5.6796450435256	28.5700000000002
151	5.67964503024649	28.75
152	5.67964501696737	28.9300000000001
153	5.67964500368825	29.1100000000001
154	5.67964499040913	29.29
155	5.67964497713002	29.47
156	5.6796449638509	29.6500000000001
157	5.67964495057179	29.8200000000002
158	5.67964493729267	30
159	5.67964492401355	30.1800000000001
160	5.67964491073444	30.3600000000001
161	5.67964489745532	30.54
162	5.67964488417621	30.72
163	5.67964487089709	30.9000000000001
164	5.67964485761798	31.0800000000002
165	5.67964484433886	31.25
166	5.67964483105975	31.4300000000001
167	5.67964481778064	31.6100000000001
168	5.67964480450152	31.79
169	5.67964479122241	31.97
170	5.6796447779433	32.1400000000001
171	5.67964476466418	32.3300000000002
172	5.67964475138507	32.5700000000002
173	5.67964473810596	32.8200000000002
174	5.67964472482685	33.01
175	5.67964471154773	33.1900000000001
176	5.67964469826862	33.3700000000001
177	5.67964468498951	33.54
178	5.6796446717104	33.73
179	5.67964465843129	33.9000000000001
180	5.67964464515218	34.0800000000002
181	5.67964463187307	34.26
182	5.67964461859396	34.4400000000001
183	5.67964460531485	34.6200000000001
184	5.67964459203574	34.8
185	5.67964457875663	34.98
186	5.67964456547752	35.1600000000001
187	5.67964455219841	35.3400000000001
188	5.6796445389193	35.52
189	5.67964452564019	35.7
190	5.67964451236108	35.8800000000001
191	5.67964449908197	36.05
192	5.67964448580286	36.24
193	5.67964447252376	36.4200000000001
194	5.67964445924465	36.6000000000001
195	5.67964444596554	36.77
196	5.67964443268643	36.95
197	5.67964441940733	37.1300000000001
198	5.67964440612822	37.3100000000002
199	5.67964439284911	37.49
200	5.67964437957001	37.6700000000001
201	5.6796443662909	37.8500000000001
202	5.67964435301179	38.03
203	5.67964433973269	38.2
204	5.67964432645358	38.3800000000001
205	5.67964431317448	38.5600000000002
206	5.67964429989537	38.75
207	5.67964428661627	38.9300000000001
208	5.67964427333716	39.1100000000001
209	5.67964426005806	39.29
210	5.67964424677896	39.47
211	5.67964423349985	39.6400000000001
212	5.67964422022075	39.8300000000002
213	5.67964420694164	40
214	5.67964419366254	40.1800000000001
215	5.67964418038344	40.3500000000001
216	5.67964416710434	40.53
217	5.67964415382523	40.71
218	5.67964414054613	40.8900000000001
219	5.67964412726703	41.0700000000002
220	5.67964411398793	41.25
221	5.67964410070882	41.4200000000001
222	5.67964408742972	41.6000000000001
223	5.67964407415062	41.78
224	5.67964406087152	41.95
225	5.67964404759242	42.1400000000001
226	5.67964403431332	42.3100000000002
227	5.67964402103422	42.49
228	5.67964400775512	42.6600000000001
229	5.67964399447602	42.8500000000001
230	5.67964398119692	43.02
231	5.67964396791782	43.1900000000001
232	5.67964395463872	43.3700000000001
233	5.67964394135962	43.5600000000002
234	5.67964392808052	43.73
235	5.67964391480143	43.9100000000001
236	5.67964390152233	44.0900000000001
237	5.67964388824323	44.26
238	5.67964387496413	44.4400000000001
239	5.67964386168503	44.6200000000001
240	5.67964384840594	44.79
241	5.67964383512684	44.98
242	5.67964382184774	45.1600000000001
243	5.67964380856865	45.3400000000001
244	5.67964379528955	45.51
245	5.67964378201045	45.6900000000001
246	5.67964376873136	45.8700000000001
247	5.67964375545226	46.05
248	5.67964374217317	46.23
249	5.67964372889407	46.4100000000001
250	5.67964371561498	46.5800000000002
251	5.67964370233588	46.76
252	5.67964368905679	46.9400000000001
253	5.67964367577769	47.1400000000001
254	5.6796436624986	47.3200000000002
255	5.6796436492195	47.49
256	5.67964363594041	47.6800000000001
257	5.67964362266132	47.8500000000001
258	5.67964360938222	48.03
259	5.67964359610313	48.21
260	5.67964358282404	48.3900000000001
261	5.67964356954494	48.5800000000002
262	5.67964355626585	48.76
263	5.67964354298676	48.9300000000001
264	5.67964352970767	49.1200000000001
265	5.67964351642858	49.3
266	5.67964350314949	49.47
267	5.67964348987039	49.6500000000001
268	5.6796434765913	49.8300000000002
269	5.67964346331221	50.01
270	5.67964345003312	50.1900000000001
271	5.67964343675403	50.3700000000001
272	5.67964342347494	50.55
273	5.67964341019585	50.73
274	5.67964339691676	50.9100000000001
275	5.67964338363767	51.0900000000001
276	5.67964337035858	51.27
277	5.67964335707949	51.45
278	5.67964334380041	51.6200000000001
279	5.67964333052132	51.8
280	5.67964331724223	51.99
281	5.67964330396314	52.1600000000001
282	5.67964329068405	52.3400000000001
283	5.67964327740497	52.53
284	5.67964326412588	52.7
285	5.67964325084679	52.8900000000001
286	5.6796432375677	53.0600000000002
287	5.67964322428862	53.24
288	5.67964321100953	53.4200000000001
289	5.67964319773044	53.5900000000001
290	5.67964318445136	53.78
291	5.67964317117227	53.95
292	5.67964315789319	54.1300000000001
293	5.6796431446141	54.3200000000002
294	5.67964313133502	54.49
295	5.67964311805593	54.6800000000001
296	5.67964310477685	54.8600000000001
297	5.67964309149776	55.03
298	5.67964307821868	55.21
299	5.6796430649396	55.3800000000001
300	5.67964305166051	55.5700000000002
301	5.67964303838143	55.75
302	5.67964302510234	55.9300000000001
303	5.67964301182326	56.1100000000001
304	5.67964299854418	56.28
305	5.6796429852651	56.46
306	5.67964297198601	56.6400000000001
307	5.67964295870693	56.8200000000002
308	5.67964294542785	57
309	5.67964293214877	57.1800000000001
310	5.67964291886969	57.3500000000001
311	5.67964290559061	57.54
312	5.67964289231152	57.72
313	5.67964287903244	57.8900000000001
314	5.67964286575336	58.0700000000002
315	5.67964285247428	58.25
316	5.6796428391952	58.4400000000001
317	5.67964282591612	58.6200000000001
318	5.67964281263704	58.8
319	5.67964279935796	58.98
320	5.67964278607888	59.1600000000001
321	5.67964277279981	59.3300000000002
322	5.67964275952073	59.51
323	5.67964274624165	59.6900000000001
324	5.67964273296257	59.8600000000001
325	5.67964271968349	60.04
326	5.67964270640441	60.22
327	5.67964269312534	60.4100000000001
328	5.67964267984626	60.5900000000001
329	5.67964266656718	60.77
330	5.6796426532881	60.9400000000001
331	5.67964264000903	61.1300000000001
332	5.67964262672995	61.3
333	5.67964261345088	61.48
334	5.6796426001718	61.6600000000001
335	5.67964258689272	61.8400000000001
336	5.67964257361365	62.02
337	5.67964256033457	62.2
338	5.6796425470555	62.3800000000001
339	5.67964253377642	62.5600000000002
340	5.67964252049735	62.73
341	5.67964250721827	62.9100000000001
342	5.6796424939392	63.0900000000001
343	5.67964248066013	63.27
344	5.67964246738105	63.47
345	5.67964245410198	63.6400000000001
346	5.6796424408229	63.8200000000002
347	5.67964242754383	64
348	5.67964241426476	64.1800000000001
349	5.67964240098569	64.3500000000001
350	5.67964238770661	64.53
351	5.67964237442754	64.71
352	5.67964236114847	64.8900000000001
353	5.6796423478694	65.0700000000002
354	5.67964233459033	65.25
355	5.67964232131126	65.4300000000001
356	5.67964230803218	65.6100000000001
357	5.67964229475311	65.79
358	5.67964228147404	65.97
359	5.67964226819497	66.1400000000001
360	5.6796422549159	66.3200000000002
361	5.67964224163683	66.49
362	5.67964222835776	66.6800000000001
363	5.67964221507869	66.8600000000001
364	5.67964220179962	67.0700000000002
365	5.67964218852055	67.27
366	5.67964217524149	67.48
367	5.67964216196242	67.7
368	5.67964214868335	67.9100000000001
369	5.67964213540428	68.1200000000001
370	5.67964212212521	68.3300000000002
371	5.67964210884614	68.54
372	5.67964209556708	68.76
373	5.67964208228801	68.96
374	5.67964206900894	69.1800000000001
375	5.67964205572988	69.3900000000001
376	5.67964204245081	69.5900000000001
377	5.67964202917174	69.8
378	5.67964201589268	70.01
379	5.67964200261361	70.22
380	5.67964198933455	70.4300000000001
381	5.67964197605548	70.6200000000001
382	5.67964196277642	70.79
383	5.67964194949735	70.98
384	5.67964193621829	71.1600000000001
385	5.67964192293922	71.3400000000001
386	5.67964190966016	71.52
387	5.67964189638109	71.7
388	5.67964188310203	71.8700000000001
389	5.67964186982297	72.05
390	5.6796418565439	72.23
391	5.67964184326484	72.4100000000001
392	5.67964182998578	72.5900000000001
393	5.67964181670671	72.76
394	5.67964180342765	72.9400000000001
395	5.67964179014859	73.1400000000001
396	5.67964177686953	73.3200000000002
397	5.67964176359047	73.5
398	5.6796417503114	73.6800000000001
399	5.67964173703234	73.8600000000001
400	5.67964172375328	74.04
401	5.67964171047422	74.21
402	5.67964169719516	74.3900000000001
403	5.6796416839161	74.5700000000002
404	5.67964167063704	74.75
405	5.67964165735798	74.9300000000001
406	5.67964164407892	75.1100000000001
407	5.67964163079986	75.29
408	5.6796416175208	75.46
409	5.67964160424174	75.6400000000001
410	5.67964159096268	75.8200000000002
411	5.67964157768362	76
412	5.67964156440457	76.1700000000001
413	5.67964155112551	76.3600000000001
414	5.67964153784645	76.53
415	5.67964152456739	76.72
416	5.67964151128834	76.8900000000001
417	5.67964149800928	77.0700000000002
418	5.67964148473022	77.25
419	5.67964147145116	77.4300000000001
420	5.67964145817211	77.6100000000001
421	5.67964144489305	77.78
422	5.67964143161399	77.96
423	5.67964141833494	78.1400000000001
424	5.67964140505588	78.3100000000002
425	5.67964139177683	78.48
426	5.67964137849777	78.6600000000001
427	5.67964136521872	78.8400000000001
428	5.67964135193966	79.02
429	5.67964133866061	79.2
430	5.67964132538155	79.3800000000001
431	5.6796413121025	79.55
432	5.67964129882345	79.73
433	5.67964128554439	79.9000000000001
434	5.67964127226534	80.0900000000001
435	5.67964125898629	80.26
436	5.67964124570723	80.4400000000001
437	5.67964123242818	80.6100000000001
438	5.67964121914913	80.8
439	5.67964120587008	80.97
440	5.67964119259102	81.1400000000001
441	5.67964117931197	81.3200000000002
442	5.67964116603292	81.5
443	5.67964115275387	81.6900000000001
444	5.67964113947482	81.8700000000001
445	5.67964112619577	82.1400000000001
446	5.67964111291672	82.4100000000001
447	5.67964109963767	82.6000000000001
448	5.67964108635862	82.77
449	5.67964107307957	82.95
450	5.67964105980052	83.1400000000001
451	5.67964104652147	83.3200000000002
452	5.67964103324242	83.49
453	5.67964101996337	83.6700000000001
454	5.67964100668432	83.8500000000001
455	5.67964099340527	84.03
456	5.67964098012622	84.22
457	5.67964096684717	84.3900000000001
458	5.67964095356813	84.5700000000002
459	5.67964094028908	84.75
460	5.67964092701003	84.9400000000001
461	5.67964091373098	85.1100000000001
462	5.67964090045194	85.29
463	5.67964088717289	85.47
464	5.67964087389384	85.6600000000001
465	5.6796408606148	85.8300000000002
466	5.67964084733575	86.01
467	5.6796408340567	86.1900000000001
468	5.67964082077766	86.3700000000001
469	5.67964080749861	86.55
470	5.67964079421957	86.73
471	5.67964078094052	86.9100000000001
472	5.67964076766148	87.0900000000001
473	5.67964075438243	87.26
474	5.67964074110339	87.45
475	5.67964072782434	87.6300000000001
476	5.6796407145453	87.8100000000002
477	5.67964070126626	87.99
478	5.67964068798721	88.1700000000001
479	5.67964067470817	88.3400000000001
480	5.67964066142913	88.51
481	5.67964064815009	88.7
482	5.67964063487104	88.8800000000001
483	5.679640621592	89.0600000000002
484	5.67964060831296	89.24
485	5.67964059503392	89.4100000000001
486	5.67964058175487	89.5900000000001
487	5.67964056847583	89.77
488	5.67964055519679	89.9400000000001
489	5.67964054191775	90.1200000000001
490	5.67964052863871	90.3
491	5.67964051535967	90.49
492	5.67964050208063	90.6600000000001
493	5.67964048880159	90.8400000000001
494	5.67964047552255	91.01
495	5.67964046224351	91.2
496	5.67964044896447	91.3700000000001
497	5.67964043568543	91.5600000000002
498	5.67964042240639	91.74
499	5.67964040912735	91.9200000000001
500	5.67964039584832	92.0900000000001
501	5.67964038256928	92.27
502	5.67964036929024	92.45
503	5.6796403560112	92.6300000000001
504	5.67964034273216	92.8100000000002
505	5.67964032945313	92.98
506	5.67964031617409	93.1700000000001
507	5.67964030289505	93.3500000000001
508	5.67964028961602	93.52
509	5.67964027633698	93.7
510	5.67964026305794	93.8800000000001
511	5.67964024977891	94.0600000000002
512	5.67964023649987	94.24
513	5.67964022322084	94.4100000000001
514	5.6796402099418	94.6000000000001
515	5.67964019666277	94.78
516	5.67964018338373	94.95
517	5.6796401701047	95.1300000000001
518	5.67964015682566	95.3
519	5.67964014354663	95.49
520	5.67964013026759	95.6600000000001
521	5.67964011698856	95.8500000000001
522	5.67964010370953	96.02
523	5.67964009043049	96.2
524	5.67964007715146	96.3800000000001
525	5.67964006387243	96.5900000000001
526	5.6796400505934	96.8
527	5.67964003731436	97.02
528	5.67964002403533	97.23
529	5.6796400107563	97.4400000000001
530	5.67963999747727	97.6400000000001
531	5.67963998419824	97.8500000000001
532	5.67963997091921	98.0600000000002
533	5.67963995764017	98.28
534	5.67963994436114	98.5700000000002
535	5.67963993108211	98.78
536	5.67963991780308	98.99
537	5.67963990452405	99.2
538	5.67963989124502	99.4100000000001
539	5.67963987796599	99.6200000000001
540	5.67963986468696	99.8300000000002
541	5.67963985140793	100.03


==> data/perfprof6-20-100-2-5.dat <==
iter	objfun	time
1	6.06853788492157	0.0199999999999818
2	6.0682398571339	0.0299999999999727
3	6.06733666801135	0.0399999999999636
4	6.06725013409673	0.0499999999999545
5	6.06650506666205	0.0599999999999454
6	6.06620083913173	0.0699999999999363
7	6.06575692765697	0.0799999999999272
8	6.06558604333065	0.0799999999999272
9	6.06525427792778	0.0899999999999181
10	6.06517944214512	0.0999999999999091
11	6.06499040092539	0.1099999999999
12	6.06494606810469	0.1099999999999
13	6.06480187350433	0.119999999999891
14	6.06473780040392	0.129999999999882
15	6.06437251112382	0.139999999999873
16	6.06423719435214	0.149999999999864
17	6.06422043518599	0.159999999999854
18	6.06420645289048	0.159999999999854
19	6.06403731127267	0.169999999999845
20	6.06373593897821	0.189999999999827
21	6.0633059704869	0.199999999999818
22	6.06327539577167	0.209999999999809
23	6.06308328685462	0.2199999999998
24	6.0630322542367	0.2199999999998
25	6.06246570280897	0.229999999999791
26	6.06218050184611	0.229999999999791
27	6.06179805941305	0.25
28	6.06019494564329	0.25
29	6.05746940740009	0.259999999999991
30	6.05648785478582	0.269999999999982
31	6.05183705018924	0.279999999999973
32	6.04883996388344	0.289999999999964
33	6.04735503375492	0.299999999999955
34	6.04599130692895	0.309999999999945
35	6.04554956684666	0.319999999999936
36	6.04496145382934	0.329999999999927
37	6.04473987668768	0.329999999999927
38	6.04366297662776	0.339999999999918
39	6.04342787684262	0.349999999999909
40	6.04315230596362	0.3599999999999
41	6.04259454109015	0.369999999999891
42	6.04109386600547	0.379999999999882
43	6.03987339271916	0.379999999999882
44	6.00998402459819	0.389999999999873
45	5.99899262783237	0.399999999999864
46	5.98806836484424	0.399999999999864
47	5.97317361759177	0.419999999999845
48	5.97179134477132	0.419999999999845
49	5.9579047806675	0.429999999999836
50	5.95673410475178	0.439999999999827
51	5.95485057700681	0.449999999999818
52	5.95420819916354	0.459999999999809
53	5.95252306101824	0.4699999999998
54	5.9524150771928	0.479999999999791
55	5.95228364145704	0.490000000000009
56	5.95135811546007	0.5
57	5.95111518220183	0.509999999999991
58	5.9510459751337	0.509999999999991
59	5.94849740792321	0.519999999999982
60	5.94376233887323	0.529999999999973
61	5.94311143538654	0.549999999999955
62	5.94145835528671	0.549999999999955
63	5.93846542942829	0.549999999999955
64	5.93525007474915	0.569999999999936
65	5.93500378658603	0.579999999999927
66	5.93477410092971	0.589999999999918
67	5.93395541021611	0.589999999999918
68	5.93360120284159	0.6099999999999
69	5.93262952279755	0.619999999999891
71	5.93217395454189	0.639999999999873
72	5.9320410827708	0.639999999999873
73	5.93162666545504	0.649999999999864
74	5.93115256262683	0.649999999999864
75	5.93018197031342	0.659999999999854
76	5.92964666993751	0.669999999999845
78	5.92795631436465	0.689999999999827
79	5.9165779006027	0.699999999999818
80	5.8878658953527	0.709999999999809
81	5.87789505840553	0.709999999999809
83	5.87546065730859	0.729999999999791
84	5.8626643155277	0.740000000000009
85	5.85161305405152	0.740000000000009
87	5.82780462765818	0.759999999999991
88	5.81824362199636	0.769999999999982
90	5.81302507364272	0.789999999999964
91	5.81209285693373	0.799999999999955
92	5.81091720046764	0.809999999999945
94	5.80021803651499	0.829999999999927
95	5.79984804080245	0.839999999999918
97	5.79155019499301	0.8599999999999
99	5.7744187091631	0.869999999999891
100	5.76461775529668	0.879999999999882
102	5.75994084278646	0.899999999999864
103	5.75496380286179	0.909999999999854
105	5.68208761293436	0.929999999999836
107	5.66572463941908	0.939999999999827
108	5.66263411388852	0.959999999999809
110	5.64711797140861	0.9699999999998
112	5.64081915908787	0.990000000000009
114	5.63645121840613	1.00999999999999
116	5.63634101175825	1.02999999999997
117	5.63573097739497	1.02999999999997
119	5.62996202218877	1.05999999999995
121	5.62642864751416	1.07999999999993
123	5.62205743423974	1.08999999999992
125	5.61005710073719	1.1099999999999
127	5.51189997897311	1.12999999999988
129	5.50349408074433	1.14999999999986
131	5.50194288430765	1.17999999999984
133	5.49996440133287	1.18999999999983
136	5.4992234127812	1.2199999999998
138	5.49907870546674	1.24000000000001
140	5.49821929521121	1.25
142	5.49698202648728	1.26999999999998
144	5.44393029423982	1.28999999999996
147	5.4276152446573	1.30999999999995
149	5.42068726615478	1.32999999999993
152	5.41071754776312	1.3599999999999
154	5.40983135536074	1.37999999999988
156	5.40662220100768	1.39999999999986
159	5.40353084057803	1.41999999999985
162	5.40122442291641	1.43999999999983
164	5.40020001886801	1.45999999999981
167	5.398074678035	1.49000000000001
169	5.3977953542497	1.50999999999999
172	5.39718445939223	1.52999999999997
175	5.3960844120881	1.54999999999995
178	5.39312133841408	1.56999999999994
181	5.38798623466588	1.59999999999991
183	5.38633587731173	1.6099999999999
186	5.38261036115757	1.63999999999987
189	5.38060486508856	1.65999999999985
192	5.3800927344738	1.67999999999984
196	5.37916105855618	1.70999999999981
199	5.37856865185619	1.74000000000001
202	5.37799976085848	1.75
205	5.37726827460905	1.77999999999997
208	5.37666470244367	1.79999999999995
212	5.37518113050803	1.82999999999993
215	5.37264190715924	1.84999999999991
219	5.36719213609167	1.87999999999988
222	5.36321974064601	1.89999999999986
226	5.35897435955842	1.92999999999984
229	5.35642826523118	1.94999999999982
233	5.34729401312132	1.9699999999998
237	5.34477211431024	2
241	5.33056451747993	2.02999999999997
244	5.3186214342661	2.04999999999995
248	5.29924553350108	2.08999999999992
252	5.2973065640361	2.11999999999989
256	5.29458092170278	2.14999999999986
261	5.29301648750513	2.16999999999985
265	5.29134350063998	2.20999999999981
269	5.28927395714017	2.24000000000001
273	5.28620656564223	2.26999999999998
278	5.28130857865604	2.30999999999995
282	5.27609173561434	2.33999999999992
287	5.26661924139943	2.37999999999988
291	5.258609867468	2.39999999999986
296	5.24788290853209	2.42999999999984
301	5.23378662062532	2.4699999999998
306	5.21312113059208	2.5
310	5.20433561472395	2.54999999999995
315	5.17872828147277	2.59999999999991
321	5.16357233773248	2.64999999999986
326	5.15745053233727	2.69999999999982
331	5.15566095844873	2.74000000000001
336	5.15313668896712	2.76999999999998
342	5.14038629165815	2.82999999999993
347	5.1307335136418	2.87999999999988
353	5.11358235847963	2.92999999999984
358	5.09702380572386	2.97999999999979
364	5.08445341982769	3.03999999999996
370	5.08069760235309	3.09999999999991
376	5.07746114193287	3.14999999999986
382	5.07617477064194	3.19999999999982
388	5.07418626483484	3.24000000000001
394	5.07199808869985	3.28999999999996
401	5.07070456436991	3.34999999999991
407	5.0679702749261	3.39999999999986
414	5.06527138848361	3.45999999999981
420	5.06480032611889	3.5
427	5.06377218379886	3.54999999999995
434	5.06083166052631	3.58999999999992
441	5.06024182548511	3.64999999999986
448	5.05920656162534	3.69999999999982
455	5.05790057361482	3.75
462	5.05730509102956	3.79999999999995
470	5.05703248044708	3.86999999999989
477	5.05671379344576	3.92999999999984
485	5.05498155870563	3.97999999999979
493	5.0534735215758	4.03999999999996
501	5.0526643967861	4.08999999999992
509	5.05200101988631	4.14999999999986
517	5.05168414689851	4.22999999999979
525	5.051361812823	4.28999999999996
534	5.05053730765357	4.33999999999992
542	5.05011617238544	4.39999999999986
551	5.04975730628753	4.45999999999981
560	5.04931892276559	4.51999999999998
569	5.04875864307766	4.58999999999992
578	5.04825049907152	4.64999999999986
587	5.04759715397508	4.7199999999998
597	5.0471923917326	4.80999999999995
606	5.04690245183026	4.8599999999999
616	5.04663306511844	4.92999999999984
626	5.04623288514504	5
636	5.04592708112915	5.06999999999994
646	5.04577828330355	5.13999999999987
657	5.04524551457563	5.22999999999979
667	5.04503110279895	5.27999999999997
678	5.04478132015182	5.34999999999991
689	5.04461598399673	5.42999999999984
700	5.04409099712941	5.50999999999999
711	5.04354109699257	5.61999999999989
723	5.04341784366315	5.7199999999998
734	5.04119492724566	5.80999999999995
746	5.03872115520644	5.91999999999985
758	5.03798588785796	6.01999999999998
770	5.03737698193325	6.09999999999991
783	5.03661225643689	6.20999999999981
795	5.03581376466632	6.29999999999995
808	5.03391346503622	6.40999999999985
821	5.03271125908199	6.5
834	5.03146311782489	6.6099999999999
847	5.0306375229349	6.7199999999998
861	5.02960515891194	6.81999999999994
875	5.02846863874088	6.92999999999984
889	5.02544136070322	7.03999999999996
903	5.01180693116339	7.16999999999985
918	5.00999744507821	7.29999999999995
933	5.00809219320907	7.40999999999985
948	5.0066160272975	7.54999999999995
963	5.0048881731389	7.64999999999986
978	5.0018214820471	7.77999999999997
994	4.99495984881258	7.90999999999985
1010	4.99093031127293	8.03999999999996
1026	4.98810481656334	8.15999999999985
1043	4.98572152380817	8.30999999999995
1059	4.98202289262595	8.42999999999984
1076	4.97860355994459	8.54999999999995
1094	4.97332112222134	8.67999999999984
1111	4.96985171074162	8.80999999999995
1129	4.96517266928881	8.92999999999984
1147	4.95926543685727	9.05999999999995
1166	4.95422596885404	9.2199999999998
1184	4.95353426598109	9.34999999999991
1203	4.94857921317942	9.5
1223	4.94763479270854	9.66999999999985
1242	4.9417513108551	9.83999999999992
1262	4.94076093833792	10
1283	4.93912755440523	10.1499999999999
1303	4.9357172532591	10.3
1324	4.93326890446652	10.49
1346	4.92974060297686	10.6899999999998
1367	4.92473341725971	10.8699999999999
1389	4.92367747477798	11.0599999999999
1411	4.92340207300279	11.2199999999998
1434	4.90835997395418	11.4599999999998
1457	4.90647819825374	11.6499999999999
1481	4.9034389207449	11.8299999999999
1504	4.90276804213873	12.01
1528	4.89776629075581	12.24
1553	4.8940148444192	12.4699999999998
1578	4.89277838872052	12.6799999999998
1603	4.89182706748719	12.9199999999998
1629	4.89077339206358	13.1599999999999
1655	4.89064611044892	13.3799999999999
1682	4.89042826964797	13.5999999999999
1709	4.89024246065113	13.8199999999999
1736	4.89004487021743	14.03
1764	4.88980191274818	14.26
1793	4.8891132350864	14.49
1821	4.88867535669102	14.75
1851	4.88819344449335	15.01
1880	4.88782356627804	15.2199999999998
1911	4.88736218100216	15.4799999999998
1941	4.88625084316515	15.7299999999998
1973	4.88507989736577	15.99
2004	4.88459377282139	16.24
2036	4.88382884056133	16.53
2069	4.88309154179344	16.8299999999999
2102	4.88223129624802	17.1099999999999
2136	4.88139075898262	17.4099999999999
2170	4.88050903925125	17.6799999999998
2205	4.87985231799841	18
2241	4.87821816378238	18.3199999999999
2277	4.87345323266078	18.5999999999999
2313	4.8686636717484	18.9099999999999
2351	4.86741141975485	19.2299999999998
2388	4.8665385803186	19.5599999999999
2427	4.86593416807408	19.8199999999999
2466	4.86569808877432	20.0999999999999
2505	4.86443018180115	20.3799999999999
2546	4.86281806378927	20.7099999999998
2586	4.86089857788344	21.01
2628	4.85888481132607	21.3699999999999
2670	4.85699732270507	21.6999999999998
2713	4.85529773433506	22.05
2757	4.85314063028604	22.5
2801	4.85199756541815	23.01
2846	4.8513643944393	23.51


==> data/perfprof6-20-100-2-6.dat <==
iter	objfun	time
1	7.52819750192561	0.001384
2	6.64883841555113	0.004052
3	6.08890482901126	0.006307
4	5.71225267579478	0.009575
5	5.40071927258878	0.013936
6	5.21672100407686	0.019368
7	5.0204380490267	0.024809
8	4.87110469034389	0.031338
9	4.78332935220676	0.040081
10	4.7344886421122	0.051029
11	4.68902076676202	0.061956
12	4.66659914584524	0.078391
13	4.65197157632159	0.101419
14	4.63759366205345	0.127905
15	4.63759366205345	0.154075
16	4.62850094404909	0.167297
17	4.62808403675563	0.198636
18	4.62658350558653	0.223795
19	4.62632610952887	0.243444
20	4.62632610952887	0.27412
21	4.6260092445944	0.295981
22	4.6257992081746	0.317789
23	4.62521825516057	0.347446
24	4.62484395928602	0.391282
25	4.62425916771418	0.419889
26	4.62425916771418	0.603251
27	4.62416145521993	0.623316
28	4.62404000756168	0.750461
29	4.62401367727049	0.797793
30	4.62401248198968	1.007953
31	4.62401241994938	1.131421
32	4.62401241994414	1.342922


==> data/perfprof6-20-100-3-1.dat <==
iter	objfun	time
1	10.9975063578864	0
2	7.50703002438927	0.460000000000036
3	6.99618523959186	0.829999999999927
4	6.72458676637782	1.21000000000004
5	6.5311825486103	1.69000000000005
6	6.37544468767695	2.19000000000005
7	6.24723852749152	2.74000000000001
8	6.14820176792711	3.34999999999991
9	6.06727419410132	4.02999999999997
10	5.99749296457587	4.77999999999997
11	5.93519008431943	5.52999999999997
12	5.87889924671087	6.27999999999997
13	5.82718061584045	7
14	5.77877417607625	7.74000000000001
15	5.73264270427312	8.46000000000004
16	5.68747319081931	9.18000000000006
17	5.64289110199898	9.91000000000008
18	5.60158690374113	10.6500000000001
19	5.56339442903445	11.3700000000001
20	5.52779247193714	12.0899999999999
21	5.4945961797064	12.8099999999999
22	5.46347551642373	13.53
23	5.43424161790227	14.25
24	5.40672281943317	14.97
25	5.38078959184382	15.6800000000001
26	5.35635738480788	16.4000000000001
27	5.33329837840402	17.1200000000001
28	5.31145390615444	17.8399999999999
29	5.29099352860158	18.55
30	5.27217013931829	19.27
31	5.25482256044834	19.99
32	5.23869658418971	20.71
33	5.22356665594728	21.4100000000001
34	5.20927215161228	22.1300000000001
35	5.19569460685465	22.8399999999999
36	5.18273675662432	23.55
37	5.17033422030898	24.26
38	5.15843399937575	24.97
39	5.14700130690653	25.6900000000001
40	5.13600497191483	26.3900000000001
41	5.12540566822826	27.0999999999999
42	5.1151777666454	27.8
43	5.10529753177138	28.51
44	5.09573618756525	29.22
45	5.08646726901327	29.9200000000001
46	5.07747418052736	30.6300000000001
47	5.06874379794833	31.3299999999999
48	5.06026279245218	32.03
49	5.05201754704151	32.74
50	5.04399553998204	33.4400000000001
51	5.03618661637311	34.1400000000001
52	5.02858219114119	34.8399999999999
53	5.02117468749566	35.54
54	5.01395761462578	36.24
55	5.00692473347714	36.95
56	5.00006946892969	37.6500000000001
57	4.99338557702057	38.3600000000001
58	4.98686733345576	39.0699999999999
59	4.9805090812001	39.77
60	4.97430566871673	40.48
61	4.96825417308352	41.1900000000001
62	4.96235409594778	41.8900000000001
63	4.95660630623531	42.5999999999999
64	4.95101547952403	43.29
65	4.94558714292345	43.99
66	4.94032274963325	44.6800000000001
67	4.93522472138008	45.3800000000001
68	4.93028839497476	46.0899999999999
69	4.92550319888892	46.78
70	4.92085934837314	47.47
71	4.91634689374578	48.1700000000001
72	4.91195400131876	48.8700000000001
73	4.90767463788254	49.5699999999999
74	4.90350010099282	50.27
75	4.89942435293062	50.98
76	4.89544190024237	51.6800000000001
77	4.89154698757597	52.3800000000001
78	4.8877355894173	53.0799999999999
79	4.8840030240299	53.78
80	4.88034516169001	54.48
81	4.87675922920294	55.1700000000001
82	4.87324054610301	55.8800000000001
83	4.86978753375083	56.5699999999999
84	4.86639625650095	57.27
85	4.86306436957065	57.97
86	4.85979011519383	58.6700000000001
87	4.85657027293584	59.3700000000001
88	4.85340333544814	60.0699999999999
89	4.85028766159722	60.77
90	4.84722088594188	61.46
91	4.84420146159451	62.1600000000001
92	4.84122825212447	62.8600000000001
93	4.83829958888167	63.55
94	4.83541374830945	64.26
95	4.83256974033879	64.95
96	4.82976665516411	65.6500000000001
97	4.82700314611624	66.3499999999999
98	4.82427789315508	67.05
99	4.82158995638235	67.76
100	4.81893860599291	68.45
101	4.81632303716348	69.1500000000001
102	4.81374227146787	69.8499999999999
103	4.81119526342134	70.55
104	4.80868107912208	71.25
105	4.80619898481336	71.95
106	4.80374838831769	72.6500000000001
107	4.80132871413715	73.3499999999999
108	4.79893931989248	74.05
109	4.79657948819193	74.74
110	4.79424846774366	75.4400000000001
111	4.79194553331799	76.1500000000001
112	4.78967002375308	76.8499999999999
113	4.78742134618342	77.55
114	4.78519897573053	78.25
115	4.78300240466109	78.9400000000001
116	4.78083111379166	79.6400000000001
117	4.77868465118147	80.3399999999999
118	4.77656260104571	81.03
119	4.77446457886938	81.72
120	4.772389985656	82.4200000000001
121	4.7703395637687	83.1100000000001
122	4.7683114028346	83.8099999999999
123	4.76630572793858	84.5
124	4.76432215764962	85.1900000000001
125	4.76236025493132	85.8900000000001
126	4.76041959375635	86.6900000000001
127	4.75849975667582	87.72
128	4.75660033865443	88.8399999999999
129	4.7547209493831	89.96
130	4.75286122219931	91.0799999999999
131	4.75102080191073	92.22
132	4.74919934376065	93.3700000000001
133	4.74739651177219	94.49
134	4.74561197653721	95.2
135	4.74384541562903	95.8900000000001
136	4.74209651551538	96.5899999999999
137	4.74036497392713	97.29
138	4.73865050272648	97.98
139	4.73695282702345	98.6800000000001
140	4.73527168344251	99.3700000000001
141	4.73360681951087	100.06


==> data/perfprof6-20-100-3-2.dat <==
iter	objfun	time
1	10.9975063578864	0
2	10.4066356302937	0.0199999999999818
3	9.91766590161402	0.0199999999999818
4	9.4561858848948	0.0199999999999818
5	9.06851759896944	0.0199999999999818
6	8.7306487517554	0.0199999999999818
7	8.45148362568841	0.0199999999999818
8	8.21214478645119	0.0199999999999818
9	8.04717484115644	0.0199999999999818
10	7.90436108674376	0.0199999999999818
11	7.77719700988564	0.0199999999999818
12	7.66139344256668	0.0399999999999636
13	7.55462152360962	0.0399999999999636
14	7.45501941028524	0.0399999999999636
15	7.36138749253844	0.0399999999999636
16	7.27277420537611	0.0399999999999636
17	7.20977260692146	0.0399999999999636
18	7.15573905556016	0.0399999999999636
19	7.10773425988461	0.0399999999999636
20	7.064345766179	0.0399999999999636
21	7.02466196453462	0.0399999999999636
22	6.98803619926957	0.0399999999999636
23	6.95399019440495	0.0399999999999636
24	6.92215851569065	0.0399999999999636
25	6.89225485371883	0.0500000000001819
26	6.86405038808249	0.0500000000001819
27	6.83735964910905	0.0500000000001819
28	6.81203089392923	0.0500000000001819
29	6.78793923563719	0.0500000000001819
30	6.76498105591544	0.0500000000001819
31	6.74306851494902	0.0500000000001819
32	6.7221236128275	0.0500000000001819
33	6.70207277712208	0.0500000000001819
34	6.68284413339181	0.0500000000001819
35	6.66436838620158	0.0500000000001819
36	6.64658148569707	0.0500000000001819
37	6.62954719190385	0.0500000000001819
38	6.6134858784367	0.0500000000001819
39	6.59809748104781	0.0500000000001819
40	6.58331371677328	0.0500000000001819
41	6.56908148145706	0.0500000000001819
42	6.55535660024815	0.0500000000001819
43	6.54210119678925	0.0500000000001819
44	6.52928221591952	0.0500000000001819
45	6.5168704692575	0.0600000000001728
46	6.50483995687896	0.0600000000001728
47	6.49316735864248	0.0600000000001728
48	6.48183163727574	0.0600000000001728
50	6.46009624199502	0.0600000000001728
51	6.44966332571004	0.0600000000001728
52	6.43950040678447	0.0600000000001728
53	6.42959407908287	0.0600000000001728
54	6.41993196580575	0.0600000000001728
56	6.40129537138594	0.0600000000001728
57	6.39230035836188	0.0600000000001728
59	6.37491069433247	0.0700000000001637
60	6.36649934330213	0.0700000000001637
61	6.35826671182748	0.0700000000001637
63	6.34230954764982	0.0700000000001637
64	6.3345719955483	0.0700000000001637
66	6.3195490994102	0.0700000000001637
67	6.31225277744071	0.0700000000001637
69	6.29806506550721	0.0700000000001637
71	6.28438643670833	0.0800000000001546
72	6.27772730877247	0.0800000000001546
74	6.26474974132692	0.0800000000001546
76	6.25220225395304	0.0800000000001546
78	6.24005805988045	0.0800000000001546
80	6.2282926419034	0.0800000000001546
81	6.22254486931075	0.0800000000001546
83	6.21130599136938	0.0900000000001455
85	6.20040208261899	0.0900000000001455
87	6.18992134374015	0.0900000000001455
90	6.17487126432495	0.0900000000001455
92	6.16524591318003	0.0900000000001455
94	6.15592189323466	0.0900000000001455
96	6.14688080685322	0.100000000000136
98	6.13810626780017	0.100000000000136
101	6.12541230945709	0.100000000000136
103	6.11724243073264	0.100000000000136
106	6.10539732755368	0.100000000000136
108	6.09775824001289	0.110000000000127
111	6.08666194438296	0.110000000000127
113	6.07949312349783	0.110000000000127
116	6.06906276800823	0.120000000000118
119	6.0589977655441	0.120000000000118
122	6.04927535454606	0.120000000000118
125	6.03987479583378	0.130000000000109
128	6.03077713219924	0.130000000000109
131	6.02196498613862	0.130000000000109
134	6.01342238775706	0.130000000000109
137	6.00513462694584	0.130000000000109
140	5.99708812537545	0.130000000000109
144	5.98671317784249	0.130000000000109
147	5.97918235858401	0.1400000000001
151	5.96945507706579	0.150000000000091
154	5.96238241430498	0.150000000000091
158	5.95323229333172	0.150000000000091
162	5.94438448578727	0.160000000000082
166	5.93582113501317	0.160000000000082
170	5.92752587457291	0.160000000000082
174	5.91948367042251	0.170000000000073
178	5.91168068300813	0.170000000000073
182	5.90410414639294	0.170000000000073
186	5.8967422619969	0.170000000000073
191	5.88782519417345	0.180000000000064
196	5.87920688790474	0.190000000000055
200	5.87251526433723	0.190000000000055
205	5.86439062802688	0.190000000000055
210	5.85651833181119	0.200000000000045
215	5.84888432507704	0.200000000000045
220	5.84147566797989	0.200000000000045
225	5.83428041884137	0.200000000000045
231	5.82591232888457	0.200000000000045
236	5.81914884662843	0.220000000000027
242	5.81127057998886	0.220000000000027
248	5.80363780255274	0.220000000000027
254	5.79623679549813	0.230000000000018
260	5.78905492758942	0.240000000000009
266	5.78208054465487	0.240000000000009
272	5.77530287266234	0.25
279	5.76763093682409	0.25
285	5.76124619401134	0.259999999999991
292	5.75400845252265	0.259999999999991
299	5.74698620260223	0.269999999999982
306	5.74016791194787	0.269999999999982
314	5.73261169280284	0.279999999999973
321	5.72619558516196	0.279999999999973
329	5.71907427165273	0.279999999999973
337	5.71216648619189	0.300000000000182
345	5.70546071112045	0.300000000000182
353	5.69894631021935	0.300000000000182
362	5.69183413601723	0.310000000000173
370	5.68569462120603	0.320000000000164
379	5.67898201563881	0.320000000000164
388	5.67246455271606	0.330000000000155
398	5.66543938215603	0.340000000000146
407	5.65930121555982	0.340000000000146
417	5.6526750437177	0.350000000000136
427	5.64624242941762	0.360000000000127
437	5.6399931609206	0.370000000000118
448	5.63331947353632	0.380000000000109
458	5.62742529557995	0.380000000000109
469	5.62112184094535	0.3900000000001
480	5.61499745785722	0.400000000000091
492	5.60850972064823	0.410000000000082
504	5.60221305564843	0.420000000000073
516	5.59609724495813	0.440000000000055
528	5.59015283892577	0.440000000000055
541	5.58389635098284	0.450000000000045
554	5.57782045484351	0.460000000000036
567	5.57191562344422	0.470000000000027
581	5.56573777461577	0.480000000000018
594	5.56016075817182	0.490000000000009
609	5.55390653981892	0.509999999999991
623	5.54823497623706	0.519999999999982
638	5.54232640787395	0.529999999999973
653	5.5365826990696	0.529999999999973
669	5.53062812531834	0.550000000000182
685	5.52484170664906	0.560000000000173
701	5.51921449958823	0.570000000000164
718	5.51340076914084	0.590000000000146
735	5.50774818073464	0.600000000000136
753	5.50193803209369	0.620000000000118
771	5.49633764664732	0.630000000000109
790	5.49059615785849	0.6400000000001
808	5.48530652751703	0.660000000000082
828	5.47958956336145	0.680000000000064
848	5.47403176251392	0.690000000000055
868	5.46862412335284	0.710000000000036
889	5.46309875674947	0.730000000000018
910	5.45772122122069	0.740000000000009
932	5.45223746627976	0.75
954	5.44689870951517	0.769999999999982
977	5.44146382656929	0.789999999999964
1000	5.43617059992136	0.810000000000173
1024	5.43078998645311	0.830000000000155
1049	5.42533165165458	0.850000000000136
1074	5.4200144587138	0.870000000000118
1100	5.41462590084708	0.880000000000109
1126	5.40937338443869	0.900000000000091
1153	5.40405471556229	0.930000000000064
1180	5.39886668208065	0.950000000000045
1209	5.3934314730996	0.970000000000027
1238	5.38812999746512	0.990000000000009
1267	5.38295433722132	1.01999999999998
1298	5.37755249487231	1.03999999999996
1329	5.37227748577223	1.07000000000016
1360	5.36712135271546	1.09000000000015
1393	5.36175477789985	1.11000000000013
1426	5.3565058491322	1.1400000000001
1461	5.35105829385478	1.17000000000007
1496	5.34572464871489	1.19000000000005
1531	5.34049599067027	1.22000000000003
1568	5.33507311719003	1.25
1606	5.32960520982481	1.26999999999998
1644	5.32422952839127	1.31000000000017
1683	5.31887508192548	1.34000000000015
1724	5.31346595227784	1.37000000000012
1765	5.30824122957569	1.40000000000009
1807	5.30305999400094	1.43000000000006
1850	5.29791993562819	1.47000000000003
1895	5.29270632883765	1.50999999999999
1940	5.28765093563494	1.53999999999996
1987	5.28252929397658	1.57000000000016
2034	5.27755996518477	1.61000000000013
2083	5.2725319861669	1.65000000000009
2133	5.26755312900921	1.69000000000005
2184	5.26262379032825	1.72000000000003
2236	5.25774432044616	1.75999999999999
2289	5.25291501055804	1.80000000000018
2344	5.24804888630041	1.84000000000015
2400	5.24323831418602	1.8900000000001
2458	5.23840091995257	1.93000000000006
2517	5.2336234037066	1.98000000000002
2577	5.22890523216534	2.02999999999997
2639	5.22417057035213	2.07000000000016
2702	5.21949838715212	2.12000000000012
2767	5.21481683276954	2.17000000000007
2833	5.21020007021809	2.22000000000003
2901	5.20558002558176	2.27999999999997
2970	5.20102636917659	2.32000000000016
3041	5.19647460087938	2.38000000000011
3114	5.19192881520103	2.44000000000005
3188	5.18745240334779	2.5
3265	5.18292788315259	2.55000000000018
3343	5.17847606433546	2.6400000000001
3423	5.17404037581496	2.70000000000005
3505	5.16962360193117	2.75999999999999
3589	5.16522828042629	2.83000000000015
3675	5.16085671658508	2.8900000000001
3763	5.15651099711938	2.97000000000003
3853	5.15219300371266	3.03999999999996
3945	5.1479044261577	3.10000000000014
4039	5.14364677503554	3.18000000000006
4136	5.13937801020701	3.25
4235	5.13514515507786	3.33000000000015
4337	5.13090818735671	3.41000000000008
4440	5.12675095313992	3.49000000000001
4547	5.12255466027321	3.57000000000016
4656	5.11840155784203	3.66000000000008
4767	5.11429189523982	3.74000000000001
4881	5.11019036757755	3.83000000000015
4998	5.10610005576565	3.92000000000007
5118	5.1020237897042	4.00999999999999
5240	5.09799669941866	4.11000000000013
5366	5.09395515313495	4.20000000000005
5494	5.08996551950542	4.30000000000018
5626	5.08596743616503	4.41000000000008
5760	5.08202331060366	4.50999999999999
5898	5.07807589083057	4.61000000000013
6039	5.07415647266833	4.72000000000003
6184	5.07023971211701	4.83000000000015
6332	5.06635488598647	4.94000000000005
6484	5.06247779994806	5.05000000000018
6639	5.05863585449867	5.18000000000006
6798	5.05480597624302	5.28999999999996
6960	5.05101383573539	5.41000000000008
7127	5.04721504037745	5.57000000000016
7298	5.04343559325796	5.70000000000005
7472	5.03970410653269	5.83000000000015
7651	5.03600046798412	5.97000000000003
7834	5.0323234074133	6.10000000000014
8022	5.02865331483304	6.25
8214	5.02501106231087	6.40000000000009
8411	5.02137916404112	6.55000000000018
8612	5.01777752568057	6.69000000000005
8818	5.01418959380556	6.85000000000014
9029	5.0106173555548	7.00999999999999
9245	5.00706263418371	7.17000000000007
9467	5.00351131912228	7.35000000000014
9693	4.99999690189719	7.50999999999999
9925	4.99648961087652	7.69000000000005
10163	4.99299190942005	7.87000000000012
10406	4.98952014460378	8.05000000000018
10655	4.98606151294579	8.24000000000001
10911	4.98260461826	8.43000000000006
11172	4.97917820617765	8.63000000000011
11439	4.97577016543352	8.83000000000015
11713	4.9723696894463	9.03999999999996
11993	4.96899098077743	9.25
12281	4.96561202376042	9.47000000000003
12575	4.96225823429551	9.69000000000005
12876	4.95891949908879	9.92000000000007
13184	4.95559744123801	10.1500000000001
13499	4.95229353154376	10.3900000000001
13823	4.94898898125721	10.6300000000001
14154	4.94570620718448	10.8800000000001
14492	4.94244622832718	11.1400000000001
14839	4.93919144748182	11.4000000000001
15195	4.93594418335965	11.6600000000001
15558	4.93272406296762	11.9300000000001
15931	4.92950607334863	12.22
16312	4.92630929028715	12.5
16703	4.92311858432535	12.8000000000002
17103	4.9199439614464	13.1000000000001
17512	4.91678677903531	13.4200000000001
17931	4.91364085791764	13.73
18361	4.9105007046402	14.04
18800	4.90738247915075	14.3700000000001
19250	4.90427337944229	14.71
19711	4.9011752469022	15.0600000000002
20183	4.89808976631054	15.4100000000001
20666	4.89501847466974	15.78
21161	4.89195666894379	16.1500000000001
21667	4.8889120486881	16.53
22186	4.8858741966162	16.9200000000001
22717	4.8828506843033	17.3200000000002
23261	4.87983738436952	17.73
23818	4.87683595135372	18.1500000000001
24388	4.87384789551632	18.5800000000002
24972	4.87086956068386	19.01
25570	4.86790260199493	19.46
26182	4.86494853090956	19.9200000000001
26809	4.86200409119351	20.3900000000001
27450	4.85907541394949	20.8600000000001
28108	4.85615046208616	21.3500000000001
28781	4.85323983945983	21.8500000000001
29470	4.85034060943178	22.3600000000001
30175	4.84745420458671	22.8900000000001
30897	4.8445779983134	23.4300000000001
31637	4.84170966590561	23.97
32394	4.83885460344381	24.54
33170	4.83600680340165	25.1200000000001
33964	4.83317148887768	25.71
34777	4.83034650536699	26.3000000000002
35610	4.82752994834356	26.9300000000001
36462	4.82472663648788	27.5700000000002
37335	4.82193142919976	28.22
38229	4.81914589950127	28.8700000000001
39144	4.81637148658746	29.5600000000002
40081	4.81360659247113	30.26
41041	4.8108498124304	30.97
42023	4.80810543467148	31.71
43029	4.80536927232499	32.45
44059	4.80264282527812	33.22
45114	4.7999249242311	34.01
46194	4.79721702495394	34.8300000000002
47300	4.79451805111844	35.6700000000001
48432	4.79182940935166	36.54
49592	4.78914782364165	37.4300000000001
50779	4.78647704998964	38.3100000000002
51995	4.78381399802231	39.23
53239	4.78116223650252	40.1500000000001
54514	4.77851679865243	41.0900000000001
55819	4.77588123488356	42.0700000000002
57155	4.77325487686483	43.0600000000002
58524	4.77063526284978	44.0700000000002
59925	4.76802573207596	45.1100000000001
61359	4.76542572689458	46.1800000000001
62828	4.76283302946053	47.27
64332	4.76024907169884	48.3900000000001
65872	4.75767351622734	49.52
67449	4.75510608825207	50.6900000000001
69064	4.75254657008465	51.8800000000001
70717	4.7499963182427	53.1000000000001
72410	4.74745361119676	54.3700000000001
74144	4.74491837628118	55.6500000000001
75919	4.74239198352983	56.97
77736	4.73987432139293	58.3200000000002
79597	4.73736398406179	59.7
81503	4.73486103542119	61.1000000000001
83454	4.73236682469484	62.5500000000002
85452	4.72988013244653	64.02
87498	4.72740108830351	65.54
89592	4.72493100136027	67.1000000000001
91737	4.72246767133932	68.6900000000001
93933	4.72001246310115	70.3100000000002
96182	4.71756448089116	71.98
98485	4.71512399521374	73.7
100842	4.71269229537465	75.45
103257	4.71026659813582	77.23
105728	4.70785022636869	79.0600000000002
108260	4.70543960970577	80.9400000000001
110851	4.70303797713012	82.8700000000001
113505	4.70064290818333	84.8400000000001
116222	4.69825572670451	86.8500000000001
119005	4.69587511515378	88.9100000000001
121854	4.6935023854059	91.03
124771	4.69113714082429	93.1900000000001
127758	4.68877905120008	95.4200000000001
130816	4.68642860555711	97.6800000000001
133948	4.68408479156227	100.01


==> data/perfprof6-20-100-3-3.dat <==
iter	objfun	time
1	10.9975063578864	0.00999999999999091
2	10.4066356302937	0.00999999999999091
3	9.57619964994936	0.0199999999999818
4	8.71276601036514	0.0199999999999818
5	8.57005431208196	0.0199999999999818
6	7.77893059084352	0.0199999999999818
7	7.44350075874826	0.0199999999999818
8	7.19355015453725	0.0199999999999818
9	7.182477283709	0.0199999999999818
10	6.9760732637219	0.0199999999999818
11	6.77963951344515	0.0199999999999818
12	6.7112331656792	0.0199999999999818
13	6.63418843525917	0.0199999999999818
14	6.57905430864186	0.0199999999999818
15	6.55921834780445	0.0199999999999818
16	6.52812987809741	0.0199999999999818
17	6.45892875748574	0.0199999999999818
18	6.39776383892903	0.0299999999999727
19	6.36749094147974	0.0299999999999727
20	6.3436704729408	0.0299999999999727
21	6.15335360480332	0.0299999999999727
22	6.12056795794992	0.0299999999999727
23	6.07971404868429	0.0299999999999727
24	6.05197597902001	0.0299999999999727
25	6.02419778694147	0.0299999999999727
26	5.99890466333544	0.040000000000191
27	5.97583624979449	0.040000000000191
28	5.95504912993664	0.040000000000191
29	5.93731658982612	0.040000000000191
30	5.92301667539769	0.040000000000191
31	5.9149316490268	0.040000000000191
32	5.91211093378413	0.040000000000191
33	5.83533448196869	0.040000000000191
34	5.82254247632893	0.040000000000191
35	5.80205183598782	0.040000000000191
36	5.78907136414675	0.040000000000191
37	5.77524826006949	0.040000000000191
38	5.76433348342619	0.040000000000191
39	5.75577548720672	0.040000000000191
40	5.75068590410025	0.0500000000001819
41	5.70049152140669	0.0500000000001819
42	5.68883472495893	0.0500000000001819
43	5.67250188139273	0.0600000000001728
45	5.64797811594975	0.0600000000001728
46	5.63714642885482	0.0600000000001728
47	5.62751914108508	0.0600000000001728
48	5.61973935195423	0.0600000000001728
49	5.61433350891378	0.0600000000001728
50	5.6119294976736	0.0600000000001728
51	5.57075006073472	0.0600000000001728
52	5.56273743551507	0.0700000000001637
54	5.54271643070255	0.0700000000001637
55	5.53401423168807	0.0700000000001637
56	5.52651738733088	0.0700000000001637
58	5.51423254103901	0.0700000000001637
59	5.51021670464417	0.0700000000001637
60	5.50820536363474	0.0700000000001637
62	5.47259028684073	0.0700000000001637
63	5.46381158641577	0.0700000000001637
65	5.45054227741573	0.0800000000001546
66	5.44447481155624	0.0800000000001546
68	5.43400143458156	0.0800000000001546
69	5.43012393712404	0.0800000000001546
71	5.42685857913308	0.0800000000001546
73	5.396661234471	0.0800000000001546
75	5.3846905467985	0.0900000000001455
76	5.37938280835347	0.0900000000001455
78	5.37050468909556	0.0900000000001455
80	5.36430392212152	0.0900000000001455
82	5.34526799415877	0.0900000000001455
84	5.3358111509246	0.0900000000001455
86	5.32729059160568	0.0900000000001455
88	5.31972325504228	0.0900000000001455
90	5.31400899353025	0.100000000000136
92	5.3117841705977	0.100000000000136
94	5.2923991003789	0.100000000000136
96	5.28444021680997	0.100000000000136
99	5.27491515078275	0.100000000000136
101	5.27080156629548	0.100000000000136
103	5.25739534214376	0.110000000000127
106	5.24778615895459	0.110000000000127
108	5.24188586547727	0.110000000000127
111	5.23529504758644	0.110000000000127
114	5.22136924569551	0.110000000000127
116	5.21563242681567	0.110000000000127
119	5.20816834229416	0.120000000000118
122	5.20286856716802	0.120000000000118
125	5.19051473147168	0.120000000000118
128	5.18276856887488	0.120000000000118
131	5.17662467878688	0.130000000000109
134	5.17338783065808	0.130000000000109
137	5.16002452800774	0.130000000000109
140	5.15384935229859	0.1400000000001
144	5.14793667505236	0.1400000000001
147	5.13789942388023	0.1400000000001
151	5.12992014754624	0.150000000000091
154	5.12545380208593	0.150000000000091
158	5.11558461911123	0.150000000000091
162	5.10834821483106	0.160000000000082
165	5.10417434830545	0.160000000000082
169	5.09508294344273	0.160000000000082
173	5.08868991329991	0.160000000000082
177	5.08357076399006	0.160000000000082
182	5.0738353721828	0.180000000000064
186	5.06767399651433	0.180000000000064
190	5.06232835819132	0.180000000000064
195	5.05766031621324	0.190000000000055
199	5.04840568276168	0.190000000000055
204	5.04189857255657	0.190000000000055
209	5.03639814041968	0.200000000000045
214	5.02837672892907	0.200000000000045
219	5.02209130704391	0.200000000000045
224	5.01651132816039	0.210000000000036
230	5.01205535132033	0.210000000000036
235	5.00284226881244	0.220000000000027
241	4.99651444851119	0.220000000000027
246	4.99255108438832	0.220000000000027
252	4.98394542823951	0.230000000000018
258	4.97815953550098	0.240000000000009
264	4.97392990960129	0.240000000000009
270	4.96563885686388	0.25
277	4.95942465637617	0.259999999999991
283	4.95616670753373	0.259999999999991
290	4.94680202960362	0.269999999999982
297	4.9415256022405	0.269999999999982
304	4.93419695245672	0.269999999999982
311	4.9286237600145	0.279999999999973
319	4.92493636395407	0.279999999999973
326	4.91603134167107	0.290000000000191
334	4.91129618474601	0.300000000000182
342	4.90339508350693	0.300000000000182
350	4.89854897939614	0.310000000000173
358	4.89135738582975	0.320000000000164
367	4.88625955512863	0.320000000000164
375	4.87918394900048	0.340000000000146
384	4.87467891986434	0.340000000000146
393	4.86704422370334	0.340000000000146
403	4.86033911190234	0.350000000000136
412	4.85535366574568	0.360000000000127
422	4.84871134453484	0.370000000000118
432	4.84272380933282	0.380000000000109
442	4.83754120158369	0.3900000000001
453	4.83100264377742	0.400000000000091
464	4.82489643739083	0.410000000000082
475	4.82084752595438	0.410000000000082
486	4.81411068159644	0.420000000000073
497	4.80827386732439	0.430000000000064
509	4.80241499473707	0.440000000000055
521	4.7967993184233	0.450000000000045
534	4.79091745589672	0.460000000000036
546	4.78571157381846	0.470000000000027
559	4.7802218426836	0.480000000000018
572	4.77630893920927	0.490000000000009
586	4.76937986562393	0.509999999999991
600	4.76406263792354	0.509999999999991
614	4.75888459255067	0.529999999999973
629	4.75346257748725	0.540000000000191
644	4.74826749970201	0.550000000000182
659	4.74325610961248	0.560000000000173
674	4.7384299783821	0.570000000000164
690	4.73363375234573	0.590000000000146
707	4.72791843665651	0.600000000000136
724	4.72283636338796	0.620000000000118
741	4.71802465592931	0.620000000000118
758	4.71353466683696	0.6400000000001
776	4.70819952398173	0.660000000000082
795	4.70320045226519	0.680000000000064
814	4.69869773625221	0.680000000000064
833	4.69345973599022	0.700000000000045
853	4.68875177967718	0.720000000000027
873	4.68388293083848	0.740000000000009
893	4.67933560435069	0.75
915	4.67492648058196	0.769999999999982
936	4.66986909828576	0.790000000000191
959	4.66551037649407	0.810000000000173
981	4.66054806829687	0.820000000000164
1005	4.65643632274603	0.840000000000146
1028	4.65138626711082	0.860000000000127
1053	4.64667419216338	0.880000000000109
1078	4.64232288487818	0.900000000000091
1103	4.63771099732692	0.920000000000073
1129	4.63388976160782	0.940000000000055
1156	4.62888372467481	0.960000000000036
1184	4.62423297267216	0.990000000000009
1212	4.61978684163114	1.00999999999999
1240	4.61586468203082	1.02999999999997
1270	4.61119688288579	1.05000000000018
1300	4.60677768595918	1.08000000000015
1331	4.60240157575229	1.10000000000014
1362	4.59816270680334	1.13000000000011
1395	4.59378562678389	1.15000000000009
1428	4.589565404262	1.18000000000006
1461	4.58590538352861	1.21000000000004
1496	4.5816907735057	1.24000000000001
1532	4.57696610129963	1.25999999999999
1568	4.57285656185122	1.30000000000018
1605	4.56873562672453	1.32000000000016
1643	4.56464572402681	1.35000000000014
1682	4.56058183171017	1.38000000000011
1722	4.55656162589582	1.41000000000008
1763	4.55265048851946	1.44000000000005
1805	4.54845288122433	1.48000000000002
1847	4.54454986148943	1.51999999999998
1891	4.54064188522041	1.55000000000018
1936	4.53701111189286	1.58000000000015
1982	4.53275034218965	1.62000000000012
2029	4.52898010023345	1.66000000000008
2077	4.52502901500672	1.70000000000005
2126	4.52127297004767	1.74000000000001
2177	4.51740182070504	1.76999999999998
2228	4.51369613922917	1.82000000000016
2281	4.50991871556842	1.86000000000013
2335	4.50623021816099	1.90000000000009
2390	4.50251453481943	1.94000000000005
2447	4.4989066712681	1.99000000000001
2505	4.49517828234956	2.04000000000019
2565	4.49151112504167	2.09000000000015
2625	4.48798850054153	2.13000000000011
2688	4.4843214194428	2.18000000000006
2751	4.48079494600991	2.23000000000002
2817	4.47732202677943	2.29000000000019
2883	4.47374798178284	2.34000000000015
2952	4.47019512149135	2.3900000000001
3022	4.46670387767372	2.44000000000005
3093	4.46326720766999	2.5
3167	4.4597921002741	2.55000000000018
3242	4.456367626905	2.62000000000012
3319	4.45295558251894	2.68000000000006
3397	4.44959869714572	2.74000000000001
3478	4.44621241982515	2.80000000000018
3560	4.44288918281594	2.87000000000012
3645	4.43957775133983	2.93000000000006
3731	4.4362174463445	3
3820	4.43290556521784	3.07000000000016
3910	4.4297932375328	3.13000000000011
4003	4.42636356397791	3.21000000000004
4098	4.42308952178418	3.27999999999997
4195	4.4198613513579	3.36000000000013
4294	4.41675952420971	3.44000000000005
4396	4.41358834241621	3.51999999999998
4500	4.41025203257755	3.60000000000014
4607	4.40707536406535	3.68000000000006
4716	4.40395848495663	3.75999999999999
4828	4.40076979275698	3.85000000000014
4943	4.39773275685392	3.94000000000005
5060	4.39453898588512	4.02999999999997
5180	4.39142965223538	4.13000000000011
5302	4.38836295462229	4.23000000000002
5428	4.3853022899605	4.32000000000016
5557	4.38220528229781	4.42000000000007
5689	4.37917051424138	4.52999999999997
5823	4.37613498496412	4.6400000000001
5962	4.37308045774765	4.74000000000001
6103	4.37005982328426	4.85000000000014
6248	4.3670599273619	4.97000000000003
6396	4.36396271182573	5.08000000000015
6547	4.36088073902949	5.20000000000005
6703	4.35771016463946	5.32000000000016
6861	4.35446655381449	5.44000000000005
7024	4.35097599713813	5.57000000000016
7191	4.34715869670589	5.70000000000005
7361	4.34279051638659	5.84000000000015
7536	4.33748030974836	5.97000000000003
7714	4.33064541141721	6.11000000000013
7897	4.32157425445716	6.25999999999999
8084	4.3172985707775	6.41000000000008
8276	4.31365082779843	6.56000000000017
8472	4.30857052665511	6.73000000000002
8673	4.30208189653655	6.8900000000001
8879	4.29525658574376	7.06000000000017
9089	4.28902943380382	7.22000000000003
9305	4.28350116222066	7.3900000000001
9525	4.27868878888303	7.57000000000016
9751	4.27366884533702	7.75
9982	4.26839635945807	7.93000000000006
10219	4.26309725481193	8.12000000000012
10461	4.25790007689007	8.33000000000015
10709	4.25283733160298	8.54000000000019
10963	4.24766471647718	8.75
11223	4.24244479258418	8.96000000000004
11489	4.23708448055459	9.17000000000007
11762	4.23142029009304	9.3900000000001
12040	4.22562680267721	9.61000000000013
12326	4.21987882814266	9.84000000000015
12618	4.21435530765592	10.0900000000001
12917	4.20867407070992	10.3500000000001
13224	4.20314887912221	10.6000000000001
13537	4.19759913849811	10.8500000000001
13858	4.19224011373948	11.1100000000001
14187	4.18725663601272	11.3800000000001
14523	4.18240427621403	11.6600000000001
14867	4.1775332737068	11.9300000000001
15220	4.17274787619336	12.22
15581	4.16807072004342	12.51
15950	4.16366363909582	12.8200000000002
16328	4.15922430020394	13.1300000000001
16715	4.15482167165446	13.4400000000001
17111	4.15040731770102	13.77
17517	4.14619353009572	14.1100000000001
17932	4.14196229043108	14.45
18358	4.13774523798233	14.8000000000002
18793	4.13353056959368	15.1500000000001
19238	4.12934147167394	15.52
19694	4.12518219615474	15.8900000000001
20161	4.12111907719231	16.27
20639	4.11702375276623	16.6700000000001
21129	4.11290034777155	17.0600000000002
21630	4.10884241138615	17.48
22142	4.10488258612531	17.8900000000001
22667	4.10096328470689	18.3200000000002
23205	4.09702770602585	18.77
23755	4.09310255813862	19.22
24318	4.08924644659347	19.6700000000001
24895	4.08542264014189	20.1400000000001
25485	4.08159471507187	20.6200000000001
26089	4.07773241137162	21.1000000000001
26708	4.07385763055282	21.6000000000001
27341	4.06991919111828	22.1100000000001
27989	4.06592682430592	22.6300000000001
28653	4.06183549925351	23.1600000000001
29332	4.05768766807492	23.71
30027	4.05349337738336	24.27
30739	4.04928201565951	24.8400000000001
31468	4.04504709380027	25.4300000000001
32214	4.04080396357997	26.03
32978	4.03650138482008	26.6400000000001
33759	4.03219758253942	27.28
34560	4.02786969900187	27.9200000000001
35379	4.02349683993706	28.5700000000002
36218	4.01906502000302	29.25
37077	4.01461416829493	29.9300000000001
37956	4.01011536287811	30.6400000000001
38856	4.00555538477791	31.3600000000001
39777	4.00093112698704	32.0900000000001
40720	3.99623768910187	32.8400000000001
41685	3.99145988312973	33.6100000000001
42673	3.98663804065139	34.4100000000001
43685	3.98173064983819	35.24
44721	3.97678011283253	36.1300000000001
45781	3.97178323499731	37.5700000000002
46866	3.96674507294393	39.1900000000001
47978	3.96166734200423	40.8500000000001
49115	3.95658221997526	42.5400000000002
50279	3.95149353788579	43.6600000000001
51472	3.94640617998972	44.6300000000001
52692	3.94133866644509	45.6100000000001
53941	3.93629551621664	46.6200000000001
55220	3.93129790252196	47.6600000000001
56529	3.92634769118452	48.71
57869	3.92144330760272	49.8000000000002
59241	3.91662719312754	50.9000000000001
60646	3.91186794541891	52.0400000000002
62084	3.90719618256958	53.2
63555	3.9025870626782	54.4000000000001
65062	3.89804529038614	55.6100000000001
66605	3.89357020169332	56.8500000000001
68184	3.88914163291724	58.1200000000001
69800	3.88475544674939	59.4200000000001
71455	3.88039942798722	60.76
73149	3.87606069415963	62.1300000000001
74883	3.87173262993978	63.53
76659	3.86740189363863	64.9400000000001
78476	3.86307137470313	66.4100000000001
80337	3.85873159762085	67.8900000000001
82241	3.85438861231252	69.4200000000001
84191	3.85004139628696	70.98
86187	3.84570299575079	72.5900000000001
88231	3.84137645806929	74.25
90322	3.83707506990818	75.9300000000001
92464	3.83279616590007	77.6600000000001
94656	3.82854795638113	79.4400000000001
96900	3.82433468175001	81.26
99197	3.82015582742484	83.1200000000001
101549	3.81600908900987	85.01
103957	3.81189282201978	86.97
106421	3.80780595813843	89.0600000000002
108944	3.80376944553261	91.1000000000001
111527	3.7997825093217	93.21
114171	3.79581005955272	95.3700000000001
116878	3.7918394434317	97.71
119649	3.78789405912724	100.01


==> data/perfprof6-20-100-3-4.dat <==
iter	objfun	time
1	10.0289689394505	0.220000000000027
2	9.51063841703146	0.450000000000045
3	9.10396196067736	0.650000000000091
4	8.7709913886291	0.860000000000127
5	8.49414443415165	1.08000000000015
6	8.26192660167461	1.2800000000002
7	8.06579343142146	1.5
8	7.89887466744654	1.69000000000005
9	7.75548385038041	1.8900000000001
10	7.63376844548632	2.1400000000001
11	7.54197288526698	2.33000000000015
12	7.46941530382642	2.5
13	7.41036884417324	2.68000000000006
14	7.36130612394762	2.86000000000013
15	7.31990284648063	3.04000000000019
16	7.28454537865037	3.22000000000003
17	7.25406583273968	3.40000000000009
18	7.22759030653115	3.58000000000015
19	7.20444700690827	3.75
20	7.18410798879882	3.93000000000006
21	7.16615073929758	4.11000000000013
22	7.15023198846155	4.29000000000019
23	7.13606932797504	4.47000000000003
24	7.12342797079075	4.6400000000001
25	7.11211098848718	4.82000000000016
26	7.10195196013679	5.00999999999999
27	7.09280933259216	5.18000000000006
28	7.08456202216447	5.36000000000013
29	7.07710593528648	5.54000000000019
30	7.0703511822929	5.72000000000003
31	6.86290316782588	5.90000000000009
32	6.82092738541468	6.08000000000015
33	6.79026448096044	6.25
34	6.76847072830357	6.44000000000005
35	6.75191667004437	6.61000000000013
36	6.73875797595196	6.79000000000019
37	6.54988103402218	6.97000000000003
38	6.50737188774542	7.1400000000001
39	6.47569932416452	7.33000000000015
40	6.45259586149781	7.5
41	6.43472585523065	7.68000000000006
42	6.42034395765787	7.86000000000013
43	6.40843415999889	8.04000000000019
44	6.24177046178137	8.22000000000003
45	6.20255360564745	8.3900000000001
46	6.17260076916271	8.57000000000016
47	6.15025950008251	8.75
48	6.13267884755112	8.93000000000006
49	6.11833845324026	9.10000000000014
50	6.106336015615	9.2800000000002
51	5.9583107548396	9.46000000000004
52	5.92162369704518	9.6400000000001
53	5.89297779999204	9.81000000000017
54	5.87114139529425	9.99000000000001
55	5.85365762623675	10.1700000000001
56	5.83919696724356	10.3500000000001
57	5.82695830541478	10.5300000000002
58	5.69524703991611	10.7
59	5.66074275611853	10.8800000000001
60	5.63332830366614	11.0600000000002
61	5.61200589599373	11.24
62	5.59464752838124	11.4200000000001
63	5.58009328793346	11.5900000000001
64	5.5676375691493	11.7800000000002
65	5.45035543052498	11.95
66	5.41777828177947	12.1200000000001
67	5.39161889354214	12.3100000000002
68	5.37090027365235	12.48
69	5.35376318707659	12.6700000000001
70	5.33919739171578	12.8400000000001
71	5.32658637131768	13.02
72	5.22210538571047	13.2
73	5.19111483782592	13.3700000000001
74	5.16608468251069	13.5500000000002
75	5.14591207609291	13.73
76	5.12896101099235	13.9100000000001
77	5.11435050373592	14.0800000000002
78	5.10154353857618	14.27
79	5.00829303601049	14.4400000000001
80	4.97847000892971	14.6200000000001
81	4.95429483916218	14.8000000000002
82	4.93454660256326	14.97
83	4.91776484303228	15.1500000000001
84	4.90316246306635	15.3300000000002
85	4.89025752880946	15.51
86	4.80700998284456	15.6800000000001
87	4.77877132885149	15.8600000000001
88	4.75584233774448	16.0400000000002
89	4.73704986381715	16.22
90	4.72104041819898	16.3900000000001
91	4.70707620802545	16.5600000000002
92	4.69470293478485	16.75
93	4.62088657227891	16.9100000000001
94	4.59602303831194	17.1000000000001
95	4.5755979953958	17.27
96	4.55879617362968	17.4400000000001
97	4.54443059418579	17.6300000000001
98	4.53185021649081	17.8000000000002
99	4.52065461451032	17.97
100	4.45569937700936	18.1400000000001
101	4.43599145275135	18.3200000000002
102	4.41891329661779	18.49
103	4.40456734063712	18.6700000000001
104	4.39213113622799	18.8500000000001
105	4.3811238689251	19.02
106	4.3254165632382	19.21
107	4.30864113062908	19.45
108	4.29395126320487	19.6400000000001
109	4.28127736203787	19.8100000000002
110	4.27008240925024	19.98
111	4.26003773090929	20.1600000000001
112	4.21306213180573	20.3500000000001
113	4.19893023200487	20.6000000000001
114	4.18670390511231	20.7800000000002
115	4.17584439043431	20.95
116	4.16603217315524	21.1300000000001
117	4.1267928203263	21.3200000000002
118	4.11335254925224	21.5600000000002
119	4.1027142960214	21.74
120	4.09310649710156	21.9200000000001
121	4.08427550632293	22.1000000000001
122	4.05173778689972	22.2900000000002
123	4.03957766688072	22.5300000000002
124	4.03063476347621	22.71
125	4.02244081391269	22.8900000000001
126	4.0147982392464	23.0700000000002
127	3.98796608173303	23.26
128	3.97731433401648	23.5
129	3.96996349098691	23.6800000000001
130	3.96314264176604	23.8500000000001
131	3.94118371983684	24.0500000000002
132	3.93147370138587	24.2900000000002
133	3.91361788778785	24.49
134	3.90428659910526	24.6900000000001
135	3.88980114471846	24.9000000000001
136	3.88189082742176	25.0900000000001
137	3.87005190008331	25.2900000000002
138	3.86338689929183	25.49
139	3.85370809011351	25.6800000000001
140	3.8447846170581	25.8800000000001
141	3.83697479909291	26.0700000000002
142	3.83027826506471	26.26
143	3.82460013197135	26.45
144	3.81982011974559	26.6400000000001
145	3.8158167800376	26.8300000000002
146	3.81247690941995	27.02
147	3.8096990314607	27.21
148	3.80739423110322	27.4000000000001
149	3.80548575128364	27.6000000000001
150	3.80390802305248	27.8000000000002
151	3.80260547114201	27.99
152	3.80153127455921	28.1900000000001
153	3.80064617632718	28.3800000000001
154	3.79991738904803	28.5800000000002
155	3.79931761590365	28.7800000000002
156	3.79882419130386	28.98
157	3.79841833692443	29.1700000000001
158	3.7980845241244	29.3600000000001
159	3.79780993200622	29.5500000000002
160	3.79758398967114	29.74
161	3.79739799152676	29.9300000000001
162	3.79724477540496	30.1200000000001
163	3.7971184541274	30.3100000000002
164	3.797014192321	30.51
165	3.79692802126286	30.7
166	3.79685668564389	30.8900000000001
167	3.79679751691699	31.0700000000002
168	3.79674832875748	31.27
169	3.79670733090465	31.47
170	3.79667305818961	31.6500000000001
171	3.79664431206583	31.8400000000001
172	3.79662011250026	32.0300000000002
173	3.79659965840584	32.23
174	3.79658229508961	32.4200000000001
175	3.79656748750886	32.6200000000001
176	3.79655479828346	32.8100000000002
177	3.79654386958458	33
178	3.79653440852966	33.1900000000001
179	3.79652617486696	33.3800000000001
180	3.79651897144721	33.5700000000002
181	3.79651263602561	33.8100000000002
182	3.79650703482427	34.0400000000002
183	3.79650205717331	34.22
184	3.79649761118767	34.4100000000001
185	3.7964936204877	34.5900000000001
186	3.79649002138351	34.7800000000002
187	3.79648676041187	34.97
188	3.79648379280259	35.1500000000001
189	3.79648108073584	35.3400000000001
190	3.79647859204665	35.5300000000002
191	3.79647629978302	35.71
192	3.79647418048215	35.9000000000001
193	3.7964722142318	36.0900000000001
194	3.79647038378584	36.27
195	3.79646867466979	36.45
196	3.79646707396797	36.6400000000001
197	3.79646557095765	36.8500000000001
198	3.79646415554275	37.0300000000002
199	3.79646281953368	37.22
200	3.79646155530331	37.4000000000001
201	3.79646035634844	37.5800000000002
202	3.79645921726572	37.77
203	3.79645813261493	37.96
204	3.79645709793776	38.1400000000001
205	3.79645610890633	38.3200000000002
206	3.79645516215614	38.51
207	3.79645425540519	38.7
208	3.79645338399876	38.8700000000001
209	3.79645254510077	39.0600000000002
210	3.79645173629948	39.24
211	3.79645095156411	39.4300000000001
212	3.79645019716581	39.6100000000001
213	3.7964494625105	39.8000000000002
214	3.79644874909015	39.98
215	3.79644806242567	40.1600000000001
216	3.79644739614457	40.3400000000001
217	3.79644674652839	40.51
218	3.79644611748	40.6900000000001
219	3.79644550105827	40.8800000000001
220	3.7964449033887	41.0500000000002
221	3.7964443176478	41.23
222	3.79644374774307	41.4100000000001
223	3.79644318397086	41.5800000000002
224	3.79644263073479	41.77
225	3.79644209297358	41.95
226	3.79644155678536	42.1300000000001
227	3.79644103907924	42.3100000000002
228	3.79644053322775	42.48
229	3.79644003587823	42.6600000000001
230	3.79643955655123	42.8300000000002
231	3.79643908616915	43.02
232	3.79643861401891	43.2
233	3.79643811129146	43.3700000000001
234	3.79643764456047	43.5500000000002
235	3.79643718405931	43.73
236	3.79643674430322	43.9100000000001
237	3.79643631382844	44.0800000000002
238	3.79643588044029	44.25
239	3.79643541048589	44.4400000000001
240	3.79643487307872	44.6200000000001
241	3.79643430664063	44.8500000000001
242	3.79643375883931	45.0400000000002
243	3.79643336908328	45.22
244	3.79643298520578	45.3900000000001
245	3.79643257954716	45.5800000000002
246	3.79643875522496	45.7800000000002
247	3.79643184745606	45.97
248	3.79643115627211	46.1600000000001
249	3.79643067094644	46.3700000000001
250	3.79643007820231	46.5700000000002
251	3.79642959131806	46.75
252	3.79642923960024	46.9300000000001
253	3.79642886449353	47.1900000000001
254	3.79642818205783	47.3800000000001
255	3.7964273915741	47.5600000000002
256	3.79642631167049	47.76
257	3.79642500841779	47.9400000000001


==> data/perfprof6-20-100-3-5.dat <==
iter	objfun	time
1	10.3897466276347	0.00999999999999091
2	10.3425531328415	0.0199999999999818
3	10.075745561463	0.0299999999999727
4	9.682132311712	0.0299999999999727
5	8.94339125221731	0.040000000000191
6	8.93474752914512	0.0500000000001819
7	8.29276138752603	0.0700000000001637
8	8.17568381488673	0.0700000000001637
9	8.09273382506171	0.0800000000001546
10	8.0445707554078	0.100000000000136
11	7.98362406211113	0.110000000000127
12	7.96075145962419	0.110000000000127
13	7.85170842604824	0.130000000000109
14	7.82585962587282	0.130000000000109
15	7.73685231933324	0.1400000000001
16	7.62042735138054	0.150000000000091
17	7.35610600674709	0.160000000000082
18	7.35600371097908	0.170000000000073
19	7.32543353148164	0.180000000000064
20	7.31850136376309	0.190000000000055
21	7.2983460300993	0.200000000000045
22	7.29752999278446	0.210000000000036
23	7.27403177341868	0.220000000000027
24	7.17846598937261	0.230000000000018
25	7.16980100649075	0.240000000000009
26	6.93801359376048	0.25
27	6.9021843630945	0.25
28	6.84454802864859	0.269999999999982
29	6.80221631826424	0.279999999999973
30	6.76034320115912	0.290000000000191
31	6.75522572516389	0.290000000000191
32	6.41448455254645	0.310000000000173
33	6.38267911640591	0.320000000000164
34	6.3202614210406	0.330000000000155
35	6.30711275076559	0.330000000000155
36	6.05724436485354	0.340000000000146
37	6.05484092740511	0.360000000000127
38	6.05127312773305	0.370000000000118
39	6.03647783856291	0.380000000000109
40	6.01216407550734	0.3900000000001
41	6.0107410546766	0.400000000000091
42	5.9670271785354	0.410000000000082
43	5.96070384628162	0.410000000000082
44	5.9471282621679	0.430000000000064
45	5.90141175640903	0.440000000000055
46	5.89488294400235	0.450000000000045
47	5.886054681256	0.460000000000036
48	5.87601542642819	0.460000000000036
49	5.86567254706894	0.470000000000027
50	5.73625740603337	0.480000000000018
51	5.73058234544029	0.490000000000009
52	5.68504186858026	0.5
53	5.68115221641076	0.5
54	5.59956831061083	0.509999999999991
55	5.5926900814856	0.529999999999973
56	5.57749340578681	0.540000000000191
57	5.57651728158943	0.540000000000191
58	5.39725173476466	0.550000000000182
59	5.3972117997869	0.560000000000173
60	5.38521899956665	0.570000000000164
61	5.36457451415852	0.580000000000155
62	5.36405051244322	0.600000000000136
63	5.36269698655788	0.610000000000127
64	5.34714842367121	0.620000000000118
65	5.34072434754531	0.630000000000109
66	5.32636926960403	0.6400000000001
67	5.32119989614936	0.650000000000091
68	5.30284224915396	0.660000000000082
69	5.2939256682404	0.660000000000082
70	5.28694849016039	0.670000000000073
71	5.27908845846627	0.680000000000064
72	5.21024951703661	0.690000000000055
73	5.20185034054113	0.710000000000036
74	5.18969261853036	0.710000000000036
75	5.18403566406469	0.730000000000018
76	5.15908423122204	0.730000000000018
77	5.14994493466414	0.740000000000009
78	5.13157694016243	0.75
79	5.12883381366668	0.759999999999991
80	5.10274884333285	0.769999999999982
82	5.06924325257601	0.790000000000191
83	5.06829023421452	0.800000000000182
84	5.06622887284959	0.820000000000164
85	5.06522151838561	0.830000000000155
86	5.0639096448648	0.830000000000155
88	5.05252603382975	0.850000000000136
89	5.04751519085523	0.860000000000127
90	5.04412732664034	0.870000000000118
91	5.03711636709099	0.880000000000109
93	5.03258075402519	0.900000000000091
94	5.02397431703107	0.910000000000082
95	5.02223033958608	0.930000000000064
97	5.01603685545786	0.950000000000045
98	5.00493397056805	0.960000000000036
100	5.00466657145263	0.970000000000027
101	4.99945583085439	0.990000000000009
103	4.95174793440811	1.00999999999999
104	4.95017052895067	1.00999999999999
106	4.94539386168119	1.04000000000019
107	4.91580353510881	1.05000000000018
109	4.9104632075602	1.06000000000017
110	4.90724250886876	1.07000000000016
112	4.86832279987376	1.08000000000015
113	4.8548246113557	1.10000000000014
115	4.82532804005126	1.12000000000012
117	4.80270109731791	1.1400000000001
118	4.8000771397385	1.15000000000009
120	4.76866263579305	1.17000000000007
122	4.75798234885226	1.19000000000005
124	4.72396407875525	1.21000000000004
125	4.72381287385399	1.22000000000003
127	4.72114001890352	1.24000000000001
129	4.7067035538927	1.25
131	4.70210080093193	1.27999999999997
133	4.69686673377072	1.29000000000019
135	4.65908553016961	1.31000000000017
137	4.64770601110995	1.33000000000015
139	4.64606783224024	1.35000000000014
141	4.64151452408361	1.37000000000012
143	4.63487522627645	1.38000000000011
145	4.62894759642897	1.40000000000009
147	4.62183913947654	1.43000000000006
149	4.61430477277146	1.44000000000005
151	4.6008133128219	1.46000000000004
153	4.58528504504748	1.47000000000003
155	4.57592942689142	1.49000000000001
158	4.55887486459565	1.50999999999999
160	4.55135063480398	1.52999999999997
162	4.53545424927386	1.55000000000018
165	4.52134059594262	1.59000000000015
167	4.51591911255989	1.61000000000013
169	4.51079101946955	1.63000000000011
172	4.50692525903814	1.65000000000009
174	4.50016246064151	1.67000000000007
177	4.49917572320416	1.70000000000005
179	4.4952245741826	1.72000000000003
182	4.48806183105459	1.74000000000001
185	4.46814436353781	1.77999999999997
187	4.46689428876539	1.80000000000018
190	4.4586665626818	1.83000000000015
193	4.45526896519266	1.86000000000013
196	4.44952388169587	1.88000000000011
198	4.44683607106435	1.91000000000008
201	4.43831966637308	1.94000000000005
204	4.43309304157767	1.97000000000003
207	4.42932534190842	2
210	4.42819899068805	2.02999999999997
213	4.41904472462893	2.07000000000016
216	4.41603566708168	2.10000000000014
219	4.39083555069105	2.12000000000012
222	4.38707201546643	2.16000000000008
226	4.37601301287535	2.20000000000005
229	4.36913500111603	2.23000000000002
232	4.36354165337621	2.25999999999999
236	4.35700456250167	2.29000000000019
239	4.34650321918747	2.33000000000015
242	4.33487213869678	2.36000000000013
246	4.33276144384199	2.41000000000008
250	4.33106327465572	2.45000000000005
253	4.33049494545033	2.47000000000003
257	4.31917514332791	2.51999999999998
260	4.30993969024999	2.55000000000018
264	4.29310198388247	2.59000000000015
268	4.28229796386989	2.63000000000011
272	4.27692047920483	2.67000000000007
276	4.27472318893593	2.72000000000003
280	4.26725100978072	2.76999999999998
284	4.2559577340937	2.81000000000017
288	4.24847786964659	2.85000000000014
292	4.24066668663978	2.8900000000001
296	4.23402074714476	2.92000000000007
301	4.23155106594388	2.98000000000002
305	4.22722649545196	3.00999999999999
309	4.21626655280702	3.05000000000018
314	4.20450833730753	3.10000000000014
318	4.19194746897302	3.13000000000011
323	4.18197572087511	3.18000000000006
328	4.16975179997294	3.24000000000001
332	4.16723115243638	3.26999999999998
337	4.16217292635995	3.33000000000015
342	4.15710695744354	3.37000000000012
347	4.15499753634705	3.41000000000008
352	4.15334057770699	3.46000000000004
357	4.14934735232825	3.5
362	4.1384539643749	3.55000000000018
367	4.13320354496945	3.60000000000014
373	4.13106500403965	3.65000000000009
378	4.12835883830603	3.69000000000005
384	4.11992471771334	3.75
389	4.11488421716193	3.79000000000019
395	4.10975961661803	3.85000000000014
400	4.10557140482478	3.90000000000009
406	4.10415010357263	3.95000000000005
412	4.10035846822789	4.00999999999999
418	4.09556142889344	4.05000000000018
424	4.09249265832846	4.12000000000012
430	4.0909324412343	4.16000000000008
436	4.09005349263708	4.22000000000003
443	4.08605259416552	4.27999999999997
449	4.07449012388468	4.35000000000014
456	4.06683588703916	4.41000000000008
462	4.05827289511069	4.47000000000003
469	4.05504089826352	4.54000000000019
476	4.04955917169893	4.61000000000013
482	4.04830425767674	4.65000000000009
489	4.04528771796216	4.72000000000003
497	4.0424988685358	4.79000000000019
504	4.04099911896093	4.85000000000014
511	4.03150750260434	4.92000000000007
518	4.02165115499777	4.99000000000001
526	4.0005482391962	5.08000000000015
533	3.99724695238	5.13000000000011
541	3.99243667349916	5.20000000000005
549	3.99157393983593	5.25999999999999
557	3.98523207055872	5.34000000000015
565	3.97603584713591	5.41000000000008
573	3.96343861407499	5.48000000000002
581	3.95551369033277	5.56000000000017
590	3.94859965830137	5.63000000000011
598	3.94769332525228	5.71000000000004
607	3.94044896508688	5.77999999999997
616	3.92680408449235	5.86000000000013
625	3.92369807978653	5.94000000000005
634	3.919916618605	6.00999999999999
643	3.91507243363161	6.09000000000015
652	3.91161897565298	6.18000000000006
661	3.90664982338556	6.25999999999999
671	3.90280215906428	6.35000000000014
681	3.89886183301595	6.44000000000005
690	3.89699664003604	6.50999999999999
700	3.89518619006725	6.60000000000014
711	3.89038393023961	6.70000000000005
721	3.88889483159447	6.79000000000019
731	3.88536218275424	6.86000000000013
742	3.88062602483145	6.96000000000004
752	3.87747184537438	7.06000000000017
763	3.87391323761193	7.15000000000009
774	3.86760482278791	7.25999999999999
786	3.86561028511092	7.38000000000011
797	3.86405613812105	7.47000000000003
808	3.86007957026365	7.56000000000017
820	3.85843437715939	7.66000000000008
832	3.85486291879218	7.76999999999998
844	3.85109121130998	7.8900000000001
856	3.84902907795868	8
868	3.84738375610533	8.10000000000014
881	3.84520581192568	8.22000000000003
894	3.84253859777569	8.33000000000015
907	3.84015583075867	8.44000000000005
920	3.83873531331248	8.55000000000018
933	3.83610126299554	8.67000000000007
946	3.83384109718756	8.77999999999997
960	3.83149442239558	8.91000000000008
974	3.83061351671058	9.01999999999998
988	3.82900841949656	9.13000000000011
1002	3.8273077644086	9.25
1017	3.82589019613666	9.37000000000012
1032	3.82421254581811	9.50999999999999
1046	3.82134951465256	9.6400000000001
1062	3.81974714840296	9.76999999999998
1077	3.81844956912056	9.8900000000001
1092	3.81393319986277	10.0400000000002
1108	3.81259948187664	10.1900000000001
1124	3.8109746538399	10.3200000000002
1140	3.80857885555281	10.46
1157	3.80679473900081	10.6200000000001
1174	3.80566763992223	10.77
1191	3.80398591940195	10.9200000000001
1208	3.80161550367048	11.0700000000002
1225	3.79821791790381	11.21
1243	3.79691672027523	11.3600000000001
1261	3.79470436111767	11.52
1279	3.79240286546781	11.6800000000001


==> data/perfprof6-20-100-3-6.dat <==
iter	objfun	time
1	14.1092609361133	0.001539
2	11.3778045374288	0.004264
3	9.8935298180485	0.006796
4	7.8913733150472	0.010608
5	6.40318361501375	0.014306
6	5.62884484502786	0.019298
7	4.75030258169768	0.025618
8	4.75030258169768	0.031651
9	3.9572431526168	0.034067
10	3.52491530030375	0.040437
11	3.11906687997455	0.04851
12	3.03886284638353	0.059288
13	2.65232320960488	0.066014
14	2.58641034276095	0.074092
15	2.42620382757956	0.089419
16	2.42620382757956	0.111332
17	2.35525542905695	0.125188
18	2.3389992737331	0.141973
19	2.31795434861321	0.162976
20	2.31795434861321	0.183115
21	2.26015223268784	0.192566
22	2.23819383203077	0.205172
23	2.23819383203077	0.224265
24	2.22705024734507	0.235232
25	2.21065194095254	0.246393
26	2.21065194095254	0.25862
27	2.20397525250142	0.267018
28	2.19465874023364	0.276895
29	2.19465874023364	0.289374
30	2.1879039795879	0.297726
31	2.17959763616259	0.307391
32	2.16260247312555	0.319872
33	2.16260247312555	0.333548
34	2.14300859802364	0.344559
35	2.12537550624943	0.354152
36	2.07761426936469	0.366708
37	2.07761426936469	0.381711
38	2.04916699208722	0.388577
39	2.04059656915488	0.401226
40	2.02962888496557	0.415294
41	2.02962888496557	0.440489
42	2.01864581481063	0.457262
43	2.01083141704432	0.475522
44	2.01083141704432	0.528716
45	2.00090346258517	0.548451
46	1.99592707575294	0.569471
47	1.99592707575294	0.646518
48	1.99090933790621	0.674584
49	1.98957862914304	0.705364
50	1.98656321183713	0.761567
51	1.98656321183713	0.82209
52	1.98408244927337	0.852569
53	1.98352007362951	0.877532
54	1.98223278944503	0.905041
55	1.97940968803092	0.931594
56	1.97660984292041	0.958151
57	1.9751315039646	0.982817
58	1.96879901832414	1.008399
59	1.96879901832414	1.049991
60	1.9648238276159	1.069853
61	1.9648238276159	1.090689
62	1.96353906653083	1.102041
63	1.96231201649832	1.114333
64	1.9596344136916	1.133271
65	1.95840492777756	1.156
66	1.95376965252146	1.188243
67	1.95292977713284	1.21944
68	1.9489071953124	1.250741
69	1.9489071953124	1.282181
70	1.94653269014191	1.295549
71	1.9452843099353	1.309794
72	1.94483425731505	1.330693
73	1.93922992981876	1.344865
74	1.9380587613904	1.357131
75	1.93475130740654	1.373331
76	1.93410430218266	1.391307
77	1.92784970148851	1.402703
78	1.92641679750195	1.414166
79	1.92387247081405	1.4341
80	1.92037673553884	1.456806
81	1.91614071345159	1.474806
82	1.90193774471512	1.494642
83	1.90193774471512	1.517233
84	1.89441945235526	1.528552
85	1.89030133800743	1.541798
86	1.88094336290556	1.564466
87	1.88094336290556	1.604994
88	1.87466775430749	1.622933
89	1.87236763600507	1.641727
90	1.86807813190405	1.664426
91	1.86043643360497	1.686115
92	1.86043643360497	1.711552
93	1.8545448322111	1.725702
94	1.85301757279423	1.738969
95	1.8439443260897	1.747466
96	1.84009326761541	1.755965
97	1.83465569548448	1.770184
98	1.82345461102692	1.790105
99	1.82345461102692	1.819286
100	1.81783404965494	1.834492
101	1.81440316781537	1.851588
102	1.80835638893919	1.878268
103	1.80518683572338	1.906704
104	1.80419702049044	1.941727
105	1.80379719226247	1.959738
106	1.80379719226247	2.078775
107	1.80379719226247	2.2003
108	1.80373099282157	2.220235
109	1.80366713889869	2.28032
110	1.80365016325479	2.287111
111	1.80364306669277	2.442899
112	1.80363705791762	2.450551
113	1.80363700617242	2.596311
114	1.80363700616835	2.777153


==> data/perfprof6-20-100-4-1.dat <==
iter	objfun	time
1	10.7328630326448	0
2	8.52628192692094	0.190000000000055
3	8.28786173414699	0.509999999999991
4	8.09532212308244	0.900000000000091
5	7.95570030362899	1.32000000000016
6	7.84925191531971	1.81000000000017
7	7.76269760507922	2.29999999999995
8	7.69634966402744	2.78999999999996
9	7.64828088186665	3.27999999999997
10	7.6112948821062	3.77999999999997
11	7.5813256691557	4.26999999999998
12	7.55559929922388	4.75999999999999
13	7.53270616625891	5.23000000000002
14	7.51214879586903	5.73000000000002
15	7.49378637362143	6.21000000000004
16	7.47732703582809	6.70000000000005
17	7.46250423343075	7.19000000000005
18	7.44907921266299	7.67000000000007
19	7.436858362357	8.16000000000008
20	7.42566308259859	8.69000000000005
21	7.4153359834154	9.16000000000008
22	7.40575271821046	9.65000000000009
23	7.39681154956945	10.1200000000001
24	7.38841981259345	10.6100000000001
25	7.38051281539846	11.0900000000001
26	7.37302816434967	11.5700000000002
27	7.36592810027341	12.05
28	7.35917170474888	12.53
29	7.3527345218022	13.01
30	7.34658734978806	13.5
31	7.34071216371967	13.97
32	7.33508201986738	14.45
33	7.32967642268218	14.9300000000001
34	7.32448802149056	15.4000000000001
35	7.31948905986873	15.8800000000001
36	7.31465931847955	16.3500000000001
37	7.30997894728303	16.8300000000002
38	7.30543436030543	17.3100000000002
39	7.30101286802155	17.79
40	7.29670075886969	18.27
41	7.29248909079704	18.75
42	7.28836819954275	19.22
43	7.2843290468768	19.71
44	7.28036609345546	20.1900000000001
45	7.27647306969389	20.6600000000001
46	7.27264413622683	21.1400000000001
47	7.26887573066097	21.6200000000001
48	7.26516408438838	22.1000000000001
49	7.26150519501803	22.5700000000002
50	7.25789705760903	23.05
51	7.25433793337778	23.53
52	7.25082595948906	24
53	7.24736074798136	24.49
54	7.24394262524967	24.96
55	7.24057180588919	25.4400000000001
56	7.23724880323456	25.9100000000001
57	7.23397459804641	26.3800000000001
58	7.23074971170917	26.8500000000001
59	7.22757406029964	27.3200000000002
60	7.22444757473167	27.79
61	7.2213698485457	28.27
62	7.2183400441496	28.73
63	7.21535733797289	29.21
64	7.21242096188455	29.6800000000001
65	7.20953021472268	30.1600000000001
66	7.20668451745674	30.6200000000001
67	7.20388338313013	31.1000000000001
68	7.20112638610372	31.5800000000002
69	7.19841296640129	32.05
70	7.19574238305232	32.53
71	7.19311386130521	33
72	7.19052651935342	33.47
73	7.18797928997545	33.95
74	7.18547117772296	34.4200000000001
75	7.18300146794777	34.9000000000001
76	7.18056961047008	35.3800000000001
77	7.17817505483928	35.8600000000001
78	7.17581722717033	36.3300000000002
79	7.17349556860839	36.8100000000002
80	7.17120953873543	37.29
81	7.1689585486501	37.77
82	7.16674186009676	38.27
83	7.16455858483768	38.74
84	7.16240784380437	39.23
85	7.16028892837862	39.71
86	7.15820129341919	40.2
87	7.1561444313142	40.6800000000001
88	7.15411778708074	41.1700000000001
89	7.15212075986101	41.6600000000001
90	7.1501527779298	42.1500000000001
91	7.14821344777374	42.6300000000001
92	7.14630214935965	43.1200000000001
93	7.14441799988615	43.6100000000001
94	7.142570880999	44.0900000000001
95	7.14075666278939	44.5800000000002
96	7.13897043743634	45.0600000000002
97	7.13721088710059	45.54
98	7.13547716586443	46.02
99	7.13376859928112	46.52
100	7.13208458982214	47.01
101	7.13042455407179	47.49
102	7.12878788493279	47.98
103	7.12717394518155	48.47
104	7.12558209302494	48.95
105	7.12401171075656	49.4400000000001
106	7.12246221455846	49.9400000000001
107	7.1209330266875	50.46
108	7.11942355081985	50.96
109	7.11793319869379	51.47
110	7.11646142630037	51.98
111	7.11500776381943	52.49
112	7.11357180882554	52.99
113	7.11215310105918	53.5
114	7.11075263698722	54
115	7.10937040173411	54.51
116	7.10800454104757	55.02
117	7.10665451748601	55.52
118	7.10531993626742	56.03
119	7.10400044071929	56.54
120	7.1026956891023	57.0700000000002
121	7.1014053476218	57.6100000000001
122	7.10012908902351	58.1500000000001
123	7.09886659329568	58.6900000000001
124	7.09761754898239	59.21
125	7.09638165438778	59.75
126	7.09515861840368	60.28
127	7.09394816086958	60.8100000000002
128	7.09275001255641	61.3400000000001
129	7.0915639148196	61.8600000000001
130	7.09038961908415	62.4000000000001
131	7.08922688617017	62.9300000000001
132	7.08807548553959	63.46
133	7.08693519449233	63.99
134	7.08580579734487	64.51
135	7.08468708460002	65.05
136	7.08357885219071	65.5800000000002
137	7.08248090077188	66.1100000000001
138	7.08139303512804	66.6400000000001
139	7.08031506372178	67.1800000000001
140	7.07924679841974	67.71
141	7.07818805436151	68.24
142	7.07713865003923	68.77
143	7.0760984075152	69.3
144	7.07506715275407	69.8300000000002
145	7.07404471602231	70.3600000000001
146	7.07303093228688	70.8900000000001
147	7.07202564159281	71.4200000000001
148	7.07102868932585	71.95
149	7.07003992635817	72.5
150	7.06905920904234	73.1000000000001
151	7.06808639907059	73.71
152	7.06712136320214	74.3200000000002
153	7.06616397287116	74.9300000000001
154	7.06521410374069	75.54
155	7.06427163520302	76.1400000000001
156	7.06333644989661	76.75
157	7.06240843323857	77.3500000000001
158	7.06148747302422	77.96
159	7.06057345908437	78.5700000000002
160	7.05966628302989	79.1900000000001
161	7.05876583807884	79.8
162	7.0578720189544	80.4000000000001
163	7.05698472184559	81
164	7.05610384443414	81.6100000000001
165	7.05522928595958	82.22
166	7.05436094730541	82.8200000000002
167	7.05349873111095	83.4300000000001
168	7.0526425418952	84.03
169	7.05179228615312	84.78
170	7.05094787247745	85.6300000000001
171	7.05010921163204	86.48
172	7.04927621663678	87.3400000000001
173	7.04844880280519	88.2
174	7.04762688777093	88.9100000000001
175	7.04681039150885	89.6000000000001
176	7.04599923630672	90.3
177	7.04519334674202	90.99
178	7.04439264963075	91.6900000000001
179	7.04359707397658	92.3900000000001
180	7.04280655089234	93.0800000000002
181	7.04202101352841	93.77
182	7.04124039699037	94.46
183	7.04046463825127	95.1500000000001
184	7.03969367606332	95.8400000000001
185	7.0389274508769	96.5700000000002
186	7.03816590474622	97.4100000000001
187	7.03740898125114	98.28
188	7.03665662541005	99.1800000000001
189	7.03590878360163	100.32


==> data/perfprof6-20-100-4-2.dat <==
iter	objfun	time
1	10.7328630326448	0
2	9.6768406788974	0.0299999999999727
3	8.86112937372837	0.0299999999999727
4	8.71120120219861	0.0299999999999727
5	8.66094618008795	0.0399999999999636
6	8.6268118621238	0.0399999999999636
7	8.59863443997628	0.0399999999999636
8	8.57244499582437	0.0399999999999636
9	8.54780405428604	0.0399999999999636
10	8.52430191735697	0.0399999999999636
11	8.50192596635267	0.0399999999999636
12	8.48058179524929	0.0399999999999636
13	8.4602648694108	0.0499999999999545
14	8.44104273247487	0.0499999999999545
15	8.4228025214465	0.0499999999999545
16	8.40548231015037	0.0499999999999545
17	8.38903366263355	0.0499999999999545
18	8.37340359507802	0.0599999999999454
19	8.35853991147758	0.0599999999999454
20	8.34439099194742	0.0599999999999454
21	8.33090754712755	0.0599999999999454
22	8.31808998944931	0.0599999999999454
23	8.30628841541961	0.0599999999999454
24	8.29505044872175	0.0699999999999363
25	8.28432754492036	0.0699999999999363
26	8.27407903674756	0.0699999999999363
27	8.26426942636149	0.0699999999999363
28	8.25486725279966	0.0699999999999363
29	8.2458443528204	0.0699999999999363
30	8.23717535436124	0.0699999999999363
31	8.22883727881681	0.0699999999999363
32	8.22080922827795	0.0699999999999363
33	8.21307212810195	0.0699999999999363
34	8.20560851413635	0.0799999999999272
35	8.1984023535524	0.0799999999999272
36	8.1914388929012	0.0799999999999272
37	8.18470452771898	0.0799999999999272
38	8.17818668943785	0.0799999999999272
39	8.17187743456307	0.0799999999999272
40	8.16577156211717	0.0799999999999272
41	8.15984894849719	0.0799999999999272
42	8.15410023360563	0.0899999999999181
43	8.14851671494719	0.0899999999999181
44	8.14309028791294	0.0899999999999181
45	8.13781339373606	0.0899999999999181
47	8.12768042466905	0.0899999999999181
48	8.12281156765344	0.0899999999999181
49	8.1180666081881	0.0999999999999091
50	8.11344010880934	0.0999999999999091
51	8.10892696083869	0.0999999999999091
52	8.10452235930596	0.1099999999999
54	8.09602095946184	0.1099999999999
55	8.09191587455646	0.1099999999999
56	8.08790272669654	0.1099999999999
58	8.08013807346146	0.119999999999891
59	8.07637995474138	0.119999999999891
60	8.07270052096443	0.119999999999891
62	8.06556629080681	0.119999999999891
63	8.06210614330618	0.119999999999891
65	8.05538738411423	0.119999999999891
66	8.05212417014164	0.119999999999891
68	8.04577937518392	0.129999999999882
70	8.03966363119292	0.129999999999882
71	8.0366870628094	0.129999999999882
73	8.03091176288991	0.129999999999882
75	8.02534598386133	0.139999999999873
76	8.02263328966148	0.139999999999873
78	8.01734125649185	0.139999999999873
80	8.01221837678633	0.139999999999873
82	8.00725503570766	0.149999999999864
84	8.002442402587	0.149999999999864
86	7.99777234250395	0.149999999999864
88	7.99323734203729	0.159999999999854
90	7.98883044589837	0.169999999999845
92	7.98454520220364	0.169999999999845
94	7.98037561477391	0.169999999999845
97	7.97432598169304	0.169999999999845
99	7.9704219273896	0.169999999999845
101	7.96661556897354	0.179999999999836
104	7.96107966379725	0.179999999999836
106	7.9574988967	0.179999999999836
109	7.95228312369408	0.189999999999827
111	7.9489044639029	0.189999999999827
114	7.94397620747865	0.199999999999818
117	7.93920672196262	0.199999999999818
120	7.93458674477943	0.199999999999818
122	7.93158558698035	0.209999999999809
125	7.92719620301364	0.209999999999809
128	7.92293507918753	0.209999999999809
131	7.91879534480093	0.209999999999809
134	7.9147706380967	0.229999999999791
138	7.90957315609588	0.229999999999791
141	7.90579461575395	0.229999999999791
144	7.90211299334766	0.240000000000009
148	7.89734693473249	0.240000000000009
151	7.89387390199731	0.25
155	7.88937098210234	0.25
159	7.8850061407241	0.259999999999991
162	7.88181826498391	0.259999999999991
166	7.87770206666723	0.269999999999982
170	7.87371357351369	0.269999999999982
174	7.86984102252031	0.289999999999964
178	7.86607765832614	0.289999999999964
183	7.86151781300933	0.299999999999955
187	7.85797879753017	0.309999999999945
191	7.85453119391806	0.309999999999945
196	7.8503433907299	0.319999999999936
201	7.84628331911961	0.319999999999936
205	7.84312227544013	0.329999999999927
210	7.83927405752576	0.329999999999927
215	7.83553456880314	0.339999999999918
221	7.83118263852047	0.349999999999909
226	7.82766273309037	0.3599999999999
231	7.82423465566729	0.369999999999891
237	7.82023588751304	0.379999999999882
242	7.81699449731214	0.379999999999882
248	7.81320820369153	0.389999999999873
254	7.80952891187951	0.399999999999864
260	7.80595096424353	0.409999999999854
266	7.80246912890726	0.419999999999845
273	7.79852201487151	0.429999999999836
279	7.7952322530926	0.439999999999827
286	7.79149744689074	0.449999999999818
293	7.78786805295288	0.459999999999809
300	7.78433845460891	0.4699999999998
307	7.78090345835604	0.479999999999791
314	7.77755825301152	0.479999999999791
321	7.77429837369972	0.490000000000009
329	7.77067196734348	0.509999999999991
337	7.76714585512727	0.519999999999982
345	7.7637147360659	0.539999999999964
353	7.76037370598073	0.539999999999964
362	7.75671708520193	0.559999999999945
370	7.75355280690039	0.569999999999936
379	7.75008914149806	0.579999999999927
388	7.74672061580067	0.589999999999918
397	7.743441324995	0.6099999999999
407	7.73989666846171	0.629999999999882
417	7.73645058229224	0.639999999999873
427	7.73309771357436	0.649999999999864
437	7.72983314325759	0.659999999999854
447	7.72665233733412	0.679999999999836
458	7.72324520775187	0.699999999999818
469	7.71992922423036	0.709999999999809
480	7.71669964600329	0.729999999999791
491	7.71355209570965	0.75
503	7.71020720568538	0.759999999999991
515	7.70695026158786	0.779999999999973
527	7.70377677922274	0.789999999999964
540	7.70042822251422	0.819999999999936
553	7.6971678861413	0.839999999999918
566	7.69399127681286	0.8599999999999
579	7.69089424031558	0.879999999999882
593	7.68764355227366	0.889999999999873
607	7.6844762428847	0.909999999999854
622	7.68117055582273	0.929999999999836
637	7.67795119428868	0.959999999999809
652	7.67481384566285	0.979999999999791
667	7.67175452380969	0.990000000000009
683	7.66857310082713	1.01999999999998
700	7.66528091872867	1.04999999999995
716	7.66226710912324	1.06999999999994
733	7.65915083860452	1.08999999999992
751	7.65593641946936	1.11999999999989
769	7.65280506514545	1.14999999999986
787	7.64975259021992	1.16999999999985
806	7.64661185777283	1.19999999999982
825	7.64355054416046	1.22999999999979
845	7.64040966199728	1.25
865	7.63734832556786	1.27999999999997
886	7.63421531127834	1.31999999999994
907	7.63116159982634	1.34999999999991
928	7.62818335525477	1.37999999999988
950	7.62514035579172	1.39999999999986
973	7.62203929670664	1.43999999999983
996	7.61901631301954	1.4699999999998
1020	7.61594109801088	1.50999999999999
1044	7.61294288927234	1.53999999999996
1069	7.60989770163838	1.57999999999993
1095	7.60681101402144	1.61999999999989
1121	7.60380225764347	1.64999999999986
1148	7.60075628277877	1.67999999999984
1175	7.59778647703899	1.72999999999979
1203	7.59478329430834	1.75999999999999
1232	7.59175117346983	1.79999999999995
1261	7.58879495037642	1.84999999999991
1291	7.58581285987684	1.88999999999987
1322	7.58280878229314	1.93999999999983
1353	7.57987966468369	1.97999999999979
1386	7.57684001371229	2.02999999999997
1419	7.57387741164568	2.06999999999994
1452	7.57098820927787	2.11999999999989
1487	7.56800032880778	2.16999999999985
1523	7.56500526781853	2.2199999999998
1559	7.56208572157816	2.26999999999998
1596	7.5591600421548	2.31999999999994
1634	7.5562306683122	2.37999999999988
1673	7.55329988211191	2.42999999999984
1713	7.55036981481971	2.49000000000001
1754	7.54744245301807	2.54999999999995
1796	7.54451964484507	2.6099999999999
1838	7.54167008845131	2.66999999999985
1882	7.53875971036042	2.74000000000001
1927	7.53585870620137	2.78999999999996
1973	7.53296843260328	2.8599999999999
2020	7.53009013867245	2.91999999999985
2068	7.52722497187412	2.99000000000001
2118	7.52431655266285	3.05999999999995
2168	7.5214821498801	3.12999999999988
2220	7.51860917001779	3.20999999999981
2273	7.51575571898898	3.28999999999996
2327	7.51292240018116	3.36999999999989
2382	7.51010975025741	3.43999999999983
2439	7.50726903716321	3.52999999999997
2497	7.50445237227071	3.6099999999999
2557	7.50161329066376	3.68999999999983
2618	7.49880108745774	3.77999999999997
2680	7.49601581379262	3.86999999999989
2744	7.49321426899568	3.94999999999982
2810	7.49039974909667	4.04999999999995
2877	7.48761635340567	4.14999999999986
2945	7.48486380719444	4.24000000000001
3015	7.48210288181411	4.33999999999992
3087	7.47933625404354	4.43999999999983
3161	7.47656643012934	4.54999999999995
3236	7.47383173592286	4.64999999999986
3313	7.47109649697814	4.75999999999999
3392	7.46836613628155	4.86999999999989
3473	7.46564655438868	4.97999999999979
3556	7.46293378494366	5.09999999999991
3641	7.46022916214606	5.2199999999998
3728	7.45753402462896	5.33999999999992
3817	7.45484963931449	5.4699999999998
3908	7.4521771866041	5.58999999999992
4001	7.44951775681271	5.72999999999979
4096	7.44687235073935	5.84999999999991
4194	7.44421512338072	6
4294	7.44157506398914	6.13999999999987
4396	7.43895286143489	6.27999999999997
4501	7.43632442681308	6.42999999999984
4608	7.43371630097941	6.54999999999995
4718	7.43110548358994	6.62999999999988
4831	7.42849417986324	6.7199999999998
4946	7.42590664108145	6.80999999999995
5064	7.42332139471946	6.89999999999986
5185	7.42074024422508	6.99000000000001
5308	7.4181853533808	7.06999999999994
5435	7.41561672734955	7.17999999999984
5564	7.4130762652522	7.26999999999998
5697	7.4105258884716	7.36999999999989
5833	7.40798674418494	7.4699999999998
5972	7.4054599161196	7.57999999999993
6114	7.40294638973812	7.68999999999983
6260	7.40043004966259	7.79999999999995
6409	7.39792960173433	7.90999999999985
6562	7.39542960672845	8.02999999999997
6719	7.39293194528352	8.13999999999987
6879	7.39045364175899	8.25999999999999
7043	7.38798021310691	8.38999999999987
7211	7.38551317120964	8.50999999999999
7383	7.383053907076	8.63999999999987
7559	7.38060369705332	8.76999999999998
7739	7.37816370897986	8.90999999999985
7923	7.37573500823733	9.03999999999996
8112	7.37330588025765	9.18999999999983
8306	7.37087820207142	9.33999999999992
8504	7.36846573418867	9.49000000000001
8707	7.36605742513126	9.63999999999987
8914	7.36366617772588	9.79999999999995
9127	7.36127027730758	9.95999999999981
9344	7.35889350889921	10.1199999999999
9567	7.35651513414204	10.29
9795	7.35414731313249	10.4599999999998
10029	7.35178103068141	10.6299999999999
10268	7.34942766244163	10.8099999999999
10513	7.34707851263341	10.99
10763	7.34474422580836	11.1799999999998
11020	7.34240744758374	11.3799999999999
11283	7.34007884663323	11.5799999999999
11552	7.33775952611736	11.78
11827	7.33545049200896	12
12109	7.3331445889868	12.2099999999998
12398	7.33084327721456	12.4299999999998
12694	7.32854790140935	12.6499999999999
12996	7.32626714978826	12.8799999999999
13306	7.32398705355963	13.1099999999999
13623	7.3217162997622	13.3599999999999
13948	7.31944894507526	13.5999999999999
14281	7.31718638239605	13.8599999999999
14621	7.31493642459431	14.1099999999999
14970	7.31268701691455	14.3799999999999
15327	7.31044594282539	14.6599999999999
15692	7.30821418655396	14.9299999999998
16066	7.30598676612174	15.2099999999998
16449	7.30376495158784	15.51
16842	7.30154433320229	15.8099999999999
17243	7.2993372787583	16.1199999999999
17654	7.29713374918234	16.4299999999998
18075	7.29493504612301	16.75
18506	7.29274236743324	17.0799999999999
18947	7.29055681274157	17.4199999999998
19399	7.28837462362365	17.76
19862	7.28619708818367	18.1199999999999
20335	7.2840299144503	18.4799999999998
20820	7.28186502989775	18.8499999999999
21317	7.27970378155056	19.2199999999998
21825	7.2775515933898	19.5999999999999
22345	7.27540521144536	20.01
22878	7.2732617237559	20.3999999999999
23423	7.27112627255335	20.8299999999999
23982	7.26899219748173	21.25
24554	7.266864547637	21.6899999999998
25139	7.26474431274029	22.1399999999999
25739	7.26262542567357	22.5999999999999
26352	7.26051604031284	23.0699999999999
26981	7.25840696194613	23.55
27624	7.25630606705493	24.04
28282	7.2542110373628	24.54
28957	7.25211673721157	25.05
29647	7.25003051137487	25.5899999999999
30354	7.24794735767917	26.1299999999999
31078	7.24586846164029	26.6799999999998
31819	7.24379491550808	27.25
32577	7.24172772328892	27.8399999999999
33354	7.23966255762034	28.4299999999998
34149	7.2376032171248	29.04
34964	7.23554566812694	29.6799999999998
35797	7.23349601921969	30.3199999999999
36651	7.23144795258609	30.9799999999998
37525	7.22940502940081	31.6499999999999
38419	7.22736823251839	32.3399999999999
39335	7.22533407858871	33.05
40273	7.22330372470682	33.77
41234	7.22127615495306	34.51
42217	7.21925630979865	35.27
43223	7.21724406777925	36.03
44254	7.21523426985958	36.8299999999999
45309	7.2132298519202	37.6399999999999
46389	7.21122987577267	38.4699999999998
47495	7.20923353558706	39.3199999999999
48628	7.20724013723838	40.1899999999998
49787	7.2052524716904	41.0799999999999
50974	7.20326812541107	41.9799999999998
52190	7.20128655408083	42.9099999999999
53434	7.1993104300455	43.8499999999999
54708	7.19733759616751	44.8199999999999
56012	7.1953691095224	45.8099999999999
57348	7.1934030385792	46.8299999999999
58715	7.19144191510058	47.8799999999999
60115	7.18948390019139	48.9399999999998
61549	7.18752870287107	50.03
63016	7.1855787098851	51.1399999999999
64519	7.18363097474313	52.28
66057	7.18168785192206	53.4499999999998
67632	7.17974783737578	54.6399999999999
69244	7.17781196671081	55.8499999999999
70895	7.1758788823421	57.0899999999999
72586	7.17394850854431	58.3899999999999
74316	7.1720229988705	59.7099999999998
76088	7.17010002914255	61.0699999999999
77903	7.16817961282512	62.4499999999998
79760	7.16626382363888	63.8599999999999
81662	7.16435057914042	65.3
83609	7.16244092660697	66.77
85602	7.16053488832646	68.27
87643	7.15863158344463	69.8
89733	7.15673113654357	71.3699999999999
91872	7.15483455825842	72.9799999999998
94063	7.15294021963167	74.6199999999999
96306	7.15104917009307	76.3
98602	7.14916156734589	78.03
100953	7.14727678240888	79.8199999999999
103360	7.14539504087585	81.6499999999999
105824	7.14351656823925	83.5
108348	7.14164012073042	85.3999999999999
110931	7.139767462505	87.3399999999999
113576	7.13789741505205	89.3299999999999
116284	7.13603029733289	91.3699999999999
119056	7.1341664197631	93.4399999999998
121895	7.13230478880612	95.5699999999999
124801	7.13044642483542	97.75
127777	7.12859042397537	100.01


==> data/perfprof6-20-100-4-3.dat <==
iter	objfun	time
1	10.7328630326448	0.00999999999999091
2	9.6768406788974	0.00999999999999091
3	8.89849087377578	0.00999999999999091
4	8.89849087377578	0.0299999999999727
5	8.71188702769545	0.0299999999999727
6	8.65355856549871	0.0299999999999727
7	8.57824769655185	0.0299999999999727
8	8.5204087968476	0.0299999999999727
9	8.47719610353913	0.0299999999999727
10	8.39425473315657	0.0299999999999727
11	8.33419306989649	0.0299999999999727
12	8.30262892505731	0.0299999999999727
13	8.27443618237229	0.0299999999999727
14	8.20076550927759	0.0399999999999636
15	8.19283399727436	0.0399999999999636
16	8.18945615665869	0.0399999999999636
17	8.09509447999873	0.0399999999999636
18	8.09165447037059	0.0399999999999636
19	8.06876732119639	0.0399999999999636
20	8.01598490226754	0.0399999999999636
21	8.00392865781208	0.0399999999999636
22	7.98494237734606	0.0499999999999545
23	7.97742090531274	0.0499999999999545
24	7.93253600847982	0.0499999999999545
25	7.92298967398425	0.0499999999999545
26	7.90688920938618	0.0499999999999545
27	7.89825350073141	0.0499999999999545
28	7.8924619270238	0.0499999999999545
29	7.89167060139102	0.0499999999999545
30	7.84426394410562	0.0499999999999545
31	7.83974919531478	0.0499999999999545
32	7.82740207612478	0.0499999999999545
33	7.82171833923521	0.0499999999999545
34	7.81658233470166	0.0499999999999545
35	7.81471261531901	0.0499999999999545
36	7.782774516462	0.0499999999999545
37	7.77785744187808	0.0499999999999545
38	7.76846874246592	0.0499999999999545
39	7.76268568892015	0.0499999999999545
40	7.75671205580719	0.0599999999999454
41	7.75228347008888	0.0599999999999454
42	7.74946036860041	0.0599999999999454
43	7.74838609990007	0.0699999999999363
44	7.72210031071824	0.0699999999999363
45	7.71811274894227	0.0699999999999363
46	7.71076284675275	0.0699999999999363
47	7.70599546747247	0.0699999999999363
49	7.69672153620265	0.0699999999999363
50	7.69328478643097	0.0699999999999363
51	7.69082748220028	0.0699999999999363
52	7.68998400039308	0.0799999999999272
53	7.66985930969567	0.0799999999999272
55	7.66061891601093	0.0799999999999272
56	7.65663666860688	0.0799999999999272
57	7.65235874641014	0.0799999999999272
59	7.64522233500925	0.0799999999999272
60	7.64240743205905	0.0799999999999272
61	7.6402120467439	0.0799999999999272
63	7.63898862696483	0.0799999999999272
64	7.62055150630832	0.0799999999999272
66	7.61342152371758	0.0799999999999272
68	7.6071059086164	0.0799999999999272
69	7.60425363252059	0.0799999999999272
71	7.59950223585673	0.0799999999999272
72	7.59795035461114	0.0799999999999272
74	7.58482906313625	0.0899999999999181
76	7.57873441123857	0.0999999999999091
78	7.5731750200952	0.0999999999999091
80	7.56815935803732	0.0999999999999091
82	7.56420628107491	0.0999999999999091
83	7.56285565737987	0.0999999999999091
85	7.55193598463466	0.0999999999999091
87	7.54672745494338	0.0999999999999091
90	7.53974864070584	0.1099999999999
92	7.53577336657064	0.1099999999999
94	7.53296924643286	0.1099999999999
96	7.52387829824246	0.1099999999999
98	7.51939059737242	0.1099999999999
101	7.51331545491537	0.1099999999999
103	7.50981314428408	0.1099999999999
106	7.5066301343219	0.1099999999999
108	7.49748414784812	0.119999999999891
111	7.49198379345432	0.119999999999891
113	7.48857833044749	0.119999999999891
116	7.48480618232684	0.129999999999882
119	7.47630108778311	0.129999999999882
122	7.47138030097701	0.129999999999882
124	7.46831696627045	0.129999999999882
127	7.46484226252936	0.139999999999873
130	7.45734307817841	0.139999999999873
134	7.45140287784456	0.139999999999873
137	7.44774468531022	0.139999999999873
140	7.44595932197653	0.149999999999864
143	7.43732350162754	0.149999999999864
147	7.43231866593628	0.149999999999864
150	7.42976313750381	0.149999999999864
154	7.42188572988483	0.159999999999854
158	7.41727819967527	0.159999999999854
161	7.41480723020494	0.159999999999854
165	7.40802803671874	0.169999999999845
169	7.40343154879547	0.169999999999845
173	7.40048646299716	0.169999999999845
177	7.39363450906193	0.169999999999845
181	7.38972409981987	0.189999999999827
186	7.38715806798177	0.189999999999827
190	7.3797266658674	0.189999999999827
195	7.37564031104397	0.189999999999827
199	7.37044350226801	0.199999999999818
204	7.36600980754579	0.199999999999818
209	7.36320989439741	0.199999999999818
214	7.35654252159697	0.209999999999809
219	7.35297399722174	0.209999999999809
224	7.34781504854037	0.2199999999998
230	7.34323364294711	0.2199999999998
235	7.3385536884653	0.230000000000018
241	7.33416042638864	0.230000000000018
246	7.33185909600209	0.240000000000009
252	7.32566341119446	0.240000000000009
258	7.32254190655148	0.25
264	7.31702420808604	0.25
271	7.31346539846277	0.25
277	7.30823100270147	0.269999999999982
284	7.30480918151314	0.269999999999982
290	7.29993069858474	0.269999999999982
297	7.29654828283544	0.279999999999973
304	7.29147311771157	0.289999999999964
312	7.28820796844794	0.289999999999964
319	7.28297717884163	0.289999999999964
327	7.28038155417129	0.299999999999955
334	7.27493339383203	0.309999999999945
342	7.27061686741694	0.319999999999936
351	7.26651846516948	0.319999999999936
359	7.26220986076757	0.329999999999927
367	7.25902205863657	0.329999999999927
376	7.25428070136585	0.339999999999918
385	7.25183746893889	0.349999999999909
394	7.2464552287436	0.3599999999999
404	7.24194293634794	0.369999999999891
413	7.23912533155158	0.369999999999891
423	7.23431957915844	0.389999999999873
433	7.23021101464142	0.399999999999864
444	7.2271995445059	0.399999999999864
454	7.22250337562295	0.409999999999854
465	7.21831076432134	0.419999999999845
476	7.21441302828777	0.429999999999836
487	7.21113038785185	0.439999999999827
499	7.20675469453644	0.449999999999818
511	7.20271271199345	0.459999999999809
523	7.19891346664171	0.4699999999998
536	7.19584946033938	0.480000000000018
548	7.1915761046544	0.490000000000009
561	7.18758495922944	0.5
575	7.18354904889721	0.509999999999991
588	7.17990612652773	0.519999999999982
602	7.17616286419411	0.529999999999973
617	7.17315269521582	0.549999999999955
631	7.1691215471362	0.559999999999945
646	7.16525307708473	0.569999999999936
662	7.16133573406796	0.579999999999927
678	7.15752836519168	0.589999999999918
694	7.15382677757981	0.6099999999999
710	7.1502236371465	0.619999999999891
727	7.14654235087331	0.629999999999882
744	7.14295847164384	0.649999999999864
762	7.13933657629236	0.669999999999845
780	7.13585551341212	0.679999999999836
799	7.13171305570155	0.689999999999827
818	7.1280762597811	0.709999999999809
837	7.12457034075663	0.7199999999998
857	7.12100241983867	0.75
878	7.11750350371843	0.759999999999991
899	7.11364224783307	0.769999999999982
920	7.1101332267135	0.789999999999964
942	7.10667391898626	0.809999999999945
964	7.10303881437806	0.819999999999936
987	7.09951154516341	0.849999999999909
1011	7.09624523116382	0.869999999999891
1035	7.09236409177011	0.889999999999873
1060	7.08917395450729	0.909999999999854
1085	7.08533252701242	0.929999999999836
1111	7.08178481701163	0.949999999999818
1137	7.07850218933466	0.9699999999998
1164	7.07490228527548	1
1192	7.07136679107779	1.01999999999998
1220	7.06794010703831	1.03999999999996
1249	7.06452085172073	1.05999999999995
1279	7.06104065629356	1.08999999999992
1310	7.0575760078805	1.1099999999999
1341	7.05421366058342	1.12999999999988
1373	7.05088081259454	1.15999999999985
1405	7.04770257193538	1.18999999999983
1439	7.04406283653867	1.2199999999998
1473	7.040722109007	1.24000000000001
1508	7.0374014771917	1.27999999999997
1544	7.03405890881683	1.29999999999995
1581	7.03073784485378	1.32999999999993
1619	7.02736650004732	1.3599999999999
1657	7.02428060098305	1.38999999999987
1697	7.02079547502234	1.42999999999984
1737	7.0175475592583	1.4699999999998
1778	7.01429968260166	1.5
1821	7.011067231855	1.52999999999997
1864	7.00779508441357	1.56999999999994
1908	7.00460962576279	1.59999999999991
1954	7.0013634949418	1.63999999999987
2000	6.99839212629058	1.66999999999985
2048	6.99517972497786	1.70999999999981
2097	6.99202439969862	1.75
2147	6.98866545498778	1.79999999999995
2198	6.98560540430773	1.83999999999992
2250	6.98263624605803	1.87999999999988
2304	6.97930313646333	1.91999999999985
2359	6.97632034785596	1.9699999999998
2415	6.97313185216637	2.00999999999999
2472	6.97022592793514	2.05999999999995
2531	6.96705593506263	2.09999999999991
2591	6.96401462375398	2.14999999999986
2653	6.96098636969181	2.19999999999982
2716	6.95798680156064	2.25
2781	6.95498395001356	2.30999999999995
2847	6.95201465908833	2.3599999999999
2915	6.94905629825576	2.40999999999985
2984	6.9461793264669	2.4699999999998
3055	6.9431919055422	2.52999999999997
3128	6.94037078397335	2.57999999999993
3203	6.93737567863247	2.63999999999987
3279	6.93447619452706	2.69999999999982
3357	6.93160395421918	2.76999999999998
3437	6.92876812602467	2.83999999999992
3519	6.92585124242572	2.89999999999986
3602	6.92305344105286	2.95999999999981
3688	6.92020276949116	3.03999999999996
3776	6.91749569873822	3.1099999999999
3866	6.91465709297396	3.18999999999983
3958	6.9117801520283	3.25999999999999
4052	6.90900779944319	3.33999999999992
4149	6.9062494939169	3.40999999999985
4248	6.90346156410219	3.49000000000001
4349	6.90072128489588	3.56999999999994
4452	6.89809582708245	3.65999999999985
4558	6.89527860134022	3.75
4667	6.89256857519203	3.83999999999992
4778	6.88986547115701	3.92999999999984
4892	6.88720718720455	4.03999999999996
5008	6.8845298679972	4.14999999999986
5128	6.88187338317975	4.24000000000001
5250	6.87918100938532	4.33999999999992
5375	6.87656399867476	4.43999999999983
5503	6.8739191398348	4.54999999999995
5634	6.87130371119282	4.64999999999986
5768	6.86873841067314	4.75999999999999
5905	6.8660979359706	4.86999999999989
6046	6.86349742346997	4.98000000000002
6190	6.86091735745431	5.1099999999999
6337	6.85835831096299	5.2199999999998
6488	6.85580573961604	5.33999999999992
6642	6.85326515258952	5.45999999999981
6801	6.85072066771076	5.58999999999992
6963	6.84819688943043	5.7199999999998
7128	6.84569382050785	5.84999999999991
7298	6.84318410430491	5.99000000000001
7472	6.840677169517	6.12999999999988
7650	6.83819144721754	6.26999999999998
7832	6.83570890574962	6.41999999999985
8018	6.8332528205183	6.56999999999994
8209	6.83077571986168	6.7199999999998
8405	6.82831493986769	6.86999999999989
8605	6.82586822905755	7.03999999999996
8810	6.82345006569096	7.19999999999982
9020	6.82101438050011	7.36999999999989
9234	6.81860432050209	7.53999999999996
9454	6.81615965139326	7.70999999999981
9679	6.81376351128228	7.88999999999987
9910	6.81135402922999	8.07999999999993
10146	6.80898191792265	8.26999999999998
10387	6.80657314560733	8.45999999999981
10635	6.80418775366994	8.65999999999985
10888	6.80183985920876	8.8599999999999
11147	6.79945573012786	9.05999999999995
11413	6.79710195351016	9.27999999999997
11685	6.79473139361263	9.49000000000001
11963	6.79238718919292	9.70999999999981
12248	6.7900535134026	9.93999999999983
12539	6.78772030885792	10.1699999999998
12838	6.78539493245606	10.4199999999998
13143	6.78307533491762	10.6499999999999
13456	6.78076191767202	10.9099999999999
13777	6.77846574670733	11.1599999999999
14105	6.77616434160133	11.4199999999998
14441	6.77385483246686	11.6899999999998
14785	6.77156489378435	11.9699999999998
15137	6.76929066715002	12.25
15497	6.76701445035437	12.54
15866	6.76473765747391	12.8399999999999
16244	6.76247173393145	13.1399999999999
16631	6.76022149458668	13.4499999999998
17027	6.75797661088958	13.77
17432	6.75571744859014	14.0899999999999
17847	6.75348698530137	14.4199999999998
18272	6.75124522934424	14.76
18707	6.74900762725236	15.1099999999999
19153	6.74678149337798	15.4699999999998
19609	6.74456210376966	15.8199999999999
20076	6.74235282584986	16.1999999999998
20554	6.74014847754337	16.5799999999999
21043	6.73794427047141	16.9599999999998
21544	6.73574719767097	17.3699999999999
22057	6.73355751333446	17.77
22583	6.73137023048231	18.1899999999998
23120	6.72920336142476	18.6299999999999
23671	6.72702099158015	19.0799999999999
24234	6.7248581012754	19.52
24812	6.72269500760877	19.98
25402	6.72054148185422	20.4499999999998
26007	6.71839120852653	20.9399999999998
26627	6.71625145137991	21.4399999999998
27261	6.71410983453765	21.9299999999998
27910	6.71198200690633	22.4599999999998
28574	6.70986617717461	22.99
29255	6.70773807214524	23.54
29951	6.70562929640485	24.0999999999999
30664	6.70352754200384	24.6699999999998
31395	6.70142448243732	25.25
32142	6.69933525680102	25.8399999999999
32908	6.69725614086454	26.4499999999998
33691	6.69517443546257	27.0899999999999
34493	6.69310488071733	27.7199999999998
35315	6.69104184844563	28.3699999999999
36156	6.68898736777616	29.04
37017	6.68694227639603	29.7199999999998
37898	6.68490415403385	30.4299999999998
38800	6.68287528560644	31.1299999999999
39724	6.68085469367579	31.8699999999999
40670	6.67884151639801	32.6199999999999
41639	6.67683703354187	33.3899999999999
42630	6.67484297734631	34.1799999999998
43645	6.67285742325012	34.98
44685	6.67087930734587	35.8
45749	6.66891205247418	36.6499999999999
46838	6.66695425037896	37.51
47953	6.66500487178459	38.3999999999999
49095	6.66306700436703	39.3
50264	6.66113277332186	40.23
51461	6.65921063474132	41.1799999999998
52686	6.65729863312207	42.1599999999999
53941	6.65539609105712	43.1499999999999
55225	6.65349644512542	44.1699999999998
56540	6.65160961430246	45.2199999999998
57887	6.64973456014556	46.29
59265	6.64786030264603	47.3799999999999
60676	6.64599772351895	48.5
62121	6.64414402507773	49.6499999999999
63600	6.64229598854103	50.8299999999999
65115	6.64045609213104	52.02
66665	6.6386258624166	53.24
68253	6.63680046422714	54.5
69878	6.63498269168082	55.78
71542	6.6331721926304	57.1099999999999
73245	6.6313723410688	58.4499999999998
74989	6.62957320628077	59.8399999999999
76775	6.62778403071833	61.25
78603	6.62600215650266	62.6999999999998
80475	6.6242266243871	64.1699999999998
82391	6.62245440855587	65.6799999999998
84353	6.62069129784058	67.2199999999998
86362	6.61893488030986	68.8
88418	6.61718498976834	70.4299999999998
90523	6.61544414233937	72.0799999999999
92679	6.61370404044484	73.77
94886	6.61197266096134	75.51
97145	6.61024838393436	77.28
99458	6.60853073037134	79.1199999999999
101827	6.60681332548561	80.99
104251	6.60510457385614	82.9099999999999
106734	6.60339964182839	84.8599999999999
109275	6.60169853018711	86.8699999999999
111877	6.60000238276619	88.9299999999998
114541	6.598302914587	91.04
117269	6.5966045967518	93.1999999999998
120061	6.59490227116198	95.4000000000001
122920	6.59319016399271	97.6700000000001
125847	6.59146090848513	100.01


==> data/perfprof6-20-100-4-4.dat <==
iter	objfun	time
1	10.330764354909	0.210000000000036
2	10.1215016753927	0.420000000000073
3	10.022256621152	0.620000000000346
4	9.95950956777789	0.829999999999927
5	9.91220395232847	1.0300000000002
6	9.8697889648869	1.23000000000002
7	9.82208865343576	1.44000000000005
8	9.75575955464659	1.70000000000027
9	9.66388198442291	1.91000000000031
10	9.55751733186182	2.11000000000013
11	9.45253048957848	2.37000000000035
12	9.36531778523497	2.55000000000018
13	9.29229760210759	2.74000000000024
14	9.23040580876652	2.92000000000007
15	9.17745038161228	3.10000000000036
16	9.13182713097947	3.2800000000002
17	9.09232242537965	3.46000000000004
18	9.0579793679004	3.63000000000011
19	9.02802122826424	3.80999999999995
20	9.00180555004127	4
21	8.97879499332379	4.18000000000029
22	8.95853724314826	4.36000000000013
23	8.94065009289145	4.55000000000018
24	8.92480974310372	4.72000000000025
25	8.91074130521983	4.90000000000009
26	8.89821095233796	5.07999999999993
27	8.88701937522727	5.26999999999998
28	8.8769963083206	5.44000000000005
29	8.86799594737863	5.62000000000035
30	8.85989311486584	5.80000000000018
31	8.85258005287967	5.98000000000002
32	8.84596374195621	6.16000000000031
33	8.83996365947031	6.34000000000015
34	8.83450990459483	6.5300000000002
35	8.82954162828619	6.70000000000027
36	8.64307388374252	6.88000000000011
37	8.62840618626674	7.07000000000016
38	8.61180329763843	7.24000000000024
39	8.59864147926821	7.43000000000029
40	8.58781131374248	7.60000000000036
41	8.57868270962194	7.7800000000002
42	8.57086631883398	7.96000000000004
43	8.40779627149914	8.15000000000009
44	8.39117528412476	8.32999999999993
45	8.37402707181932	8.51000000000022
46	8.36038594385082	8.68000000000029
47	8.349142224609	8.87000000000035
48	8.33965712135496	9.05000000000018
49	8.33153285454537	9.23000000000002
50	8.19065525642951	9.41000000000031
51	8.17359156394065	9.59000000000015
52	8.15681453345926	9.76999999999998
53	8.143395828341	9.95000000000027
54	8.13229262909242	10.1200000000003
55	8.12289672296673	10.3000000000002
56	8.00003888513756	10.4900000000002
57	7.98170365131983	10.6700000000001
58	7.9646266091991	10.8500000000004
59	7.95096116867034	11.0300000000002
60	7.93965259498813	11.2000000000003
61	7.93008231872047	11.3800000000001
62	7.92185969820288	11.5599999999999
63	7.81653883267711	11.75
64	7.79886539022201	11.98
65	7.78292809305627	12.1500000000001
66	7.77021798763894	12.3299999999999
67	7.75971389206898	12.52
68	7.75082203606455	12.6900000000001
69	7.65888591724502	12.8700000000003
70	7.64139419854196	13.04
71	7.62585885444373	13.23
72	7.61338457786608	13.4000000000001
73	7.60302110709187	13.5900000000001
74	7.59420841269761	13.7600000000002
75	7.51431547066971	13.9400000000001
76	7.49770061650901	14.1100000000001
77	7.48290512625737	14.3000000000002
78	7.47087887242094	14.48
79	7.46079003916862	14.6600000000003
80	7.45213935062797	14.8299999999999
81	7.38260190275349	15.0100000000002
82	7.36712692789504	15.1900000000001
83	7.35320324737645	15.3800000000001
84	7.34170888614499	15.5500000000002
85	7.33193651054402	15.73
86	7.32345662072789	15.9000000000001
87	7.31599303720504	16.0900000000001
88	7.25634003779421	16.2600000000002
89	7.24268939497799	16.52
90	7.23008402903157	16.7000000000003
91	7.21944485197718	16.8800000000001
92	7.21022349521628	17.0500000000002
93	7.20208342660909	17.23
94	7.1491149352831	17.4200000000001
95	7.13554104818331	17.6000000000004
96	7.1228479791424	17.77
97	7.11188008479705	17.9500000000003
98	7.10218436181855	18.1300000000001
99	7.0934843869518	18.3099999999999
100	7.08560365394025	18.48
101	7.03907060457178	18.6600000000003
102	7.0253812065575	18.8400000000001
103	7.01255354819284	19.02
104	7.001339623445	19.2000000000003
105	6.99136309070546	19.4300000000003
106	6.98239537361769	19.6000000000004
107	6.97428620030141	19.79
108	6.9329188066433	19.9700000000003
109	6.9188791076721	20.21
110	6.90611084424327	20.3800000000001
111	6.89510328347925	20.5599999999999
112	6.88546227398137	20.7400000000002
113	6.87692980370022	20.9200000000001
114	6.86932317208113	21.1000000000004
115	6.83451075566922	21.29
116	6.82091033746566	21.54
117	6.80934787006688	21.7200000000003
118	6.7995669411885	21.9000000000001
119	6.7911096393049	22.1100000000001
120	6.78368735925782	22.29
121	6.75457067199085	22.4900000000002
122	6.74153302849709	22.7400000000002
123	6.73106471609855	22.9200000000001
124	6.72222739798824	23.0900000000001
125	6.71455855631056	23.27
126	6.70778933567173	23.4400000000001
127	6.68354558712953	23.6400000000003
128	6.6715378433438	23.8900000000003
129	6.66209558963152	24.0799999999999
130	6.65400859202997	24.25
131	6.64689691478351	24.4300000000003
132	6.64055193124406	24.6100000000001
133	6.62034657927887	24.8000000000002
134	6.60884858490297	25.0500000000002
135	6.60008391652882	25.23
136	6.59261750442187	25.4100000000003
137	6.58609680281814	25.5799999999999
138	6.58031724842962	25.7600000000002
139	6.56352880985514	25.96
140	6.55321226952002	26.21
141	6.54582190964882	26.3800000000001
142	6.53958086375485	26.5599999999999
143	6.53411681662355	26.7400000000002
144	6.52024928685173	26.9400000000001
145	6.51138603755865	27.1400000000003
146	6.49968649912435	27.3400000000001
147	6.49135480863587	27.5500000000002
148	6.48486921699449	27.7400000000002
149	6.47916982878202	27.9400000000001
150	6.47384998274132	28.1300000000001
151	6.46447783926441	28.3400000000001
152	6.45785309552705	28.52
153	6.44975250784232	28.7400000000002
154	6.44361841283381	28.9300000000003
155	6.4366621882414	29.1400000000003
156	6.43115566454781	29.3299999999999
157	6.42516797385582	29.5300000000002
158	6.42026641808236	29.73
159	6.41508264113812	29.9300000000003
160	6.4107125888106	30.1200000000003
161	6.40617368566622	30.3200000000002
162	6.40222115501312	30.52
163	6.39813724560693	30.7600000000002
164	6.39438907862397	30.96
165	6.39041834145302	31.1500000000001
166	6.38649347308391	31.3400000000001
167	6.38279529912786	31.54
168	6.37953763381718	31.73
169	6.37642328204149	31.9200000000001
170	6.37355843587942	32.1100000000001
171	6.37098082247702	32.3099999999999
172	6.36869514330768	32.4900000000002
173	6.36668928760786	32.6900000000001
174	6.36494282371279	32.8800000000001
175	6.36343164135587	33.0799999999999
176	6.3621309388532	33.27
177	6.36101623297618	33.48
178	6.3600646032396	33.6700000000001
179	6.35925479595612	33.8700000000003
180	6.35856773770473	34.1000000000004
181	6.35798623659639	34.4100000000003
182	6.3574951583882	34.71
183	6.35708128788229	35
184	6.3567331486369	35.29
185	6.35644074924778	35.5799999999999
186	6.35619547009068	35.8700000000003
187	6.35598999557527	36.1700000000001
188	6.35581808396689	36.46
189	6.3556743681456	36.7600000000002
190	6.35555435410725	37.0599999999999
191	6.35545420798438	37.3500000000004
192	6.35537071614078	37.6400000000003
193	6.35530114436037	37.9500000000003
194	6.35524322206556	38.23
195	6.35519500104313	38.52
196	6.35515446532141	38.8200000000002
197	6.35510074487753	39.1800000000003
198	6.35505292441665	39.4900000000002
199	6.35499172427068	39.8099999999999
200	6.35500923436161	42.02
201	6.35500124398143	42.3099999999999
202	6.35500280907803	42.8099999999999
203	6.35499241905276	43.1100000000001
204	6.35499186733376	43.4500000000003
205	6.35498282580823	43.6500000000001
206	6.35498465639172	43.8200000000002
207	6.35568712082035	44.2800000000002


==> data/perfprof6-20-100-4-5.dat <==
iter	objfun	time
1	10.1603233463028	0.0100000000002183
2	10.135558020509	0.0200000000004366
3	9.86474951485092	0.0300000000002001
4	9.83150208295483	0.0400000000004184
5	9.7862697955655	0.0500000000001819
6	9.76655771417406	0.0700000000001637
7	9.62547793423187	0.080000000000382
8	9.61887874860913	0.0900000000001455
9	9.59167975087186	0.100000000000364
10	9.57331811207819	0.110000000000127
11	9.51494324933054	0.120000000000346
12	9.48730561337125	0.130000000000109
13	9.4000769637355	0.140000000000327
14	9.39488702388952	0.150000000000091
15	9.33650702645518	0.160000000000309
16	9.32870570498582	0.170000000000073
17	9.3054698067284	0.180000000000291
18	9.29624772109923	0.190000000000055
19	9.28037171005211	0.200000000000273
20	9.25490927750735	0.210000000000036
21	9.22363240957628	0.220000000000255
22	9.22175329670847	0.230000000000018
23	9.21577327233692	0.240000000000236
24	9.20729019287033	0.240000000000236
25	9.17762410983613	0.25
26	9.17703939888107	0.270000000000437
27	9.16813981959596	0.2800000000002
28	9.16776045851715	0.2800000000002
29	9.15302577320541	0.290000000000418
30	9.15196885135107	0.300000000000182
31	9.14962302970628	0.3100000000004
32	9.14840994996075	0.320000000000164
33	9.14570057761695	0.330000000000382
34	9.13930778085616	0.350000000000364
35	9.0999855996358	0.360000000000127
36	9.08714856203669	0.370000000000346
37	9.0639689651337	0.370000000000346
38	9.0593308949531	0.380000000000109
39	9.05857796595899	0.390000000000327
40	9.04698368430497	0.400000000000091
41	9.03885357551013	0.410000000000309
42	9.03833108550992	0.420000000000073
43	8.98830111451193	0.420000000000073
44	8.95780332135647	0.430000000000291
45	8.9330047786046	0.440000000000055
46	8.93268063645529	0.460000000000036
47	8.92293242574112	0.460000000000036
48	8.91628015095711	0.470000000000255
49	8.90429978275029	0.470000000000255
50	8.89655751876917	0.490000000000236
51	8.89030160053325	0.5
52	8.88311522094318	0.510000000000218
53	8.8816757858459	0.510000000000218
54	8.88092568939505	0.520000000000437
55	8.87982484113015	0.5300000000002
56	8.83454684877355	0.540000000000418
57	8.72801090610603	0.550000000000182
58	8.71527699333641	0.5600000000004
59	8.67842290360792	0.570000000000164
60	8.67837344810144	0.580000000000382
61	8.6488481876549	0.590000000000146
62	8.64846471975697	0.600000000000364
63	8.64799501471268	0.610000000000127
64	8.64733890340283	0.620000000000346
65	8.63853551994932	0.630000000000109
66	8.6266723040282	0.640000000000327
67	8.61875686562482	0.650000000000091
68	8.60583208491971	0.660000000000309
69	8.6042639188608	0.670000000000073
70	8.59855172037694	0.680000000000291
71	8.56924082375084	0.690000000000055
72	8.55071813326867	0.690000000000055
73	8.54848054119939	0.700000000000273
74	8.53502769935869	0.710000000000036
75	8.49634571632742	0.720000000000255
76	8.4839596913833	0.730000000000018
77	8.47095845286817	0.740000000000236
78	8.46196523392892	0.75
79	8.42670570363161	0.760000000000218
80	8.42211727290606	0.770000000000437
81	8.41842606871415	0.7800000000002
82	8.41807312779634	0.790000000000418
83	8.41438130502333	0.800000000000182
84	8.4141848010238	0.820000000000164
85	8.4076876036407	0.820000000000164
86	8.40746706037396	0.830000000000382
87	8.40069148590963	0.840000000000146
88	8.38550867471015	0.850000000000364
89	8.33276111230675	0.850000000000364
90	8.31057516425757	0.860000000000127
91	8.30256458484719	0.870000000000346
92	8.2991783548129	0.890000000000327
93	8.29648971808902	0.890000000000327
94	8.27843109502274	0.910000000000309
95	8.27583375607029	0.910000000000309
96	8.26466508652097	0.930000000000291
97	8.26061135047176	0.930000000000291
98	8.25208055776406	0.940000000000055
99	8.25112068764662	0.950000000000273
100	8.23308396526485	0.960000000000036
101	8.23297009886151	0.970000000000255
102	8.22804737244123	0.980000000000018
103	8.2180483249211	0.990000000000236
104	8.21214613144894	1
105	8.20425250664401	1
106	8.20085304492742	1.01000000000022
107	8.19819639751528	1.0300000000002
108	8.18461423312149	1.04000000000042
109	8.15688938086217	1.04000000000042
110	8.14186405326608	1.05000000000018
111	8.13930182977199	1.0600000000004
112	8.10489034246762	1.08000000000038
113	8.10195484462533	1.08000000000038
114	8.08560038400503	1.09000000000015
115	8.08355998839378	1.10000000000036
116	8.07931073077591	1.12000000000035
117	8.07902662546024	1.12000000000035
118	8.06664695484988	1.13000000000011
119	8.0664044279385	1.14000000000033
120	8.03983562349559	1.15000000000009
121	8.02955074133517	1.16000000000031
122	8.0267822070021	1.17000000000007
123	8.02395294384171	1.18000000000029
124	8.01828877379704	1.19000000000005
125	8.01773905696092	1.19000000000005
126	7.99615373477351	1.21000000000004
127	7.99328353027111	1.22000000000025
128	7.99036728683245	1.23000000000002
129	7.98547512931451	1.24000000000024
130	7.97238641745565	1.25
131	7.96917833920285	1.26000000000022
132	7.94334120413437	1.26000000000022
133	7.94113518144598	1.27000000000044
134	7.92111969379466	1.2800000000002
135	7.91788080923389	1.30000000000018
136	7.85908176613639	1.3100000000004
137	7.85524856543817	1.32000000000016
138	7.80215001961495	1.32000000000016
139	7.80065132621581	1.33000000000038
140	7.78601468004156	1.34000000000015
141	7.78176844903055	1.35000000000036
142	7.74611938668587	1.36000000000013
143	7.71968719025375	1.37000000000035
144	7.71913625474379	1.38000000000011
145	7.70948595541495	1.39000000000033
146	7.70903851746258	1.40000000000009
147	7.70414221628574	1.40000000000009
148	7.6921651692565	1.41000000000031
149	7.68933538826941	1.43000000000029
150	7.6731069840474	1.44000000000005
151	7.67271727662607	1.45000000000027
152	7.63675481459812	1.46000000000004
153	7.63184047778188	1.47000000000025
154	7.62769632370236	1.48000000000002
155	7.6250981638686	1.49000000000024
156	7.61994444997391	1.5
157	7.59835450565515	1.5
158	7.59070503586348	1.51000000000022
159	7.57798477178733	1.52000000000044
160	7.56601372468278	1.5300000000002
161	7.56254665282502	1.54000000000042
162	7.54009068888732	1.55000000000018
163	7.49991862425164	1.5600000000004
164	7.49608847332738	1.57000000000016
165	7.49239529346693	1.58000000000038
166	7.47394506737448	1.59000000000015
167	7.42994110669183	1.59000000000015
168	7.40594197052498	1.60000000000036
169	7.38053502025803	1.61000000000013
170	7.37885260261172	1.62000000000035
171	7.37083142366117	1.63000000000011
172	7.37041958619085	1.64000000000033
173	7.36710238504076	1.65000000000009
174	7.36623801903432	1.66000000000031
175	7.35918550693015	1.67000000000007
176	7.35813545806131	1.68000000000029
177	7.35504647888102	1.69000000000005
178	7.35340074795159	1.70000000000027
179	7.34669883837688	1.71000000000004
180	7.34144100751682	1.72000000000025
181	7.3251344034992	1.72000000000025
182	7.32390546712586	1.73000000000002
183	7.30705384974574	1.74000000000024
184	7.23775405959906	1.75
185	7.22634394044248	1.76000000000022
186	7.22632723062708	1.7800000000002
187	7.22118030858672	1.7800000000002
188	7.20069352441362	1.79000000000042
189	7.18970729687672	1.80000000000018
190	7.18829582714394	1.8100000000004
191	7.18523508438323	1.82000000000016
192	7.16985604022446	1.83000000000038
193	7.12606091673894	1.84000000000015
194	7.12369281896733	1.86000000000013
195	7.11643656002525	1.87000000000035
196	7.11546119729951	1.88000000000011
197	7.10965157555318	1.89000000000033
198	7.10620066556653	1.90000000000009
199	7.09002395990096	1.90000000000009
200	7.08928947009774	1.93000000000029
201	7.0862610385244	1.93000000000029
202	7.08567499085125	1.94000000000005
203	7.07266864510637	1.95000000000027
204	7.07233104250454	1.96000000000004
205	7.06686905946036	1.97000000000025
206	7.06679570733528	1.98000000000002
207	7.06660260450742	1.99000000000024
208	7.06458726705594	2
209	7.06451731771479	2.01000000000022
210	7.05992047731043	2.0300000000002
211	6.97934219223737	2.0300000000002
212	6.9641111908182	2.04000000000042
213	6.9622035324733	2.05000000000018
214	6.95828604228809	2.0600000000004
215	6.95534184821271	2.07000000000016
216	6.94388574470203	2.08000000000038
217	6.93207929808734	2.08000000000038
218	6.9246958494208	2.09000000000015
219	6.91921095867599	2.11000000000013
220	6.88754299996743	2.12000000000035
221	6.88447338342863	2.12000000000035
222	6.88068857427354	2.13000000000011
223	6.87877479874961	2.15000000000009
224	6.87786004753053	2.16000000000031
225	6.87449700292856	2.16000000000031
226	6.87052725966773	2.16000000000031
227	6.86605518862999	2.18000000000029
228	6.85506927427355	2.19000000000005
229	6.83460463196723	2.19000000000005
230	6.83383097674553	2.20000000000027
231	6.82926805846713	2.21000000000004
232	6.828041422353	2.22000000000025
233	6.81870257449968	2.22000000000025
234	6.81848894882298	2.24000000000024
235	6.81476566926526	2.25
236	6.80826515646697	2.26000000000022
237	6.80066608155371	2.26000000000022
238	6.78751661351084	2.27000000000044
239	6.78428127225807	2.2800000000002
240	6.75953572203329	2.29000000000042
241	6.75872567247963	2.30000000000018
242	6.75841580971467	2.3100000000004
243	6.75475769737532	2.32000000000016
244	6.75471843630393	2.33000000000038
245	6.75470488604963	2.35000000000036
246	6.75389904564403	2.36000000000013
247	6.75367670983826	2.36000000000013
248	6.75346927225214	2.37000000000035
249	6.75231397949759	2.38000000000011
250	6.7510844032474	2.39000000000033
251	6.75069310137474	2.40000000000009
252	6.75062536413139	2.41000000000031
253	6.7500412700965	2.42000000000007
254	6.75001107791987	2.43000000000029
255	6.74884245989795	2.44000000000005
256	6.74719309992594	2.45000000000027
257	6.74494873741088	2.46000000000004
258	6.74437738590711	2.46000000000004
259	6.74386647076801	2.47000000000025
260	6.7432879281208	2.48000000000002
261	6.73977158743984	2.5
262	6.73868750863535	2.51000000000022
263	6.73834382265191	2.51000000000022
264	6.73827068985407	2.5300000000002
265	6.73798691515442	2.5300000000002
266	6.73684555710612	2.54000000000042
267	6.73653260945403	2.55000000000018
268	6.73631925239014	2.5600000000004
269	6.73545394409439	2.57000000000016
270	6.73350358778183	2.57000000000016
271	6.73327197844448	2.59000000000015
272	6.73300158614991	2.60000000000036
273	6.73261973153942	2.61000000000013
274	6.73045309627079	2.62000000000035
275	6.72857456433211	2.63000000000011
276	6.72838403271133	2.64000000000033
277	6.72747642212663	2.66000000000031
278	6.72725173379084	2.66000000000031
279	6.72670622990609	2.66000000000031
280	6.7265121553338	2.67000000000007
281	6.72643461164474	2.68000000000029
282	6.7248384491444	2.70000000000027
283	6.72375628757818	2.71000000000004
284	6.72177843160919	2.72000000000025
285	6.71993685473759	2.72000000000025
286	6.71978243307334	2.73000000000002
287	6.71904927650905	2.74000000000024
288	6.7166438434488	2.75
289	6.71663777704852	2.76000000000022
290	6.71650081392276	2.77000000000044
291	6.71589182941322	2.7800000000002
292	6.71453162211018	2.79000000000042
293	6.71285234829695	2.80000000000018
294	6.71283643336279	2.8100000000004
295	6.71064796208051	2.82000000000016
296	6.71017497280191	2.83000000000038
297	6.7097452393159	2.84000000000015
298	6.70823041439482	2.85000000000036
299	6.70631193424102	2.86000000000013
300	6.70603579699192	2.87000000000035
301	6.70577635784103	2.89000000000033
302	6.70460835418375	2.90000000000009
303	6.70183580656714	2.91000000000031
304	6.70145932381076	2.92000000000007
305	6.70113131172604	2.93000000000029
306	6.70081881312466	2.94000000000005
307	6.70035901012696	2.96000000000004
308	6.70014148184704	2.96000000000004
309	6.69893910921219	2.98000000000002
310	6.69885911396768	2.99000000000024
311	6.69849867712336	3
312	6.6983341012683	3
313	6.69763862010954	3.02000000000044
314	6.69527947492945	3.0300000000002
315	6.69464114258152	3.04000000000042
316	6.69460339594689	3.05000000000018
317	6.69458009562269	3.0600000000004
318	6.69427148631981	3.0600000000004
319	6.69403050523905	3.07000000000016
320	6.69313778858942	3.08000000000038
321	6.69310376772212	3.09000000000015
322	6.69208105051711	3.10000000000036
323	6.68968060471869	3.12000000000035
324	6.68468578869309	3.13000000000011
325	6.68217733573654	3.14000000000033
326	6.68179460696254	3.15000000000009
327	6.68172839069706	3.16000000000031
328	6.67739628778593	3.18000000000029
329	6.67711284615908	3.18000000000029
330	6.67697335901192	3.19000000000005
331	6.67613542807945	3.20000000000027
332	6.6754905243349	3.21000000000004
333	6.67355026219115	3.23000000000002
334	6.67148111052489	3.25
335	6.66998955854461	3.25
336	6.66819209001484	3.26000000000022
337	6.66812541204426	3.27000000000044
338	6.66799095915978	3.2800000000002
339	6.66772587146285	3.29000000000042
340	6.666768001125	3.30000000000018
341	6.66638174696084	3.3100000000004
342	6.66627462420285	3.32000000000016
343	6.66615732424093	3.33000000000038
344	6.66557541289883	3.35000000000036
345	6.66477617141718	3.36000000000013
346	6.66320290938945	3.37000000000035
347	6.66317058430319	3.38000000000011
348	6.66313365963208	3.39000000000033
349	6.66303726246717	3.40000000000009
350	6.66281399112968	3.41000000000031
351	6.66279528192032	3.43000000000029
352	6.66274735338326	3.43000000000029
353	6.66198996369959	3.45000000000027
354	6.66126666005683	3.45000000000027
355	6.66112499560705	3.47000000000025
356	6.66066097062002	3.47000000000025
357	6.65649971886605	3.48000000000002
358	6.65635822150379	3.5
359	6.65632049376847	3.51000000000022
360	6.65631902683088	3.52000000000044
361	6.65628063680851	3.5300000000002
362	6.65570849470714	3.54000000000042
363	6.65570394048182	3.54000000000042
364	6.65546440634828	3.55000000000018
365	6.65485680136734	3.5600000000004
366	6.65470879181211	3.57000000000016
367	6.65468753477638	3.58000000000038
368	6.65107122635612	3.60000000000036
369	6.6507002725285	3.61000000000013
370	6.65051503461651	3.62000000000035
371	6.65039423264066	3.64000000000033
372	6.64978983402163	3.65000000000009
373	6.64974994161526	3.66000000000031
374	6.6497448112805	3.67000000000007
375	6.64951413781085	3.68000000000029
376	6.64798650832672	3.69000000000005
377	6.64770352532362	3.70000000000027
378	6.64727806747615	3.71000000000004
379	6.64725415200178	3.73000000000002
380	6.64720417695202	3.73000000000002
381	6.6467672485657	3.74000000000024
382	6.64669082279633	3.75
383	6.64640819839315	3.76000000000022
384	6.64624350125928	3.77000000000044
385	6.64572008248046	3.7800000000002
386	6.64557146105834	3.79000000000042
387	6.64540110437546	3.80000000000018
388	6.64530403075831	3.8100000000004
389	6.64515360296484	3.82000000000016
390	6.6450169732387	3.83000000000038
391	6.64351274628357	3.84000000000015
392	6.64255853009321	3.85000000000036
393	6.64170890093179	3.87000000000035
394	6.6400018880189	3.87000000000035
395	6.63979202244147	3.89000000000033
396	6.63931273871985	3.90000000000009
397	6.63753815653301	3.91000000000031
398	6.63750892322276	3.93000000000029
399	6.63645272277908	3.94000000000005
400	6.6364494218093	3.95000000000027
401	6.63641151216418	3.96000000000004
402	6.63637528628024	3.96000000000004
403	6.63577148730141	3.97000000000025
404	6.6357495544522	3.98000000000002
405	6.63509416079632	4
406	6.63371439773265	4.01000000000022
407	6.63370764131254	4.02000000000044
408	6.63338868031611	4.0300000000002
409	6.63307769254572	4.05000000000018
410	6.63281482110834	4.0600000000004
411	6.6327172247096	4.07000000000016
412	6.6326504457845	4.08000000000038
413	6.63217836047156	4.09000000000015
414	6.63170435054752	4.10000000000036
415	6.63041316461573	4.11000000000013
416	6.62926503472828	4.12000000000035
417	6.62904594305329	4.13000000000011
418	6.62884488463216	4.14000000000033
419	6.62743342215736	4.15000000000009
420	6.62712269903312	4.16000000000031
421	6.62710907823929	4.17000000000007
422	6.62689083178315	4.18000000000029
423	6.62592277012218	4.20000000000027
424	6.62572518872847	4.21000000000004
425	6.62563095482275	4.22000000000025
426	6.62542311402219	4.23000000000002
427	6.62507798949422	4.24000000000024
428	6.62500401612921	4.25
429	6.62480721299796	4.26000000000022
430	6.62461543590727	4.27000000000044
431	6.62431364083466	4.2800000000002
432	6.62378633941212	4.29000000000042
433	6.62330949654545	4.30000000000018
434	6.62286753928699	4.3100000000004
435	6.62279396937618	4.32000000000016
436	6.62125213657969	4.34000000000015
437	6.62121572532591	4.35000000000036
438	6.62096308905912	4.35000000000036
439	6.62045487864736	4.36000000000013
440	6.62026629274402	4.37000000000035
441	6.62010520105832	4.39000000000033
442	6.6200119479795	4.39000000000033
443	6.61807414816794	4.40000000000009
444	6.61794673678854	4.41000000000031
445	6.61732391173537	4.43000000000029
446	6.61699244243062	4.44000000000005
447	6.61661731630646	4.45000000000027
448	6.61656588173641	4.45000000000027
449	6.61552648112263	4.46000000000004
450	6.61539392306974	4.47000000000025
451	6.61469405357103	4.48000000000002
452	6.61432640849205	4.49000000000024
453	6.61346008406305	4.51000000000022
454	6.61319462856442	4.51000000000022
455	6.60974279155104	4.52000000000044
456	6.60935430536266	4.5300000000002
457	6.60710940145045	4.54000000000042
458	6.60681155524076	4.5600000000004
459	6.60621703053136	4.57000000000016
460	6.60595665448575	4.57000000000016
461	6.60471918452271	4.59000000000015
462	6.60429314871232	4.60000000000036
463	6.60149826950773	4.61000000000013
464	6.60131413285346	4.62000000000035
465	6.60060580540721	4.63000000000011
466	6.60041669542405	4.64000000000033
467	6.59975901845816	4.65000000000009
468	6.59736824223996	4.65000000000009
469	6.597083255674	4.67000000000007
470	6.59661507280453	4.68000000000029
471	6.59627082587489	4.69000000000005
472	6.59592749592417	4.70000000000027
473	6.59511256699455	4.71000000000004
474	6.59421523626534	4.72000000000025
475	6.59285820644824	4.73000000000002
476	6.59193584828795	4.74000000000024
477	6.59083287260121	4.75
478	6.58919864625725	4.76000000000022
479	6.58861040474121	4.77000000000044
480	6.58244824917398	4.7800000000002
481	6.58024885537733	4.80000000000018
482	6.5793660596398	4.8100000000004
483	6.57706828956058	4.82000000000016
484	6.57702495512285	4.83000000000038
485	6.57700523177956	4.83000000000038
486	6.57687675072451	4.85000000000036
487	6.57678995767688	4.85000000000036
488	6.57667612601175	4.86000000000013
489	6.57655610558042	4.87000000000035
490	6.57564475194368	4.89000000000033
491	6.57528047726481	4.90000000000009
492	6.57517978822444	4.91000000000031
493	6.57459326030107	4.92000000000007
494	6.57399393474378	4.93000000000029
495	6.57386478784713	4.93000000000029
496	6.57352016239287	4.95000000000027
497	6.57345308747336	4.96000000000004
498	6.57317744551875	4.97000000000025
499	6.57307903774752	4.97000000000025
500	6.57297712743722	4.98000000000002
501	6.57296019444457	4.99000000000024
502	6.57289629643554	5.01000000000022
503	6.57288878336956	5.02000000000044
504	6.57282357814571	5.0300000000002
505	6.57271779954742	5.04000000000042
506	6.57175418254234	5.04000000000042
507	6.57175095548993	5.05000000000018
508	6.57170472733841	5.0600000000004
509	6.57070741256429	5.07000000000016
510	6.57055738751639	5.07000000000016
511	6.57050757563095	5.09000000000015
512	6.57028421495879	5.09000000000015
513	6.56924997347609	5.10000000000036
514	6.56921231913655	5.12000000000035
515	6.56858642144233	5.13000000000011
516	6.56836605867678	5.13000000000011
517	6.5668546021049	5.15000000000009
518	6.5668391445385	5.16000000000031
519	6.56673091994844	5.17000000000007
520	6.5666044791147	5.17000000000007
521	6.56589538250234	5.19000000000005
522	6.56535470547644	5.20000000000027
523	6.56513559943277	5.21000000000004
524	6.56430032050582	5.22000000000025
525	6.56426388312161	5.23000000000002
526	6.56408038337589	5.23000000000002
527	6.56311578678508	5.25
528	6.56207334014905	5.25
529	6.56202214140995	5.26000000000022
530	6.5618983473942	5.2800000000002
531	6.5614503307073	5.29000000000042
532	6.56143047634157	5.30000000000018
533	6.56137829501034	5.3100000000004
534	6.56104153587195	5.32000000000016
535	6.56086776107926	5.33000000000038
536	6.56074942345582	5.33000000000038
537	6.56074799843757	5.35000000000036
538	6.56072797313255	5.36000000000013
539	6.56040402878857	5.37000000000035
540	6.55979722057539	5.38000000000011
541	6.55883041425713	5.39000000000033
542	6.55868612198907	5.39000000000033
543	6.55817734061169	5.40000000000009
544	6.55747437288394	5.41000000000031
545	6.55739701289032	5.42000000000007
546	6.55682632482067	5.43000000000029
547	6.55537516021451	5.45000000000027
548	6.55530830262383	5.46000000000004
549	6.5530787834037	5.47000000000025
550	6.5529765103273	5.48000000000002
551	6.55296819176735	5.48000000000002
552	6.55295735751154	5.5
553	6.5527097217271	5.51000000000022
554	6.55256434793472	5.52000000000044
555	6.55178433322186	5.5300000000002
556	6.55174521451346	5.54000000000042
557	6.55169574398193	5.55000000000018
558	6.5516649060521	5.5600000000004
559	6.55144258611241	5.5600000000004
560	6.55143355776336	5.58000000000038
561	6.55128663883675	5.58000000000038
562	6.55080976423985	5.60000000000036
563	6.55075098636821	5.60000000000036
564	6.55067415760648	5.61000000000013
565	6.55051337916952	5.62000000000035
566	6.55033369523289	5.63000000000011
567	6.5498630097682	5.64000000000033
568	6.54974122137038	5.65000000000009
569	6.54963536115539	5.66000000000031
570	6.54889784986941	5.66000000000031
571	6.54853038488855	5.68000000000029
572	6.54758032798638	5.68000000000029
573	6.5474491700182	5.69000000000005
574	6.54741736941213	5.70000000000027
575	6.54741089057104	5.71000000000004
576	6.54737619932048	5.71000000000004
577	6.54715851933235	5.73000000000002
578	6.54708480058581	5.74000000000024
579	6.54700763853815	5.74000000000024
580	6.54699300599002	5.75
581	6.54678734955626	5.76000000000022
582	6.54651275036491	5.76000000000022
583	6.5461527084545	5.79000000000042
584	6.54591364623048	5.79000000000042
585	6.54569603078109	5.8100000000004
586	6.54569294652645	5.82000000000016
587	6.54568324970705	5.82000000000016
588	6.54560782528962	5.83000000000038
589	6.54557958065856	5.85000000000036
590	6.5447837251804	5.86000000000013
591	6.544525562307	5.87000000000035
592	6.5444877667964	5.88000000000011
593	6.54411744224375	5.89000000000033
594	6.54396112755767	5.91000000000031
595	6.54384934929961	5.91000000000031
596	6.54381522948603	5.92000000000007
597	6.54360895614291	5.93000000000029
598	6.5431119927182	5.94000000000005
599	6.54302561711025	5.95000000000027
600	6.54289461507903	5.96000000000004
601	6.54266244684878	5.97000000000025
602	6.54206780881275	5.98000000000002
603	6.5420379516192	5.99000000000024
604	6.54123856447579	6
605	6.54109838086203	6.01000000000022
606	6.54003538558733	6.02000000000044
607	6.53983642822265	6.0300000000002
608	6.53947672256558	6.05000000000018
609	6.53922603829685	6.05000000000018
610	6.53858473600352	6.0600000000004
611	6.53851931904525	6.07000000000016
612	6.5380837120985	6.09000000000015
613	6.53775743143128	6.10000000000036
614	6.53765566985503	6.11000000000013
615	6.53731013901139	6.12000000000035
616	6.53653427715312	6.13000000000011
617	6.53647746435765	6.14000000000033
618	6.53632921449338	6.15000000000009
619	6.53622109609413	6.16000000000031
620	6.53533158711747	6.17000000000007
621	6.53520581658396	6.19000000000005
622	6.53381742238616	6.20000000000027
623	6.53366701654412	6.20000000000027
624	6.53334587946924	6.22000000000025
625	6.53302206947075	6.23000000000002
626	6.53193803421784	6.24000000000024
627	6.53190259298888	6.25
628	6.5313401236036	6.26000000000022
629	6.53111398523263	6.27000000000044
630	6.53080423408077	6.2800000000002
631	6.52957458972645	6.29000000000042
632	6.52919948934844	6.30000000000018
633	6.52914856871656	6.3100000000004
634	6.52866313738076	6.32000000000016
635	6.52851059592581	6.33000000000038
636	6.52750226147201	6.34000000000015
637	6.52693979564025	6.35000000000036
638	6.52643337093318	6.36000000000013
639	6.52627158822821	6.37000000000035
640	6.52556539808632	6.39000000000033
641	6.52554468425442	6.39000000000033
642	6.52443952751255	6.41000000000031
643	6.52305974020346	6.41000000000031
644	6.52301876078397	6.42000000000007
645	6.52296954317652	6.43000000000029
646	6.52243470481725	6.44000000000005
647	6.52242856094083	6.45000000000027
648	6.52075668213211	6.47000000000025
649	6.51982786107793	6.47000000000025
650	6.5187135447569	6.48000000000002
651	6.51850929535193	6.49000000000024
652	6.51719853080197	6.51000000000022
653	6.51662879710224	6.52000000000044
654	6.51643950482786	6.52000000000044
655	6.51586609728942	6.5300000000002
656	6.51519146318802	6.54000000000042
657	6.51509849990276	6.55000000000018
658	6.51477249156317	6.5600000000004
659	6.51399837470184	6.57000000000016
660	6.51303248657106	6.57000000000016
661	6.51163461024146	6.58000000000038
662	6.5113396212333	6.60000000000036
663	6.51104343224843	6.60000000000036
664	6.50898727123182	6.62000000000035
665	6.50887824370061	6.62000000000035
666	6.50682209652701	6.65000000000009
667	6.50551419747472	6.65000000000009
668	6.50471770645068	6.67000000000007
669	6.50448360815295	6.68000000000029
670	6.50403676038802	6.69000000000005
671	6.50402154849653	6.70000000000027
672	6.5037301051333	6.71000000000004
673	6.50320555494943	6.71000000000004
674	6.50249648382202	6.72000000000025
675	6.50229663493357	6.73000000000002
676	6.50210274539804	6.74000000000024
677	6.50205900783816	6.75
678	6.50129629194809	6.76000000000022
679	6.50066737283742	6.77000000000044
680	6.50056215201196	6.7800000000002
681	6.50009962365333	6.79000000000042
682	6.49970732886783	6.8100000000004
683	6.49951387080374	6.8100000000004
684	6.49825598831789	6.83000000000038
685	6.49819386116808	6.83000000000038
686	6.49676547297665	6.85000000000036
687	6.49654877338653	6.87000000000035
688	6.49652056494232	6.87000000000035
689	6.49617363074278	6.88000000000011
690	6.49577365680134	6.89000000000033
691	6.49571521442717	6.90000000000009
692	6.4953842987137	6.91000000000031
693	6.49497155968486	6.92000000000007
694	6.48916464796683	6.93000000000029
695	6.48916332549116	6.95000000000027
696	6.48894254925417	6.95000000000027
697	6.48892786980609	6.96000000000004
698	6.48885659299674	6.98000000000002
699	6.48876314377508	6.99000000000024
700	6.4886305893784	7
701	6.48837320849669	7.01000000000022
702	6.48821804768938	7.02000000000044
703	6.48800759344326	7.0300000000002
704	6.4879230563651	7.0300000000002
705	6.4861008323529	7.05000000000018
706	6.48581107671603	7.0600000000004
707	6.48577842567989	7.0600000000004
708	6.48523380889959	7.08000000000038
709	6.4836855896911	7.09000000000015
710	6.4835397210729	7.09000000000015
711	6.48157073511829	7.11000000000013
712	6.48129247947654	7.11000000000013
713	6.48119200616803	7.13000000000011
714	6.48051488612101	7.14000000000033
715	6.4803827331878	7.15000000000009
716	6.47937779324098	7.15000000000009
717	6.47851988014432	7.17000000000007
718	6.47841289314344	7.17000000000007
719	6.47832332110751	7.19000000000005
720	6.47781212325103	7.20000000000027
721	6.47774524394031	7.21000000000004
722	6.47756678663643	7.22000000000025
723	6.47646020655683	7.23000000000002
724	6.47617104302108	7.24000000000024
725	6.47592264231786	7.25
726	6.47401902468275	7.26000000000022
727	6.47358330612819	7.27000000000044
728	6.47355199140453	7.2800000000002
729	6.47341346042095	7.29000000000042
730	6.473285605431	7.3100000000004
731	6.47290754812766	7.32000000000016
732	6.47288196205976	7.32000000000016
733	6.47184700235942	7.34000000000015
734	6.47140029915057	7.34000000000015
735	6.47086214629511	7.36000000000013
736	6.47073100786299	7.37000000000035
737	6.47068071004287	7.38000000000011
738	6.47042251202506	7.38000000000011
739	6.4701994270602	7.40000000000009
740	6.46961718457842	7.41000000000031
741	6.46914698727697	7.42000000000007
742	6.46871865364546	7.43000000000029
743	6.46823052838335	7.44000000000005
744	6.46820914495284	7.46000000000004
745	6.46804805237602	7.46000000000004
746	6.46796652074714	7.48000000000002
747	6.46789295820006	7.49000000000024
748	6.46777137280554	7.49000000000024
749	6.46745776871581	7.5
750	6.46743062501457	7.51000000000022
751	6.4674143233568	7.52000000000044
752	6.46721642491518	7.5300000000002
753	6.46714949337055	7.54000000000042
754	6.46713334516847	7.55000000000018
755	6.46710474153816	7.5600000000004
756	6.46684824729483	7.5600000000004
757	6.46649987074514	7.58000000000038
758	6.46637382975932	7.58000000000038
759	6.4655696962544	7.61000000000013
760	6.46547887323955	7.61000000000013
761	6.46493237093614	7.63000000000011
762	6.4648085627421	7.64000000000033
763	6.46453087420148	7.65000000000009
764	6.46444127251644	7.66000000000031
765	6.46409696426917	7.67000000000007
766	6.46404357712602	7.67000000000007
767	6.46385001533729	7.69000000000005
768	6.46380605691508	7.70000000000027
769	6.46320601127957	7.71000000000004
770	6.46286515613404	7.72000000000025
771	6.46272909028589	7.73000000000002
772	6.46272790505991	7.74000000000024
773	6.46260278936652	7.75
774	6.46233599462619	7.76000000000022
775	6.46225034332705	7.7800000000002
776	6.46220358163636	7.7800000000002
777	6.46205893681381	7.79000000000042
778	6.46199157357641	7.8100000000004
779	6.46188195411636	7.8100000000004
780	6.46143863584647	7.82000000000016
781	6.46142903850706	7.83000000000038
782	6.4611945582502	7.84000000000015
783	6.46118409034978	7.85000000000036
784	6.46113660392953	7.86000000000013
785	6.46113020541681	7.87000000000035
786	6.46112435083	7.88000000000011
787	6.4608325084096	7.89000000000033
788	6.45955856701586	7.89000000000033
789	6.45933039857268	7.90000000000009
790	6.45928141604946	7.91000000000031
791	6.45922540451805	7.92000000000007
792	6.45899263499192	7.93000000000029
793	6.45881407199828	7.94000000000005
794	6.45880647534427	7.95000000000027
795	6.45860238292994	7.96000000000004
796	6.45808341072257	7.97000000000025
797	6.4563771633866	7.98000000000002
798	6.45592638540886	7.99000000000024
799	6.45580101132906	7.99000000000024
800	6.45578517974395	8
801	6.4557480179163	8
802	6.45572355658739	8.01000000000022
803	6.45566318605352	8.02000000000044
804	6.45548598529823	8.04000000000042
805	6.45545370721976	8.05000000000018
806	6.45542163441189	8.05000000000018
807	6.45517855984326	8.0600000000004
808	6.45491564341856	8.07000000000016
809	6.45486054015965	8.08000000000038
810	6.45474775545132	8.08000000000038
811	6.45471896407871	8.09000000000015
812	6.45468703390531	8.10000000000036
813	6.4546528233322	8.11000000000013
814	6.45453931611768	8.12000000000035
815	6.4544433119849	8.12000000000035
816	6.45442089763309	8.13000000000011
817	6.45420978877963	8.14000000000033
818	6.45419420657907	8.15000000000009
819	6.45349175165061	8.17000000000007
820	6.45345544602534	8.18000000000029
821	6.45341697363111	8.18000000000029
822	6.453353179873	8.19000000000005
823	6.45321954394598	8.20000000000027
824	6.45320264402957	8.21000000000004
825	6.45272186801748	8.22000000000025
826	6.45271478823649	8.23000000000002
827	6.45270275360811	8.23000000000002
828	6.45253763123736	8.24000000000024
829	6.4524949303394	8.25
830	6.45245119880337	8.26000000000022
831	6.45239372210991	8.27000000000044
832	6.45157305841122	8.2800000000002
833	6.45146996830255	8.29000000000042
834	6.45130507534787	8.30000000000018
835	6.45120958918498	8.3100000000004
836	6.45111204057958	8.32000000000016
837	6.45096809359103	8.32000000000016
838	6.45055482454371	8.33000000000038
839	6.45048597301598	8.34000000000015
840	6.45047417876968	8.35000000000036
841	6.45024037175039	8.36000000000013
842	6.45016881731725	8.36000000000013
843	6.45005726947982	8.37000000000035
844	6.44960304977134	8.38000000000011
845	6.4483659908773	8.39000000000033
846	6.44777061088281	8.40000000000009
847	6.44769996949972	8.41000000000031
848	6.44683002867639	8.42000000000007
849	6.44675912428314	8.43000000000029
850	6.44663506200386	8.44000000000005
851	6.44647539531088	8.45000000000027
852	6.44604520166633	8.46000000000004
853	6.4459287235891	8.47000000000025
854	6.44577952775739	8.48000000000002
855	6.44545734605608	8.49000000000024
856	6.44523700018806	8.5
857	6.44509725511177	8.5
858	6.44472005905541	8.51000000000022
859	6.44471656053469	8.52000000000044
860	6.44455208712991	8.54000000000042
861	6.44450427856492	8.54000000000042
862	6.44418135380224	8.55000000000018
863	6.44415422379729	8.57000000000016
864	6.44410803015765	8.57000000000016
865	6.44405289839808	8.58000000000038
866	6.44334321528435	8.59000000000015
867	6.44278390731767	8.60000000000036
868	6.44242738922289	8.61000000000013
869	6.44194293713368	8.62000000000035
870	6.44171779031265	8.63000000000011
871	6.44156568484638	8.64000000000033
872	6.44153661739823	8.65000000000009
873	6.44138377018478	8.66000000000031
874	6.44114111573269	8.66000000000031
875	6.44025847295513	8.68000000000029
876	6.44023752056429	8.69000000000005
877	6.44013963989959	8.70000000000027
878	6.43998253038769	8.71000000000004
879	6.43964454344233	8.72000000000025
880	6.4396087488936	8.73000000000002
881	6.43903886259647	8.74000000000024
882	6.43902840840813	8.75
883	6.43892211114281	8.76000000000022
884	6.43890248090245	8.77000000000044
885	6.4378857357877	8.7800000000002
886	6.43769481721304	8.79000000000042
887	6.43714940034695	8.80000000000018
888	6.43711426594433	8.8100000000004
889	6.43697439599585	8.82000000000016
890	6.43679179275218	8.83000000000038
891	6.43620011322449	8.83000000000038
892	6.436030361099	8.84000000000015
893	6.43503161109526	8.85000000000036
894	6.43492120882209	8.86000000000013
895	6.43307247870486	8.87000000000035
896	6.43274082611454	8.88000000000011
897	6.43244646471514	8.90000000000009
898	6.43239427595055	8.91000000000031
899	6.43157120042862	8.91000000000031
900	6.43156702964245	8.93000000000029
901	6.43144599962246	8.93000000000029
902	6.43106717418754	8.95000000000027
903	6.43106068709799	8.96000000000004
904	6.43101080300121	8.97000000000025
905	6.43100675570878	8.98000000000002
906	6.43099186112424	8.99000000000024
907	6.43069754376226	9
908	6.4306439882078	9.01000000000022
909	6.43043610007819	9.02000000000044
910	6.43037908305563	9.0300000000002
911	6.42949989680805	9.04000000000042
912	6.42940620842104	9.05000000000018
913	6.42929555401888	9.0600000000004
914	6.42911538134265	9.0600000000004
915	6.42835432111781	9.08000000000038
916	6.428328278666	9.09000000000015
917	6.42812355726331	9.10000000000036
918	6.42808374390932	9.10000000000036
919	6.42775605947491	9.12000000000035
920	6.42767612778857	9.13000000000011
921	6.42760745557528	9.14000000000033
922	6.42759018378318	9.15000000000009
923	6.42751889795564	9.16000000000031
924	6.42738855949683	9.17000000000007
925	6.42726806433023	9.19000000000005
926	6.4271056358353	9.19000000000005
927	6.42690233078467	9.21000000000004
928	6.42690222621254	9.22000000000025
929	6.42678370151456	9.23000000000002
930	6.4264908818642	9.24000000000024
931	6.42625594166144	9.25
932	6.42618031942375	9.25
933	6.42614998045466	9.26000000000022
934	6.42610830818018	9.27000000000044
935	6.425778304073	9.2800000000002
936	6.42576318228923	9.29000000000042
937	6.4257081961109	9.30000000000018
938	6.42561126550559	9.3100000000004
939	6.42514666556745	9.32000000000016
940	6.42514107822206	9.33000000000038
941	6.42499829934513	9.34000000000015
942	6.42488696821349	9.35000000000036
943	6.42473157429222	9.36000000000013
944	6.42469503706317	9.37000000000035
945	6.42460739229088	9.38000000000011
946	6.42458928680295	9.39000000000033
947	6.42442026182981	9.40000000000009
948	6.42438878824684	9.41000000000031
949	6.4242569905751	9.42000000000007
950	6.42403745210141	9.43000000000029
951	6.42388624535498	9.44000000000005
952	6.42385796763677	9.44000000000005
953	6.42356717126569	9.45000000000027
954	6.42356523089277	9.46000000000004
955	6.42356017566713	9.47000000000025
956	6.4232870304666	9.49000000000024
957	6.42328484492159	9.5
958	6.42325413223359	9.5
959	6.42323856693957	9.51000000000022
960	6.42323744404016	9.52000000000044
961	6.42323445494366	9.52000000000044
962	6.42323030019223	9.54000000000042


==> data/perfprof6-20-100-4-6.dat <==
iter	objfun	time
1	8.79218669865977	0.001527
2	7.84867755575071	0.004474
3	7.42062626508918	0.008541
4	7.42062626508918	0.012464
5	6.90970222341759	0.015134
6	6.59972591789286	0.019282
7	6.33738672731568	0.024846
8	6.20794587082116	0.033256
9	6.05760103114114	0.044618
10	6.00788657213603	0.058805
11	5.96707378684252	0.07581
12	5.95489744641536	0.094135
13	5.91138085172507	0.102578
14	5.897245345378	0.115285
15	5.897245345378	0.132225
16	5.88828414349825	0.142099
17	5.88156859631467	0.154829
18	5.8702518653337	0.173218
19	5.8702518653337	0.194304
20	5.86309288222789	0.209886
21	5.85979982919314	0.225424
22	5.85318898268368	0.250886
23	5.85318898268368	0.261851
24	5.85318898268368	0.271418
25	5.85018530638215	0.278311
26	5.84887084021599	0.289622
27	5.84740338651807	0.303661
28	5.84740338651807	0.313192
29	5.84625833198817	0.320087
30	5.84528665259654	0.329965
31	5.84438058575959	0.341197
32	5.84273705622514	0.355321
33	5.84210284273706	0.377875
34	5.83881454081129	0.392045
35	5.83842148060679	0.406161
36	5.83786393936064	0.42871
37	5.83685700160779	0.456967
38	5.83685700160779	0.494934
39	5.83612844625235	0.517456
40	5.83586325644733	0.540178
41	5.8346161353653	0.571252
42	5.8346161353653	0.606483
43	5.83393625376915	0.629146
44	5.83362145835758	0.651788
45	5.83246173886246	0.683061
46	5.83246173886246	0.746742
47	5.83192185490506	0.773647
48	5.83155847471075	0.803402
49	5.83155847471075	0.89521
50	5.83117648462172	0.930543
51	5.83103772677855	0.96584
52	5.83063306208407	1.027958
53	5.83041159710794	1.093018
54	5.83041159710794	1.19215
55	5.83031945791752	1.239017
56	5.83024398413693	1.287177
57	5.83005959022605	1.349333
58	5.82987143500836	1.431292
59	5.82951970103444	1.468095
60	5.82951970103444	1.496203
61	5.82941952100088	1.517338
62	5.82920615403692	1.55843
63	5.8286254765475	1.609296
64	5.8286254765475	1.650317
65	5.82834053790817	1.669656
66	5.82808910940327	1.689739
67	5.82754691855212	1.713752
68	5.82754691855212	1.741426
69	5.82705050623942	1.758653
70	5.82705050623942	1.774805
71	5.82688701635203	1.785339
72	5.82662002432423	1.796786
73	5.82645973406246	1.813985
74	5.82524506466665	1.842627
75	5.82524506466665	1.868318
76	5.82485768434355	1.884538
77	5.82443692090555	1.901668
78	5.82409637113802	1.928399
79	5.82278802823165	1.970526
80	5.82202009699554	2.003957
81	5.8215708977226	2.046921
82	5.82149238004637	2.106217
83	5.82141493936809	2.115865
84	5.82141493936809	2.298804
85	5.82139483457115	2.351232
86	5.82139483457115	2.457829
87	5.82138049658113	2.513975
88	5.82137573703069	2.58849
89	5.82136681213621	2.643205
90	5.82136681213621	2.715848
91	5.82136530429551	2.760822
92	5.82136384066085	2.818067
93	5.82136064617431	2.918083
94	5.82135916074611	3.054445
95	5.82135916074611	3.236827
96	5.82135833298624	3.323693
97	5.82135792336169	3.505671
98	5.82135730368433	3.687938
99	5.8213572062039	3.870105
100	5.82135701544899	4.052205
101	5.82135698325758	4.234896
102	5.82135696906022	4.419396
103	5.82135696691657	4.601498
104	5.82135696643691	4.784089
105	5.8213569663419	4.966198
106	5.82135696632024	5.148059
107	5.82135696631541	5.330362
108	5.8213569663142	5.512266


==> data/perfprof6-20-100-5-1.dat <==
iter	objfun	time
1	15.235579299304	0
2	10.8570642898274	0.839999999999691
3	10.2150735414202	2.13999999999987
4	9.84517772547514	3.57999999999993
5	9.55753746213314	5.38999999999987
6	9.34471863465588	7.28999999999996
7	9.17567067248945	9.02999999999975
8	9.0350271986252	10.98
9	8.9135725109894	13.1099999999997
10	8.80706993550476	15.3699999999999
11	8.71226137359	17.48
12	8.62817884184122	19.5899999999997
13	8.55580039841996	21.6900000000001
14	8.4917761974181	23.7999999999997
15	8.43447714762404	25.5699999999997
16	8.38408586062041	27.1499999999996
17	8.33940841577386	28.7799999999997
18	8.29901917923461	30.3799999999997
19	8.26203263680658	32.5799999999999
20	8.22781547642758	34.8899999999999
21	8.19596519821897	37
22	8.16618831575458	38.8699999999999
23	8.13824899570877	40.3699999999999
24	8.11197053453058	41.8999999999996
25	8.08716798978469	43.4299999999998
26	8.06368482580677	44.9499999999998
27	8.04137163529955	46.5
28	8.02012530168448	48.6199999999999
29	7.99984667592339	50.7799999999997
30	7.98045462846458	52.9499999999998
31	7.96187738027903	55.1199999999999
32	7.94403919654804	56.9400000000001
33	7.92687088243833	58.9899999999998
34	7.91031678114008	61.1599999999999
35	7.89432897295021	63.3399999999997
36	7.87885821469952	65.5499999999997
37	7.86387244182603	67.29
38	7.84934326603308	69.1799999999998
39	7.83524283530827	71.3799999999997
40	7.82154603988936	73.6799999999998
41	7.80823122085887	75.8699999999999
42	7.79528090444159	77.46
43	7.78267401793529	79.0499999999997
44	7.77039069212835	80.73
45	7.75842153962802	82.4099999999999
46	7.74674701001656	84.0899999999997
47	7.73535723155795	86.29
48	7.72423573751601	88.3699999999999
49	7.71337766215117	90.4400000000001
50	7.70276859263136	92.6199999999999
51	7.69240007802515	94.8099999999999
52	7.68226220050512	97.1900000000001
53	7.67234767343589	99.27
54	7.6626435190477	101.3


==> data/perfprof6-20-100-5-2.dat <==
iter	objfun	time
1	15.235579299304	0
2	14.4806488128407	0.0300000000002001
3	13.8648195890916	0.0300000000002001
4	13.3137283042444	0.0300000000002001
5	12.8639945058127	0.0300000000002001
6	12.4848253799023	0.0300000000002001
7	12.1788797223495	0.0300000000002001
8	11.9237552186948	0.0300000000002001
9	11.7083661259579	0.0300000000002001
10	11.5212973532521	0.0500000000001819
11	11.3560914338661	0.0500000000001819
12	11.215705096402	0.0500000000001819
13	11.0948557386089	0.0500000000001819
14	10.9860652670841	0.0500000000001819
15	10.8868310109193	0.0500000000001819
16	10.7954017360747	0.0500000000001819
17	10.7105005455095	0.0500000000001819
18	10.6311115517703	0.0500000000001819
19	10.5564073488261	0.0500000000001819
20	10.4856822760457	0.0599999999999454
21	10.4183194664496	0.0700000000001637
22	10.3537612615977	0.0700000000001637
23	10.2944800434674	0.0700000000001637
24	10.2401144482909	0.0700000000001637
25	10.1888398737099	0.0700000000001637
26	10.1401681837676	0.0700000000001637
27	10.0937592991208	0.0799999999999272
28	10.0493555022123	0.0799999999999272
29	10.0067563017718	0.0799999999999272
30	9.96580437268827	0.0799999999999272
31	9.92784753332902	0.0799999999999272
32	9.89289553805769	0.0799999999999272
33	9.85972414044747	0.0900000000001455
34	9.82810231602428	0.0900000000001455
35	9.79786962837914	0.0900000000001455
36	9.76890373666005	0.0900000000001455
37	9.7411057555885	0.0999999999999091
38	9.71439232580226	0.0999999999999091
39	9.6886909379607	0.0999999999999091
40	9.66393696481095	0.0999999999999091
41	9.64007171815251	0.0999999999999091
42	9.6170411505579	0.110000000000127
43	9.59479498591732	0.119999999999891
44	9.57328613623939	0.119999999999891
45	9.55337579499122	0.119999999999891
46	9.53440391228087	0.119999999999891
47	9.51625180941884	0.130000000000109
48	9.49884056412394	0.130000000000109
49	9.48210650881601	0.130000000000109
51	9.45046258249433	0.130000000000109
52	9.43546566448978	0.130000000000109
53	9.42096916039485	0.130000000000109
54	9.40694084992017	0.130000000000109
55	9.39335175809631	0.140000000000327
56	9.38017569009123	0.140000000000327
57	9.36738885638824	0.140000000000327
59	9.34289796746195	0.140000000000327
60	9.33115584007826	0.140000000000327
61	9.31972640478325	0.140000000000327
62	9.30859417103346	0.160000000000309
64	9.28716499547104	0.160000000000309
65	9.27684238709429	0.160000000000309
66	9.26676545657459	0.160000000000309
68	9.24730631993996	0.170000000000073
69	9.2379046451061	0.170000000000073
71	9.21971287270512	0.170000000000073
72	9.21090667162541	0.170000000000073
74	9.19383683651853	0.180000000000291
75	9.18555971574815	0.180000000000291
77	9.16949007504529	0.180000000000291
78	9.16168613842558	0.180000000000291
80	9.14651367125943	0.190000000000055
82	9.13188962738034	0.190000000000055
84	9.1177786805391	0.200000000000273
85	9.11090548264423	0.200000000000273
87	9.09750497500033	0.200000000000273
89	9.08454268471031	0.200000000000273
91	9.07199311480615	0.200000000000273
93	9.05983289024067	0.210000000000036
95	9.0480405284659	0.210000000000036
97	9.03659624048472	0.220000000000255
99	9.02548175758433	0.220000000000255
101	9.01468017982796	0.220000000000255
103	9.00417584307215	0.220000000000255
105	8.99395420183013	0.230000000000018
108	8.97912245118169	0.230000000000018
110	8.9695503506969	0.240000000000236
112	8.9602174530802	0.240000000000236
114	8.95111312167837	0.240000000000236
117	8.93786356337296	0.260000000000218
119	8.9292884002904	0.260000000000218
122	8.91679119080842	0.260000000000218
125	8.90470913481914	0.260000000000218
127	8.89687295435549	0.269999999999982
130	8.88542968418952	0.269999999999982
133	8.87434097544032	0.289999999999964
135	8.86713581605523	0.289999999999964
138	8.85659558526105	0.289999999999964
141	8.84636133862185	0.300000000000182
144	8.83641732521875	0.300000000000182
147	8.82674893991203	0.300000000000182
150	8.81734261636092	0.320000000000164
154	8.80518681208011	0.320000000000164
157	8.79634435370276	0.329999999999927
160	8.78772509673321	0.329999999999927
164	8.77656270381659	0.329999999999927
167	8.76842631870217	0.349999999999909
171	8.75787527959712	0.349999999999909
174	8.75017471037056	0.360000000000127
178	8.74017670183825	0.369999999999891
182	8.73047154414606	0.369999999999891
185	8.72337563268812	0.380000000000109
189	8.71414690944148	0.380000000000109
193	8.70517169127995	0.390000000000327
198	8.69429031075807	0.400000000000091
202	8.68584134396973	0.400000000000091
206	8.67760852192602	0.420000000000073
210	8.66958194582187	0.420000000000073
215	8.65982471172385	0.430000000000291
219	8.65222923013917	0.430000000000291
224	8.64298462873791	0.450000000000273
229	8.63400398306122	0.460000000000036
234	8.62527379754824	0.470000000000255
239	8.61678155028459	0.470000000000255
244	8.60851560331919	0.480000000000018
249	8.60046512295992	0.490000000000236
254	8.59262000875309	0.5
259	8.58497083004298	0.510000000000218
265	8.57603807527678	0.519999999999982
271	8.56736062240053	0.5300000000002
276	8.5603149361064	0.550000000000182
282	8.55207214046258	0.550000000000182
288	8.54404987306489	0.559999999999945
294	8.53623748823121	0.570000000000164
300	8.52862506786382	0.590000000000146
307	8.51998433193326	0.599999999999909
313	8.51277422829684	0.610000000000127
320	8.50458014901943	0.619999999999891
327	8.49660927171412	0.640000000000327
334	8.48885059378233	0.650000000000091
341	8.48129388117957	0.660000000000309
348	8.47392959975083	0.670000000000073
355	8.46674885397593	0.690000000000055
363	8.45875638757935	0.700000000000273
371	8.45098124623068	0.720000000000255
378	8.44434781839099	0.740000000000236
387	8.43604077247762	0.760000000000218
395	8.42885616846143	0.7800000000002
403	8.4218502188062	0.789999999999964
412	8.41417200933653	0.820000000000164
420	8.40751945670933	0.840000000000146
429	8.40022030444259	0.860000000000127
438	8.39310799817666	0.890000000000327
448	8.38541397388611	0.910000000000309
457	8.37866814525167	0.930000000000291
467	8.37136190821934	0.960000000000036
477	8.36424541081852	0.980000000000018
487	8.35730963890693	1.01000000000022
497	8.35054618774756	1.0300000000002
508	8.34329607056672	1.05000000000018
518	8.33686955366062	1.07999999999993
529	8.32997292134008	1.11000000000013
541	8.32264581092608	1.13000000000011
552	8.31610089415379	1.16000000000031
564	8.30913927826227	1.19000000000005
576	8.30235504667028	1.22000000000025
588	8.29573988608808	1.25
600	8.28928603862633	1.2800000000002
613	8.28246801048964	1.30999999999995
626	8.27582219614297	1.34999999999991
639	8.26934057520252	1.36999999999989
653	8.26253541525483	1.41000000000031
667	8.25590328304768	1.45000000000027
681	8.24943605394841	1.48000000000002
695	8.24312614779977	1.51000000000022
710	8.23653207718345	1.55000000000018
725	8.2301023503153	1.57999999999993
741	8.22341658173208	1.63000000000011
756	8.21730302537192	1.66000000000031
772	8.21093894441207	1.70000000000027
789	8.20434655071661	1.75
805	8.19829407484072	1.7800000000002
822	8.1920175233301	1.82000000000016
840	8.1855369886868	1.86000000000013
858	8.1792184735984	1.91000000000031
876	8.17305444291496	1.96000000000004
894	8.16703786307787	2
913	8.16083973629467	2.05000000000018
933	8.15447703367524	2.09000000000015
953	8.14827239633477	2.15000000000009
973	8.14221849865529	2.19000000000005
993	8.13630850168027	2.24000000000024
1014	8.1302508875695	2.28999999999996
1036	8.1240598889409	2.34000000000015
1058	8.11802026575988	2.40000000000009
1080	8.11212509322322	2.45000000000027
1103	8.10610938977726	2.51000000000022
1127	8.0999854598546	2.57000000000016
1150	8.09425695218547	2.63000000000011
1175	8.08817889281498	2.69000000000005
1200	8.08224858394142	2.75
1225	8.07645928711325	2.80999999999995
1251	8.07058124033147	2.86999999999989
1278	8.06462424998229	2.94000000000005
1305	8.05881034211542	3.01000000000022
1332	8.05313305756638	3.07999999999993
1361	8.04718052763574	3.14000000000033
1389	8.04156964717868	3.21000000000004
1419	8.03569993421148	3.28999999999996
1449	8.02997046282387	3.36000000000013
1480	8.02419064399039	3.44000000000005
1511	8.01854733811879	3.51000000000022
1543	8.0128587430416	3.59000000000015
1576	8.00713134853119	3.67000000000007
1609	8.00153873082825	3.76000000000022
1643	7.99591129093714	3.84999999999991
1678	7.99025470706392	3.94000000000005
1714	7.98457434168792	4.03999999999996
1750	7.97902748010322	4.14000000000033
1787	7.97345943446225	4.24000000000024
1825	7.96787487893238	4.34999999999991
1864	7.96227821137812	4.45000000000027
1903	7.9568120552726	4.55000000000018
1944	7.95120001089351	4.66000000000031
1985	7.94571962232422	4.76999999999998
2027	7.9402359855488	4.89000000000033
2070	7.93475246200838	5.01000000000022
2114	7.92927219396977	5.13000000000011
2158	7.92391836591516	5.24000000000024
2204	7.91845039795217	5.36000000000013
2251	7.91300564487389	5.49000000000024
2299	7.90757894981541	5.61999999999989
2347	7.90227804505665	5.75
2397	7.89688389099493	5.89000000000033
2448	7.89150997990271	6.01999999999998
2500	7.8861579559145	6.16000000000031
2553	7.8808293505979	6.30000000000018
2607	7.87552557911409	6.44000000000005
2662	7.87024794175934	6.59999999999991
2719	7.86490496932399	6.75
2776	7.85968517637618	6.90000000000009
2835	7.85440626484986	7.05999999999995
2895	7.84916161231524	7.23000000000002
2957	7.84386744532103	7.39000000000033
3019	7.83869506019778	7.55999999999995
3083	7.83347796699642	7.73000000000002
3149	7.82822211080992	7.91000000000031
3215	7.82308691997191	8.09000000000015
3284	7.81784166786461	8.2800000000002
3353	7.81271701752168	8.46000000000004
3424	7.80756422059245	8.66000000000031
3497	7.80238804708857	8.84999999999991
3571	7.79726147760525	9.05000000000018
3647	7.7921171251992	9.25
3724	7.78702445753819	9.47000000000025
3803	7.78191894794984	9.68000000000029
3883	7.77686673639731	9.89000000000033
3966	7.77174503068707	10.1199999999999
4050	7.76668059523745	10.3499999999999
4136	7.76161416853146	10.5799999999999
4223	7.75660562136309	10.8099999999999
4313	7.75154260772737	11.0599999999999
4404	7.74654029753097	11.3000000000002
4498	7.7414911857509	11.5599999999999
4593	7.73650501608862	11.8099999999999
4690	7.73152962717319	12.0799999999999
4790	7.72651749158038	12.3400000000001
4891	7.72157071003596	12.6100000000001
4995	7.71659300213227	12.9000000000001
5101	7.71163544366598	13.1800000000003
5209	7.70669943797883	13.4700000000003
5319	7.70178627253279	13.7600000000002
5432	7.69685397256347	14.0599999999999
5547	7.69194872039179	14.3699999999999
5665	7.68703020892915	14.6900000000001
5785	7.68214232547425	15.0100000000002
5908	7.67724637140698	15.3499999999999
6033	7.67238405689557	15.6800000000003
6161	7.6675182327628	16.02
6291	7.66268854816807	16.3499999999999
6425	7.65782345129038	16.6400000000003
6561	7.65299816033531	17.0100000000002
6700	7.64817839641047	17.3800000000001
6842	7.64336644430128	17.77
6987	7.63856443352066	18.1600000000003
7135	7.63377434534221	18.5500000000002
7286	7.62899801973427	18.96
7441	7.62420660114072	19.3800000000001
7599	7.61943361374785	19.8000000000002
7760	7.61468046209155	20.23
7924	7.60994843648143	20.6700000000001
8092	7.60521083845653	21.1199999999999
8264	7.60047063949001	21.5799999999999
8439	7.59575725097055	22.0500000000002
8618	7.5910454424648	22.7200000000003
8800	7.58636312147187	23.3900000000003
8987	7.58166115018182	24.0900000000001
9177	7.57699199481153	24.8000000000002
9372	7.57230850847801	25.52
9571	7.56763739510005	26.2600000000002
9773	7.56300303902481	26.9500000000003
9981	7.55833896178992	27.7200000000003
10192	7.55371464368277	28.4300000000003
10408	7.54908753325634	28.9400000000001
10629	7.54446025070245	29.4500000000003
10854	7.53985546641269	29.96
11084	7.53525429410516	30.4900000000002
11319	7.53065885498062	31.0300000000002
11559	7.52607110662296	31.5799999999999
11804	7.52149285028895	32.1300000000001
12054	7.51692573867869	32.71
12310	7.51235362416073	33.29
12571	7.50779633365612	33.8699999999999
12837	7.5032550947775	34.48
13109	7.49871451481472	35.3000000000002
13387	7.49417670080303	36.3200000000002
13671	7.48964361277485	37.3699999999999
13961	7.48512299243495	38.3400000000001
14257	7.48062968778649	39.1600000000003
14559	7.47614817441766	39.9900000000002
14868	7.47166477161672	40.9700000000003
15183	7.46719555058427	41.9400000000001
15505	7.46272791714468	42.8499999999999
15833	7.45827729416371	43.73
16169	7.45381844899754	44.7600000000002
16512	7.44936689066925	45.8000000000002
16862	7.44492429250425	46.8600000000001
17219	7.44049221549942	47.96
17584	7.43606010234571	48.8499999999999
17957	7.43163008835598	49.6800000000003
18337	7.42721566144128	50.5300000000002
18726	7.42279545941643	51.71
19123	7.41838297109197	52.7400000000002
19528	7.41397981933171	53.9700000000003
19942	7.40957699457701	55.2400000000002
20365	7.40517658459465	56.4400000000001
20797	7.40078054254483	57.75
21238	7.39639069296583	59.0900000000001
21688	7.39200873771605	60.4500000000003
22148	7.38762683976162	61.8499999999999
22617	7.38325630384923	63.2800000000002
23096	7.37888946630907	64.73
23586	7.37451934515988	66.2200000000003
24086	7.37015686195289	67.7400000000002
24597	7.36579516176993	69.29
25118	7.3614445303247	70.8600000000001
25650	7.35709824604119	72.4900000000002
26194	7.35275018674089	74.1500000000001
26749	7.3484102654774	75.6400000000003
27316	7.34407245503831	77.3000000000002
27895	7.33973867876746	78.8600000000001
28487	7.33540349203163	80.3800000000001
29091	7.3310761314801	82.02
29707	7.32675815323614	83.6800000000003
30337	7.32243743772825	85.5
30980	7.31812284661703	87.46
31637	7.31380954346934	89.4100000000003
32307	7.30950584835947	91.46
32992	7.30520075755198	93.54
33692	7.30089640395018	95.6800000000003
34406	7.29660073952103	97.7800000000002
35135	7.29230943072133	100.01


==> data/perfprof6-20-100-5-3.dat <==
iter	objfun	time
1	15.235579299304	0.00999999999976353
2	14.4806488128407	0.0199999999999818
3	13.4433053529164	0.0199999999999818
4	12.4298290795829	0.0199999999999818
5	12.2567313099932	0.0199999999999818
6	11.2861389572648	0.0299999999997453
7	10.9268447640529	0.0399999999999636
8	10.5957201039059	0.0399999999999636
9	10.4612207182217	0.0399999999999636
10	10.2141557529333	0.0499999999997272
11	9.92693124640926	0.0599999999999454
12	9.82195301551216	0.0599999999999454
13	9.70588360227904	0.069999999999709
14	9.61750740353252	0.069999999999709
15	9.58450595226034	0.069999999999709
16	9.53086673448404	0.0799999999999272
17	9.26799349464263	0.0799999999999272
18	9.20935606139787	0.0799999999999272
19	9.13385445305711	0.0799999999999272
20	9.07842705410244	0.0899999999996908
21	9.02768473768767	0.0999999999999091
22	8.98067800916172	0.0999999999999091
23	8.94715518564832	0.0999999999999091
24	8.91090826055975	0.0999999999999091
25	8.89187927244148	0.109999999999673
26	8.86037751195204	0.119999999999891
27	8.84136487677682	0.119999999999891
28	8.8024824115246	0.119999999999891
29	8.76750420506538	0.130000000000109
30	8.72643824174825	0.130000000000109
31	8.68860620942418	0.130000000000109
32	8.65854454548221	0.139999999999873
33	8.62904696973916	0.139999999999873
34	8.60693384727564	0.150000000000091
35	8.5843618704324	0.150000000000091
36	8.56802737295251	0.150000000000091
37	8.55189514170691	0.150000000000091
38	8.54269842368396	0.150000000000091
39	8.53479983208877	0.170000000000073
40	8.44816620941937	0.170000000000073
41	8.4342486818	0.170000000000073
42	8.41587356065897	0.179999999999836
43	8.40337534285829	0.179999999999836
44	8.38960543688498	0.179999999999836
45	8.37707809444177	0.190000000000055
46	8.36500492445291	0.190000000000055
47	8.35424540781158	0.199999999999818
48	8.34467246002643	0.199999999999818
49	8.33699682011142	0.199999999999818
50	8.33146635882976	0.199999999999818
51	8.32935025474262	0.199999999999818
52	8.27466462260902	0.2199999999998
53	8.26483406336563	0.2199999999998
54	8.25074204769269	0.2199999999998
55	8.2407658008812	0.2199999999998
56	8.22980613164777	0.230000000000018
57	8.22005520259438	0.230000000000018
59	8.20190070121251	0.239999999999782
60	8.19391688757293	0.25
61	8.18683987631608	0.25
62	8.1809732188104	0.25
64	8.1744505724579	0.259999999999764
65	8.13613269085315	0.269999999999982
66	8.12839371334263	0.269999999999982
68	8.1101546759743	0.269999999999982
69	8.1019052638286	0.279999999999745
71	8.08690119177176	0.279999999999745
72	8.07996955036866	0.289999999999964
74	8.06768969086479	0.289999999999964
75	8.06260691671091	0.309999999999945
77	8.05572990954546	0.309999999999945
78	8.05492558883875	0.319999999999709
80	8.017471173069	0.329999999999927
82	8.00316582096235	0.329999999999927
83	7.99667938117798	0.329999999999927
85	7.98491352294994	0.339999999999691
87	7.9744894814329	0.339999999999691
89	7.96625697763415	0.359999999999673
91	7.96176847762238	0.359999999999673
93	7.93432569239881	0.369999999999891
95	7.92282229551041	0.380000000000109
96	7.91749890505226	0.380000000000109
99	7.90324616092818	0.389999999999873
101	7.89533644680279	0.400000000000091
103	7.88976296460421	0.409999999999854
105	7.88835128578765	0.409999999999854
107	7.86241752526745	0.420000000000073
109	7.85302100307333	0.440000000000055
112	7.84137129330833	0.449999999999818
114	7.83529978860805	0.449999999999818
116	7.83158146707614	0.460000000000036
119	7.81029856229754	0.4699999999998
121	7.80214597912218	0.480000000000018
124	7.79170345238884	0.489999999999782
126	7.7858098812102	0.5
129	7.77965253392008	0.509999999999764
132	7.76103383719279	0.519999999999982
135	7.75092639131273	0.539999999999964
137	7.74458209822303	0.539999999999964
140	7.73590318359829	0.549999999999727
143	7.72865673647282	0.559999999999945
146	7.72412020355036	0.579999999999927
149	7.7067840108152	0.589999999999691
152	7.6977785273841	0.599999999999909
156	7.68726296902932	0.609999999999673
159	7.68029854097678	0.619999999999891
162	7.67483641014906	0.630000000000109
166	7.65969223638716	0.650000000000091
169	7.651907243696	0.670000000000073
173	7.64233550589092	0.679999999999836
176	7.63565484903104	0.690000000000055
180	7.62780665613049	0.699999999999818
184	7.62234489933042	0.7199999999998
188	7.60738855316934	0.730000000000018
192	7.59849410276615	0.75
196	7.59055074398394	0.759999999999764
200	7.58351791955328	0.779999999999745
204	7.57826561869567	0.789999999999964
208	7.56574580121335	0.809999999999945
212	7.55781948260436	0.829999999999927
217	7.54905312652215	0.849999999999909
221	7.54295108932405	0.859999999999673
226	7.53823121136573	0.869999999999891
231	7.5234111478479	0.900000000000091
236	7.51538255116394	0.920000000000073
241	7.50870050291987	0.929999999999836
246	7.49861449302054	0.949999999999818
251	7.49087937811362	0.9699999999998
256	7.48408562504579	0.989999999999782
262	7.47987818967186	1.01999999999998
267	7.4668231438022	1.02999999999975
273	7.45957613167846	1.05999999999995
278	7.45101523545612	1.07999999999993
284	7.44311228956318	1.09999999999991
290	7.43697134709517	1.11999999999989
296	7.42678127880181	1.15000000000009
302	7.41972490959442	1.17000000000007
309	7.41445167520559	1.19000000000005
315	7.40301880197036	1.21000000000004
322	7.39559988582877	1.23999999999978
329	7.39126420021022	1.25999999999976
336	7.37838266951163	1.28999999999996
343	7.37095133704559	1.31999999999971
350	7.36426099357066	1.33999999999969
357	7.35969531407129	1.36999999999989
365	7.34717447529888	1.40000000000009
372	7.34078668880743	1.42999999999984
380	7.33676225419449	1.46000000000004
388	7.32436882285281	1.48999999999978
396	7.31835692832449	1.50999999999976
404	7.30886986470265	1.53999999999996
413	7.30109741502067	1.57999999999993
422	7.29451020582591	1.61999999999989
430	7.28561215748169	1.63999999999987
440	7.27745262721343	1.67999999999984
449	7.27142299545158	1.7199999999998
458	7.26231385876993	1.75
468	7.25494598525455	1.78999999999996
478	7.25016750303345	1.81999999999971
488	7.23900558398911	1.84999999999991
498	7.2328430377713	1.90000000000009
508	7.22400950640524	1.92999999999984
519	7.2170004709978	1.98000000000002
530	7.20833627137358	2.00999999999976
541	7.20136100646725	2.04999999999973
552	7.19692921666087	2.09999999999991
564	7.1857904914662	2.13999999999987
576	7.18016754494956	2.19000000000005
588	7.17047074201829	2.23000000000002
600	7.16483012278448	2.26999999999998
613	7.15521467269916	2.31999999999971
626	7.14966974460889	2.36999999999989
639	7.14009940849796	2.42000000000007
652	7.13535533864098	2.46000000000004
666	7.12516216128722	2.50999999999976
680	7.11715857576925	2.56999999999971
694	7.11048726044766	2.61999999999989
709	7.10200792851532	2.67999999999984
724	7.09597912770212	2.73999999999978
739	7.08710908402184	2.78999999999996
754	7.07966490796645	2.83999999999969
770	7.07291609589012	2.90999999999985
786	7.06475117916074	2.96000000000004
803	7.05673570966957	3.02999999999975
820	7.05136512482022	3.08999999999969
837	7.04193803124252	3.15999999999985
854	7.03434222512358	3.2199999999998
872	7.02766172604484	3.27999999999975
891	7.01946346745078	3.35999999999967
909	7.01185366241793	3.42000000000007
928	7.00427277080293	3.48000000000002
948	6.99809680950386	3.55999999999995
968	6.98978111897356	3.63999999999987
988	6.98212584526356	3.71000000000004
1009	6.97439789242941	3.78999999999996
1030	6.96674996063732	3.86999999999989
1052	6.95906418068214	3.94000000000005
1074	6.95161369549097	4
1096	6.94433993191871	4.04999999999973
1119	6.93691260866535	4.11999999999989
1143	6.93002372105374	4.17999999999984
1167	6.92237789083213	4.25
1191	6.91532357616827	4.33999999999969
1216	6.90769806491739	4.42000000000007
1242	6.89992331423455	4.52999999999975
1268	6.89253363333631	4.61999999999989
1294	6.88542837953375	4.7199999999998
1322	6.87727889034224	4.81999999999971
1349	6.87003544435384	4.92000000000007
1378	6.86250518614478	5.01999999999998
1406	6.85540905127324	5.13000000000011
1436	6.84817686171187	5.23999999999978
1466	6.84151040483878	5.34999999999991
1497	6.83308746238191	5.46000000000004
1528	6.82589721854067	5.57999999999993
1560	6.81874890024954	5.69999999999982
1593	6.81119005146681	5.80999999999995
1627	6.80385503166065	5.94000000000005
1661	6.79703834425384	6.05999999999995
1696	6.78917076909145	6.19999999999982
1731	6.78259812089097	6.31999999999971
1767	6.77485168299894	6.46000000000004
1805	6.76734494885994	6.59999999999991
1842	6.76042355051293	6.73999999999978
1881	6.7530130438542	6.88000000000011
1921	6.74616676507142	7.02999999999975
1961	6.73864130270813	7.17000000000007
2002	6.73145266516656	7.31999999999971
2044	6.72430551717971	7.48000000000002
2087	6.71764374806071	7.63999999999987
2131	6.71023632706194	7.79999999999973
2176	6.70307767063257	7.96000000000004
2221	6.69597112989295	8.13000000000011
2268	6.68888453818599	8.29999999999973
2315	6.68193926387085	8.48000000000002
2364	6.67509347849739	8.65999999999985
2414	6.66748183819698	8.83999999999969
2464	6.66057062751647	9.02999999999975
2516	6.65358613333831	9.2199999999998
2569	6.64692070660089	9.40999999999985
2623	6.639548580345	9.61999999999989
2678	6.63290896176394	9.81999999999971
2734	6.62569485436443	10.02
2791	6.6188013395683	10.2399999999998
2850	6.61199351990146	10.4499999999998
2910	6.60496961383108	10.6700000000001
2971	6.59806672543136	10.9000000000001
3033	6.59123603641274	11.1300000000001
3097	6.58435519996624	11.3699999999999
3162	6.57753538865796	11.6099999999997
3228	6.57078859783316	11.79
3296	6.56413539196106	11.9699999999998
3365	6.55715349242481	12.1500000000001
3436	6.55043789456741	12.3399999999997
3508	6.54360942228919	12.5299999999997
3581	6.53713636701931	12.7399999999998
3657	6.53020793408494	13.02
3733	6.52352066467431	13.2999999999997
3812	6.5167749474445	13.5899999999997
3892	6.51011552652808	13.8899999999999
3973	6.5035631803874	14.1900000000001
4057	6.49678722405151	14.5099999999998
4142	6.49018709572885	14.75
4229	6.48355448679059	14.98
4318	6.4770308128481	15.21
4408	6.47042632954112	15.48
4501	6.46382343100708	15.8299999999999
4595	6.45731638307779	16.1799999999998
4692	6.450825081655	16.5299999999997
4790	6.44422873457597	16.79
4891	6.43775842581815	17.0599999999999
4993	6.43126545928735	17.3800000000001
5098	6.42477729712189	17.7799999999997
5205	6.41832636267405	18.1799999999998
5314	6.41191202806873	18.5799999999999
5426	6.40550249071197	18.9299999999998
5540	6.39905539664748	19.23
5656	6.39277326075713	19.54
5775	6.3863567860541	19.8499999999999
5896	6.38003471790844	20.1700000000001
6020	6.37362951680463	20.4899999999998
6146	6.36734896118607	20.8299999999999
6275	6.36103886403287	21.1599999999999
6407	6.35474540674795	21.5099999999998
6541	6.3485173216808	21.8599999999997
6678	6.34233826110935	22.3599999999997
6818	6.33608639333268	22.8899999999999
6962	6.32985113225411	23.4299999999998
7108	6.3236972621225	23.98
7257	6.31753354773737	24.54
7409	6.31149421522509	25.1099999999997
7565	6.30528367561771	25.6300000000001
7723	6.29923521926981	26.04
7885	6.29317053703061	26.4699999999998
8051	6.28712192302753	26.9099999999999
8220	6.28116241088938	27.3599999999997
8392	6.27516622774526	27.8299999999999
8569	6.26925225777307	28.29
8748	6.2632726249054	28.8599999999997
8932	6.25736851873033	29.4899999999998
9119	6.25149271897205	30.1300000000001
9311	6.24563356780745	30.7599999999998
9506	6.23983942104489	31.4899999999998
9706	6.23404468165973	32.0099999999998
9910	6.22829464509562	32.5599999999999
10117	6.2226196939701	33.0999999999999
10330	6.21692068206462	33.6700000000001
10547	6.21127330308836	34.25
10768	6.20566901125843	34.8399999999997
10994	6.20008670565271	35.4400000000001
11225	6.19457405985693	36.2999999999997
11460	6.18910392550652	37.1900000000001
11701	6.1835594278225	38.1099999999997
11946	6.17812851445377	38.8800000000001
12197	6.17272326085327	39.5499999999997
12453	6.16735354314758	40.4099999999999
12714	6.16202820539415	41.4000000000001
12981	6.15675043191971	42.4099999999999
13254	6.1514640958358	43.4200000000001
13532	6.14624267315883	44.1500000000001
13816	6.14107344040032	44.9400000000001
14106	6.13589558484981	45.7999999999997
14402	6.13078238311867	46.71
14704	6.1257120187132	47.8599999999997
15013	6.12065157186723	49.0299999999997
15328	6.1156522087155	50.1099999999997
15650	6.1106907396723	50.96
15978	6.10573988390156	52.0799999999999
16313	6.10087024069604	53.3399999999997
16656	6.09596893403013	54.6300000000001
17005	6.09117816596918	55.5799999999999
17362	6.08633898163914	56.5299999999997
17727	6.08156612622199	57.5
18099	6.0768433123278	58.48
18478	6.07215477560596	59.48
18866	6.06748997018871	60.6099999999997
19262	6.06287496419168	61.8299999999999
19666	6.05826030021967	62.8899999999999
20079	6.05368905579924	63.96
20501	6.04915026086224	65.0799999999999
20931	6.04465080672267	66.1999999999998
21370	6.04020423589258	67.3599999999997
21819	6.03574014242238	68.5899999999997
22277	6.03135222971871	69.8800000000001
22744	6.02695671899149	71.5499999999997
23221	6.02260989354804	73.3399999999997
23709	6.01828725849662	74.8399999999997
24206	6.01400424724736	76.52
24714	6.0097329169177	77.8899999999999
25233	6.00550562174202	79.7799999999997
25763	6.00129022894344	81.1700000000001
26303	5.99710173501266	82.5899999999997
26855	5.9929454792695	84.2599999999998
27419	5.98880946618568	86.0599999999999
27995	5.98469759217975	88.21
28582	5.98061790446598	89.8299999999999
29182	5.97657063045379	91.8499999999999
29794	5.97252074517528	93.54
30420	5.96851210758724	95.6199999999999
31058	5.96451629734531	97.6500000000001
31710	5.96053735324962	100.01


==> data/perfprof6-20-100-5-4.dat <==
iter	objfun	time
1	14.0094326791628	0.230000000000018
2	13.3432411980237	0.450000000000273
3	12.8102643534745	0.670000000000073
4	12.3660659135756	0.890000000000327
5	11.9895110374528	1.09999999999991
6	11.6668122645266	1.32000000000016
7	11.3881975665258	1.5300000000002
8	11.1463211762241	1.74000000000024
9	10.9352890473196	1.95000000000027
10	10.7500711404602	2.17000000000007
11	10.5862245537008	2.38000000000011
12	10.4398419609606	2.57999999999993
13	10.3076014171755	2.80000000000018
14	10.1868052647699	3.01999999999998
15	10.0753551089172	3.22000000000025
16	9.97166801346834	3.44000000000005
17	9.87456684476565	3.64000000000033
18	9.78317695404431	3.86000000000013
19	9.6968467065596	4.07999999999993
20	9.61509399273831	4.2800000000002
21	9.53878021718015	4.55000000000018
22	9.4710456788381	4.74000000000024
23	9.41054493516792	4.93000000000029
24	9.35622348602798	5.14000000000033
25	9.30723369348549	5.37000000000035
26	9.26287748555049	5.61000000000013
27	9.22256834247811	5.84000000000015
28	9.18580704063135	6.05999999999995
29	9.15216522334253	6.28999999999996
30	9.12127340969621	6.51999999999998
31	9.09281166370512	6.75
32	9.0665020055899	6.98000000000002
33	9.04210207997281	7.21000000000004
34	9.01939980527221	7.44000000000005
35	8.99820882820529	7.67000000000007
36	8.97836465625183	7.89000000000033
37	8.95972136800992	8.13000000000011
38	8.94214881967037	8.34999999999991
39	8.92553028082976	8.57999999999993
40	8.90976044658236	8.84000000000015
41	8.8947437858401	9.12000000000035
42	8.88039319806025	9.39000000000033
43	8.86662896159426	9.65000000000009
44	8.85337796595088	9.90000000000009
45	8.84057322621141	10.1600000000003
46	8.82815367895603	10.4100000000003
47	8.8160642532237	10.6700000000001
48	8.80425619499018	10.9200000000001
49	8.79268759787962	11.1800000000003
50	8.78132405691137	11.4400000000001
51	8.77013932058527	11.7000000000003
52	8.75911577962731	11.96
53	8.74824461372695	12.2200000000003
54	8.73752543770029	12.4700000000003
55	8.72696535642949	12.73
56	8.71657744823056	12.9900000000002
57	8.70637882233084	13.25
58	8.69638849654432	13.4700000000003
59	8.68662537851677	13.6600000000003
60	8.67710659485285	13.8400000000001
61	8.66784631576856	14.0300000000002
62	8.65885510803882	14.2200000000003
63	8.6501397543673	14.4100000000003
64	8.64170342369215	14.5799999999999
65	8.63354606448695	14.7800000000002
66	8.62566490901996	14.96
67	8.61805500522759	15.1500000000001
68	8.61070972253431	15.3400000000001
69	8.60362120236609	15.5300000000002
70	8.59678074143242	15.71
71	8.59017910674768	15.9000000000001
72	8.58380678739946	16.0900000000001
73	8.57765419085082	16.27
74	8.57171179235964	16.4700000000003
75	8.56597024579954	16.6500000000001
76	8.56042046333684	16.8299999999999
77	8.55505367039131	17.02
78	8.54986144126874	17.21
79	8.54483571989155	17.4000000000001
80	8.53996882920889	17.5900000000001
81	8.53525347214856	17.7800000000002
82	8.5306827263746	17.9700000000003
83	8.52625003462389	18.1500000000001
84	8.5219491919975	18.3400000000001
85	8.51777433126423	18.5300000000002
86	8.51371990697979	18.71
87	8.50978067902541	18.9000000000001
88	8.50595169601231	19.0799999999999
89	8.50222827887619	19.27
90	8.33446558093257	19.4500000000003
91	8.30357934749232	19.6400000000003
92	8.27685107651382	19.8299999999999
93	8.25624642213737	20.0100000000002
94	8.23956628599719	20.2000000000003
95	8.22556342295202	20.3900000000003
96	8.21349287203309	20.5700000000002
97	8.20287856692524	20.7600000000002
98	8.19339985311757	20.9500000000003
99	8.1848314486852	21.1300000000001
100	8.17700942847773	21.3200000000002
101	8.02537263964323	21.5100000000002
102	7.99575352063109	21.7000000000003
103	7.96901147627919	21.8900000000003
104	7.94754516203227	22.0700000000002
105	7.92961208255388	22.2600000000002
106	7.91417315446401	22.4500000000003
107	7.90058924511443	22.6400000000003
108	7.88844123584524	22.8200000000002
109	7.87744017353026	23.0100000000002
110	7.86737876338021	23.1900000000001
111	7.85810332872874	23.3900000000003
112	7.84949673575552	23.5799999999999
113	7.71516902648072	23.7600000000002
114	7.68771192617876	23.9500000000003
115	7.66177157003735	24.21
116	7.64019639936422	24.4300000000003
117	7.62168561969097	24.6200000000003
118	7.60541865713817	24.8000000000002
119	7.59087962013268	25
120	7.57772416094743	25.2000000000003
121	7.56571079707021	25.3900000000003
122	7.55466318818591	25.5700000000002
123	7.54444801649329	25.7600000000002
124	7.53496136775233	25.9400000000001
125	7.52612002927019	26.1300000000001
126	7.40796054003242	26.3200000000002
127	7.38099725226938	26.52
128	7.35574959380636	26.7200000000003
129	7.33475498249234	26.9000000000001
130	7.31684890803341	27.0799999999999
131	7.30126223728384	27.27
132	7.28749264749087	27.46
133	7.27519297744655	27.6500000000001
134	7.2641115986505	27.8299999999999
135	7.25405900416877	28.02
136	7.24488791800549	28.2000000000003
137	7.14094980082087	28.3800000000001
138	7.11560511807168	28.5700000000002
139	7.09319312669753	28.7600000000002
140	7.07497818156626	28.9300000000003
141	7.05966754147581	29.1200000000003
142	7.04646603788579	29.3000000000002
143	7.03487688089905	29.4900000000002
144	7.02456833820684	29.6700000000001
145	7.01530634373125	29.8600000000001
146	6.92364914448093	30.0300000000002
147	6.90303314513211	30.2200000000003
148	6.88439407177529	30.4000000000001
149	6.86903638985079	30.5799999999999
150	6.85599362492491	30.77
151	6.84464970761201	30.9500000000003
152	6.83461634584308	31.1400000000003
153	6.82563164286915	31.3200000000002
154	6.74488928556071	31.5
155	6.72999306752504	31.6800000000003
156	6.71482580141062	31.8700000000003
157	6.70186060780677	32.0500000000002
158	6.69060554732312	32.2400000000002
159	6.68066136987177	32.4700000000003
160	6.67175803014044	32.6500000000001
161	6.66370470671428	32.8299999999999
162	6.59328255912039	33.02
163	6.58354218377697	33.2000000000003
164	6.57164290644591	33.3800000000001
165	6.56101769086684	33.5700000000002
166	6.5515442632565	33.75
167	6.54300558836539	33.9300000000003
168	6.53523901089275	34.1100000000001
169	6.4743407248374	34.3099999999999
170	6.46715271762936	34.5500000000002
171	6.45745195461038	34.7400000000002
172	6.44850970950678	34.9700000000003
173	6.44034985609199	35.1500000000001
174	6.4328571675088	35.3400000000001
175	6.4259366514975	35.52
176	6.37537665672945	35.71
177	6.36907070338373	35.96
178	6.36122686544428	36.1500000000001
179	6.35387953220142	36.3299999999999
180	6.34704623956856	36.5100000000002
181	6.34066669395073	36.6900000000001
182	6.3346887765076	36.8700000000003
183	6.29292272922815	37.0799999999999
184	6.28738054052291	37.3099999999999
185	6.28108203553809	37.4900000000002
186	6.27511644178499	37.6800000000003
187	6.26948479124373	37.8600000000001
188	6.23533466499557	38.0599999999999
189	6.22936949613707	38.3099999999999
190	6.22390876955758	38.4900000000002
191	6.21872895548611	38.6800000000003
192	6.21379258878901	38.8600000000001
193	6.18593124366156	39.0599999999999
194	6.18027027971749	39.3099999999999
195	6.17570029816385	39.4900000000002
196	6.17134000041821	39.6700000000001
197	6.14870649677894	39.8700000000003
198	6.14328792993282	40.1300000000001
199	6.13940560079102	40.3099999999999
200	6.12107421255703	40.5100000000002
201	6.11592742561896	40.77
202	6.10110247981565	40.98
203	6.09626327184028	41.2400000000002
204	6.08427013273158	41.4900000000002
205	6.07993074548291	41.75
206	6.07021709853857	41.96
207	6.06643026412285	42.21
208	6.05855361147723	42.4200000000001
209	6.051539117776	42.6200000000003
210	6.04552145300274	42.8200000000002
211	6.04043695697323	43.02
212	6.03617623441098	43.23
213	6.03262440541172	43.4300000000003
214	6.02967424659322	43.6400000000003
215	6.0272303958813	43.8400000000001
216	6.02521012754271	44.0500000000002
217	6.02354273352916	44.2600000000002
218	6.02216836213299	44.4700000000003
219	6.02103669631821	44.7000000000003
220	6.02010564856144	44.9200000000001
221	6.01934015195986	45.21
222	6.01871107931716	45.4400000000001
223	6.01819429755184	45.6400000000003
224	6.01776985255896	45.8299999999999
225	6.01742127384577	46.0300000000002
226	6.01713498595937	46.25
227	6.01689981328978	46.4500000000003
228	6.01670656541877	46.6500000000001
229	6.01654769124177	46.8499999999999
230	6.01641699135963	47.0500000000002
231	6.01630937955611	47.25
232	6.01622068540465	47.4400000000001
233	6.01614749121721	47.6600000000003
234	6.01608699755648	47.8800000000001
235	6.01603691244704	48.0799999999999
236	6.0159953602018	48.2800000000002
237	6.01596080643531	48.4700000000003
238	6.01593199642918	48.6800000000003
239	6.01590790449053	48.8700000000003
240	6.01588769234947	49.0700000000002
241	6.01587067499994	49.2600000000002
242	6.01585629265854	49.5
243	6.0158440877632	49.73
244	6.0158336861306	49.96
245	6.01582478154004	50.1900000000001
246	6.01581712311542	50.4200000000001
247	6.01581050506172	50.6500000000001
248	6.01580475828303	50.8800000000001
249	6.01579974358525	51.1200000000003
250	6.01579534613396	51.3499999999999
251	6.01579147097859	51.5700000000002
252	6.01578803938751	51.8099999999999
253	6.01578498595072	52.0300000000002
254	6.01578225609974	52.2600000000002
255	6.01577980423704	52.48
256	6.01577759212834	52.71
257	6.01577558754343	52.9400000000001
258	6.01577376335838	53.1300000000001
259	6.01577209655626	53.3299999999999
260	6.01577056756978	53.52
261	6.01576915976416	53.7200000000003
262	6.01576785893433	53.9100000000003
263	6.0157666527699	54.1100000000001
264	6.01576553079793	54.3099999999999
265	6.01576448390061	54.5100000000002
266	6.01576350416671	54.7200000000003
267	6.01576258471277	54.98
268	6.01576171965548	55.1700000000001
269	6.01576090370411	55.3600000000001
270	6.01576013226344	55.5500000000002
271	6.01575940127812	55.75
272	6.01575870713719	55.9400000000001
273	6.01575804670833	56.1700000000001
274	6.01575741717598	56.4300000000003
275	6.01575681600437	56.7200000000003
276	6.01575624068196	56.9700000000003
277	6.01575568907643	57.1600000000003
278	6.01575515911248	57.3499999999999
279	6.01575464914878	57.5599999999999
280	6.01575415753931	57.7400000000002
281	6.01575368307619	57.9400000000001
282	6.01575322420051	58.1400000000003
283	6.01575278014916	58.3299999999999
284	6.01575234997197	58.5300000000002
285	6.01575193257601	58.71
286	6.01575152713495	58.9100000000003
287	6.01575113296376	59.0900000000001
288	6.01575074933839	59.2800000000002
289	6.01575037557873	59.4700000000003
290	6.01575001124255	59.6600000000003
291	6.01574965588398	59.8499999999999
292	6.01574930868959	60.0500000000002
293	6.01574896921957	60.2400000000002
294	6.01574863691924	60.4300000000003
295	6.0157483104161	60.6100000000001
296	6.01574799225474	60.8000000000002
297	6.0157476805317	60.9900000000002
298	6.01574737513521	61.1800000000003
299	6.01574707482432	61.3700000000003
300	6.0157467804941	61.5500000000002
301	6.01574649176231	61.75
302	6.01574620763012	61.9400000000001
303	6.01574592849761	62.1200000000003
304	6.01574565398234	62.3200000000002
305	6.01574538438586	62.5100000000002
306	6.01574511858062	62.7000000000003
307	6.0157448567811	62.98
308	6.01574459888643	63.1600000000003
309	6.01574434500349	63.3499999999999
310	6.01574409500424	63.54
311	6.01574384758751	63.73
312	6.01574360400517	63.9200000000001
313	6.01574336309428	64.1200000000003
314	6.01574312397367	64.3099999999999
315	6.01574288806028	64.4900000000002
316	6.01574265598144	64.6900000000001
317	6.01574242681879	64.8800000000001
318	6.01574220064902	65.0700000000002
319	6.01574197617587	65.2800000000002
320	6.01574175172138	65.5300000000002
321	6.01574153149431	65.7400000000002
322	6.01574131335374	65.9400000000001
323	6.01574109558678	66.1300000000001
324	6.01574087933217	66.3200000000002
325	6.01574066879146	66.5100000000002
326	6.01574045952607	66.7000000000003
327	6.01574025124515	66.8900000000003
328	6.01574004368545	67.0700000000002
329	6.01573983862044	67.2600000000002
330	6.01573963702801	67.4500000000003
331	6.01573943818501	67.6400000000003
332	6.01573923904475	67.8299999999999
333	6.01573904103404	68.02
334	6.0157388471071	68.21
335	6.01573865121189	68.3900000000003
336	6.01573845644347	68.5900000000001
337	6.01573826394716	68.77
338	6.01573807117008	68.96
339	6.0157378635557	69.1400000000003
340	6.0157376679408	69.3400000000001
341	6.01573748132568	69.5300000000002
342	6.01573729350816	69.7200000000003
343	6.01573710983311	69.9000000000001
344	6.01573692055656	70.0799999999999
345	6.01573673491962	70.2800000000002
346	6.015736546222	70.4700000000003
347	6.01573635081527	70.6400000000003
348	6.01573616922413	70.8299999999999
349	6.01573599082909	71.02
350	6.01573581067007	71.2000000000003
351	6.01573563549777	71.3900000000003
352	6.01573546346572	71.5799999999999
353	6.01573528753791	71.7600000000002
354	6.01573511134325	71.9500000000003
355	6.01573492992331	72.1600000000003
356	6.01573473439093	72.3499999999999
357	6.01573456448135	72.5300000000002
358	6.0157343913841	72.7200000000003
359	6.01573422305804	72.9000000000001
360	6.0157340491652	73.0900000000001
361	6.01573386834796	73.27
362	6.01573368800936	73.4700000000003
363	6.01573352011278	73.6500000000001
364	6.01573335466237	73.8400000000001
365	6.01573319132646	74.0300000000002
366	6.01573301666012	74.21
367	6.01573284629689	74.4100000000003
368	6.01573267939729	74.5999999999999
369	6.01573249563435	74.79
370	6.01573232426276	74.98
371	6.01573216344562	75.1700000000001
372	6.01573200132085	75.3600000000001
373	6.01573182866095	75.5500000000002
374	6.01573164361725	75.7400000000002
375	6.01573147734393	75.9200000000001
376	6.01573131539128	76.1300000000001
377	6.01573113833656	76.3200000000002
378	6.01573097566912	76.5100000000002
379	6.01573081964348	76.6900000000001
380	6.01573066349121	76.8800000000001
381	6.01573050627534	77.0900000000001
382	6.01573033255524	77.3499999999999
383	6.01573016150856	77.6300000000001
384	6.01572998551496	77.8600000000001
385	6.01572982037025	78.0500000000002
386	6.01572964865308	78.2800000000002
387	6.01572943677469	78.4700000000003
388	6.01572923634779	78.6600000000003
389	6.01572905323548	78.8600000000001
390	6.01572887727964	79.0500000000002
391	6.01572871505864	79.23
392	6.01572853981166	79.48
393	6.01572832245913	79.6800000000003
394	6.01572816707581	79.8700000000003
395	6.01572801003398	80.0500000000002
396	6.01572785343329	80.25
397	6.01572770254861	80.4300000000003
398	6.01572754462742	80.6300000000001
399	6.01572735455636	80.8200000000002
400	6.0157271785098	81.02
401	6.0157270155032	81.2200000000003
402	6.01572685929346	81.4000000000001
403	6.01572671279112	81.5900000000001
404	6.01572656377196	81.77
405	6.01572640606233	81.9700000000003
406	6.01572623774636	82.1400000000003
407	6.01572607722234	82.3400000000001
408	6.01572591800346	82.5900000000001
409	6.01572565923557	82.79
410	6.01572542077321	82.9900000000002
411	6.01572525790226	83.1800000000003
412	6.01572510200771	83.3600000000001
413	6.01572492053834	83.5500000000002
414	6.01572470154491	83.7600000000002
415	6.01572450277462	83.96
416	6.01572433452092	84.1500000000001
417	6.01572410791929	84.3600000000001
418	6.01572386285536	84.5500000000002
419	6.01572364522805	84.7400000000002
420	6.01572344548394	84.9300000000003
421	6.0157232026472	85.1200000000003
422	6.01572298053542	85.3200000000002
423	6.0157227942103	85.52
424	6.01572253990455	85.71
425	6.01572230267153	85.9000000000001
426	6.01572209008621	86.0999999999999
427	6.01572191457005	86.2800000000002
428	6.01572172642326	86.48
429	6.01572153893915	86.6900000000001
430	6.01572131129589	86.8700000000003
431	6.01572113494563	87.0799999999999
432	6.01572098673511	87.2600000000002
433	6.01572046470092	87.5799999999999


==> data/perfprof6-20-100-5-5.dat <==
iter	objfun	time
1	14.1884793556552	0.0100000000002183
2	14.0338026621033	0.0399999999999636
3	13.8301778716624	0.0900000000001455
4	13.7372847882188	0.110000000000127
5	13.4105293353069	0.150000000000091
6	13.4022032013469	0.170000000000073
7	13.2673364207301	0.199999999999818
8	13.1828217618084	0.240000000000236
9	13.0460874362084	0.269999999999982
10	12.9828145222292	0.300000000000182
11	12.9453567674311	0.329999999999927
12	12.8704833103139	0.349999999999909
13	12.636134627198	0.389999999999873
14	12.4882472232602	0.420000000000073
15	12.3253450120116	0.449999999999818
16	12.2481666695252	0.490000000000236
17	12.0666697983589	0.519999999999982
18	12.0468600886696	0.539999999999964
19	12.0305312300821	0.570000000000164
20	11.995180171358	0.599999999999909
21	11.9881978269037	0.630000000000109
22	11.9352100537706	0.659999999999854
23	11.9232102365472	0.690000000000055
24	11.9109698661356	0.7199999999998
25	11.8599839679599	0.75
26	11.8464935232204	0.769999999999982
27	11.7723070976363	0.800000000000182
28	11.6439651909978	0.840000000000146
29	11.6194206842603	0.869999999999891
30	11.5994739263082	0.900000000000091
31	11.5946949990042	0.920000000000073
32	11.5758704204368	0.960000000000036
33	11.5506614719204	0.990000000000236
34	11.3422255953855	1.0300000000002
35	11.2954437366225	1.05000000000018
36	11.032512261259	1.07999999999993
37	11.0110423457965	1.11000000000013
38	10.8479405275533	1.15000000000009
39	10.7986992777949	1.17999999999984
40	10.6824639448748	1.19999999999982
41	10.6486278743566	1.24000000000024
42	10.3710289378187	1.26000000000022
43	10.3581904247025	1.30000000000018
44	10.3537953655061	1.32000000000016
45	10.3453301061028	1.34999999999991
46	10.329395434543	1.38999999999987
47	10.326243377807	1.40999999999985
48	10.2865276479876	1.44999999999982
49	10.2169083119012	1.48000000000002
50	10.1377798220415	1.5
51	10.1370671067913	1.5300000000002
52	10.023681738404	1.55999999999995
53	10.0120665260163	1.59000000000015
54	9.99779092862876	1.61999999999989
55	9.99064013153758	1.65000000000009
56	9.89201207407882	1.67999999999984
57	9.8857772639113	1.71000000000004
58	9.80889235367235	1.75
59	9.68667287552869	1.76999999999998
60	9.65274192587273	1.80000000000018
61	9.55690570905205	1.82999999999993
62	9.50050925254257	1.84999999999991
63	9.38303733582699	1.88999999999987
64	9.37435083033614	1.92000000000007
65	9.34787399175389	1.94999999999982
66	9.34178627189561	1.98000000000002
67	9.32494656371906	2.01000000000022
68	9.32100599470816	2.0300000000002
69	9.31410872553217	2.07000000000016
70	9.28043532196011	2.09999999999991
71	9.24418852814137	2.13000000000011
72	9.24114461001454	2.15999999999985
73	9.22965204648144	2.19000000000005
74	9.13668745708854	2.2199999999998
75	9.12779394653819	2.25
76	9.090390659932	2.26999999999998
77	9.08792889934933	2.30999999999995
78	9.06269491093978	2.34000000000015
80	9.0305649033382	2.40000000000009
81	8.94570989346215	2.42000000000007
82	8.93654910131765	2.46000000000004
83	8.91209416012733	2.49000000000024
84	8.91061851231447	2.51999999999998
86	8.83562526848849	2.57999999999993
87	8.83194135715189	2.61000000000013
88	8.83021224493152	2.63999999999987
90	8.74199638893342	2.69000000000005
91	8.72749378171999	2.7199999999998
92	8.68368388510318	2.75
94	8.65484841588681	2.80999999999995
95	8.62306198823073	2.84000000000015
96	8.6161041927156	2.86000000000013
98	8.5659931253162	2.92999999999984
99	8.55975363727943	2.9699999999998
101	8.52398222161262	3.0300000000002
102	8.51674953814403	3.05999999999995
104	8.40792988375485	3.11999999999989
105	8.35848370682734	3.15000000000009
107	8.34670885838626	3.21000000000004
108	8.3442703884594	3.23000000000002
110	8.32228029996001	3.30000000000018
112	8.29387604531357	3.34999999999991
113	8.2932500791524	3.38999999999987
115	8.28393536261052	3.44000000000005
117	8.26560730907808	3.5
118	8.24365017857084	3.5300000000002
120	8.24107418645755	3.59000000000015
122	8.23534570148689	3.65000000000009
124	8.23318904698002	3.71000000000004
126	8.23079289630109	3.76999999999998
127	8.23077302738268	3.80000000000018
129	8.20084434232658	3.86000000000013
131	8.19798335112535	3.92000000000007
133	8.19288301444754	3.9699999999998
135	8.19146783029327	4.01999999999998
137	8.16755545942737	4.07000000000016
139	8.16393626161937	4.13000000000011
141	8.16186857473195	4.19000000000005
143	8.1537223807275	4.24000000000024
146	8.12785468373668	4.32999999999993
148	8.11469120635775	4.38999999999987
150	8.11358923571497	4.46000000000004
152	8.1084692700714	4.51999999999998
154	8.08845508724464	4.57999999999993
157	8.07869756461116	4.67000000000007
159	8.07586219589601	4.73000000000002
161	8.07217254859527	4.78999999999996
164	8.06474801172624	4.86999999999989
166	8.05443281733931	4.94000000000005
169	8.05107184159701	5.01999999999998
171	8.04874779354119	5.07000000000016
174	8.03133028407916	5.15999999999985
176	8.03022441270585	5.2199999999998
179	8.02202662224707	5.30000000000018
182	8.02017068057436	5.40999999999985
184	8.01564952473764	5.4699999999998
187	8.01465398389005	5.55000000000018
190	8.01090384347718	5.65000000000009
193	8.00541057311816	5.73000000000002
195	8.00399628552467	5.78999999999996
198	7.9851817780719	5.88000000000011
201	7.97485752609617	5.9699999999998
204	7.94718664831028	6.05000000000018
207	7.88997901263313	6.13000000000011
210	7.88084438238849	6.23000000000002
214	7.8726164731966	6.32999999999993
217	7.86117024869965	6.42000000000007
220	7.84886286983286	6.51999999999998
223	7.84162008412534	6.59999999999991
226	7.83946947064588	6.67999999999984
230	7.82402130346968	6.80999999999995
233	7.81042960533487	6.88999999999987
237	7.79295431460532	7.01000000000022
240	7.77909213495572	7.09999999999991
244	7.76729233912582	7.2199999999998
247	7.72641348493411	7.30999999999995
251	7.69276368571009	7.42999999999984
255	7.65139253818627	7.55000000000018
259	7.63222105054452	7.67000000000007
262	7.61750570003171	7.75
266	7.55933386952756	7.86999999999989
270	7.51937172176206	7.99000000000024
274	7.51371902315482	8.09999999999991
278	7.50682671781245	8.2199999999998
283	7.50300414108204	8.38999999999987
287	7.47897173134064	8.5
291	7.46469290869007	8.61000000000013
295	7.45814463077381	8.74000000000024
300	7.44813901181572	8.90000000000009
304	7.44105393524977	9.01999999999998
309	7.43247226605505	9.17000000000007
313	7.42456432616383	9.28999999999996
318	7.40132791601843	9.42000000000007
323	7.39365127835889	9.57000000000016
327	7.37932981662517	9.69999999999982
332	7.36298355985338	9.84000000000015
337	7.35066472406797	10
342	7.33831243965474	10.1399999999999
347	7.33629615563722	10.3099999999999
352	7.32717260825317	10.46
358	7.31754753474548	10.6300000000001
363	7.30294751729723	10.79
368	7.26851352194134	10.9400000000001
374	7.25197776600339	11.1199999999999
379	7.23886333569384	11.2600000000002
385	7.22731510550434	11.4499999999998
391	7.20567488478856	11.6199999999999
396	7.2013105738035	11.7600000000002
402	7.19067519132384	11.9299999999998
408	7.17247017115649	12.1100000000001
414	7.14880938325206	12.29
421	7.1320796008319	12.4900000000002
427	7.12308929296216	12.6700000000001
433	7.09784880177992	12.8499999999999
440	7.09330503729844	13.0799999999999
446	7.08223192558292	13.25
453	7.07247907811936	13.46
459	7.04686930752362	13.6500000000001
466	7.00105378647965	13.8699999999999
473	6.98193571740005	14.0900000000001
480	6.96435924413567	14.3099999999999
487	6.96132026798508	14.5300000000002
495	6.95885842474118	14.79
502	6.94804770459985	15.0100000000002
509	6.9231849188294	15.2199999999998
517	6.90656217105957	15.46
525	6.87917389961757	15.71
532	6.86310456638408	15.9299999999998
540	6.84567295283618	16.1900000000001
548	6.83556472142847	16.4499999999998
556	6.82511754384301	16.6999999999998
565	6.81173418298133	16.98
573	6.79512829603321	17.21
582	6.7770340218637	17.5
590	6.77278535736796	17.75
599	6.76528919676061	18.0100000000002
608	6.7563885332688	18.2800000000002
617	6.75180139486943	18.54
626	6.74802613544591	18.8099999999999
635	6.74319491365	19.0799999999999
645	6.73880580702282	19.3699999999999
654	6.73462278673432	19.6599999999999
664	6.72231909577015	19.96
674	6.71061381117538	20.2800000000002
684	6.69485748619167	20.5799999999999
694	6.67347534931972	20.8699999999999
704	6.66566201978764	21.1700000000001
715	6.66201924275938	21.5
725	6.65133260421657	21.8000000000002
736	6.65001765299855	22.1199999999999
747	6.63985306805354	22.4400000000001
758	6.63762008705667	22.77
770	6.62614628990038	23.1300000000001
781	6.61429376767972	23.46
793	6.60342955693651	23.8200000000002
804	6.59679347468355	24.1500000000001
816	6.59044044315465	24.5
828	6.58777491788561	24.8899999999999
841	6.58585021503728	25.3099999999999
853	6.58179203277747	25.6799999999998
866	6.57871297094581	26.0900000000001
879	6.57297347303159	26.4900000000002
892	6.56141354912163	26.8699999999999
905	6.55308379254827	27.27
918	6.54895377039121	27.6900000000001
932	6.54657494960014	28.1100000000001
946	6.53966504320865	28.5300000000002
960	6.53302606079484	28.9699999999998
974	6.52777512870076	29.4200000000001
989	6.52495822736111	29.8800000000001
1003	6.51799800048884	30.3299999999999
1018	6.51242085643235	30.7800000000002
1033	6.50852041003086	31.23
1049	6.50128258612995	31.6799999999998
1064	6.49383500041687	32.0799999999999
1080	6.48788951695132	32.5599999999999
1096	6.48568316384442	33.04
1112	6.47788006519586	33.52
1129	6.46995467264596	34.0300000000002
1146	6.46421730411291	34.5100000000002
1163	6.46150477362032	34.9900000000002
1180	6.45692181822133	35.5
1197	6.45170738787434	35.98
1215	6.44765789335527	36.5300000000002
1233	6.44471639326107	37.0700000000002
1251	6.44205992117131	37.6199999999999
1270	6.43824050744355	38.21
1289	6.43564406187144	38.7600000000002
1308	6.43253853055221	39.3200000000002
1327	6.42755659585958	39.8800000000001
1347	6.42430297542487	40.4499999999998
1367	6.42019899336907	41.04
1387	6.41563985636614	41.6500000000001
1408	6.41343386783403	42.25
1429	6.40799729634617	42.9000000000001
1450	6.4023642407217	43.54
1472	6.40058242564558	44.21
1493	6.39769120156964	44.8200000000002
1516	6.39385358451466	45.52
1538	6.39031369781919	46.1799999999998
1561	6.38745984998968	46.8600000000001


==> data/perfprof6-20-100-5-6.dat <==
iter	objfun	time
1	20.6663392318199	0.001043
2	18.4135506243122	0.003359
3	14.6116693356637	0.005441
4	12.272527007547	0.009005
5	10.6202392723883	0.013913
6	9.51679152161148	0.020432
7	8.93572457556408	0.026661
8	7.33880541100573	0.028699
9	7.06467228740984	0.034945
10	6.49243182356406	0.036972
11	6.16641599806861	0.041789
12	5.87508886475716	0.046602
13	5.87508886475716	0.05269
14	5.72224238894469	0.056154
15	5.47503565462118	0.061006
16	5.18490794687374	0.067169
17	4.78713932196446	0.074763
18	4.78713932196446	0.084898
19	4.48847532617034	0.092521
20	4.35026251097327	0.101539
21	4.2030429836459	0.114657
22	4.11090576374711	0.130559
23	3.9960499905157	0.14647
24	3.90881834496322	0.162308
25	3.82318192855393	0.178244
26	3.71070228829576	0.197019
27	3.6587918007401	0.221114
28	3.50118418374748	0.231414
29	3.48322692775821	0.245918
30	3.45081639287549	0.264462
31	3.45081639287549	0.289864
32	3.4244688240747	0.304408
33	3.41348136331838	0.318888
34	3.3822991615992	0.340256
35	3.3822991615992	0.368361
36	3.36335368343283	0.386996
37	3.35444209173847	0.405604
38	3.33205889233095	0.427376
39	3.33205889233095	0.447558
40	3.31584425019339	0.461611
41	3.31019302030995	0.475541
42	3.28756769877765	0.494481
43	3.28756769877765	0.517492
44	3.26914226781491	0.53468
45	3.26667602948275	0.555369
46	3.24934330863831	0.570136
47	3.24537847470482	0.58613
48	3.23956297811332	0.620307
49	3.23956297811332	0.681234
50	3.23515234051698	0.717187
51	3.23465967423175	0.761195
52	3.23101685960841	0.782849
53	3.23046218441525	0.808597
54	3.22962244745512	0.845749
55	3.22901124633308	0.902586
56	3.22693429000653	0.934417
57	3.22693429000653	0.964219
58	3.22659093785973	0.988015
59	3.22615254440315	1.018031
60	3.22524299259307	1.053742
61	3.22524299259307	1.0944
62	3.22448512509733	1.125261
63	3.22398338087623	1.157022
64	3.22327413022453	1.193854
65	3.22213337097468	1.230758
66	3.22123301239578	1.264485
67	3.2200831864532	1.296107
68	3.21851614740339	1.320843
69	3.2173596270172	1.34473
70	3.21499939034313	1.365546
71	3.21323058036647	1.38731
72	3.2093980033414	1.411627
73	3.2093980033414	1.448263
74	3.20652805374643	1.468321
75	3.20494568349437	1.48417
76	3.20137926872102	1.5122
77	3.20137926872102	1.566236
78	3.19981789823646	1.590055
79	3.19884076304466	1.617251
80	3.19884076304466	1.683366
81	3.19800269781928	1.713588
82	3.19775968585471	1.749878
83	3.19716049843008	1.766952
84	3.19716049843008	1.80347
85	3.19704589634704	1.824272
86	3.19688300918272	1.857856
87	3.19669367608693	1.929366
88	3.19646070768695	1.938718
89	3.19646070768695	1.992276
90	3.19640870285605	2.03612
91	3.19633699663814	2.100834
92	3.19633699663814	2.204771
93	3.19625642400483	2.273464
94	3.19622023537605	2.343422
95	3.19610127559414	2.423149
96	3.19610127559414	2.512212
97	3.19601480472644	2.564673
98	3.1959569064333	2.606351
99	3.19580204370042	2.656909
100	3.19580204370042	2.712648
101	3.19567727848974	2.745627
102	3.19559981022526	2.778518
103	3.19535576483686	2.825278
104	3.19535576483686	2.874953
105	3.19521215926896	2.902698
106	3.19508946975023	2.930534
107	3.19477660287899	2.968195
108	3.19477660287899	3.014797
109	3.19457374862088	3.038565
110	3.19439828458388	3.063333
111	3.19400249428487	3.094041
112	3.19400249428487	3.131564
113	3.1937239373317	3.154308
114	3.19357141415437	3.177041
115	3.19302271854104	3.20688
116	3.19302271854104	3.240582
117	3.19267618756172	3.260469
118	3.19243086460086	3.280298
119	3.19177356406322	3.307126
120	3.19177356406322	3.338057
121	3.19140694559422	3.355431
122	3.19104752778647	3.37444
123	3.19104752778647	3.404238
124	3.19058610884541	3.423198
125	3.19027239466216	3.443234
126	3.18955147779443	3.467136
127	3.18955147779443	3.49877
128	3.18909150998444	3.517619
129	3.18879922051093	3.537469
130	3.18809385562601	3.563112
131	3.18809385562601	3.598769
132	3.18775402210216	3.620608
133	3.18745651844258	3.644301
134	3.18745651844258	3.704908
135	3.18714963507105	3.730645
136	3.18695622464086	3.758755
137	3.18695622464086	3.837327
138	3.18675100086324	3.869067
139	3.18666246183077	3.905849
140	3.18660556018421	3.925831
141	3.18656673970765	3.973696
142	3.18656673970765	4.15443
143	3.18654893066733	4.251184
144	3.18654586504134	4.44896
145	3.18654582956963	4.686704
146	3.18654582955198	5.087607
147	3.18654582955198	5.487809


==> data/perfprof6-20-100-6-1.dat <==
iter	objfun	time
1	10.7920969883878	0
2	10.1624505928372	1.24000000000024
3	9.9139659269395	2.32999999999993
4	9.75208121152307	4.11000000000013
5	9.64309094716478	6.15000000000009
6	9.56406649950258	8.82999999999993
7	9.49862146925153	11.23
8	9.44299320565873	13.54
9	9.39897622426869	16.1500000000001
10	9.36397794317933	18.8800000000001
11	9.33428318746146	21.6400000000003
12	9.30827139074293	24.3500000000004
13	9.28498208143729	26.8700000000003
14	9.26382954711299	29.0799999999999
15	9.24439205751016	31.4700000000003
16	9.22644211858422	33.75
17	9.2097786412859	36.54
18	9.1943401073039	39.5799999999999
19	9.17996308959156	42.1100000000001
20	9.16653458492045	44.8299999999999
21	9.15394736144982	47.4100000000003
22	9.14209212542742	49.8900000000003
23	9.13088286115832	52.6000000000004
24	9.12027750296731	55.5799999999999
25	9.11023429074999	58.6000000000004
26	9.100729020913	61.2400000000002
27	9.09173304113651	64.2400000000002
28	9.08321539044424	66.9000000000001
29	9.07514808801543	69.8500000000004
30	9.06750501755198	72.71
31	9.06025405721416	74.8800000000001
32	9.05336535939396	77.0599999999999
33	9.04680955487206	79.3900000000003
34	9.04055816091302	81.9200000000001
35	9.03458763889797	84.8600000000001
36	9.02887740142621	87.04
37	9.02340947397002	89.2000000000003
38	9.01816779281656	91.6700000000001
39	9.01313468212447	94.1400000000003
40	9.0082948761059	97.1600000000003
41	9.00363505849126	99.52
42	8.99914459499065	102.26


==> data/perfprof6-20-100-6-2.dat <==
iter	objfun	time
1	10.7920969883878	0
2	10.7116908762942	0.0199999999999818
3	10.6429367259072	0.0199999999999818
4	10.5816507686576	0.0199999999999818
5	10.5288769795976	0.0299999999997453
6	10.4820745759992	0.0299999999997453
7	10.4402730091147	0.0299999999997453
8	10.4023676929314	0.0399999999999636
9	10.3680674185416	0.0499999999997272
10	10.3367435488634	0.0499999999997272
11	10.3081110898615	0.0499999999997272
12	10.2817590252821	0.0499999999997272
13	10.2574464520396	0.0499999999997272
14	10.2348968182822	0.0599999999999454
15	10.2139191982387	0.069999999999709
16	10.1943209318918	0.069999999999709
17	10.1759545448046	0.069999999999709
18	10.158681451529	0.069999999999709
19	10.142388770126	0.0799999999999272
20	10.126974271664	0.0799999999999272
21	10.1123516301417	0.0799999999999272
22	10.098443992499	0.0799999999999272
23	10.0851850852388	0.0900000000001455
24	10.0725162579449	0.0900000000001455
25	10.0603862725607	0.0900000000001455
26	10.048749780284	0.0900000000001455
27	10.0375668013865	0.0999999999999091
28	10.026801835665	0.110000000000127
29	10.0164233553877	0.110000000000127
30	10.0064032296158	0.110000000000127
31	9.99671631033947	0.119999999999891
32	9.98734780772997	0.119999999999891
33	9.97828229598836	0.119999999999891
34	9.96949660032577	0.119999999999891
35	9.96097310391795	0.130000000000109
36	9.95269589575366	0.130000000000109
37	9.94465051992801	0.130000000000109
38	9.9368238011948	0.130000000000109
39	9.92920369586172	0.139999999999873
40	9.92177916836701	0.139999999999873
41	9.91454008302513	0.139999999999873
42	9.90747711040163	0.139999999999873
43	9.90058164478108	0.150000000000091
44	9.89384573169879	0.150000000000091
45	9.88726200387063	0.150000000000091
46	9.88082362455446	0.170000000000073
47	9.87452423732178	0.170000000000073
48	9.86835792146199	0.170000000000073
49	9.86231915230288	0.170000000000073
50	9.85640276584851	0.170000000000073
51	9.85060392720501	0.179999999999836
52	9.84491810233875	0.179999999999836
53	9.83934103276844	0.179999999999836
54	9.83386871284497	0.179999999999836
55	9.82849736931697	0.190000000000055
56	9.82322344291856	0.199999999999818
57	9.81804357174892	0.199999999999818
59	9.80795344555346	0.199999999999818
60	9.80303732519898	0.210000000000036
61	9.79820350582703	0.210000000000036
62	9.79344941298748	0.210000000000036
64	9.78417072844198	0.2199999999998
65	9.77964158232473	0.2199999999998
66	9.77518303896838	0.2199999999998
68	9.76646975026305	0.230000000000018
69	9.76221121798464	0.230000000000018
71	9.75388150955719	0.25
72	9.74980700603195	0.25
74	9.74183088093992	0.259999999999764
75	9.73792631543867	0.259999999999764
77	9.73027723794231	0.259999999999764
78	9.72653010475969	0.269999999999982
80	9.71918445164699	0.269999999999982
82	9.71202919296011	0.279999999999745
84	9.70505557505627	0.279999999999745
85	9.7016343055298	0.289999999999964
87	9.69491798545901	0.289999999999964
89	9.68836383409304	0.299999999999727
91	9.68196489637867	0.299999999999727
93	9.6757146303917	0.309999999999945
95	9.66960742498129	0.319999999999709
97	9.6636424269874	0.329999999999927
99	9.65781222848847	0.329999999999927
101	9.65211137297214	0.329999999999927
103	9.64653474236357	0.340000000000146
105	9.64107749512723	0.349999999999909
107	9.6357350335325	0.360000000000127
110	9.62792704585567	0.369999999999891
112	9.62285283880174	0.369999999999891
114	9.61787895116221	0.380000000000109
117	9.61059809606538	0.389999999999873
119	9.60585901203255	0.389999999999873
122	9.59891419817455	0.400000000000091
124	9.59438885502845	0.409999999999854
127	9.58774999223418	0.420000000000073
129	9.58341925535943	0.429999999999836
132	9.57705891103127	0.429999999999836
135	9.57085346197043	0.440000000000055
138	9.56479427650278	0.449999999999818
141	9.55887311022682	0.4699999999998
144	9.55308206985401	0.4699999999998
147	9.54741357950229	0.489999999999782
150	9.54186034877872	0.5
153	9.53641534203508	0.5
156	9.53107174820686	0.509999999999764
159	9.52582295064605	0.519999999999982
163	9.51896088095603	0.539999999999964
166	9.51390840192415	0.549999999999727
170	9.5072854019376	0.559999999999945
173	9.50239540520175	0.559999999999945
177	9.49596668644885	0.579999999999927
181	9.48962865227461	0.590000000000146
185	9.48349929221092	0.599999999999909
188	9.47951730154736	0.619999999999891
192	9.47438575956206	0.630000000000109
196	9.46941525852233	0.639999999999873
201	9.46340922606135	0.650000000000091
205	9.45875865478225	0.670000000000073
209	9.45423640121008	0.679999999999836
214	9.44875296591466	0.699999999999818
218	9.44449364428625	0.710000000000036
223	9.43931884500404	0.730000000000018
227	9.43529173652706	0.739999999999782
232	9.43039084842547	0.759999999999764
237	9.42563365241416	0.769999999999982
242	9.42100887881333	0.779999999999745
247	9.41650850498652	0.799999999999727
252	9.41212548358638	0.819999999999709
258	9.40701187520326	0.840000000000146
263	9.40286552290851	0.849999999999909
269	9.39802016868637	0.880000000000109
274	9.39408543456597	0.889999999999873
280	9.38948103727708	0.909999999999854
286	9.38499823168308	0.920000000000073
292	9.38063086023575	0.940000000000055
298	9.37637328754757	0.9699999999998
305	9.37153800829271	0.989999999999782
311	9.36750110607885	1.00999999999976
318	9.36291081845813	1.02999999999975
324	9.35907404856647	1.04999999999973
331	9.35470662844265	1.06999999999971
338	9.35045115082636	1.07999999999993
345	9.3463024942439	1.11000000000013
352	9.34225588597177	1.13000000000011
360	9.337750434269	1.15999999999985
368	9.33336621964378	1.17999999999984
375	9.32962489941562	1.19999999999982
383	9.32545259858848	1.23000000000002
391	9.32138573050219	1.25999999999976
400	9.31693043254367	1.28999999999996
408	9.3130716405662	1.30999999999995
417	9.30883899097101	1.34000000000015
425	9.30519265705202	1.36000000000013
434	9.3012549033286	1.38999999999987
443	9.29743929180578	1.42000000000007
453	9.29333353660705	1.44999999999982
462	9.28975062611216	1.48000000000002
472	9.28588584975717	1.50999999999976
482	9.28213565865055	1.53999999999996
492	9.27849308170199	1.56999999999971
503	9.27460324440535	1.61000000000013
513	9.27116746684723	1.63999999999987
524	9.26749252488071	1.67000000000007
535	9.2639211924509	1.69000000000005
546	9.26044957859027	1.73000000000002
558	9.25676899047621	1.76999999999998
570	9.25319352921003	1.79999999999973
582	9.24971755401877	1.84000000000015
594	9.24633577870963	1.88000000000011
607	9.24277267649929	1.92000000000007
619	9.23957126672334	1.94999999999982
632	9.23620035832359	2
646	9.23276717725626	2.03999999999996
659	9.22968753409399	2.07999999999993
673	9.22647810199799	2.11999999999989
687	9.22337183378006	2.17000000000007
702	9.22015026332279	2.21000000000004
717	9.21703163952632	2.26999999999998
732	9.21400936639517	2.30999999999995
747	9.21107756792932	2.36000000000013
763	9.2080441012715	2.40999999999985
779	9.20510179725235	2.46000000000004
796	9.20206965134951	2.50999999999976
812	9.19929940050966	2.55999999999995
829	9.19643983843582	2.61999999999989
847	9.1935010586129	2.67000000000007
865	9.19064877710843	2.73000000000002
883	9.18787829268046	2.77999999999975
902	9.18503786735013	2.84000000000015
921	9.18227910645788	2.88999999999987
940	9.17959771662595	2.94000000000005
960	9.17685443786829	3.00999999999976
980	9.17418823851714	3.05999999999995
1001	9.17146738056648	3.13000000000011
1022	9.16882295022002	3.19999999999982
1044	9.16613032851545	3.26999999999998
1066	9.16351317394479	3.34000000000015
1088	9.16096765566969	3.40000000000009
1111	9.15837917528977	3.4699999999998
1134	9.15586134958177	3.53999999999996
1158	9.15330561081486	3.63000000000011
1183	9.15071718829207	3.69999999999982
1208	9.14820027898509	3.77999999999975
1233	9.145751312052	3.86000000000013
1259	9.14327289816868	3.94000000000005
1286	9.14076943606553	4.02999999999975
1313	9.13833402255494	4.11000000000013
1341	9.1358767139199	4.19000000000005
1369	9.13348553556222	4.27999999999975
1398	9.13107524573803	4.36999999999989
1427	9.12872912683189	4.4699999999998
1457	9.12636635119956	4.55999999999995
1488	9.12399011512827	4.65000000000009
1519	9.12167702252576	4.75
1551	9.11935232932525	4.86000000000013
1584	9.11701878526594	4.96000000000004
1618	9.11467896556241	5.05999999999995
1652	9.11240135273544	5.17000000000007
1687	9.11011856442231	5.27999999999975
1722	9.10789546589661	5.38999999999987
1758	9.1056681310132	5.5
1796	9.10337912086707	5.61000000000013
1833	9.1012086437314	5.73999999999978
1872	9.09898009137027	5.84999999999991
1912	9.09675451202294	5.98000000000002
1952	9.09458685514514	6.09999999999991
1993	9.09242221466833	6.23000000000002
2035	9.09026193906835	6.36999999999989
2078	9.08810726737752	6.5
2122	9.08595933419826	6.63999999999987
2167	9.08381917478386	6.77999999999975
2212	9.08173348048659	6.90999999999985
2259	9.07961042916737	7.01999999999998
2307	9.07749774555695	7.13000000000011
2355	9.07543846991769	7.23999999999978
2405	9.07334743573852	7.36000000000013
2456	9.07126864664772	7.4699999999998
2507	9.06924181993532	7.61000000000013
2560	9.06718791147648	7.76999999999998
2614	9.06514753388029	7.94000000000005
2669	9.0631209943251	8.11000000000013
2726	9.06107306651034	8.28999999999996
2783	9.05907579999798	8.44000000000005
2842	9.05705922407716	8.59000000000015
2902	9.05505887477763	8.75999999999976
2963	9.05307477096846	8.92000000000007
3026	9.05107555157108	9.11999999999989
3089	9.04912462666656	9.31999999999971
3155	9.0471300870069	9.4699999999998
3221	9.04518354609808	9.69000000000005
3289	9.04322578728738	9.92999999999984
3358	9.04128640361483	10.1799999999998
3429	9.03933799944061	10.4499999999998
3502	9.03738219343392	10.6799999999998
3575	9.0354721904194	10.9200000000001
3651	9.03352998542624	11.1500000000001
3728	9.03160803573567	11.4000000000001
3806	9.02970583334018	11.6399999999999
3887	9.02777574665767	11.9200000000001
3969	9.02586648735417	12.21
4052	9.02397740429997	12.52
4138	9.0220638201203	12.8400000000001
4225	9.02017097629273	13.1399999999999
4314	9.01827698020723	13.4099999999999
4405	9.01638228155612	13.6900000000001
4498	9.01448803110663	13.98
4593	9.01260812253251	14.2799999999997
4690	9.0107415794486	14.6100000000001
4789	9.00888727981854	14.9899999999998
4890	9.00704483686567	15.3699999999999
4993	9.00521417394584	15.77
5098	9.00339537528722	16.1599999999999
5206	9.00157193905802	16.5699999999997
5316	8.99976158218074	16.98
5428	8.99796449427424	17.3899999999999
5542	8.99618086938979	17.8199999999997
5659	8.99439582862351	18.2599999999998
5778	8.99262535988504	18.71
5900	8.99085526236299	19.1100000000001
6025	8.98908671037289	19.5
6152	8.98733442991821	19.8899999999999
6282	8.98558514844263	20.2799999999997
6414	8.98385281031529	20.6900000000001
6549	8.98212473054907	21.0999999999999
6688	8.98038945373855	21.5
6829	8.97867275325989	21.9400000000001
6973	8.97696273792231	22.3699999999999
7120	8.97526009924605	22.8199999999997
7270	8.97356547308974	23.2799999999997
7423	8.97187944229536	23.75
7580	8.97019192319131	24.23
7740	8.96851453766228	24.7199999999998
7903	8.96684770411514	25.0699999999997
8069	8.96519179885657	25.4499999999998
8240	8.96352793667826	25.9400000000001
8413	8.96188595274729	26.4699999999998
8591	8.96023794969316	26.9299999999998
8772	8.95860332256201	27.3299999999999
8957	8.9569735141785	27.75
9146	8.95534927948311	28.1799999999998
9339	8.95373131448224	28.6199999999999
9536	8.95212025922289	29.0900000000001
9737	8.95051670072963	29.6100000000001
9942	8.94892117588778	30.0799999999999
10152	8.94732667427964	30.5599999999999
10366	8.94574150610695	31.1900000000001
10585	8.94415892149585	31.6900000000001
10808	8.94258675478555	32.21
11036	8.94101850983257	32.8899999999999
11269	8.93945494611166	33.6100000000001
11507	8.93789676552517	34.3499999999999
11749	8.93635092490696	35.0900000000001
11997	8.93480524689549	35.8600000000001
12250	8.93326674493286	36.6399999999999
12508	8.93173591898971	37.4499999999998
12772	8.9302075062753	38.25
13042	8.92868233753729	39.0799999999999
13317	8.92716662811151	39.9400000000001
13598	8.92565538335943	40.8199999999997
13884	8.92415445708857	41.6999999999998
14177	8.92265397369773	42.5
14476	8.92115981531761	43.3899999999999
14782	8.91966768789039	44.3199999999997
15093	8.91818782102599	45.2799999999997
15412	8.91670654173668	46.2599999999998
15737	8.91523386561907	47.27
16069	8.91376576905308	48.29
16407	8.91230714142675	49.3299999999999
16754	8.91084577109435	50.1500000000001
17107	8.90939497980311	51.0799999999999
17468	8.90794703066993	52.1100000000001
17836	8.90650652440571	53.2399999999998
18212	8.90507008847703	54.4099999999999
18596	8.90363835990137	55.5799999999999
18989	8.90220833278966	56.79
19389	8.90078782638725	58.0099999999998
19798	8.89937023313317	59.27
20216	8.897956258433	60.48
20642	8.89654981831297	61.7999999999997
21077	8.89514810034057	63.1199999999999
21522	8.89374856268854	64.48
21976	8.89235498281102	65.8699999999999
22439	8.89096783473957	67.2999999999997
22913	8.88958177499841	68.75
23396	8.88820325536428	70.23
23889	8.88682987493574	71.75
24393	8.88545946292468	73.2999999999997
24908	8.8840926865893	74.8699999999999
25433	8.88273272392059	76.48
25970	8.88137496772195	77.9000000000001
26517	8.88002500692807	79.46
27077	8.87867601361172	81.0599999999999
27648	8.87733342684327	82.5999999999999
28231	8.87599538455481	84.2799999999997
28826	8.87466241919229	86.1100000000001
29434	8.87333286105501	87.98
30055	8.87200731620293	89.8899999999999
30689	8.87068634565967	91.8400000000001
31336	8.869370467606	93.8299999999999
31997	8.86805831397617	95.8699999999999
32672	8.86675051167443	97.9099999999999
33361	8.86544748204226	100.01


==> data/perfprof6-20-100-6-3.dat <==
iter	objfun	time
1	10.7920969883878	0.0100000000002183
2	10.7116908762942	0.0199999999999818
3	10.5968226766679	0.0199999999999818
4	10.4634057536904	0.0199999999999818
5	10.3697141026588	0.0300000000002001
6	10.351993190271	0.0300000000002001
7	10.2022216874368	0.0399999999999636
8	10.0754995204122	0.0399999999999636
9	10.0504576954999	0.0399999999999636
10	10.0066026339732	0.0500000000001819
11	9.91708978167122	0.0500000000001819
12	9.8945650594779	0.0599999999999454
13	9.86721454787136	0.0599999999999454
14	9.83548709913494	0.0700000000001637
15	9.75907513737177	0.080000000000382
16	9.73329130464148	0.080000000000382
17	9.70116233990047	0.080000000000382
18	9.67404698611628	0.0900000000001455
19	9.64820226655015	0.0900000000001455
20	9.62345956558817	0.0900000000001455
21	9.60113082932071	0.100000000000364
22	9.57976472412364	0.110000000000127
23	9.56048463918758	0.110000000000127
24	9.54234760643709	0.110000000000127
25	9.52567810794714	0.110000000000127
26	9.50995245472391	0.120000000000346
27	9.49500518253309	0.120000000000346
28	9.48035695125115	0.130000000000109
29	9.46631994609625	0.130000000000109
30	9.4531040915774	0.130000000000109
31	9.44060030096393	0.140000000000327
32	9.42886169004237	0.140000000000327
33	9.41774971031075	0.140000000000327
34	9.4070760658616	0.140000000000327
35	9.39667428317862	0.150000000000091
36	9.38658088173165	0.150000000000091
37	9.37681057649532	0.150000000000091
38	9.36734713769775	0.160000000000309
39	9.35818050804566	0.170000000000073
40	9.34936523414428	0.170000000000073
41	9.34098411966097	0.180000000000291
42	9.33306916240844	0.180000000000291
43	9.32554203521663	0.180000000000291
44	9.31829043316142	0.190000000000055
45	9.31125643121944	0.190000000000055
46	9.30442594180998	0.190000000000055
47	9.29779582908931	0.190000000000055
48	9.29139233450714	0.190000000000055
49	9.28520834416784	0.210000000000036
50	9.27920960778392	0.210000000000036
51	9.27330464364362	0.210000000000036
52	9.2675165770382	0.210000000000036
53	9.26188726094725	0.220000000000255
54	9.2564255221767	0.220000000000255
55	9.25112573939119	0.220000000000255
56	9.24598861490087	0.230000000000018
57	9.24102055296749	0.230000000000018
59	9.23158923625163	0.240000000000236
60	9.22710171899728	0.240000000000236
61	9.2227444960138	0.25
62	9.21850383700862	0.25
64	9.21032405845119	0.260000000000218
65	9.20636307093731	0.260000000000218
66	9.20247700962766	0.269999999999982
68	9.19491122092748	0.269999999999982
69	9.19122681444167	0.2800000000002
71	9.18405459360292	0.2800000000002
72	9.18056930875528	0.289999999999964
73	9.17715252498055	0.289999999999964
75	9.1705218350414	0.300000000000182
77	9.16414841788534	0.300000000000182
78	9.16105366152085	0.300000000000182
80	9.15505120510241	0.320000000000164
81	9.15214979681388	0.320000000000164
83	9.14654708948062	0.330000000000382
85	9.14114264247243	0.340000000000146
87	9.13598831666395	0.340000000000146
88	9.13346470063538	0.340000000000146
90	9.12851938803576	0.360000000000127
92	9.12371039018918	0.360000000000127
94	9.11905018838725	0.370000000000346
96	9.11454389124893	0.370000000000346
98	9.11017875698754	0.380000000000109
100	9.10592961236386	0.380000000000109
102	9.10177184048895	0.400000000000091
104	9.09769360622361	0.400000000000091
107	9.09173597279664	0.420000000000073
109	9.08788766672637	0.420000000000073
111	9.08414538450939	0.430000000000291
113	9.08050491581642	0.440000000000055
116	9.07521316360152	0.450000000000273
118	9.0717846477754	0.450000000000273
121	9.06677812068989	0.460000000000036
123	9.06352712752281	0.480000000000018
126	9.05877459591383	0.480000000000018
128	9.0556865798052	0.490000000000236
131	9.05117472995562	0.5
134	9.04680958913688	0.510000000000218
137	9.04259331964081	0.519999999999982
139	9.03986428059414	0.539999999999964
142	9.03588877782789	0.539999999999964
145	9.03204801092527	0.559999999999945
148	9.02833354275434	0.559999999999945
151	9.02473505450499	0.570000000000164
155	9.02010028881428	0.590000000000146
158	9.01673755076001	0.600000000000364
161	9.01346200344256	0.610000000000127
164	9.0102590464122	0.620000000000346
168	9.0061024470933	0.640000000000327
171	9.00306436194463	0.650000000000091
175	8.99911592746926	0.660000000000309
179	8.99528094183729	0.670000000000073
182	8.99247566762131	0.690000000000055
186	8.98882668133738	0.700000000000273
190	8.98527751519699	0.720000000000255
194	8.98182477313453	0.740000000000236
198	8.97846300439994	0.75
202	8.97518118746091	0.760000000000218
206	8.97196776589303	0.7800000000002
211	8.96803799097271	0.789999999999964
215	8.96496202464429	0.809999999999945
220	8.96120017432931	0.830000000000382
224	8.95825504944032	0.850000000000364
229	8.95465150039147	0.860000000000127
234	8.95113214274765	0.880000000000109
239	8.94769578876333	0.900000000000091
244	8.944342224263	0.920000000000073
249	8.9410740177359	0.930000000000291
254	8.93790615785723	0.950000000000273
259	8.93483411041292	0.970000000000255
265	8.93126942688088	0.990000000000236
270	8.92839796140732	1.01000000000022
276	8.92505944787696	1.0300000000002
281	8.92235688465655	1.05000000000018
287	8.91920030621134	1.07000000000016
293	8.91612898867189	1.09000000000015
299	8.91313458243503	1.12000000000035
306	8.90973207152364	1.14000000000033
312	8.90689151953319	1.17000000000007
319	8.90366435105067	1.19000000000005
325	8.90097133494204	1.21000000000004
332	8.89791414928675	1.24000000000024
339	8.89494686315718	1.26000000000022
346	8.89206716332017	1.28999999999996
353	8.88927177540205	1.30999999999995
361	8.88617347454803	1.34000000000015
368	8.8835414222297	1.37000000000035
376	8.88061884746426	1.39000000000033
384	8.87778160199324	1.43000000000029
392	8.875024095576	1.46000000000004
400	8.8723414194561	1.48000000000002
408	8.86972918866552	1.51999999999998
417	8.86687075347688	1.55000000000018
425	8.86439872372364	1.58000000000038
434	8.86169084499217	1.61000000000013
443	8.85905825935085	1.64000000000033
453	8.85621848473405	1.67000000000007
462	8.85373471206071	1.69000000000005
472	8.85105021565961	1.72000000000025
482	8.84844118261402	1.74000000000024
492	8.84590321417743	1.76999999999998
502	8.84343224029915	1.80000000000018
512	8.84102570399059	1.83000000000038
523	8.83845019447212	1.85000000000036
534	8.83594641514103	1.88000000000011
545	8.83351090641281	1.91000000000031
556	8.83113978156505	1.94000000000005
568	8.82862201441744	1.97000000000025
580	8.82617199444198	2.01000000000022
592	8.82378636703281	2.0300000000002
604	8.82146269176907	2.07000000000016
617	8.81901289403243	2.10000000000036
630	8.81663068893721	2.14000000000033
643	8.81431312078757	2.17000000000007
656	8.81205762926682	2.20000000000027
670	8.80969536907321	2.23000000000002
684	8.80739946246459	2.2800000000002
698	8.80516702619004	2.34000000000015
713	8.80284213713293	2.39000000000033
728	8.8005828384991	2.45000000000027
743	8.7983854734747	2.49000000000024
759	8.79610620754721	2.55000000000018
774	8.79402698987906	2.61000000000013
791	8.79173466484553	2.67000000000007
807	8.78963644324776	2.73000000000002
824	8.78746677521719	2.78999999999996
841	8.78535509991838	2.85000000000036
859	8.78317853847729	2.91000000000031
877	8.78105946702699	2.98000000000002
895	8.77899490216926	3.05000000000018
914	8.776871987699	3.12000000000035
933	8.77480437102346	3.18000000000029
952	8.77278974213272	3.25
972	8.7707241199395	3.33000000000038
992	8.76871288542037	3.40000000000009
1013	8.76665739305508	3.47000000000025
1034	8.76465714490919	3.55000000000018
1056	8.76261807380092	3.63000000000011
1078	8.76063377044503	3.70000000000027
1100	8.75870133446655	3.7800000000002
1123	8.75673368911279	3.87000000000035
1147	8.75473519798001	3.96000000000004
1171	8.75279022215307	4.03999999999996
1195	8.7508964675866	4.13000000000011
1220	8.74897569817592	4.22000000000025
1245	8.74710516548342	4.30999999999995
1271	8.74521028884276	4.41000000000031
1298	8.74329425989892	4.5
1325	8.74142846491076	4.60000000000036
1353	8.73954422286392	4.70000000000027
1381	8.73770918086846	4.80000000000018
1410	8.73585795810179	4.91000000000031
1439	8.73405454044376	5.01000000000022
1469	8.73223688929761	5.12000000000035
1500	8.73040747750411	5.23000000000002
1531	8.7286252574666	5.35000000000036
1563	8.7268325186864	5.46000000000004
1596	8.72503117409041	5.58000000000038
1629	8.72327556458157	5.70000000000027
1663	8.72151222029434	5.82000000000016
1698	8.71974278974787	5.95000000000027
1733	8.71801745795086	6.07000000000016
1769	8.71628658563784	6.21000000000004
1806	8.71455169268248	6.34000000000015
1844	8.71281421242163	6.48000000000002
1883	8.71107544706793	6.62000000000035
1922	8.70937951247893	6.76000000000022
1962	8.7076824145572	6.90000000000009
2003	8.70598522146238	7.05000000000018
2045	8.7042889615749	7.21000000000004
2087	8.7026335329796	7.35000000000036
2131	8.70094096945926	7.51000000000022
2176	8.69925189689694	7.68000000000029
2221	8.69760314096277	7.84000000000015
2267	8.69595737689469	8
2315	8.69428074056192	8.18000000000029
2363	8.69264371744892	8.35000000000036
2412	8.69101155795567	8.5300000000002
2463	8.68935263717798	8.71000000000004
2514	8.68773242450357	8.89000000000033
2567	8.68608766434841	9.09000000000015
2620	8.68448068276868	9.2800000000002
2675	8.68285104338296	9.48000000000002
2731	8.6812295814678	9.68000000000029
2788	8.67961639310594	9.89000000000033
2846	8.67801152612578	10.0900000000001
2905	8.67641500494467	10.3099999999999
2966	8.6748006494714	10.5300000000002
3028	8.67319573352532	10.7600000000002
3091	8.67160015399081	10.9700000000003
3155	8.67001380186094	11.21
3221	8.66841253367873	11.4400000000001
3289	8.66679768140021	11.6900000000001
3357	8.66521647165583	11.9300000000003
3427	8.66362210311091	12.1900000000001
3499	8.66201570704958	12.4400000000001
3572	8.66041999042902	12.71
3646	8.65883465091856	12.98
3723	8.65721779068412	13.25
3800	8.65563268060411	13.5300000000002
3880	8.65401780432937	13.8200000000002
3961	8.65241439577739	14.1000000000004
4043	8.65082213326158	14.4000000000001
4128	8.64920297550177	14.71
4214	8.64759580639217	15.02
4302	8.64598214834277	15.3300000000004
4392	8.64436271226389	15.6600000000003
4483	8.64275568605687	15.9900000000002
4577	8.64112644678647	16.3300000000004
4672	8.63951035305114	16.6600000000003
4770	8.63787404049509	17.0100000000002
4869	8.63625156925094	17.3700000000003
4971	8.63461082530494	17.7400000000002
5075	8.63296901203515	18.1200000000003
5181	8.63132680842101	18.5
5289	8.62968489890816	18.7800000000002
5399	8.62804395759271	19.0599999999999
5512	8.62639016744984	19.3500000000004
5627	8.62473926734671	19.6400000000003
5744	8.62309193861266	20.04
5864	8.62143518431615	20.46
5987	8.61977047244059	20.7800000000002
6112	8.61811237638712	21.1000000000004
6239	8.61646152000736	21.4200000000001
6370	8.6147933026931	21.75
6503	8.613134559007	22.0800000000004
6638	8.61148583393022	22.4200000000001
6777	8.60982399281234	22.77
6918	8.60817420548793	23.1300000000001
7063	8.60651427967883	23.4900000000002
7210	8.60486828322808	23.8700000000003
7361	8.60321493587546	24.2600000000002
7514	8.60157719652252	24.6500000000001
7671	8.59993464857281	25.04
7831	8.59829904854858	25.4500000000003
7995	8.59666140240024	25.8900000000003
8162	8.5950328530078	26.4900000000002
8332	8.59341413180586	27.1100000000001
8506	8.59179671723428	27.7400000000002
8683	8.59019083142059	28.3800000000001
8865	8.58857951307536	28.8700000000003
9050	8.58698157654668	29.4000000000001
9239	8.58538908282216	30.0800000000004
9431	8.58381109455229	30.7800000000002
9628	8.58223204762397	31.48
9829	8.5806610584237	32.21
10034	8.5790988478433	32.8700000000003
10244	8.57753873629215	33.6000000000004
10458	8.57598902414013	34.3700000000003
10676	8.57445023207329	35.1500000000001
10899	8.5729160314903	35.9500000000003
11126	8.57139397302877	36.77
11359	8.56987151138621	37.6100000000001
11596	8.56836251797286	38.4700000000003
11838	8.56686111346928	39.0800000000004
12085	8.56536798007027	39.7000000000003
12337	8.56388374038109	40.3700000000003
12595	8.56240329795625	41.29
12857	8.56093864340719	42.1500000000001
13126	8.55947368052823	43
13400	8.5580201380703	43.98
13680	8.55657327498451	44.9900000000002
13965	8.55513877590035	45.98
14257	8.55370723744198	47.0300000000002
14554	8.55228907933116	48.1000000000004
14858	8.55087530994241	49.1900000000001
15168	8.54947127565085	50.1900000000001
15485	8.54807308268694	51
15808	8.546685724422	51.9200000000001
16138	8.54530543092008	53.1200000000003
16475	8.5439328425501	54.3300000000004
16819	8.54256854346192	55.5700000000002
17170	8.54121306344007	56.8300000000004
17528	8.53986687982369	58.1100000000001
17894	8.53852680469303	59.4400000000001
18267	8.53719701686672	60.6800000000003
18649	8.53587098569377	62.0700000000002
19038	8.53455619877061	63.4700000000003
19435	8.53324963150093	64.9000000000001
19841	8.53194856276509	66.3300000000004
20255	8.53065671312362	67.6400000000003
20678	8.52937142529138	68.6800000000003
21110	8.52809323445334	69.7600000000002
21550	8.5268254681832	71.3400000000001
22000	8.52556280326925	72.96
22459	8.5243085524235	74.6100000000001
22928	8.52306043951578	76.3000000000002
23407	8.52181898176191	77.98
23895	8.52058714045231	79.7400000000002
24394	8.51936029335678	81.5300000000002
24903	8.51814138055575	83.3700000000003
25423	8.51692844281943	85.2400000000002
25954	8.51572196384336	87.1400000000003
26496	8.5145223812063	89.0900000000001
27049	8.51333009019872	91.0800000000004
27613	8.51214544722298	92.75
28190	8.51096473068026	94.8300000000004
28778	8.50979247137097	96.6600000000003
29379	8.50862507668612	98.1600000000003
29992	8.50746492221009	100.01


==> data/perfprof6-20-100-6-4.dat <==
iter	objfun	time
1	10.638457711717	0.210000000000036
2	10.5603148759512	0.429999999999836
3	10.4996611819715	0.639999999999873
4	10.4506165991348	0.869999999999891
5	10.4102007535446	1.07999999999993
6	10.3764356136792	1.29999999999973
7	10.3478617340779	1.50999999999976
8	10.323339130858	1.7199999999998
9	10.3019592071426	1.92999999999984
10	10.2830059361412	2.13999999999987
11	10.2659300076234	2.34000000000015
12	10.2503207208509	2.53999999999996
13	10.235875812313	2.73999999999978
14	10.222373731412	2.94999999999982
15	10.2096510635324	3.15000000000009
16	10.1975855736234	3.36000000000013
17	10.1860841241013	3.55999999999995
18	10.1750742841021	3.76999999999998
19	10.1644985178516	3.9699999999998
20	10.1543101283367	4.17000000000007
21	10.144470409628	4.38000000000011
22	10.1349466465004	4.57999999999993
23	10.1257107100759	4.77999999999975
24	10.1167380682925	4.98000000000002
25	10.1080930222143	5.23999999999978
26	10.0998142349558	5.42999999999984
27	10.0918657600098	5.61000000000013
28	10.0842179768713	5.79999999999973
29	10.0768419095127	5.98000000000002
30	10.0697125487121	6.17000000000007
31	10.0628080373142	6.36000000000013
32	10.0561092423163	6.54999999999973
33	10.0495993130974	6.73000000000002
34	10.043263330968	6.92000000000007
35	10.0370880226916	7.11000000000013
36	10.0310615267418	7.28999999999996
37	10.025173200879	7.48000000000002
38	10.0194134624887	7.67000000000007
39	10.0137736550397	7.86000000000013
40	10.0082459355401	8.04999999999973
41	10.0028231790121	8.23000000000002
42	9.99749889686944	8.42000000000007
43	9.99226716674239	8.61000000000013
44	9.98712257179566	8.78999999999996
45	9.98206014797507	8.98000000000002
46	9.97707533791991	9.17000000000007
47	9.97216395051499	9.34999999999991
48	9.96732212524252	9.53999999999996
49	9.96254630064279	9.73000000000002
50	9.95783318631125	9.92000000000007
51	9.95317973795519	10.1100000000001
52	9.94858313511042	10.2999999999997
53	9.94404076118227	10.48
54	9.93955018552568	10.6599999999999
55	9.93510914732283	10.8499999999999
56	9.9307155410509	11.04
57	9.92636740336243	11.23
58	9.92206290122413	11.4200000000001
59	9.91780032118114	11.6100000000001
60	9.91357805963006	11.79
61	9.90939461399828	11.98
62	9.9052485747401	12.1599999999999
63	9.90113861806922	12.3499999999999
64	9.8970634993567	12.5299999999997
65	9.89302204713105	12.7199999999998
66	9.88901315762301	12.9099999999999
67	9.88503578980404	13.0999999999999
68	9.88108896087167	13.29
69	9.87717174214012	13.48
70	9.87328325529767	13.6599999999999
71	9.86942266899648	13.8400000000001
72	9.86558919574292	14.0299999999997
73	9.86178208906021	14.21
74	9.85800064089678	14.3899999999999
75	9.85424417925721	14.5900000000001
76	9.85051206603343	14.77
77	9.84680369501717	14.96
78	9.84311849007559	15.1399999999999
79	9.83945590347403	15.3299999999999
80	9.83581541433107	15.52
81	9.83219652719298	15.71
82	9.82859877071524	15.9000000000001
83	9.82502169644074	16.0900000000001
84	9.82146487766455	16.27
85	9.81792790837679	16.4699999999998
86	9.81441040227549	16.6599999999999
87	9.81091199184278	16.8499999999999
88	9.80743232747739	17.04
89	9.80397107667851	17.23
90	9.8005279232754	17.4200000000001
91	9.79710256669837	17.6100000000001
92	9.7936947212872	17.8099999999999
93	9.7903041156331	17.9899999999998
94	9.78693049195109	18.1900000000001
95	9.78357360548012	18.3699999999999
96	9.78023322390801	18.5700000000002
97	9.77690912681913	18.8400000000001
98	9.77360110516304	19.0799999999999
99	9.77030896074178	19.2799999999997
100	9.76703250571483	19.4699999999998
101	9.76377156211991	19.6599999999999
102	9.76052596140889	19.8499999999999
103	9.75729554399729	20.0299999999997
104	9.75408015882694	20.2199999999998
105	9.7508796629408	20.4099999999999
106	9.74769392106925	20.5900000000001
107	9.74452280522763	20.7799999999997
108	9.74136619432423	20.96
109	9.73822397377874	21.1500000000001
110	9.73509603515044	21.3400000000001
111	9.73198227577655	21.5299999999997
112	9.72888259841995	21.71
113	9.7257969109267	21.9000000000001
114	9.72272512589294	22.0799999999999
115	9.71966716034141	22.2799999999997
116	9.71662293540757	22.46
117	9.71359237603526	22.6500000000001
118	9.71057541068204	22.8400000000001
119	9.70757197103439	23.0299999999997
120	9.70458199173263	23.21
121	9.70160541010595	23.4000000000001
122	9.69864216591728	23.5900000000001
123	9.69569220111851	23.7799999999997
124	9.69275545961578	23.9699999999998
125	9.68983188704504	24.1500000000001
126	9.68692143055793	24.3400000000001
127	9.6840240386181	24.5299999999997
128	9.68113966080772	24.71
129	9.67826824764447	24.9000000000001
130	9.67540975040871	25.0799999999999
131	9.67256412098093	25.27
132	9.66973131168939	25.4899999999998
133	9.66691127516765	25.71
134	9.66410396422213	25.9299999999998
135	9.66130933170928	26.1500000000001
136	9.65852733042231	26.3699999999999
137	9.65575791298724	26.5799999999999
138	9.65300103176803	26.8099999999999
139	9.65025663878045	27.02
140	9.6475246856147	27.2399999999998
141	9.64480512336591	27.4699999999998
142	9.64209790257307	27.6799999999998
143	9.63940297316512	27.9000000000001
144	9.63672028441468	28.1300000000001
145	9.63404978489853	28.5499999999997
146	9.63139142246484	28.9499999999998
147	9.62874514420651	29.25
148	9.62611089644061	29.4400000000001
149	9.62348862469317	29.6199999999999
150	9.62087827368935	29.8099999999999
151	9.61827978734836	29.9899999999998
152	9.61569310878294	30.1900000000001
153	9.61311818030291	30.3699999999999
154	9.61055494342276	30.5499999999997
155	9.60800333887254	30.7399999999998
156	9.60546330661204	30.9299999999998
157	9.60293478584799	31.1100000000001
158	9.60041771505355	31.2999999999997
159	9.59791203199048	31.48
160	9.59541767373315	31.6700000000001
161	9.5929345766944	31.8600000000001
162	9.590462676653	32.04
163	9.58800190878241	32.23
164	9.58555220768064	32.4200000000001
165	9.58311350740106	32.6100000000001
166	9.58068574148398	32.7999999999997
167	9.57826884298865	32.98
168	9.57586274452579	33.1700000000001
169	9.57346737829028	33.3499999999999
170	9.57108267609402	33.54
171	9.56870856939867	33.73
172	9.56634498934838	33.9099999999999
173	9.56399186680217	34.0999999999999
174	9.56164913236608	34.29
175	9.55931671642477	34.48
176	9.55699454917283	34.6599999999999
177	9.55468256064536	34.8499999999999
178	9.55238068074796	35.04
179	9.55008883928631	35.2199999999998
180	9.54780696599459	35.4099999999999
181	9.54553499056369	35.5900000000001
182	9.54327284266822	35.7799999999997
183	9.54102045199302	35.9699999999998
184	9.53877774825875	36.1900000000001
185	9.53654466124676	36.4299999999998
186	9.53432112082293	36.6500000000001
187	9.53210705696094	36.8699999999999
188	9.5299023997646	37.0799999999999
189	9.52770707948931	37.2999999999997
190	9.52552102656278	37.52
191	9.52334417160493	37.7399999999998
192	9.52117644544696	37.9400000000001
193	9.51901777914959	38.1700000000001
194	9.51686810402066	38.3800000000001
195	9.51472735163184	38.5999999999999
196	9.51259545383467	38.8099999999999
197	9.51047234277578	39.0299999999997
198	9.50835795091157	39.25
199	9.50625221102196	39.46
200	9.50415505622367	39.6399999999999
201	9.50206641998276	39.8200000000002
202	9.49998623612651	40.0099999999998
203	9.49791443885476	40.1900000000001
204	9.4958509627505	40.3800000000001
205	9.49379574279005	40.5700000000002
206	9.49174871435261	40.7599999999998
207	9.48970981322922	40.9400000000001
208	9.48767897563121	41.1300000000001
209	9.48565613819819	41.3099999999999
210	9.48364123800553	41.5
211	9.48163421257129	41.6799999999998
212	9.47963499986274	41.8699999999999
213	9.47764353830257	42.0599999999999
214	9.47565976677434	42.2399999999998
215	9.47368362462786	42.4299999999998
216	9.47171505168399	42.6100000000001
217	9.46975398823905	42.7999999999997
218	9.46780037506893	42.9899999999998
219	9.46585415343282	43.1700000000001
220	9.46391526507649	43.3600000000001
221	9.46198365223545	43.5499999999997
222	9.46005925763751	43.73
223	9.45814202450536	43.9099999999999
224	9.43477351413491	44.0999999999999
225	9.42968465440359	44.2799999999997
226	9.42504823162583	44.4699999999998
227	9.42119242578589	44.6599999999999
228	9.41783532198209	44.8400000000001
229	9.41481796575391	45.0299999999997
230	9.3936563329514	45.21
231	9.38836572177963	45.4000000000001
232	9.38356300488459	45.5799999999999
233	9.37952199410319	45.77
234	9.37598871770918	45.9499999999998
235	9.37281435657	46.1300000000001
236	9.35473546990904	46.3400000000001
237	9.34951511530143	46.5900000000001
238	9.34492847562543	46.77
239	9.34103461575605	46.9499999999998
240	9.33760774401655	47.1399999999999
241	9.32255708624781	47.3499999999999
242	9.31711809356514	47.5999999999999
243	9.31271175577406	47.7799999999997
244	9.30896014051846	47.98
245	9.30564705701682	48.1599999999999
246	9.2931883590636	48.3699999999999
247	9.28798964206606	48.6199999999999
248	9.28397522333835	48.7999999999997
249	9.28052563293685	48.98
250	9.27745696142983	49.1599999999999
251	9.26716799522426	49.4299999999998
252	9.26239256289017	49.6799999999998
253	9.25884205111366	49.8499999999999
254	9.25575018211736	50.04
255	9.2472158090631	50.3499999999999
256	9.24257477988998	50.6300000000001
257	9.23537799333276	50.8800000000001
258	9.23088470473573	51.1199999999999
259	9.22484674217246	51.3699999999999
260	9.22080152019909	51.6100000000001
261	9.21573479625428	51.8499999999999
262	9.21217007063949	52.0799999999999
263	9.20791629938132	52.3200000000002
264	9.2048101939131	52.5599999999999
265	9.2012353155367	52.79
266	9.19785843609138	53.0299999999997
267	9.1948024664827	53.2599999999998
268	9.19208391992824	53.4899999999998
269	9.18968725692736	53.7199999999998
270	9.1875861802935	53.9200000000001
271	9.18575133150942	54.1300000000001
272	9.1841534300847	54.3299999999999
273	9.18276463566811	54.52
274	9.18155914706229	54.73
275	9.18051344834781	54.9499999999998
276	9.1796063785409	55.1500000000001
277	9.17881910411508	55.3499999999999
278	9.17813503229234	55.5499999999997
279	9.17753968522529	55.75
280	9.1770205473566	55.9499999999998
281	9.17656689452224	56.1500000000001
282	9.17616961142524	56.3600000000001
283	9.17582100294199	56.5499999999997
284	9.17551460380683	56.75
285	9.1752449904301	56.9499999999998
286	9.17500759838961	57.1500000000001
287	9.17479855025591	57.3499999999999
288	9.1746145009209	57.5799999999999
289	9.17445250970265	57.8299999999999
290	9.17430994707914	58.0599999999999
291	9.17418443760428	58.29
292	9.17407383227728	58.5299999999997
293	9.17397619845816	58.7599999999998
294	9.17388981569058	59.0099999999998
295	9.17381316975603	59.25
296	9.17374494183976	59.48
297	9.1736839929446	59.7399999999998
298	9.17362934525708	59.9699999999998
299	9.17358016245007	60.21
300	9.17353573050791	60.4499999999998
301	9.17349544005697	60.6999999999998
302	9.17345877067169	60.9499999999998
303	9.17342527725535	61.21
304	9.17339457839952	61.4099999999999
305	9.17336634652597	61.6100000000001
306	9.17334029957977	61.8200000000002
307	9.17331619405155	62.04
308	9.17329381912482	62.2399999999998
309	9.17327299176531	62.54
310	9.17325355259623	62.79
311	9.17323536243998	62.9899999999998
312	9.17321829940118	63.1900000000001
313	9.17320225641179	63.3899999999999
314	9.17318713915756	63.5799999999999
315	9.17317286432272	63.7799999999997
316	9.17315935810259	63.98
317	9.17314655493834	64.1700000000001
318	9.17313439643892	64.3699999999999
319	9.17312283046088	64.5700000000002
320	9.17311181032133	64.7599999999998
321	9.17310129412014	64.96
322	9.17309124415949	65.1599999999999
323	9.17308162645032	65.3499999999999
324	9.17307240978589	65.5599999999999
325	9.17306356581414	65.7399999999998
326	9.17305506888019	65.9400000000001
327	9.17304689571404	66.1399999999999
328	9.17303902515587	66.3400000000001
329	9.17303143792277	66.5299999999997
330	9.17302411640215	66.73
331	9.17301704447109	66.9200000000001
332	9.17301020734248	67.1100000000001
333	9.173003591426	67.3099999999999
334	9.17299718420675	67.5099999999998
335	9.17299097414038	67.6999999999998
336	9.17298495055938	67.9000000000001
337	9.17297910358645	68.0900000000001
338	9.17297342406789	68.29
339	9.17296790349981	68.4899999999998
340	9.17296253397465	68.6799999999998
341	9.17295730812757	68.8800000000001
342	9.17295221908835	69.0700000000002
343	9.17294726044253	69.27
344	9.17294242618974	69.4699999999998
345	9.17293771071271	69.6599999999999
346	9.1729331087446	69.8600000000001
347	9.17292861534227	70.0599999999999
348	9.17292422586372	70.25
349	9.17291993593715	70.4499999999998
350	9.17291574144812	70.6399999999999
351	9.17291163851802	70.8400000000001
352	9.17290762348651	71.0299999999997
353	9.17290369289845	71.23
354	9.17289984348543	71.4299999999998
355	9.17289607215685	71.6199999999999
356	9.1728923759832	71.8200000000002
357	9.17288875218984	72.02
358	9.17288519814167	72.2199999999998
359	9.17288171133951	72.4200000000001
360	9.17287828940782	72.6100000000001
361	9.17287493008951	72.8099999999999
362	9.17287163123246	73
363	9.17286839079046	73.1900000000001
364	9.17286520681448	73.3899999999999
365	9.17286207744584	73.5900000000001
366	9.17285900090789	73.7799999999997
367	9.17285597550941	73.9699999999998
368	9.17285299962974	74.1599999999999
369	9.17285007172207	74.3600000000001
370	9.17284719030554	74.5499999999997
371	9.1728443539652	74.75
372	9.1728415613433	74.9400000000001
373	9.17283881113788	75.1500000000001
374	9.17283610210281	75.3400000000001
375	9.17283343304532	75.5299999999997
376	9.17283080281461	75.73
377	9.17282821031038	75.9299999999998
378	9.17282565447598	76.1199999999999
379	9.17282313429138	76.3200000000002
380	9.17282064877862	76.5099999999998
381	9.17281819699914	76.71
382	9.17281577804369	76.9099999999999
383	9.17281339104535	77.0999999999999
384	9.17281103516453	77.29
385	9.17280870958928	77.4899999999998
386	9.17280641354093	77.6799999999998
387	9.17280414626709	77.8699999999999
388	9.17280190704487	78.0599999999999
389	9.17279969517119	78.2599999999998
390	9.17279750997129	78.46
391	9.17279535079019	78.6399999999999
392	9.17279321699961	78.8400000000001
393	9.17279110798585	79.02
394	9.17278902316202	79.25
395	9.17278696195698	79.46
396	9.17278492381888	79.6799999999998
397	9.17278290821619	79.9099999999999
398	9.17278091462471	80.1300000000001
399	9.17277894255027	80.3400000000001
400	9.1727769915066	80.5599999999999
401	9.17277506102126	80.79
402	9.17277315063972	81.0099999999998
403	9.17277125991935	81.23
404	9.17276938843441	81.4499999999998
405	9.17276753576474	81.6700000000001
406	9.17276570150877	81.8899999999999
407	9.17276388527431	82.1100000000001
408	9.17276208668163	82.3299999999999
409	9.1727603053614	82.5599999999999
410	9.17275854095788	82.7399999999998
411	9.1727567931172	82.9299999999998
412	9.17275506150705	83.1199999999999
413	9.17275334579547	83.2999999999997
414	9.17275164565786	83.4899999999998
415	9.1727499607877	83.6799999999998
416	9.172748290881	83.8600000000001
417	9.17274663564355	84.0599999999999
418	9.17274499478733	84.2399999999998
419	9.17274336803538	84.4400000000001
420	9.17274175511046	84.6199999999999
421	9.17274015574895	84.8099999999999
422	9.17273856969615	85
423	9.17273699670415	85.23
424	9.17273543652435	85.4200000000001
425	9.17273388891697	85.6100000000001
426	9.17273235364563	85.79
427	9.17273083048975	85.9899999999998
428	9.17272931922155	86.27
429	9.17272781963017	86.5099999999998
430	9.17272633150809	86.6999999999998
431	9.17272485464236	86.8899999999999
432	9.1727233888392	87.0799999999999
433	9.17272193390099	87.2599999999998
434	9.17272048963345	87.4499999999998
435	9.17271905585206	87.6399999999999
436	9.17271763237244	87.8299999999999
437	9.17271621902374	88.0099999999998
438	9.17271481562286	88.1999999999998
439	9.17271342200433	88.3899999999999
440	9.17271203800188	88.5799999999999
441	9.17271066345255	88.77
442	9.17270929820222	88.9499999999998
443	9.17270794209453	89.1399999999999
444	9.17270659497237	89.3299999999999
445	9.17270525668912	89.5099999999998
446	9.17270392710118	89.6999999999998
447	9.17270260606889	89.9299999999998
448	9.17270129345147	90.1500000000001
449	9.17269998911556	90.3699999999999
450	9.17269869292562	90.5999999999999
451	9.17269740475281	90.8099999999999
452	9.17269612446584	91.04
453	9.17269485194523	91.27
454	9.17269358706261	91.4899999999998
455	9.1726923297064	91.7199999999998
456	9.17269107975635	91.9400000000001
457	9.17268983709512	92.1700000000001
458	9.17268860160954	92.3899999999999
459	9.17268737319324	92.6199999999999
460	9.17268615174038	92.8400000000001
461	9.17268493713837	93.1300000000001
462	9.17268372928956	93.3600000000001
463	9.17268252808926	93.5599999999999
464	9.17268133344239	93.7599999999998
465	9.17268014524687	93.96
466	9.17267896340591	94.1599999999999
467	9.17267778782615	94.3499999999999
468	9.17267661841734	94.54
469	9.17267545508654	94.73
470	9.17267429774922	94.9200000000001
471	9.17267314631913	95.1100000000001
472	9.17267200070835	95.2999999999997
473	9.1726708608335	95.4899999999998
474	9.172669726611	95.6700000000001
475	9.17266859795814	95.8600000000001
476	9.17266747480434	96.0499999999997
477	9.17266635707046	96.2399999999998
478	9.17266524467422	96.4200000000001
479	9.17266413753976	96.6100000000001
480	9.17266303559902	96.8099999999999
481	9.17266193878025	97.02
482	9.17266084700818	97.23
483	9.17265976020989	97.46
484	9.17265867831958	97.6700000000001
485	9.17265760128441	97.8899999999999
486	9.17265652902506	98.1100000000001
487	9.17265546147549	98.3299999999999
488	9.17265439857773	98.5499999999997
489	9.17265334026193	98.77
490	9.17265228646827	98.9899999999998
491	9.17265123714374	99.21
492	9.17265019221995	99.4299999999998
493	9.1726491516404	99.6399999999999
494	9.1726481153512	99.8699999999999
495	9.172647083292	100.08


==> data/perfprof6-20-100-6-5.dat <==
iter	objfun	time
1	10.7914889053168	0.0199999999999818
2	10.7830344296842	0.0499999999997272
3	10.7805216326389	0.0899999999996908
4	10.7769043625993	0.119999999999891
5	10.7688239789841	0.169999999999618
6	10.7682311647227	0.190000000000055
7	10.7660769512024	0.230000000000018
8	10.7653021360943	0.25
9	10.7631978411197	0.279999999999745
10	10.7624706812454	0.309999999999945
11	10.7597865080727	0.329999999999927
12	10.7565104943081	0.359999999999673
13	10.6908315399795	0.389999999999873
14	10.600180744736	0.419999999999618
15	10.5662219018586	0.460000000000036
16	10.5261532759704	0.480000000000018
17	10.457295455902	0.529999999999745
18	10.4535634059341	0.549999999999727
19	10.4409155544277	0.579999999999927
20	10.4317782574377	0.609999999999673
21	10.4280345033547	0.649999999999636
22	10.4201649262182	0.669999999999618
23	10.4095477900086	0.699999999999818
24	10.4092053341154	0.730000000000018
25	10.4083988177416	0.779999999999745
26	10.4069484036724	0.799999999999727
27	10.3820551285356	0.839999999999691
28	10.3788007639288	0.869999999999891
29	10.3758279511918	0.899999999999636
30	10.3749990447099	0.919999999999618
31	10.372175623437	0.960000000000036
32	10.3678958160633	0.9699999999998
33	10.3538904376822	1.00999999999976
34	10.3535931789995	1.03999999999996
35	10.3487989160864	1.06999999999971
36	10.3449357590378	1.09999999999991
37	10.325533959008	1.12999999999965
38	10.3253561019711	1.15999999999985
39	10.3230016461786	1.19000000000005
40	10.3228130363077	1.2199999999998
41	10.3218511339993	1.23999999999978
42	10.318375709162	1.26999999999998
43	10.3179719308289	1.28999999999996
44	10.3089882032674	1.31999999999971
45	10.3069573187936	1.34999999999991
46	10.3046247237601	1.36999999999989
47	10.304491872592	1.40999999999985
48	10.304347581806	1.42999999999984
49	10.3042444165932	1.4699999999998
50	10.3032818587657	1.48999999999978
51	10.2998484492588	1.50999999999976
52	10.2998302217565	1.54999999999973
53	10.2988497416858	1.57999999999993
54	10.2977624776167	1.60999999999967
55	10.2971763397641	1.63999999999987
56	10.2970662231158	1.65999999999985
57	10.2959200000323	1.69000000000005
58	10.295402400192	1.73000000000002
59	10.2941861318473	1.75
60	10.2924259365233	1.77999999999975
61	10.2922728979068	1.80999999999995
62	10.2894007365183	1.82999999999993
63	10.2888737253105	1.85999999999967
64	10.2878161631161	1.88999999999987
65	10.2854086220721	1.91999999999962
66	10.2840592393478	1.94999999999982
67	10.2801918409865	1.98000000000002
68	10.2710585969117	2.00999999999976
69	10.2684519456229	2.02999999999975
70	10.2680944138318	2.06999999999971
71	10.2667432723953	2.08999999999969
72	10.2513562840827	2.11999999999989
73	10.2504565641285	2.14999999999964
74	10.2476665478018	2.17999999999984
75	10.2466787947416	2.21000000000004
77	10.2373394336893	2.25999999999976
78	10.2364125926313	2.29999999999973
79	10.2346648755537	2.32999999999993
80	10.23356604469	2.35999999999967
81	10.2301329808348	2.37999999999965
83	10.2240216066895	2.44000000000005
84	10.2235036461548	2.4699999999998
85	10.2192465755167	2.5
86	10.2172871897536	2.52999999999975
88	10.2121167945236	2.59999999999991
89	10.2042062921739	2.61999999999989
91	10.1990366880058	2.67999999999984
92	10.1967999233874	2.69999999999982
93	10.1904543508136	2.73000000000002
95	10.1874542412559	2.77999999999975
96	10.1812671800368	2.80999999999995
98	10.1793551329933	2.86999999999989
99	10.1785918017792	2.89999999999964
101	10.1729330136254	2.96000000000004
102	10.172750498583	3
104	10.1703137124151	3.05999999999995
105	10.1678886244412	3.07999999999993
107	10.1671969332662	3.14999999999964
109	10.1636926720871	3.19999999999982
110	10.1635926661044	3.2199999999998
112	10.1575399830186	3.26999999999998
114	10.1548657159809	3.31999999999971
116	10.1442118839837	3.37999999999965
117	10.1227331589029	3.40999999999985
119	10.119111643634	3.48000000000002
121	10.1112797563836	3.52999999999975
123	10.1069824328131	3.58999999999969
125	10.1037554321094	3.64999999999964
127	10.0948039830309	3.7199999999998
129	10.0947090319162	3.76999999999998
131	10.0936325070363	3.82999999999993
133	10.0922032060098	3.86999999999989
135	10.091191433972	3.92999999999984
137	10.0878690057685	4
139	10.087363464475	4.04999999999973
141	10.0857472373015	4.08999999999969
143	10.0836197405788	4.14999999999964
145	10.0814054519846	4.21000000000004
148	10.0731106403821	4.28999999999996
150	10.0722054571341	4.34999999999991
152	10.0629281417516	4.41999999999962
154	10.0545194973842	4.48000000000002
157	10.0523049456536	4.56999999999971
159	10.0518729632988	4.61999999999989
162	10.0491503969639	4.69000000000005
164	10.0424206380799	4.75
167	10.0390716889305	4.84999999999991
169	10.0346346555523	4.90999999999985
172	10.0324306122335	5.00999999999976
175	10.0275106370126	5.08999999999969
177	10.0268873974455	5.15999999999985
180	10.0246511318794	5.25
183	10.019910421916	5.35999999999967
186	10.0140223870482	5.44000000000005
188	10.0137327070769	5.50999999999976
191	10.0106049117818	5.59999999999991
194	10.0085748459584	5.69999999999982
197	10.0082570172852	5.78999999999996
200	10.0072292342716	5.87999999999965
203	10.0065966425813	5.96000000000004
206	10.0062327976757	6.04999999999973
210	10.0014365997716	6.16999999999962
213	10.0006310195499	6.25999999999976
216	9.99792984296022	6.34999999999991
219	9.99041789453984	6.44999999999982
223	9.98894592629114	6.57999999999993
226	9.98748862706182	6.66999999999962
230	9.9863881279895	6.79999999999973
233	9.98501619097261	6.88999999999987
237	9.98327326370368	7.00999999999976
241	9.98172290271888	7.10999999999967
244	9.97942810944237	7.19000000000005
248	9.97854105784679	7.31999999999971
252	9.97749604775764	7.44000000000005
256	9.97665213193736	7.55999999999995
260	9.97519142186817	7.65999999999985
264	9.97337381544313	7.78999999999996
268	9.97128201970654	7.89999999999964
272	9.97043809097163	8.03999999999996
276	9.96831418202894	8.16999999999962
280	9.96564723705981	8.28999999999996
285	9.96298299832253	8.46000000000004
289	9.96175487453726	8.57999999999993
293	9.96090093713421	8.69999999999982
298	9.95887164299667	8.84999999999991
302	9.95842745082588	8.98999999999978
307	9.95731725712746	9.12999999999965
312	9.95627907497861	9.28999999999996
317	9.95589568677963	9.42999999999984
322	9.95520322553571	9.59999999999991
327	9.9545765388634	9.77999999999975
332	9.95429959991359	9.94000000000005
337	9.95379668242592	10.0899999999997
342	9.95370764397851	10.25
347	9.95355837086674	10.3899999999999
352	9.95344132793488	10.5499999999997
358	9.95336925369234	10.7199999999998
363	9.95319759533077	10.8699999999999
369	9.95215853055582	11.0499999999997
375	9.93840573291881	11.23
380	9.9299887661786	11.3899999999999
386	9.92407003106063	11.5799999999999
392	9.92242687925752	11.77
398	9.9204434717421	11.96
404	9.91915126617565	12.1599999999999
411	9.91832432664672	12.3699999999999
417	9.91652720131227	12.54
423	9.91277251732759	12.7199999999998
430	9.90673415551549	12.9499999999998
436	9.9042153760864	13.1499999999996
443	9.90202475982655	13.3799999999997
450	9.90027268852868	13.5999999999999
457	9.89905777288264	13.8199999999997
464	9.89664243261932	14.0299999999997
471	9.89417460618761	14.25
478	9.89296986626352	14.4400000000001
486	9.88937970180033	14.6900000000001
493	9.88834778053518	14.8899999999999
501	9.88686447152008	15.1299999999997
508	9.88543704414531	15.2999999999997
516	9.8839495535086	15.5299999999997
524	9.88296900463838	15.75
532	9.88211565849876	15.9699999999998
540	9.88100959617369	16.1900000000001
549	9.87962315736261	16.4199999999996
557	9.87838402736915	16.6399999999999
566	9.87609110301102	16.8799999999997
575	9.87419467241866	17.1299999999997
583	9.87318517195172	17.3599999999997
592	9.87155865408056	17.6199999999999
601	9.87053789549205	17.8799999999997
611	9.86890637316261	18.1499999999996
620	9.86817288566087	18.3899999999999
630	9.86771401544932	18.6699999999996
639	9.86558538147785	18.9299999999998
649	9.86481389143	19.2199999999998
659	9.86370705412992	19.52
669	9.86261160901963	19.7799999999997
680	9.86199904015153	20.0899999999997
690	9.86128902259606	20.3899999999999
701	9.85979522193309	20.6900000000001
711	9.85849692379446	20.98
722	9.85754680752596	21.29
734	9.85549429781122	21.6599999999999
745	9.85358282472778	21.98
756	9.85183670952353	22.3399999999997
768	9.85076948172666	22.73
780	9.84895527177362	23.1399999999999
792	9.84770466318976	23.5299999999997
804	9.8450388280202	23.9400000000001
816	9.84270338199807	24.3599999999997
829	9.84034566121841	24.79
842	9.83829931710728	25.2199999999998
855	9.83610357140458	25.6199999999999
868	9.83317482907981	26.02
881	9.83060920251221	26.3999999999996
895	9.82891798445747	26.8199999999997
908	9.82747656637573	27.2199999999998
922	9.82506448977774	27.6299999999997
937	9.82266138847128	28.0799999999999
951	9.82066833696057	28.4899999999998
966	9.81794484947028	28.8999999999996
981	9.8148368222586	29.2999999999997
996	9.81188051888522	29.7399999999998
1011	9.80944814678759	30.1699999999996
1027	9.80556910061779	30.6699999999996
1042	9.80386852613884	31.0899999999997
1058	9.80228870584456	31.52
1075	9.79983148941329	32.02
1091	9.79788481313633	32.5299999999997
1108	9.79473790326679	33
1125	9.79156040634305	33.46
1142	9.78974659761116	33.9199999999996
1160	9.78798676229627	34.3999999999996
1178	9.78521591874302	34.9299999999998
1196	9.78310389941809	35.4899999999998
1214	9.78132517544739	36.0499999999997
1233	9.77885425525661	36.6099999999997
1252	9.77664885236807	37.1799999999998
1271	9.77328353212954	37.7799999999997
1291	9.77122770763331	38.3899999999999
1311	9.76976038932312	39.02
1331	9.7689512047706	39.6199999999999
1351	9.76798919700143	40.1999999999998
1372	9.76484034020692	40.8399999999997
1393	9.76283905299469	41.5
1415	9.76005211518286	42.1699999999996
1436	9.75785105070022	42.77
1459	9.7554682590733	43.4299999999998
1481	9.75352373414671	44.0799999999999
1504	9.75088488594951	44.77
1527	9.74942832320021	45.4400000000001
1550	9.74433857447465	46.23
1574	9.73568148005899	47.0099999999998
1599	9.73243237701238	47.75
1623	9.72762288770262	48.52
1648	9.72511170558001	49.3199999999997
1673	9.7222633113171	50.1499999999996
1699	9.71805272348098	50.9400000000001
1725	9.71639357280534	51.6999999999998
1752	9.71320059455805	52.52
1779	9.71068188558254	53.4099999999999
1806	9.70694696223952	54.29
1834	9.70516223792471	55.21
1862	9.70325512591808	56.1099999999997
1891	9.70143056555115	57.0499999999997
1920	9.69920120602236	57.98
1950	9.69818486283208	58.9499999999998
1980	9.69737746111755	59.8299999999999
2010	9.69595449187683	60.75
2041	9.69547176696246	61.6599999999999


==> data/perfprof6-20-100-6-6.dat <==
iter	objfun	time
1	11.9769536702218	0.000972
2	11.2265158026333	0.002977
3	10.2634596883828	0.00479
4	9.88213807573237	0.007626
5	9.22465673309486	0.01045
6	8.89777762651124	0.014309
7	8.72248827276375	0.019156
8	8.72248827276375	0.024806
9	8.44667180510157	0.02758
10	8.32697859478527	0.033338
11	8.32697859478527	0.041032
12	8.27272797175499	0.045793
13	8.22399071233191	0.051686
14	8.18139516536129	0.059478
15	8.18139516536129	0.070108
16	8.14964516638465	0.077903
17	8.13438274491781	0.085704
18	8.11665639314132	0.098601
19	8.11049443430232	0.113314
20	8.10054672273282	0.132109
21	8.09785161239976	0.151929
22	8.08908442414448	0.162742
23	8.08817562750028	0.181459
24	8.08656713977024	0.20517
25	8.08656713977024	0.249821
26	8.08557564882362	0.272503
27	8.08533632969512	0.297192
28	8.08481884989059	0.329874
29	8.08451090658515	0.365597
30	8.08400436405648	0.40432
31	8.08380975423614	0.447191
32	8.08327273359167	0.470359
33	8.08322977328007	0.508135
34	8.08322977328007	0.554049
35	8.08302767790935	0.578706
36	8.08297550274177	0.605345
37	8.08282166629678	0.640072
38	8.08282166629678	0.684783
39	8.08270314674797	0.714504
40	8.08263870152	0.745103
41	8.08253957605889	0.782844
42	8.08253957605889	0.828313
43	8.0824648419797	0.861048
44	8.08241427428805	0.896718
45	8.08234177747873	0.94654
46	8.08234177747873	0.998045
47	8.08227754008901	1.035144
48	8.08226335602436	1.075056
49	8.08218746186824	1.098748
50	8.08216608664005	1.122568
51	8.08211387682813	1.155297
52	8.08211387682813	1.201216
53	8.08203822224577	1.233989
54	8.08200765495621	1.26393
55	8.08186202922652	1.295683
56	8.08164360398065	1.320577
57	8.08142599798599	1.34235
58	8.0811097410682	1.363102
59	8.08075661348101	1.383999
60	8.08035542360957	1.406785
61	8.08035542360957	1.435427
62	8.08010055622655	1.45214
63	8.07993160916695	1.4709
64	8.0796772699985	1.499633
65	8.0796772699985	1.556279
66	8.07955875206233	1.584154
67	8.07948497387012	1.613986
68	8.07948497387012	1.671314
69	8.07940944149879	1.717431
70	8.07936021979123	1.764798
71	8.07936021979123	1.832614
72	8.07929105466078	1.870455
73	8.07927894746225	1.909452
74	8.07918927551672	1.933109
75	8.07915718580495	1.955654
76	8.07911842570975	1.993013
77	8.0790571758061	2.035873
78	8.07902867335169	2.077734
79	8.07892830236053	2.098579
80	8.07890242204898	2.132459
81	8.07887874132319	2.175065
82	8.07881918855932	2.233906
83	8.07881918855932	2.311335
84	8.07877629793871	2.357048
85	8.07876246763593	2.404998
86	8.07871647519318	2.467598
87	8.07868162413872	2.490388
88	8.07867220451615	2.537301
89	8.07867220451615	2.601909
90	8.07864293646785	2.630825
91	8.07863141867311	2.664449
92	8.0786277081851	2.723189
93	8.07859438670443	2.745938
94	8.07858693890763	2.773612
95	8.07857734851811	2.81054
96	8.07857734851811	2.87437
97	8.07856439652816	2.912251
98	8.07855542361993	2.950095
99	8.07855542361993	3.009979
100	8.0785401192853	3.048866
101	8.07852922115234	3.083793
102	8.07852922115234	3.138259
103	8.0785123155898	3.170895
104	8.07849911771199	3.20073
105	8.07849911771199	3.247241
106	8.0784777287052	3.275892
107	8.07846105447494	3.302588
108	8.07844898946538	3.341353
109	8.07833671606514	3.363267
110	8.07830214128775	3.382048
111	8.07818419226706	3.406794
112	8.07818419226706	3.435498
113	8.0780018096659	3.457176
114	8.07784982441413	3.4779
115	8.07784982441413	3.503444
116	8.07759016205212	3.521283
117	8.0774126808802	3.538071
118	8.07705539798642	3.5608
119	8.07705539798642	3.591427
120	8.07678630249181	3.610218
121	8.07665329724115	3.631049
122	8.07641886646128	3.6629
123	8.07641886646128	3.726456
124	8.07634514448667	3.754997
125	8.07628389022258	3.788697
126	8.07628389022258	3.890572
127	8.07622387999749	3.930579
128	8.07619493428607	3.972489
129	8.07613437955573	4.044396
130	8.07613437955573	4.140121
131	8.07610332303212	4.194071
132	8.0760937339985	4.261889
133	8.07607763534609	4.302587
134	8.07607554377	4.384593
135	8.07606647031955	4.44783
136	8.07606647031955	4.556861
137	8.07606527912928	4.624218
138	8.07606396476791	4.725537
139	8.07606146631468	4.842753
140	8.07606146631468	5.001605
141	8.07605957822901	5.108003
142	8.07605827438385	5.211003
143	8.0760560961808	5.334676
144	8.0760560961808	5.472237
145	8.07605383286951	5.548976
146	8.07605336463307	5.629878
147	8.07605072813258	5.678691
148	8.07604958481353	5.733418
149	8.076048853275	5.818024
150	8.07604504129394	5.922026
151	8.07604386608237	6.000599
152	8.07603835189879	6.039182
153	8.07603639605416	6.087783
154	8.07603389933366	6.146722
155	8.07602523513537	6.2292
156	8.07602523513537	6.336565
157	8.07601909023742	6.389558
158	8.07601434170291	6.438135
159	8.07600145617177	6.502504
160	8.07600145617177	6.590033
161	8.07599215159476	6.64449
162	8.07598763906405	6.697614
163	8.0759631527168	6.746767
164	8.0759631527168	6.794254
165	8.0759500588634	6.833249
166	8.07593599392773	6.878199
167	8.07592825745373	6.939337
168	8.07586456652445	6.980169
169	8.07584789132075	7.016817
170	8.07581587190845	7.069714
171	8.07576044175942	7.143526
172	8.0757043680449	7.210409
173	8.07566449313007	7.285609
174	8.07562269308321	7.36624
175	8.07557638186586	7.404236
176	8.07557638186586	7.523578
177	8.07557064046355	7.562339
178	8.07556463188181	7.622048
179	8.07556463188181	7.859828
180	8.07556091179509	7.947623
181	8.07556055805331	8.349914
182	8.07556055465465	8.786368
183	8.07556055465452	9.291422
184	8.07556055465452	9.718408


==> data/perfprof6-50-300-1-1.dat <==
iter	objfun	time
1	3.50035712463743	0
2	3.43105703115857	0.919999999999618
3	3.40690517780415	2.19999999999982
4	3.39001497965602	3.78999999999996
5	3.37613341001474	5.80999999999995
6	3.36399550643738	7.9699999999998
7	3.35308239383253	10.3099999999999
8	3.34315201927628	12.9099999999999
9	3.33399900858924	15.77
10	3.32553156194901	18.5599999999999
11	3.31769333954819	21.3699999999999
12	3.31029625237379	24.1999999999998
13	3.30311956058445	27.04
14	3.2964388679334	29.8899999999999
15	3.29025067977228	32.6999999999998
16	3.28454908355638	35.5799999999999
17	3.27922398779662	38.4499999999998
18	3.27414310337584	41.29
19	3.26926904966823	44.1299999999997
20	3.2646026657564	46.9099999999999
21	3.26015392652513	49.71
22	3.25594639367493	52.5
23	3.25199120688773	55.3899999999999
24	3.24826975663388	58.1399999999999
25	3.24476145734086	60.9399999999996
26	3.24144557304196	63.6999999999998
27	3.23829738953397	66.5699999999997
28	3.23529483267735	69.3599999999997
29	3.23242272092144	72.23
30	3.22967124948312	75.0699999999997
31	3.22703325729319	77.9399999999996
32	3.22450213768306	80.77
33	3.22207103462227	83.6299999999997
34	3.21973265735554	86.4199999999996
35	3.21747913796845	89.27
36	3.21530200567185	92.0899999999997
37	3.21319228195847	94.9699999999998
38	3.21114061001931	97.75
39	3.20913781526906	100.6
40	3.20717447206407	103.37
41	3.20523901950265	106.25
42	3.20332064830511	109.03
43	3.20140612907856	111.84
44	3.19948178887292	114.65
45	3.19753347862452	117.51
46	3.19554556169726	120.29
47	3.19350147127588	123.15
48	3.19138420925112	125.96
49	3.1891771037005	128.84
50	3.18686472400094	131.8
51	3.18443386065208	134.98
52	3.18187518074117	138.09
53	3.17918623228167	140.98
54	3.17637476560722	143.82
55	3.17346028683047	146.73
56	3.17047204734594	149.59
57	3.16744391104256	152.5
58	3.16440827437617	155.35
59	3.16139878249412	158.24
60	3.15845188975388	161.08
61	3.15555654262057	163.96
62	3.15270986729953	166.78
63	3.14991429887513	169.69
64	3.1471722145815	172.57
65	3.14448236140328	175.48
66	3.14184145268037	178.3
67	3.13924834654085	181.2
68	3.13670576394214	184.03
69	3.13421859410171	186.93
70	3.13179157791477	189.81
71	3.12942891250856	192.77
72	3.12713501617057	195.66
73	3.12491472157263	198.61
74	3.12277224587078	201.48
75	3.12070985796045	204.39
76	3.11872729512883	207.26
77	3.11682228406177	210.15
78	3.11499458549373	212.99
79	3.1132548821023	215.92
80	3.11159420182958	218.77
81	3.11000216204357	221.68
82	3.10847302543513	224.53
83	3.1070012155536	227.42
84	3.10558101748882	230.25
85	3.10420713150305	233.15
86	3.10287510055854	235.99
87	3.10158126927556	239.08
88	3.10032236597413	243.81
89	3.09909503472948	247.69
90	3.09789562090816	250.51
91	3.09672027743378	253.4
92	3.09556523251922	256.26
93	3.09442700888556	259.14
94	3.09330246542619	261.98
95	3.09218864356494	264.88
96	3.09108250769797	267.71
97	3.08998074090244	270.59
98	3.08887972225912	273.4
99	3.08777567142397	276.28
100	3.08666482384184	279.1
101	3.08554348495798	281.95
102	3.08440789425176	284.75
103	3.08325398302949	287.63
104	3.08207723703457	290.44
105	3.0808727984509	293.31
106	3.07963568547234	296.13
107	3.0783608932734	299.01
108	3.07704338669849	301.81


==> data/perfprof6-50-300-1-2.dat <==
iter	objfun	time
1	3.50035712463743	0
2	3.4892509399551	0.0299999999997453
3	3.48008844794373	0.0399999999999636
4	3.47180610081097	0.0399999999999636
5	3.46403791793622	0.0399999999999636
6	3.4564795288844	0.0399999999999636
7	3.44902709100082	0.0499999999997272
8	3.44162885627264	0.0499999999997272
9	3.43426344932269	0.0599999999999454
10	3.4281576721677	0.0599999999999454
11	3.42451418751673	0.0599999999999454
12	3.42151845615888	0.0599999999999454
13	3.41894875475	0.069999999999709
14	3.41668580863228	0.069999999999709
15	3.41465577472508	0.0799999999999272
16	3.41280951728594	0.0799999999999272
17	3.41111270946014	0.0799999999999272
18	3.40954043275518	0.0799999999999272
19	3.40807399242212	0.0799999999999272
20	3.40669895460452	0.0899999999996908
21	3.40540389847684	0.0999999999999091
22	3.40417960076882	0.0999999999999091
23	3.40301848901995	0.0999999999999091
24	3.40191426761268	0.0999999999999091
25	3.40086166227756	0.109999999999673
26	3.39985626191452	0.109999999999673
27	3.39889448916893	0.109999999999673
28	3.39797387854347	0.109999999999673
29	3.39709420245106	0.119999999999891
30	3.396259501029	0.119999999999891
31	3.39547407324989	0.119999999999891
32	3.39473093280345	0.119999999999891
33	3.39401952378044	0.129999999999654
34	3.39333421489188	0.129999999999654
35	3.39267230996846	0.129999999999654
36	3.39203208103774	0.129999999999654
37	3.39141212977522	0.139999999999873
38	3.39081121899991	0.139999999999873
39	3.39022822548024	0.139999999999873
40	3.38966212174493	0.150000000000091
41	3.38911196500255	0.150000000000091
42	3.38857688826884	0.150000000000091
43	3.38805609264712	0.150000000000091
44	3.38754884050952	0.159999999999854
45	3.38705444946856	0.159999999999854
46	3.38657228704857	0.159999999999854
47	3.38610176597168	0.170000000000073
48	3.38564233998034	0.170000000000073
49	3.38519350012723	0.170000000000073
50	3.3847547714724	0.170000000000073
51	3.38432571013584	0.179999999999836
53	3.38349495365022	0.179999999999836
54	3.38309250364172	0.179999999999836
55	3.3826982071952	0.190000000000055
56	3.38231174116598	0.199999999999818
58	3.3815611000377	0.199999999999818
59	3.38119636679331	0.210000000000036
61	3.38048679294804	0.210000000000036
62	3.38014148041777	0.2199999999998
63	3.37980219003294	0.2199999999998
65	3.37914086023122	0.2199999999998
66	3.37881843837472	0.2199999999998
68	3.37818919374073	0.230000000000018
69	3.37788204136138	0.230000000000018
71	3.37728190931869	0.239999999999782
73	3.37669973137763	0.239999999999782
74	3.37641504494288	0.25
76	3.3758578660988	0.25
78	3.37531619060162	0.259999999999764
80	3.37478917636342	0.259999999999764
82	3.37427604787155	0.269999999999982
84	3.37377608936827	0.269999999999982
85	3.37353084004258	0.289999999999964
87	3.37304941067779	0.289999999999964
90	3.37234885213196	0.299999999999727
92	3.3718954166726	0.299999999999727
94	3.37145228312186	0.309999999999945
96	3.37101899099621	0.309999999999945
98	3.37059510993116	0.319999999999709
100	3.37018023711554	0.319999999999709
103	3.36957399884812	0.329999999999927
105	3.3691800450621	0.329999999999927
108	3.36860361410723	0.349999999999909
110	3.3682285562014	0.349999999999909
113	3.36767911700439	0.359999999999673
115	3.36732121116673	0.359999999999673
118	3.36679632828357	0.379999999999654
121	3.36628514338903	0.389999999999873
124	3.36578695263303	0.389999999999873
127	3.36530110493525	0.400000000000091
129	3.36498376390403	0.409999999999854
132	3.3645171684181	0.409999999999854
136	3.36391179715208	0.420000000000073
139	3.36346969856792	0.440000000000055
142	3.36303731891315	0.449999999999818
145	3.3626142344191	0.460000000000036
149	3.36206389883071	0.460000000000036
152	3.36166100283172	0.480000000000018
156	3.3611362987525	0.489999999999782
159	3.36075172590059	0.5
163	3.36025033786862	0.509999999999764
167	3.35976135105675	0.519999999999982
171	3.35928415630101	0.529999999999745
175	3.35881818809108	0.539999999999964
179	3.35836292049516	0.549999999999727
183	3.35791786354914	0.559999999999945
187	3.35748256004822	0.579999999999927
192	3.35695149812035	0.589999999999691
196	3.35653661897948	0.599999999999909
201	3.35602987759381	0.619999999999891
205	3.35563355151529	0.629999999999654
210	3.3551489513096	0.639999999999873
215	3.35467581466104	0.659999999999854
220	3.35421359720203	0.679999999999836
225	3.35376179216673	0.690000000000055
230	3.35331992699905	0.710000000000036
236	3.35280219001635	0.730000000000018
241	3.35238067890884	0.739999999999782
247	3.35188621792489	0.759999999999764
253	3.35140356194635	0.769999999999982
258	3.35100995294648	0.789999999999964
264	3.35054748464205	0.799999999999727
271	3.3500209073175	0.829999999999927
277	3.3495801403718	0.849999999999909
283	3.34914868723294	0.859999999999673
290	3.34865655914076	0.879999999999654
297	3.34817596061232	0.900000000000091
304	3.34770633550282	0.920000000000073
311	3.34724716612632	0.940000000000055
318	3.34679796976203	0.9699999999998
325	3.3463582955477	0.989999999999782
333	3.34586693069356	1.00999999999976
341	3.345386865652	1.02999999999975
349	3.34491755427062	1.04999999999973
357	3.34445848772295	1.06999999999971
365	3.34400919113513	1.09999999999991
374	3.34351485900949	1.11999999999989
382	3.34308488472955	1.15000000000009
391	3.34261127392951	1.17999999999984
400	3.34214787292335	1.21000000000004
410	3.34164437333333	1.23999999999978
419	3.34120098436814	1.25999999999976
429	3.34071864797886	1.28999999999996
439	3.34024665463497	1.30999999999995
449	3.33978450316648	1.34999999999991
460	3.3392869454127	1.37999999999965
471	3.33880014715241	1.40999999999985
482	3.33832356496622	1.44000000000005
493	3.33785669104654	1.4699999999998
504	3.33739904996713	1.50999999999976
516	3.33690981191483	1.53999999999996
528	3.33643048900486	1.56999999999971
540	3.33596057332468	1.60999999999967
553	3.33546156190382	1.65000000000009
566	3.33497246425137	1.69000000000005
579	3.3344927481257	1.73000000000002
593	3.33398604987411	1.76999999999998
606	3.33352510398779	1.79999999999973
621	3.33300337143598	1.83999999999969
635	3.33252554936036	1.88999999999987
650	3.33202276559838	1.92999999999984
665	3.3315288840468	1.98000000000002
680	3.33104335117291	2.01999999999998
696	3.33053406904998	2.06999999999971
713	3.33000206142027	2.10999999999967
729	3.32950933448699	2.15999999999985
746	3.32899370104408	2.21000000000004
764	3.3284559494885	2.25999999999976
781	3.32795523969986	2.31999999999971
800	3.32740319209275	2.36999999999989
818	3.32688694886067	2.42999999999984
837	3.32634850090545	2.48000000000002
857	3.3257881980714	2.53999999999996
877	3.32523383381683	2.58999999999969
897	3.32468471310525	2.65999999999985
918	3.32411304863719	2.7199999999998
940	3.32351876043413	2.77999999999975
962	3.32292836416352	2.83999999999969
984	3.3223410621736	2.90999999999985
1007	3.32172953590774	2.98000000000002
1030	3.3211196948721	3.04999999999973
1054	3.32048424158338	3.11999999999989
1079	3.31982232380652	3.19000000000005
1104	3.3191594365398	3.26999999999998
1130	3.31846797018101	3.34999999999991
1156	3.31777336731982	3.42000000000007
1183	3.31704764950456	3.5
1211	3.31628917599468	3.57999999999993
1239	3.3155235805	3.67000000000007
1268	3.3147219699456	3.75999999999976
1297	3.31391040848127	3.83999999999969
1328	3.31303067608084	3.94000000000005
1359	3.31213717889241	4.01999999999998
1390	3.31122885629964	4.10999999999967
1423	3.31024460336708	4.21000000000004
1456	3.30924156281129	4.30999999999995
1490	3.30818769480768	4.40999999999985
1525	3.307080567847	4.50999999999976
1560	3.30595050075657	4.60999999999967
1597	3.30473083619568	4.73000000000002
1634	3.30348571893556	4.82999999999993
1672	3.30218111806284	4.94999999999982
1711	3.30081608811179	5.05999999999995
1751	3.29939024279266	5.17999999999984
1792	3.29790385177378	5.29999999999973
1833	3.29639498562001	5.42000000000007
1876	3.29479181078764	5.54999999999973
1920	3.29313354601069	5.69000000000005
1965	3.29142376742146	5.81999999999971
2010	3.28970517292126	5.94999999999982
2057	3.28790652887158	6.08999999999969
2105	3.28607187570594	6.23000000000002
2154	3.28420847144519	6.36999999999989
2205	3.28233082585423	6.52999999999975
2256	3.28049173762589	6.67999999999984
2309	3.27862312123944	6.83999999999969
2362	3.27680039227977	7
2418	3.27492677992097	7.15999999999985
2474	3.2731086881674	7.32999999999993
2532	3.27128518788984	7.5
2591	3.26949245637558	7.67000000000007
2651	3.26773283455325	7.85999999999967
2713	3.26598008933815	8.03999999999996
2776	3.26426479758171	8.2199999999998
2841	3.26256128248795	8.42000000000007
2907	3.26089666542079	8.60999999999967
2975	3.25924604374514	8.81999999999971
3044	3.25763356826313	9.02999999999975
3115	3.25603533083626	9.23999999999978
3188	3.25445172841918	9.44999999999982
3262	3.25290334186991	9.67999999999984
3338	3.25136792541627	9.90000000000009
3416	3.24984506289539	10.1399999999999
3496	3.24833411795219	10.3799999999997
3577	3.24685227962796	10.6299999999997
3661	3.24536201157474	10.8899999999999
3746	3.2438977699064	11.1399999999999
3833	3.24244042939236	11.3899999999999
3923	3.24097270019919	11.6700000000001
4014	3.23955724731713	11.9400000000001
4108	3.23814170725968	12.2199999999998
4204	3.23673810806266	12.5099999999998
4302	3.2353439292163	12.7999999999997
4402	3.23395720248795	13.0999999999999
4504	3.23257625501504	13.4099999999999
4609	3.23118650345787	13.73
4717	3.22978739677143	14.04
4827	3.22839094843295	14.3699999999999
4940	3.22698357153955	14.71
5055	3.22557691984318	15.0499999999997
5173	3.22415804520873	15.4000000000001
5293	3.22273838240979	15.7599999999998
5417	3.22129407754117	16.1299999999997
5543	3.21984837124695	16.5
5672	3.21838961766382	16.8799999999997
5804	3.21691805676786	17.29
5940	3.21542316106663	17.6799999999998
6078	3.21392743646803	18.0999999999999
6220	3.21240983678287	18.5299999999997
6365	3.21088198615067	18.9699999999998
6513	3.20934462855341	19.4200000000001
6665	3.20778832925484	19.8799999999997
6821	3.20621419706165	20.3399999999997
6980	3.20463309196979	20.8299999999999
7142	3.20304540540141	21.3199999999997
7309	3.20143215706962	21.8299999999999
7479	3.19981305424838	22.3499999999999
7654	3.19816916183622	22.8799999999997
7832	3.19651910522413	23.4200000000001
8015	3.19484387600317	23.96
8202	3.19315202732845	24.54
8393	3.19144247633839	25.0999999999999
8589	3.18970501142449	25.6900000000001
8789	3.18794690980535	26.29
8994	3.1861574541795	26.9000000000001
9203	3.18434313127052	27.54
9418	3.18248405985906	28.1799999999998
9638	3.18058606890354	28.8399999999997
9862	3.17865458704898	29.5299999999997
10092	3.17668546026817	30.23
10328	3.17468243171782	30.9499999999998
10568	3.17264725838222	31.6799999999998
10815	3.17054964602458	32.4299999999998
11067	3.16840283411915	33.1999999999998
11325	3.16619533655444	34
11589	3.16392490588058	34.79
11859	3.16159023018614	35.6099999999997
12136	3.15918250372965	36.4499999999998
12419	3.15671188710588	37.2999999999997
12708	3.15418209838268	38.1700000000001
13005	3.15158253430296	39.0799999999999
13308	3.14907633112094	40.02
13618	3.14662754245121	40.9899999999998
13936	3.1442150707754	42.0099999999998
14261	3.14185815585892	43.0599999999999
14593	3.13956668624897	44.1299999999997
14934	3.13733194549731	45.2199999999998
15282	3.13516612898983	46.3199999999997
15638	3.13305818074579	47.4499999999998
16003	3.13099738012275	48.5799999999999
16376	3.12898483262034	49.71
16758	3.12705055865808	50.8699999999999
17148	3.12517127876138	52.0599999999999
17548	3.1233283407037	53.3099999999999
17957	3.12152111696725	54.5799999999999
18376	3.11974090733612	55.8799999999997
18805	3.11798395806462	57.2399999999998
19243	3.11625028844339	58.5699999999997
19692	3.11452773668265	59.9299999999998
20151	3.11281544570701	61.3099999999999
20621	3.11110403837381	62.73
21101	3.10939023473182	64.21
21593	3.10765827074972	65.71
22097	3.10589711024967	67.25
22612	3.10409551441203	68.9899999999998
23139	3.10222995429622	70.7399999999998
23679	3.10026862328947	72.5
24231	3.09817392547726	74.3499999999999
24796	3.09587885521058	76.23
25374	3.09327912219919	78.0599999999999
25966	3.09017803098673	79.8599999999997
26571	3.08615375770476	81.71
27191	3.08198484314167	83.6299999999997
27825	3.07831215322439	85.5799999999999
28474	3.07490401872755	87.5499999999997
29137	3.07170549878655	89.5599999999999
29817	3.06866777978523	91.6299999999997
30512	3.06577561163789	93.7199999999998
31224	3.06300197692521	95.8899999999999
31952	3.06033633800277	98.0899999999997
32697	3.05776335254959	100.37
33459	3.05527371312015	102.69
34239	3.0528566220872	105.08
35037	3.05050591660437	107.48
35854	3.04821353528754	109.94
36690	3.04597519063493	112.46
37546	3.04378456697022	115.05
38421	3.04164095160742	117.68
39317	3.03953661241036	120.38
40234	3.03746923097438	123.12
41172	3.03543664040542	125.92
42132	3.03343475574976	128.8
43114	3.03146186871162	131.78
44120	3.02951252743015	134.88
45148	3.02758920624933	137.98
46201	3.02568499594604	141.15
47278	3.02380059006401	144.41
48381	3.02193142387764	147.8
49509	3.02007816297164	151.19
50663	3.01823807173487	154.7
51844	3.01640853023457	158.25
53053	3.01458699465486	161.87
54290	3.01277240514404	165.57
55556	3.01096214044673	169.35
56851	3.00915492251642	173.25
58177	3.0073465672601	177.28
59534	3.00553551664653	181.47
60922	3.00371990503226	185.71
62342	3.00189623993492	190
63796	3.00005944466378	194.42
65283	2.99820779386827	198.99
66805	2.99634644916738	203.59
68363	2.99447234550584	208.28
69957	2.99257166634968	213.04
71588	2.99063613476672	217.94
73257	2.98865700694461	222.97
74965	2.98662436662408	228.13
76713	2.98452672442674	233.37
78502	2.98235064429179	238.86
80332	2.98008157415356	244.36
82206	2.97769833629337	250.04
84122	2.97518251921654	255.77
86084	2.97250334348477	261.66
88091	2.96963044332768	267.74
90145	2.96652044498796	273.91
92247	2.96311698149013	280.22
94398	2.95933662329718	286.66
96599	2.95502745111258	293.28
98851	2.9510258773659	300.01


==> data/perfprof6-50-300-1-3.dat <==
iter	objfun	time
1	3.50035712463743	0.0300000000002001
2	3.4892509399551	0.0300000000002001
3	3.47372608008191	0.0300000000002001
4	3.45428292299323	0.0399999999999636
5	3.43536823075816	0.0399999999999636
6	3.42402156581162	0.0399999999999636
7	3.41201592016373	0.0500000000001819
8	3.40639834525404	0.0500000000001819
9	3.40090555787229	0.0599999999999454
10	3.3953268072083	0.0700000000001637
11	3.39047452271794	0.0700000000001637
12	3.38541101237668	0.0700000000001637
13	3.38127280594574	0.0700000000001637
14	3.37748480918785	0.0799999999999272
15	3.37430920183539	0.0799999999999272
16	3.3715463184641	0.0799999999999272
17	3.36929380935276	0.0900000000001455
18	3.36752493702779	0.0900000000001455
19	3.36641551607946	0.0900000000001455
20	3.36599465203638	0.0900000000001455
21	3.35832278504199	0.0999999999999091
22	3.35717542155885	0.0999999999999091
23	3.35508592420808	0.0999999999999091
24	3.35381825481324	0.110000000000127
25	3.35247660050024	0.110000000000127
26	3.35142661224163	0.110000000000127
27	3.3505580660891	0.110000000000127
28	3.34995134045912	0.119999999999891
29	3.34965852445969	0.119999999999891
30	3.34464653761491	0.119999999999891
31	3.34380490031126	0.130000000000109
32	3.34247128267936	0.140000000000327
33	3.34154561211493	0.140000000000327
34	3.34054588770063	0.140000000000327
35	3.33964103459623	0.140000000000327
36	3.33876558359113	0.150000000000091
37	3.33794721265619	0.150000000000091
38	3.3371760133519	0.150000000000091
39	3.33646087071978	0.150000000000091
40	3.3358021906723	0.150000000000091
41	3.33521202319029	0.160000000000309
42	3.33469562511847	0.170000000000073
43	3.33427699163909	0.170000000000073
44	3.333970867737	0.170000000000073
46	3.3302205758577	0.180000000000291
47	3.32963049158352	0.180000000000291
48	3.32880719881916	0.190000000000055
49	3.32822212736089	0.190000000000055
50	3.32758110262159	0.190000000000055
51	3.32698133540474	0.190000000000055
52	3.32638620115392	0.190000000000055
53	3.32580919830955	0.200000000000273
55	3.32469481135747	0.210000000000036
56	3.32415979302904	0.210000000000036
57	3.32364048190062	0.210000000000036
59	3.32265231042029	0.220000000000255
60	3.32218740306108	0.230000000000018
61	3.32174434866594	0.230000000000018
63	3.32093710567682	0.230000000000018
64	3.32058190586631	0.240000000000236
66	3.32000629909946	0.240000000000236
67	3.31981064508072	0.240000000000236
69	3.31714698687919	0.25
70	3.31670824660136	0.260000000000218
72	3.31573015031508	0.260000000000218
74	3.31484499377278	0.269999999999982
75	3.31441275230098	0.269999999999982
77	3.31356948089275	0.269999999999982
79	3.31274926029565	0.2800000000002
81	3.31195465087657	0.289999999999964
83	3.31119120536983	0.300000000000182
85	3.31046773611614	0.300000000000182
87	3.30979324634595	0.309999999999945
89	3.30918452943054	0.309999999999945
91	3.30867132704833	0.309999999999945
93	3.30830963457616	0.320000000000164
95	3.3082095349886	0.329999999999927
97	3.3054363623576	0.340000000000146
99	3.304619878461	0.349999999999909
102	3.3035288546849	0.349999999999909
104	3.3028269980736	0.360000000000127
107	3.30180923037704	0.369999999999891
109	3.30116053283804	0.380000000000109
112	3.30025918302665	0.390000000000327
114	3.29973215658282	0.400000000000091
117	3.29916170096046	0.410000000000309
120	3.2967757132114	0.420000000000073
122	3.29595846807929	0.420000000000073
125	3.29488955774568	0.430000000000291
128	3.29381124655757	0.440000000000055
131	3.29276582948734	0.440000000000055
134	3.29178025410842	0.450000000000273
137	3.29092525738517	0.460000000000036
140	3.29035977037156	0.480000000000018
144	3.28717791391902	0.490000000000236
147	3.28594477797854	0.5
150	3.28468531154864	0.510000000000218
154	3.28305981869763	0.5300000000002
158	3.28160377723781	0.539999999999964
161	3.28080704271367	0.539999999999964
165	3.27750933562918	0.559999999999945
169	3.27543262977776	0.570000000000164
173	3.2735292711632	0.590000000000146
177	3.27175938712879	0.599999999999909
181	3.27015076464429	0.599999999999909
185	3.26936784922408	0.619999999999891
189	3.26429554431976	0.630000000000109
194	3.26173700075	0.650000000000091
198	3.26030801773944	0.660000000000309
203	3.25587626129431	0.680000000000291
208	3.2531348695309	0.700000000000273
212	3.25113368042315	0.710000000000036
217	3.2495950879203	0.730000000000018
222	3.24464584522316	0.75
228	3.24163001023341	0.760000000000218
233	3.24020150683637	0.7800000000002
238	3.23584943095394	0.800000000000182
244	3.23337661860128	0.809999999999945
250	3.22973463877216	0.840000000000146
255	3.22776557566861	0.849999999999909
261	3.22446778714016	0.869999999999891
267	3.2224531063896	0.890000000000327
274	3.21870221026061	0.920000000000073
280	3.2172470579182	0.940000000000055
286	3.21351323876641	0.960000000000036
293	3.21101778558727	0.980000000000018
300	3.20793742514066	1
307	3.20541692823737	1.0300000000002
314	3.20398470134642	1.05000000000018
321	3.20002815299815	1.07999999999993
329	3.19749765459986	1.09999999999991
337	3.19407034649066	1.13000000000011
344	3.19167514406859	1.15000000000009
352	3.18958193511574	1.18000000000029
361	3.18549747630155	1.21000000000004
369	3.183394484133	1.23000000000002
378	3.17949973041769	1.26000000000022
386	3.17660982444659	1.2800000000002
395	3.17389461230929	1.30999999999995
405	3.17039166636679	1.34999999999991
414	3.1674069814514	1.38000000000011
424	3.16428022933306	1.42000000000007
433	3.16152798049091	1.44000000000005
443	3.1586231247913	1.48000000000002
454	3.15558350097508	1.51999999999998
464	3.15285330928753	1.55000000000018
475	3.14993081518523	1.59000000000015
486	3.14697748656141	1.61999999999989
498	3.14431534330209	1.66000000000031
509	3.14136849673018	1.70000000000027
521	3.13834158308081	1.74000000000024
533	3.13530623898485	1.7800000000002
545	3.13267653112638	1.80999999999995
558	3.12919331419971	1.86000000000013
571	3.12695350605915	1.90000000000009
584	3.12299887463587	1.94000000000005
598	3.11944416507197	1.99000000000024
612	3.11601221799582	2.03999999999996
626	3.1126527042208	2.09000000000015
641	3.1093114543843	2.13000000000011
656	3.10544274588745	2.19000000000005
671	3.10185549013594	2.24000000000024
687	3.09814818748287	2.30000000000018
702	3.09473439958733	2.34999999999991
719	3.09109203476395	2.41000000000031
736	3.08726399934426	2.47000000000025
753	3.08432635395182	2.5300000000002
770	3.08053615596076	2.59000000000015
788	3.07722574229645	2.65000000000009
806	3.074272053031	2.71000000000004
825	3.0709606388772	2.76999999999998
844	3.06785719467053	2.84999999999991
864	3.0647155953463	2.92000000000007
884	3.06206081220853	2.98000000000002
905	3.05869915630492	3.05000000000018
926	3.05591336982107	3.13000000000011
947	3.05341982953395	3.19000000000005
969	3.05086203838449	3.26999999999998
992	3.04763711379322	3.34000000000015
1015	3.04498525612735	3.41000000000031
1039	3.04242359990167	3.5
1063	3.03961083605323	3.57000000000016
1087	3.0372227508518	3.65000000000009
1113	3.03443043223408	3.74000000000024
1139	3.03179356755502	3.82000000000016
1165	3.02928083254795	3.91000000000031
1192	3.02647803101109	4
1220	3.0238642075792	4.09000000000015
1248	3.02108653543882	4.19000000000005
1277	3.01827548349599	4.2800000000002
1307	3.01557942285822	4.38000000000011
1338	3.01242812507751	4.48000000000002
1369	3.00918087620963	4.59000000000015
1401	3.00571562310643	4.69000000000005
1433	3.00224659951447	4.80000000000018
1466	2.9979404680492	4.91000000000031
1501	2.99307853807195	5.01999999999998
1535	2.98751141931669	5.13000000000011
1571	2.98068376028379	5.25
1608	2.97367349895401	5.39000000000033
1645	2.96749105526088	5.5
1683	2.96199494495772	5.63000000000011
1723	2.95626947321952	5.76000000000022
1763	2.95038632360802	5.89000000000033
1804	2.94554921389759	6.0300000000002
1846	2.94059000732593	6.17000000000007
1889	2.93625068111769	6.30999999999995
1932	2.93215795075393	6.45000000000027
1977	2.92790581817046	6.59999999999991
2023	2.92378094001255	6.76000000000022
2071	2.91972773926496	6.91000000000031
2119	2.91566003583732	7.07000000000016
2168	2.91191470777786	7.23000000000002
2218	2.90829075670965	7.40000000000009
2270	2.90474905313446	7.57999999999993
2323	2.90131818038735	7.75
2377	2.89790506326383	7.93000000000029
2432	2.8947030343226	8.11000000000013
2489	2.8915484237012	8.30999999999995
2547	2.88853565269424	8.51999999999998
2606	2.88559512705035	8.73000000000002
2667	2.8827076386779	8.97000000000025
2729	2.87993791346279	9.20000000000027
2792	2.87717279776319	9.43000000000029
2857	2.87447597588467	9.66000000000031
2924	2.87166306014778	9.90000000000009
2992	2.86902377092984	10.1400000000003
3061	2.86631138544125	10.3800000000001
3132	2.86365977003145	10.6300000000001
3205	2.86111328442389	10.9000000000001
3280	2.85847866130684	11.1800000000003
3356	2.85594663684655	11.54
3434	2.85338688410737	11.8099999999999
3514	2.8509114126453	12.0900000000001
3596	2.84832881784922	12.3699999999999
3679	2.84584671067681	12.6600000000003
3765	2.84338209453168	12.96
3853	2.84074660484606	13.25
3942	2.8381618983751	13.5500000000002
4034	2.83552185381055	13.8600000000001
4128	2.83280855565033	14.1800000000003
4224	2.83004519691038	14.5100000000002
4322	2.82722227461112	14.8600000000001
4423	2.82431016816457	15.21
4526	2.82124835513958	15.5599999999999
4631	2.8179566871245	15.9300000000003
4739	2.81451212016031	16.2800000000002
4849	2.81082132982103	16.6300000000001
4962	2.80681374066375	17
5077	2.80240437092553	17.3600000000001
5195	2.79746135966837	17.73
5316	2.79179088561934	18.1199999999999
5440	2.78599610542604	18.5100000000002
5566	2.78121152193125	18.9000000000001
5696	2.77690837352494	19.3099999999999
5828	2.77312027485572	19.7200000000003
5964	2.76946211162587	20.1400000000003
6103	2.76609760691491	20.5700000000002
6245	2.76278170736163	21.0100000000002
6390	2.75939229650134	21.46
6539	2.7559788202056	21.9200000000001
6691	2.7524743563955	22.3900000000003
6847	2.74900627380507	22.8699999999999
7006	2.74550294676192	23.3699999999999
7169	2.74212754223044	23.8699999999999
7336	2.73884464334807	24.3900000000003
7506	2.7356346815936	24.9300000000003
7681	2.73250595770514	25.4700000000003
7860	2.72940097605989	26.02
8042	2.72633419191948	26.5900000000001
8230	2.72329201767499	27.1600000000003
8421	2.72026988728616	27.75
8617	2.71731351574636	28.3600000000001
8817	2.71445022576561	28.9700000000003
9023	2.71163133335702	29.6100000000001
9232	2.7088719644973	30.2600000000002
9447	2.70612479286285	30.9300000000003
9667	2.70343990635933	31.6100000000001
9892	2.70074828577734	32.3200000000002
10122	2.69814191991525	33.04
10358	2.6955498004265	33.7800000000002
10599	2.69305344661566	34.5300000000002
10845	2.69060460021293	35.3099999999999
11097	2.68821126538147	36.0900000000001
11356	2.68581039286709	36.9000000000001
11620	2.68349998190444	37.71
11890	2.68118854113325	38.5500000000002
12167	2.67890626642887	39.4200000000001
12450	2.67666028202821	40.3000000000002
12739	2.67443555501154	41.21
13036	2.67221228411456	42.1300000000001
13339	2.67003676595826	43.0900000000001
13649	2.6678942364854	44.0799999999999
13967	2.66578136783795	45.0700000000002
14292	2.66368276726717	46.0900000000001
14624	2.66160043260622	47.1100000000001
14965	2.65952230919216	48.1700000000001
15313	2.65747182368301	49.2600000000002
15669	2.65542922629083	50.3699999999999
16034	2.65340140139649	51.4900000000002
16407	2.65137788673509	52.6600000000003
16788	2.64936770908422	53.8499999999999
17179	2.64738234907359	55.0799999999999
17579	2.64542211902424	56.3400000000001
17988	2.64347235677425	57.6300000000001
18406	2.64153716120726	58.9300000000003
18834	2.6396215218843	60.25
19273	2.63770266783946	61.6100000000001
19721	2.63580368134744	63
20180	2.63391105156317	64.4200000000001
20649	2.63203008952083	65.8600000000001
21130	2.63014140980201	67.3600000000001
21621	2.62827329069459	68.8699999999999
22124	2.62641623726939	70.4500000000003
22639	2.62454834217494	72.0500000000002
23166	2.6227015064827	73.6800000000003
23705	2.62085597516213	75.3499999999999
24256	2.61900415572094	77.0500000000002
24820	2.61716566088067	78.79
25398	2.61532893253803	80.5900000000001
25989	2.61348958434234	82.4500000000003
26593	2.61166562548685	84.3499999999999
27212	2.60984768165689	86.27
27845	2.60803262246649	88.23
28493	2.60622530988575	90.23
29156	2.60440998579768	92.2600000000002
29834	2.60261781164225	94.3400000000001
30528	2.60081744955383	96.4900000000002
31239	2.5990363803064	98.6900000000001
31965	2.59724947205148	100.89
32709	2.59546904089039	103.15
33470	2.5937054757055	105.48
34249	2.59193825694903	107.84
35045	2.59018421810995	110.26
35861	2.58842917118418	112.74
36695	2.58668285731867	115.28
37549	2.58494427210406	117.88
38422	2.58321470209712	120.52
39316	2.58149435847702	123.23
40231	2.57977514019807	126.02
41167	2.57807009199148	128.86
42125	2.57636383283012	131.77
43105	2.5746680922953	134.75
44108	2.57297800993018	137.81
45134	2.57129864941627	140.95
46184	2.56962201948825	144.16
47258	2.56795682111538	147.46
48358	2.56629629955565	150.83
49483	2.56464411268628	154.28
50634	2.56299634751265	157.81
51812	2.56135651270426	161.41
53018	2.55972208056508	165.1
54251	2.55809562782258	168.86
55513	2.55647513730186	172.74
56805	2.55486175743392	176.72
58126	2.5532495031903	180.77
59479	2.55164415815153	184.9
60862	2.55004582149362	189.13
62278	2.54845394589934	193.48
63727	2.54686325919634	197.94
65210	2.54528028776398	202.48
66727	2.54370344588418	207.14
68279	2.54212802325374	211.88
69868	2.54055976698551	216.81
71493	2.53899391043246	221.82
73157	2.53743133755165	226.84
74859	2.535874300205	231.99
76600	2.53432409329579	237.29
78383	2.53277157414474	242.66
80206	2.53122659152936	248.17
82072	2.52968542343249	256.53
83982	2.52814558647696	262.33
85935	2.52661194410064	268.22
87935	2.52508011873654	274.25
89981	2.5235503810868	280.44
92074	2.52202490189449	286.75
94216	2.52050228037005	293.33
96408	2.51898322729927	300.02


==> data/perfprof6-50-300-1-4.dat <==
iter	objfun	time
1	3.50064129615116	53.2600000000002
2	3.50216237284466	106.38
3	3.49716503545441	160.2
4	3.48625858053288	215.56
5	3.47039382591723	271.21
6	3.45095321398043	325.02


==> data/perfprof6-50-300-1-5.dat <==
iter	objfun	time
1	3.46817437904266	0.0799999999999272
2	3.4467422279483	0.100000000000364
3	3.44534926357211	0.210000000000036
4	3.42213008648825	0.220000000000255
5	3.40923739918778	0.329999999999927
6	3.40244154126113	0.340000000000146
7	3.39804942080899	0.440000000000509
8	3.39736273151014	0.449999999999818
9	3.39124289371413	0.539999999999964
10	3.39073117513245	0.5600000000004
11	3.38972627965975	0.640000000000327
12	3.38946306951202	0.650000000000546
13	3.38808582070609	0.760000000000218
14	3.3880390227628	0.770000000000437
15	3.38746429535496	0.860000000000582
16	3.38716748487821	0.869999999999891
17	3.38690238723051	0.940000000000509
18	3.38667177507487	0.949999999999818
19	3.38631491985001	1
20	3.38619840860446	1.01000000000022
21	3.38549452246921	1.0600000000004
22	3.38537273427092	1.07999999999993
23	3.38536802500409	1.11000000000058
24	3.38532974557131	1.11999999999989
25	3.38472248603922	1.19000000000051
26	3.38454383452863	1.19999999999982
27	3.38417453277636	1.26000000000022
28	3.3840655757525	1.27000000000044
29	3.38375200564743	1.27000000000044
30	3.38297067085144	1.34000000000015
31	3.38279174392835	1.36000000000058
32	3.38271294724435	1.46000000000004
33	3.38267731766709	1.48000000000047
34	3.38266851747732	1.57000000000062
35	3.38263609824858	1.57999999999993
36	3.38256549640978	1.65999999999985
37	3.38256430890851	1.68000000000029
38	3.38255527546183	1.75
39	3.38254442237931	1.76000000000022
40	3.38252412260478	1.82000000000062
41	3.38252331343392	1.82999999999993
42	3.38252019484164	1.88000000000011
43	3.38251083604825	1.90000000000055
44	3.38249934145052	1.94999999999982
45	3.38249918947211	1.98000000000047
46	3.38245187910215	2.03000000000065
47	3.38244141523373	2.0600000000004
48	3.38242306649634	2.15000000000055
49	3.38241830066274	2.17000000000007
50	3.38237421981374	2.26000000000022
51	3.38235244511129	2.27000000000044
52	3.38234142610847	2.3100000000004
53	3.3822679637457	2.32999999999993
54	3.38223175912747	2.39000000000033
55	3.38221419967827	2.42000000000007
56	3.38214641891011	2.5
57	3.38213467486067	2.51000000000022
58	3.38209282337025	2.53000000000065
59	3.3820457337565	2.57000000000062
60	3.38203565177266	2.59000000000015
61	3.38119483626633	2.64000000000033
62	3.38103356379919	2.65000000000055
63	3.38020293976086	2.72000000000025
64	3.37952254177062	2.73999999999978
65	3.37563083653778	2.85000000000036
66	3.3751916163775	2.86999999999989
67	3.37168914266968	2.96000000000004
68	3.37163630656907	3.01000000000022
69	3.37152902243058	3.14000000000033
70	3.37151496461407	3.15999999999985
71	3.37145138495621	3.25
72	3.37144764656568	3.26000000000022
73	3.3713926018928	3.34000000000015
75	3.37129439787149	3.40999999999985
76	3.37127112158655	3.43000000000029
77	3.37120041633079	3.48000000000047
78	3.3711604756247	3.48999999999978
79	3.37112898729852	3.52000000000044
80	3.37101609410332	3.53000000000065
81	3.37088559822616	3.55000000000018
82	3.36987211184669	3.5600000000004
83	3.3689183212269	3.57000000000062
85	3.36519649897122	3.60000000000036
86	3.36503445320387	3.61000000000058
87	3.3644900862077	3.64000000000033
88	3.36404099382507	3.64000000000033
89	3.36376467479073	3.68000000000029
91	3.36312759345616	3.72000000000025
92	3.36293456730129	3.73000000000047
93	3.36266583969581	3.76000000000022
95	3.36222932105855	3.78000000000065
96	3.36218705537081	3.78999999999996
97	3.36208823088957	3.80000000000018
99	3.36194586995338	3.82999999999993
100	3.36175983914574	3.82999999999993
101	3.36143996598349	3.85000000000036
103	3.3612598059156	3.89000000000033
104	3.36099424723212	3.90000000000055
106	3.36061423002615	3.93000000000029
107	3.3605081089293	3.94999999999982
109	3.36028689884778	3.98000000000047
110	3.36021061122321	4.02000000000044
112	3.36019777558537	4.13000000000011
113	3.36016920804945	4.13000000000011
115	3.36010212490384	4.19000000000051
117	3.36005096372106	4.28000000000065
118	3.36000922333154	4.28999999999996
120	3.35857913043651	4.35000000000036
122	3.358353033698	4.40000000000055
123	3.35833962632783	4.40999999999985
125	3.35820135708766	4.44000000000051
127	3.35810779483084	4.46000000000004
129	3.35810062612989	4.52000000000044
130	3.35805963953686	4.53999999999996
132	3.3580004590017	4.55000000000018
134	3.35679377389574	4.57000000000062
136	3.35644841626575	4.63000000000011
138	3.3531918556577	4.69999999999982
140	3.35316385801565	4.78999999999996
142	3.35296457030687	4.86000000000058
144	3.35290803443597	4.90999999999985
146	3.35288690952013	4.98000000000047
148	3.35284378554011	5.05000000000018
150	3.35263317080375	5.15999999999985
152	3.35256422836361	5.32000000000062
154	3.35241751407218	5.48000000000047
157	3.35231476795206	5.61999999999989
159	3.35225397896006	5.78999999999996
161	3.35220753161957	5.92000000000007
163	3.35214568231665	6.03999999999996
166	3.35211349051328	6.23999999999978
168	3.35210924094067	6.32000000000062
170	3.3521081322474	6.36999999999989
173	3.35210714133345	6.43000000000029
175	3.35210615228501	6.44999999999982
178	3.35210469221547	6.48999999999978
180	3.34760258789736	6.61999999999989
183	3.34715733985999	6.75
185	3.34636748037223	6.82999999999993
188	3.34583504515025	6.98999999999978
190	3.34581640276785	7.07000000000062
193	3.34577122565758	7.11000000000058
196	3.34575505675659	7.19000000000051
199	3.34573109030516	7.23999999999978
201	3.3457105304937	7.26000000000022
204	3.34567768793588	7.32000000000062
207	3.34560294297111	7.38000000000011
210	3.34541326386204	7.42000000000007
213	3.34517436883915	7.5
216	3.34501795551111	7.53999999999996
219	3.34477324188562	7.61999999999989
222	3.34443987304516	7.64000000000033
225	3.34422027051068	7.68000000000029
228	3.34316512586284	7.78000000000065
232	3.340455174039	7.82000000000062
235	3.33917373540301	7.96000000000004
238	3.33886005693812	8.05000000000018
242	3.33868592956036	8.19000000000051
245	3.33861722357259	8.28000000000065
248	3.33859794807465	8.32999999999993
252	3.33858802976646	8.40000000000055
255	3.33858210964243	8.44000000000051
259	3.33856602372707	8.5
263	3.33529745912724	8.67000000000007
266	3.33186536203498	8.77000000000044
270	3.33001117965509	8.90000000000055
274	3.32981566266622	9.05000000000018
278	3.32940543813071	9.19999999999982
282	3.32931718730192	9.39000000000033
286	3.32916409536661	9.5
290	3.32885640519587	9.61999999999989
294	3.32867385659867	9.67000000000007
298	3.32778002071137	9.73000000000047
302	3.32643537554624	9.78000000000065
306	3.32571775974102	9.94999999999982
311	3.32563223660479	10.1800000000003
315	3.32561356443734	10.2700000000004
320	3.32559872931892	10.3500000000004
324	3.32557504056236	10.4000000000005
329	3.32550027155513	10.5
333	3.32546494894325	10.5500000000002
338	3.32526194953937	10.6199999999999
343	3.32502026099759	10.7600000000002
348	3.32485848293734	10.8800000000001
352	3.32471368602669	10.9899999999998
357	3.32461412731679	11.0600000000004
362	3.32442651497053	11.1900000000005
368	3.32436977204483	11.2600000000002
373	3.32432721992647	11.4099999999999
378	3.32430177213044	11.54
383	3.32427612038637	11.6800000000003
389	3.32426939970559	11.8299999999999
394	3.32426002172306	11.9300000000003
400	3.32419915395871	12.0200000000004
405	3.32415004972028	12.0799999999999
411	3.32409309097818	12.2300000000005
417	3.32390034840083	12.4000000000005
423	3.3237410539657	12.4800000000005
429	3.32344664572616	12.6400000000003
435	3.32282488256712	12.7600000000002
441	3.32115204800122	12.96
447	3.32082224260065	13.0500000000002
453	3.32063542563199	13.2800000000007
460	3.32049901775975	13.5
466	3.32045823008688	13.7399999999998
473	3.32038025886062	13.8600000000006
480	3.31954522887631	14.0600000000004
486	3.31932514172546	14.1599999999999
493	3.31897972225712	14.2800000000007
500	3.31726460132139	14.3600000000006
507	3.31648984107252	14.46
514	3.31474560112116	14.5100000000002
522	3.31317833431921	14.6199999999999
529	3.31238221246984	14.71
536	3.31182423205036	14.7700000000004
544	3.31093212694995	14.8400000000001
552	3.31017968020801	15.0300000000007
559	3.31005923783466	15.1599999999999
567	3.31001774000802	15.3500000000004
575	3.30988753726263	15.5
583	3.30985062394804	15.6599999999999
592	3.30979211030553	15.8000000000002
600	3.30973339321138	15.9000000000005
608	3.3095923370387	16
617	3.30882789654947	16.1100000000006
626	3.30826517674903	16.1999999999998
634	3.30780865326878	16.3000000000002
643	3.30752626690614	16.4200000000001
652	3.30735340604215	16.5300000000007
662	3.30718008399187	16.6500000000005
671	3.30701387684427	16.8000000000002
680	3.30696872041351	16.9200000000001
690	3.30645288587571	17.0100000000002
700	3.30597215347157	17.3200000000006
710	3.30588999528393	17.5799999999999
720	3.30566806682374	17.8100000000004
730	3.30560451682418	18.1100000000006
740	3.30551552851771	18.3400000000001
751	3.30535004978069	18.54
761	3.30528293357058	18.7800000000007
772	3.30524523252053	19
783	3.3052299399546	19.2300000000005
794	3.30520836112355	19.4099999999999
805	3.30516718820913	19.5900000000001
816	3.30514849733	19.8100000000004
828	3.30512378125669	20.1100000000006
839	3.30509580057738	20.4099999999999
851	3.30507728437578	20.79
863	3.30504142891448	21.1300000000001
875	3.3050059029558	21.4300000000003
888	3.30496186921096	21.8000000000002
900	3.30490200375862	22.2200000000003
913	3.30485919835535	22.5900000000001
926	3.30481079270426	22.9700000000003
939	3.3046777959692	23.3000000000002
952	3.30462351793562	23.5700000000006
966	3.30447131138526	23.8200000000006
979	3.3040130645485	24.1400000000003
993	3.30397976174089	24.4899999999998
1007	3.30397245711456	24.8500000000004
1021	3.3039582428441	25.4000000000005
1036	3.30357240338929	26.29
1050	3.30338966638255	26.9200000000001
1065	3.30335302853694	27.75
1080	3.30335085321258	28.5500000000002


==> data/perfprof6-50-300-1-6.dat <==
iter	objfun	time
1	4.87108976455308	0.00271
2	4.05727544524624	0.006986
3	3.68023887878649	0.011015
4	3.28711589544231	0.017156
5	2.99530414912664	0.02309
6	2.86145804125451	0.029124
7	2.65396109471928	0.037347
8	2.55147982594129	0.045199
9	2.35211688202601	0.049234
10	2.29496523767742	0.059297
11	2.26603174648008	0.068632
12	2.20001667340319	0.076407
13	2.13708519269175	0.084098
14	2.08327903230772	0.09369
15	2.06776001162421	0.104889
16	2.03060263782929	0.108646
17	2.00978091669585	0.116286
18	2.00051433729129	0.123643
19	1.94279344463777	0.12746
20	1.89178335007975	0.13338
21	1.85670299853954	0.141517
22	1.81375588457692	0.153065
23	1.81375588457692	0.165294
24	1.78846687360946	0.170734
25	1.78487827834955	0.180632
26	1.78487827834955	0.190181
27	1.77551001126063	0.196174
28	1.77054043683684	0.204334
29	1.7691969255696	0.214128
30	1.76068461491392	0.220443
31	1.75824143932243	0.231272
32	1.75581225540014	0.241346
33	1.75336741235325	0.253572
34	1.7515105712186	0.26513
35	1.74916844067139	0.276759
36	1.74916844067139	0.286636
37	1.74670556870326	0.290754
38	1.7451645350305	0.299438
39	1.7451645350305	0.309948
40	1.74433217603818	0.316431
41	1.74360394666716	0.322945
42	1.7419318987439	0.331495
43	1.7400737208097	0.339937
44	1.73826530361015	0.346328
45	1.73507266895306	0.352506
46	1.72962486374311	0.35867
47	1.71532113172513	0.364578
48	1.68077357483237	0.370566
49	1.62286422173187	0.376344
50	1.53801534226936	0.385723
51	1.49193422992343	0.399413
52	1.47436867402311	0.414552
54	1.44726345432257	0.442016
55	1.44609477243945	0.456195
56	1.43993594586408	0.461779
57	1.43807042749097	0.469414
58	1.43675313343085	0.477361
60	1.43408570723478	0.497321
61	1.43253095211428	0.50656
62	1.43177781558153	0.516732
63	1.43044686960713	0.525994
65	1.42852714714579	0.546984
66	1.42809426726566	0.559094
68	1.42659458896661	0.582206
69	1.42556872371996	0.593511
71	1.4243929823045	0.617293
72	1.424071229435	0.631203
74	1.42299315541287	0.643594
75	1.42284426360739	0.65437
77	1.42230103914571	0.675976
79	1.42194633258164	0.691099
80	1.42179587646772	0.704161
82	1.42154029023196	0.724484
84	1.42138415275201	0.742011
86	1.42120679212742	0.76021
87	1.42112086284989	0.769176
89	1.42096363559446	0.787423
91	1.42080897567393	0.808063
93	1.4206544300649	0.830964
95	1.42051004032868	0.854083
97	1.42036730101208	0.877209
99	1.42023373165902	0.900738
101	1.42009971621068	0.923861
104	1.41990949769985	0.958859
106	1.41978855014961	0.982249
108	1.41967404800847	1.005426
110	1.41956992824975	1.028464
113	1.41941372128781	1.065312
115	1.41931008154916	1.093126
118	1.41922030778511	1.134265
120	1.41912106517932	1.148147
123	1.41904274979292	1.180482
125	1.41902502895693	1.199038
128	1.41898735948602	1.228774
131	1.41891354611046	1.276912
134	1.41885061325177	1.324909
137	1.41880620741963	1.366058
140	1.41875752812192	1.407354
143	1.41869788111777	1.447756
146	1.41862610865446	1.506474
149	1.41851964900817	1.547164
152	1.41849431951319	1.600496
155	1.4184699314479	1.625715
159	1.41843840016218	1.662514
162	1.41841476587082	1.69045
165	1.41839220358963	1.718153
169	1.41836225681742	1.763005
173	1.41833313101588	1.81797
176	1.41831163435914	1.858886
180	1.41828413174199	1.91351
184	1.41825782241388	1.956203
188	1.41823271068704	1.993068
192	1.41821651363626	2.036129
196	1.41818888867351	2.06843
200	1.41818225609917	2.102583
205	1.41817274779605	2.139191
209	1.41816850799759	2.17082
214	1.41815968585964	2.207334
218	1.41815520941269	2.238999
223	1.41814656088883	2.275546
228	1.41814075789681	2.314504
233	1.41813377306382	2.353336
238	1.41812540553589	2.389994
243	1.41811980297184	2.428621
248	1.41811309092226	2.467367
253	1.4181050370318	2.5041
259	1.41809711418338	2.549429
264	1.41809182846157	2.588062
270	1.41808410955723	2.633509
276	1.41807653322768	2.679001
282	1.41806911197191	2.724579
288	1.41806185675689	2.770146
294	1.41805477878631	2.815261
300	1.41804787901883	2.859887
307	1.41803933000861	2.911448
313	1.41803292403097	2.955996
320	1.41802671697049	3.009621
327	1.41801914364733	3.060503
334	1.418011619355	3.118154
341	1.4180055227149	3.175193
349	1.4179966682419	3.23897
356	1.41799091044082	3.29555
364	1.41798244430231	3.358801
371	1.41797692866133	3.415156
379	1.41796886250734	3.477583
388	1.41796105878817	3.547599
396	1.41795516564134	3.609451
404	1.41794355315348	3.675589
413	1.41793420361043	3.757563
422	1.41792293453572	3.834233
431	1.41791293362607	3.925198
440	1.41790457629638	4.007641
450	1.41790028711159	4.086514
460	1.41789497423212	4.173033
469	1.41789009570307	4.251106
480	1.41788326797955	4.346754
490	1.41787371948262	4.450144
500	1.41786498514604	4.554068
511	1.41785952646425	4.648765
522	1.41785480700817	4.740012
533	1.41785061802321	4.836016
545	1.41784612816923	4.940658
557	1.41784177142788	5.057041
569	1.4178374743877	5.184051
581	1.41783334587051	5.312086
593	1.41782935946198	5.441473
606	1.41782513567322	5.581998
619	1.41782129759111	5.718165
632	1.4178188403285	5.831938
646	1.41781692130949	5.95509699999999
660	1.41781500021112	6.07735299999999
674	1.41781308776409	6.20429999999999
689	1.41781102530411	6.37932699999999
704	1.41780910616359	6.50793999999999
719	1.4178072209201	6.63631599999999
734	1.4178053729109	6.76584899999999
750	1.41780344948236	6.90353099999999
766	1.4178015869003	7.04120399999999
783	1.41779968003634	7.18755599999999
799	1.41779793742495	7.32488599999999
817	1.41779604863194	7.47999699999999
834	1.41779433510204	7.62586299999999
852	1.41779260885003	7.78052099999999
870	1.41779093702419	7.93476899999999
889	1.41778925928234	8.11940999999999
908	1.41778760815362	8.30985799999999
928	1.41778592105758	8.51113099999999
948	1.41778428927438	8.72270399999999
968	1.41778274825665	8.935304
989	1.41778122639652	9.15513699999999
1010	1.41777974800216	9.37640699999999
1032	1.41777858219492	9.57406199999998
1054	1.41777764206663	9.77116799999998
1077	1.41777609412608	10.023633
1100	1.41777465585231	10.278327
1124	1.41777327677316	10.543213
1148	1.41777257072922	10.75664
1173	1.41777191055459	10.980985
1198	1.41777125423424	11.20758
1224	1.41777058220872	11.442299
1250	1.41776991879415	11.676719
1277	1.41776924102002	11.920239
1304	1.41776860849971	12.163043
1332	1.41776798171595	12.413506
1361	1.41776735056726	12.672458
1390	1.41776678343236	12.933986
1420	1.41776625380404	13.208579
1451	1.41776564638463	13.522357
1482	1.41776504923229	13.849436
1514	1.41776460160483	14.138556
1546	1.41776401098271	14.469309
1580	1.41776344129897	14.827108
1614	1.41776298306032	15.156187
1648	1.41776267540078	15.492946
1684	1.41776234551679	15.848417
1720	1.41776201735732	16.235125
1757	1.41776168479939	16.60833
1795	1.41776134769997	16.98053
1833	1.41776101605545	17.3439129999999
1873	1.41776067289492	17.7220319999999
1913	1.41776033577984	18.098602
1954	1.41775999610185	18.484186
1996	1.41775965490502	18.8810679999999
2039	1.41775931241194	19.2893209999999
2083	1.41775896521739	19.7106589999999
2128	1.41775861707781	20.138715
2174	1.41775826709764	20.570889
2221	1.41775791764946	21.013045
2268	1.41775758149241	21.4552
2317	1.41775723882855	21.91466
2367	1.41775689756844	22.388565
2418	1.41775655700387	22.880195
2470	1.41775621732511	23.3665209999999
2523	1.41775587907098	23.8627679999999
2577	1.41775554062719	24.3686479999999
2633	1.41775519606904	24.8947959999999
2689	1.41775485856733	25.4172459999999
2747	1.41775451765972	25.9589519999999
2806	1.41775417860124	26.5243939999999
2867	1.41775383441518	27.1127349999999
2928	1.41775358004372	27.6112559999999
2991	1.41775340188975	28.0578819999999
3056	1.41775321796833	28.5371449999999
3122	1.41775303477871	29.0378529999999
3189	1.41775285256947	29.506051
3257	1.41775267041504	29.981361
3327	1.41775248629299	30.47561
3399	1.41775230039976	30.986379
3472	1.41775211493965	31.500435
3547	1.41775192893578	32.038777
3623	1.4177517434947	32.570633
3701	1.41775155704774	33.121196
3781	1.41775136976917	33.685108
3862	1.41775118335637	34.325296
3945	1.41775099664307	35.0199789999999
4030	1.41775080730134	35.7208259999999
4117	1.41775061798806	36.4390269999999
4205	1.41775042892451	37.1673929999999
4296	1.41775023573828	37.9183399999999
4388	1.41775004433564	38.6754109999999
4483	1.4177498501323	39.4621309999999
4579	1.41774965830357	40.2368409999999
4678	1.41774946253904	40.999619
4778	1.4177492661419	41.8638829999999
4881	1.41774906258963	42.658701
4986	1.41774855120069	43.643852
5093	1.41774799887362	44.933001
5203	1.41774742263456	46.177529
5315	1.41774681940309	47.349828
5429	1.41774618116354	48.473817
5546	1.41774547810994	49.562312
5665	1.41774469531979	50.664351
5787	1.41774382286143	51.798954
5912	1.41774284171818	52.980656
6039	1.41774129745075	54.2587120000001
6169	1.41773853156823	55.672172
6301	1.41773067543142	57.2566
6437	1.4177175372723	58.595069
6575	1.41769923389606	59.8226929999999
6717	1.41767253584438	60.8278849999999
6861	1.41747441671009	62.0418229999999
7009	1.01078833769373	63.4296089999999
7160	1.00694459672841	64.948375
7314	1.00555869232228	66.49359
7471	1.00520708798316	68.1622649999999
7632	1.0050762773362	69.9185929999999
7796	1.00504287808192	71.460844
7964	1.00502399446406	73.24099
8135	1.00500947686198	75.543241
8310	1.00500133173878	77.583672
8489	1.004997423712	79.545901
8672	1.00499465421933	81.6385160000001
8858	1.00499374770797	83.4690450000001
9049	1.00499344680641	84.8099980000001
9244	1.00499313318152	86.2272050000001
9442	1.00499293401794	87.5298350000002
9646	1.00499274582227	88.8677920000002
9853	1.0049925653471	90.4207450000001
10065	1.00499238923315	92.012613
10282	1.00499224222232	93.5862419999999
10503	1.00499215563922	95.0651479999998
10729	1.00499204832627	96.6495509999998
10960	1.00499189357765	98.5465779999999
11195	1.00499172089428	100.790306
11436	1.0049915614837	102.949142
11682	1.00499141604257	105.152271
11934	1.00499128233086	107.426747
12190	1.00499115888081	109.737484
12453	1.00499108403412	111.707479
12720	1.00499102924884	113.526599
12994	1.00499097517617	115.407986
13274	1.00499092208349	117.360679
13559	1.00499087007748	119.292825
13851	1.00499081879271	121.311074
14149	1.0049907683356	123.359597
14453	1.00499071865636	125.448534
14764	1.00499066953123	127.723028
15082	1.00499062071077	130.252874
15406	1.004990572335	132.980452
15738	1.00499052400462	136.066417
16076	1.00499047600241	139.224568
16422	1.00499042790882	142.381211000001
16776	1.0049903873342	145.66678
17137	1.00499035832337	148.186796
17505	1.00499032914249	150.770039
17882	1.00499029967043	153.424391
18267	1.00499026997795	156.221587
18660	1.00499024010171	159.006378
19061	1.00499021002416	161.917045
19471	1.00499017969947	164.813842
19890	1.00499014913768	167.853974
20318	1.00499011833602	171.055269999999
20755	1.00499008730337	174.134051999999
21202	1.00499005599433	177.412141
21658	1.00499002445833	180.614462999999
22124	1.00498999263511	183.936297999999
22600	1.00498996052994	186.420633999999
23086	1.00498992814807	188.714628999999
23582	1.00498989549516	191.134648
24090	1.00498986244857	193.532667
24608	1.00498982914914	195.968619
25138	1.00498979548159	198.511868
25678	1.00498976160189	201.290342
26231	1.00498972736038	204.330268
26795	1.00498969294134	208.197371
27372	1.00498965826877	212.195063
27960	1.00498962348008	216.301321
28562	1.0049895884665	220.472039
29176	1.00498955340709	224.728927
29804	1.00498951825913	229.321299
30445	1.00498948465836	233.715278
31100	1.00498945997787	238.121726
31769	1.00498943893997	242.840273
32453	1.00498941783771	247.86316
33151	1.00498939672242	252.817773000001
33864	1.00498937557196	257.900046
34593	1.00498935435879	263.014153000001
35337	1.00498933308195	268.274983000001
36097	1.00498931173012	273.860454
36874	1.00498929028491	279.292104999999
37667	1.00498926880127	283.473186999999
38478	1.00498924722097	287.293993999999
39306	1.00498922559798	291.188568999999
40151	1.00498920394722	295.28527
41015	1.00498918222603	300.004343


==> data/perfprof6-50-300-2-1.dat <==
iter	objfun	time
1	9.76833167199747	0
2	9.60393898394864	1.77999999999975
3	9.55489520897075	4.23999999999978
4	9.50904019515159	7.11999999999989
5	9.4597837400761	9.00999999999931
6	9.41815100438248	11.0199999999995
7	9.37877430799746	13.3899999999994
8	9.34160312768202	16.1300000000001
9	9.30635692193575	18.8399999999992
10	9.2728807253995	21.9899999999998
11	9.24082851017685	25.0099999999993
12	9.21012904552814	27.7299999999996
13	9.18128369887927	30.4799999999996
14	9.15469112182048	33.2599999999993
15	9.13046999305871	36.0199999999995
16	9.10828378929044	38.7799999999997
17	9.08772052470385	41.5299999999997
18	9.0685867507334	44.2799999999997
19	9.05089691950044	47.0499999999993
20	9.03466350451261	49.7799999999997
21	9.01978342397523	52.5299999999997
22	9.0060633136691	55.2799999999997
23	8.99334499372828	58.0299999999997
24	8.98149480186204	60.7999999999993
25	8.97035706533583	63.5699999999997
26	8.95982407521707	66.3599999999997
27	8.9498047615316	69.1700000000001
28	8.94021358070654	71.9499999999998
29	8.93101424391253	74.7399999999998
30	8.92217201393618	77.4899999999998
31	8.91365832018104	80.25
32	8.90544719859849	82.9899999999998
33	8.89749606964022	85.75
34	8.88976836765584	88.4899999999998
35	8.88223358074399	91.2299999999996
36	8.87486572607325	93.9799999999996
37	8.86763476122569	96.7299999999996
38	8.86051569486789	99.5
39	8.85348975014192	102.25
40	8.84654541775849	105
41	8.83969505926231	107.759999999999
42	8.83295225448184	110.52
43	8.82633264476623	113.28
44	8.81985565227628	116.04
45	8.81354476319787	118.809999999999
46	8.80741886672508	121.589999999999
47	8.80148227656456	124.349999999999
48	8.79573022622616	127.15
49	8.79015325902954	129.94
50	8.78473845940012	132.75
51	8.77947315190402	135.57
52	8.77434778310346	138.339999999999
53	8.76935511635668	141.139999999999
54	8.76448854866701	143.94
55	8.75974260426535	146.719999999999
56	8.75511341281491	149.5
57	8.75059761915151	152.28
58	8.74619138896736	155.08
59	8.74189043503041	157.88
60	8.73769042558046	160.67
61	8.73358724563505	163.469999999999
62	8.72957695478162	166.25
63	8.72565555648408	169.049999999999
64	8.7218189588858	171.83
65	8.71806325900577	174.62
66	8.7143849582591	177.41
67	8.71078071592544	180.19
68	8.7072470084203	182.969999999999
69	8.70378029111411	185.77
70	8.70037749286123	188.549999999999
71	8.69703616462704	191.339999999999
72	8.69375387817009	194.13
73	8.69052757492353	196.9
74	8.68735403808728	199.66
75	8.68423104867575	202.45
76	8.68115854467299	205.21
77	8.67813502543851	208.009999999999
78	8.67515665521638	210.809999999999
79	8.6722205050519	213.61
80	8.66932424225761	216.4
81	8.66646578498611	219.2
82	8.66364416376235	221.96
83	8.66086832121084	224.75
84	8.65813804975798	227.52
85	8.65544920899376	230.29
86	8.65280038914466	233.07
87	8.65019137607261	235.839999999999
88	8.64762270261314	238.639999999999
89	8.64509526531903	243.11
90	8.64260980281579	247.089999999999
91	8.64016645789934	249.86
92	8.63776466748418	252.66
93	8.63540335100249	255.46
94	8.63308117865973	258.23
95	8.63079675059728	261.009999999999
96	8.62854866047896	263.799999999999
97	8.62633550314964	266.57
98	8.62415588549237	269.38
99	8.62200845775211	272.17
100	8.61989195144866	274.99
101	8.61780520524629	277.78
102	8.61574717022289	280.58
103	8.61371689703628	283.37
104	8.61171351362701	286.16
105	8.60973620308653	288.96
106	8.60778418881804	291.77
107	8.60585673011208	294.57
108	8.60395312709835	297.37
109	8.60207273074588	300.17


==> data/perfprof6-50-300-2-2.dat <==
iter	objfun	time
1	9.76833167199747	0
2	9.74688594804101	0.0199999999995271
3	9.73000700678723	0.0299999999997453
4	9.71493142145739	0.0299999999997453
5	9.70182637163467	0.0399999999999636
6	9.68985322367049	0.0399999999999636
7	9.67871989631271	0.0399999999999636
8	9.66831480659387	0.0499999999992724
9	9.65857062190855	0.0499999999992724
10	9.64943291672099	0.0499999999992724
11	9.64085285553851	0.0499999999992724
12	9.63278376513583	0.0499999999992724
13	9.62518082635709	0.0499999999992724
14	9.61800163408052	0.0599999999994907
15	9.61120671147012	0.069999999999709
16	9.60475926995155	0.069999999999709
17	9.59862390062706	0.069999999999709
18	9.59276473188288	0.0799999999999272
19	9.58714416304988	0.0799999999999272
20	9.58172247700707	0.0799999999999272
21	9.57645712661498	0.0799999999999272
22	9.571543307271	0.089999999999236
23	9.56724222741834	0.089999999999236
24	9.5632832493775	0.089999999999236
25	9.55958632302522	0.089999999999236
26	9.55610519213034	0.089999999999236
27	9.5528077378653	0.0999999999994543
28	9.54967005216396	0.109999999999673
29	9.54667351622312	0.109999999999673
30	9.54380307232892	0.109999999999673
31	9.54104622248996	0.109999999999673
32	9.53839238646584	0.119999999999891
33	9.53583246686413	0.119999999999891
34	9.53335854162571	0.119999999999891
35	9.53096363891603	0.1299999999992
36	9.52864156758459	0.1299999999992
37	9.52638678640481	0.1299999999992
38	9.52419430116902	0.1299999999992
39	9.52205958228639	0.139999999999418
40	9.51997849779399	0.139999999999418
41	9.51794725817091	0.149999999999636
42	9.51596237034054	0.149999999999636
43	9.51402059893156	0.149999999999636
44	9.51211893335007	0.149999999999636
45	9.51025455956037	0.159999999999854
46	9.50842483572263	0.159999999999854
47	9.50662727102078	0.159999999999854
48	9.50485950715291	0.169999999999163
49	9.50311930206124	0.169999999999163
50	9.50140451556015	0.169999999999163
51	9.49971309658358	0.169999999999163
52	9.49804307182312	0.179999999999382
54	9.49475964059382	0.179999999999382
55	9.49314258996104	0.1899999999996
56	9.49153962963262	0.1899999999996
58	9.48836913889638	0.199999999999818
59	9.48679825811195	0.199999999999818
60	9.48523475657088	0.199999999999818
62	9.48212339348547	0.210000000000036
63	9.48057230876034	0.210000000000036
65	9.47747131922966	0.210000000000036
66	9.47591821603217	0.219999999999345
68	9.4727987924519	0.219999999999345
69	9.47122926544893	0.229999999999563
71	9.46806254364933	0.229999999999563
72	9.46646212733769	0.239999999999782
74	9.46321912912502	0.239999999999782
76	9.45990921245998	0.239999999999782
78	9.45651967795148	0.259999999999309
79	9.45479116124482	0.259999999999309
81	9.45125908862418	0.259999999999309
83	9.44761739153546	0.269999999999527
85	9.44386136886448	0.279999999999745
87	9.43998698081238	0.279999999999745
89	9.43598094984243	0.279999999999745
91	9.43183748858875	0.289999999999964
93	9.42755328235197	0.299999999999272
95	9.42312776042757	0.299999999999272
98	9.41623078799734	0.309999999999491
100	9.41146992194349	0.319999999999709
102	9.40659083895607	0.329999999999927
105	9.39908215826647	0.329999999999927
107	9.39397552610687	0.339999999999236
110	9.38621589167667	0.339999999999236
112	9.38100918807397	0.359999999999673
115	9.3732064591321	0.369999999999891
117	9.36804216129556	0.369999999999891
120	9.3604027510612	0.369999999999891
123	9.3529419406329	0.389999999999418
126	9.34570038805101	0.399999999999636
129	9.33869870021572	0.409999999999854
132	9.33213895685405	0.419999999999163
135	9.32665667209469	0.419999999999163
138	9.32162647941325	0.429999999999382
141	9.31691643310373	0.4399999999996
144	9.31245824019339	0.449999999999818
148	9.30683328362089	0.460000000000036
151	9.30281746455805	0.469999999999345
155	9.29769585008065	0.479999999999563
158	9.29401015744016	0.489999999999782
162	9.28928141433291	0.5
166	9.28474478353597	0.519999999999527
170	9.28038235547229	0.529999999999745
174	9.27617915101321	0.539999999999964
178	9.27212236155283	0.549999999999272
182	9.26820085352542	0.559999999999491
186	9.264406509066	0.579999999999927
190	9.26072959686767	0.589999999999236
195	9.25628656981469	0.609999999999673
199	9.25284617523312	0.609999999999673
204	9.24867805366054	0.6299999999992
209	9.24464694899873	0.649999999999636
214	9.24074320599082	0.669999999999163
219	9.23695819267729	0.679999999999382
224	9.23328416105782	0.6899999999996
229	9.22971413158749	0.699999999999818
234	9.22624179647753	0.719999999999345
240	9.22219593777164	0.739999999999782
245	9.21891913285724	0.759999999999309
251	9.21509370103063	0.769999999999527
257	9.21137786042874	0.799999999999272
263	9.20776505419884	0.809999999999491
269	9.20424936058989	0.829999999999927
275	9.20082541593536	0.849999999999454
282	9.1969402996565	0.869999999999891
288	9.19369900944874	0.889999999999418
295	9.19001550931292	0.909999999999854
302	9.18643208470908	0.929999999999382
309	9.18294351904581	0.949999999999818
316	9.17954507687329	0.969999999999345
323	9.17623244807011	0.989999999999782
331	9.17254663571994	1.01999999999953
339	9.16896244786682	1.03999999999996
347	9.1654750609891	1.06999999999971
355	9.16208010442609	1.08999999999924
363	9.15877360607494	1.11999999999989
371	9.15555192536895	1.13999999999942
380	9.15203213784648	1.16999999999916
389	9.14862612266364	1.1899999999996
398	9.1453179885115	1.21999999999935
407	9.14210238849045	1.25
417	9.13863214935478	1.26999999999953
426	9.13559644387187	1.29999999999927
436	9.13231547506656	1.32999999999993
446	9.12912630977594	1.36999999999989
457	9.12571843131189	1.39999999999964
468	9.12240966994725	1.42999999999938
478	9.11948297976859	1.44999999999982
490	9.11606740728278	1.48999999999978
501	9.11302378345721	1.51999999999953
513	9.10979317959081	1.55999999999949
525	9.10665077428513	1.58999999999924
537	9.10359133284575	1.6299999999992
549	9.10060992228936	1.65999999999985
562	9.09746270707874	1.71000000000004
575	9.09439595921796	1.73999999999978
589	9.09117714349106	1.78999999999996
602	9.08826060842846	1.81999999999971
616	9.08519180234497	1.86999999999989
631	9.08197999755448	1.89999999999964
645	9.07904704681807	1.94999999999982
660	9.07596689744274	2
676	9.07276342454272	2.03999999999996
692	9.06968272485751	2.08999999999924
708	9.06671297904706	2.13999999999942
724	9.06384327569368	2.17999999999938
741	9.0608935266947	2.23999999999978
758	9.05803677235215	2.28999999999996
776	9.05510415568729	2.33999999999924
794	9.05225794635172	2.39999999999964
812	9.04949060545419	2.4399999999996
831	9.04664772347836	2.50999999999931
851	9.04373447049591	2.55999999999949
871	9.04089541074367	2.61999999999989
891	9.03812414040938	2.67999999999938
912	9.03528298398884	2.73999999999978
933	9.032512330953	2.80999999999949
955	9.0296729019261	2.86999999999989
977	9.02689206250386	2.9399999999996
1000	9.02404169223566	3.00999999999931
1023	9.02124414292922	3.06999999999971
1047	9.01837605635603	3.14999999999964
1071	9.01555529225338	3.21999999999935
1096	9.01266253497772	3.29999999999927
1121	9.00981179370158	3.36999999999989
1148	9.00677551358222	3.44999999999982
1174	9.00388926061776	3.52999999999975
1202	9.00081798641802	3.60999999999967
1230	8.99778114553261	3.69999999999982
1258	8.99477518136178	3.77999999999975
1288	8.9915852400604	3.86999999999989
1318	8.98842386301225	3.96000000000004
1348	8.98528823031574	4.04999999999927
1380	8.98196927248208	4.14999999999964
1412	8.97867456753064	4.23999999999978
1445	8.97530034441741	4.33999999999924
1478	8.97194841121275	4.4399999999996
1513	8.96841650831579	4.54999999999927
1548	8.96490773587268	4.64999999999964
1584	8.96132256360784	4.75999999999931
1621	8.95766320068275	4.86999999999989
1659	8.95393242672501	4.98999999999978
1697	8.95023066350278	5.09999999999945
1737	8.94636711487988	5.21999999999935
1777	8.94253960469158	5.33999999999924
1819	8.9385622247758	5.46999999999935
1861	8.93463044881221	5.58999999999924
1904	8.93065574605626	5.72999999999956
1949	8.92655497164344	5.85999999999967
1994	8.92251832602656	6
2041	8.9183749030548	6.1299999999992
2088	8.91430959862131	6.27999999999975
2137	8.91015814770239	6.42999999999938
2187	8.90601648125094	6.57999999999993
2237	8.90197253641603	6.71999999999935
2290	8.89779403454806	6.88999999999942
2343	8.8937270344449	7.04999999999927
2397	8.88969712142957	7.21000000000004
2453	8.88563729692619	7.3799999999992
2510	8.8816266927815	7.55999999999949
2569	8.87760056841396	7.72999999999956
2629	8.873631832327	7.90999999999985
2690	8.86972114619514	8.08999999999924
2753	8.86580731081964	8.28999999999996
2817	8.86195460339303	8.47999999999956
2882	8.85816162895233	8.66999999999916
2950	8.85431510472508	8.8799999999992
3018	8.85060072098363	9.08999999999924
3089	8.84685377327735	9.29999999999927
3160	8.84322175350279	9.51999999999953
3234	8.83954866135612	9.75
3309	8.83593410848939	9.97999999999956
3386	8.83232799017151	10.21
3465	8.82874415016336	10.46
3546	8.82520811796051	10.6999999999998
3629	8.82169686486778	10.96
3713	8.81824708082287	11.21
3800	8.81477473198251	11.4799999999996
3888	8.81135867147117	11.7399999999998
3979	8.80792066498235	12.0199999999995
4071	8.80453607721398	12.2999999999993
4166	8.80113134561939	12.5899999999992
4263	8.79774401132421	12.8899999999994
4363	8.79434101552332	13.1899999999996
4464	8.79099122047194	13.4899999999998
4568	8.78762934147157	13.8199999999997
4675	8.78425919135404	14.1499999999996
4783	8.78094530889201	14.4799999999996
4895	8.77759857218542	14.8099999999995
5009	8.77428301767949	15.1599999999999
5125	8.77100059057547	15.5199999999995
5245	8.76769899877861	15.8799999999992
5367	8.7644374805539	16.25
5492	8.76119215678013	16.6399999999994
5620	8.75796678141835	17.0199999999995
5751	8.75476475835436	17.4199999999992
5885	8.75158907522633	17.8299999999999
6022	8.74844225434527	18.25
6162	8.74532632327725	18.6699999999992
6306	8.74222158344212	19.1099999999997
6452	8.73917216845833	19.5499999999993
6603	8.73611689316519	20.0099999999993
6757	8.73309817828867	20.4799999999996
6914	8.73011560006726	20.96
7075	8.72715025171635	21.4499999999998
7240	8.72420269216914	21.9499999999998
7408	8.72129016296901	22.46
7581	8.71837782025444	22.9699999999993
7757	8.71549889638234	23.5099999999993
7938	8.71261994381822	24.0499999999993
8123	8.70975658708641	24.6099999999997
8312	8.70690767869823	25.1899999999996
8506	8.70405741704857	25.7799999999997
8704	8.70121960336216	26.3699999999999
8907	8.69837885198315	26.9799999999996
9114	8.69554800198666	27.6099999999997
9326	8.69271212003528	28.25
9544	8.68985735317382	28.8999999999996
9766	8.68700889788979	29.5699999999997
9993	8.68415247871989	30.2699999999995
10226	8.68127477840332	30.9699999999993
10464	8.67838737199846	31.6999999999998
10708	8.67547731843843	32.4399999999996
10957	8.67255574828424	33.1999999999998
11213	8.66959869026303	34
11474	8.66662878189683	34.79
11741	8.66363397727302	35.6099999999997
12015	8.66060296013426	36.46
12294	8.65757848796192	37.3099999999995
12581	8.65452598667192	38.1899999999996
12874	8.65145653066444	39.0899999999992
13174	8.64835882379807	40.0099999999993
13480	8.64524369238492	40.9499999999998
13794	8.64212853603943	41.9099999999999
14116	8.63908461186814	42.8899999999994
14444	8.63609651244144	43.8899999999994
14781	8.63313248279842	44.9099999999999
15125	8.63021057759493	45.9699999999993
15477	8.62732426272985	47.0499999999993
15838	8.62446893310588	48.1499999999996
16207	8.6216561380531	49.2699999999995
16584	8.61888871697098	50.4199999999992
16971	8.61615505695307	51.6099999999997
17366	8.6134716249821	52.7999999999993
17770	8.61083280981926	54.0499999999993
18184	8.60823334450161	55.3099999999995
18608	8.60567422601699	56.6099999999997
19041	8.60316158784664	57.9299999999994
19485	8.60068383784435	59.2699999999995
19938	8.59825183789055	60.6499999999996
20403	8.59584923220776	62.0599999999995
20878	8.59348622427023	63.5
21364	8.59115726991202	64.9699999999993
21862	8.58885744985578	66.5
22371	8.58659116437863	68.0499999999993
22892	8.58435366742444	69.6399999999994
23425	8.58214484384391	71.2599999999993
23971	8.57996059018964	72.9299999999994
24529	8.57780488772855	74.6299999999992
25101	8.57567012601656	76.3699999999999
25685	8.57356383060417	78.1499999999996
26283	8.57147878546807	79.9699999999993
26896	8.56941197193239	81.8399999999992
27522	8.56737035506824	83.7299999999996
28163	8.56534756254622	85.6799999999994
28819	8.5633439948074	87.6899999999996
29490	8.56135997604084	89.7299999999996
30177	8.55939294352401	91.8199999999997
30880	8.55744335437053	93.9499999999998
31599	8.55551158874231	96.1499999999996
32335	8.55359539373499	98.3899999999994
33088	8.55169525173457	100.669999999999
33859	8.54980916105828	103
34648	8.5479376790416	105.389999999999
35455	8.54608128460909	107.82
36280	8.54424038509156	110.339999999999
37125	8.5424110573774	112.919999999999
37990	8.54059396185734	115.589999999999
38875	8.53878967794298	118.299999999999
39780	8.53699871071051	121.07
40707	8.53521771072123	123.889999999999
41655	8.53344921941673	126.79
42625	8.53169191603832	129.75
43618	8.52994462185807	132.78
44634	8.52820797306831	135.9
45674	8.5264808967359	139.08
46737	8.52476561985377	142.33
47826	8.52305793624947	145.629999999999
48940	8.52136011375728	149.02
50080	8.5196712542332	152.49
51246	8.51799197885623	156.04
52440	8.51632008117368	159.669999999999
53661	8.51465762627818	163.379999999999
54911	8.51300254342718	167.2
56190	8.51135552906093	171.11
57499	8.50971597644076	175.12
58838	8.50808455196952	179.29
60208	8.50646068821921	185.809999999999
61611	8.50484274647689	190.129999999999
63046	8.50323259230387	194.48
64514	8.50162974962398	198.91
66017	8.50003275111068	203.45
67554	8.49844335460526	208.099999999999
69128	8.49685917164427	212.889999999999
70738	8.49528194057565	217.78
72385	8.49371134877179	222.78
74071	8.49214620947486	227.94
75796	8.49058725469664	233.179999999999
77562	8.48903341703356	238.559999999999
79368	8.48748628891336	244.049999999999
81217	8.48594401829971	249.669999999999
83109	8.48440736131042	255.469999999999
85044	8.48287701101356	261.389999999999
87025	8.48135132109511	267.429999999999
89052	8.47983104838208	273.62
91126	8.47831616658946	279.98
93249	8.47680596392828	286.5
95421	8.47530118407103	293.16
97643	8.47380184381315	300.009999999999


==> data/perfprof6-50-300-2-3.dat <==
iter	objfun	time
1	9.76833167199747	0.0200000000004366
2	9.74688594804101	0.0200000000004366
3	9.7174906178241	0.0300000000006548
4	9.68329788557644	0.0300000000006548
5	9.64927214997961	0.0300000000006548
6	9.61743774302272	0.0399999999999636
7	9.58994772507249	0.0399999999999636
8	9.56445081871568	0.0500000000001819
9	9.54358058131512	0.0500000000001819
10	9.52545317409927	0.0500000000001819
11	9.50921587545753	0.0500000000001819
12	9.49433719008868	0.0500000000001819
13	9.4808543845307	0.0600000000004002
14	9.46874492722854	0.0600000000004002
15	9.45777819776262	0.0600000000004002
16	9.44773323855925	0.0700000000006185
17	9.43846001339473	0.0700000000006185
18	9.42985608453614	0.0700000000006185
19	9.42183941214873	0.0799999999999272
20	9.41433668109583	0.0799999999999272
21	9.40728317822919	0.0799999999999272
22	9.40062432889805	0.0900000000001455
23	9.3943152385612	0.0900000000001455
24	9.38832015638181	0.0900000000001455
25	9.38263931236744	0.0900000000001455
26	9.37723938565534	0.0900000000001455
27	9.37208774115335	0.110000000000582
28	9.36716407812795	0.110000000000582
29	9.36245012126613	0.110000000000582
30	9.35792900525261	0.110000000000582
31	9.35358498751306	0.110000000000582
32	9.34940324072612	0.110000000000582
33	9.34536973158207	0.119999999999891
34	9.34147115796784	0.119999999999891
35	9.33769499649276	0.119999999999891
36	9.33402959291263	0.130000000000109
37	9.33046427438197	0.130000000000109
38	9.32698938167128	0.130000000000109
39	9.3235962282272	0.140000000000327
40	9.32027695431177	0.140000000000327
41	9.3170243430885	0.140000000000327
42	9.31383160968295	0.140000000000327
43	9.3106922335221	0.150000000000546
44	9.30759983262861	0.150000000000546
45	9.30454811456979	0.159999999999854
46	9.30153087502716	0.159999999999854
47	9.29854204816466	0.170000000000073
48	9.29557577072317	0.170000000000073
49	9.29262645651645	0.170000000000073
51	9.28675809196297	0.180000000000291
52	9.28382969501722	0.180000000000291
53	9.2808995880343	0.180000000000291
54	9.27796407619944	0.190000000000509
55	9.27501981850004	0.190000000000509
57	9.26909328733575	0.200000000000728
58	9.26610586485682	0.200000000000728
59	9.26309941212649	0.200000000000728
61	9.25702282983516	0.210000000000036
62	9.25395057561119	0.210000000000036
64	9.24773708515407	0.210000000000036
65	9.24459719742821	0.220000000000255
67	9.23826257933779	0.220000000000255
68	9.23507420171126	0.220000000000255
70	9.22866174824532	0.240000000000691
71	9.22544280789079	0.240000000000691
73	9.21899395605205	0.25
75	9.21255102770284	0.25
76	9.2093391475258	0.260000000000218
78	9.20294707471385	0.260000000000218
80	9.19660989675692	0.270000000000437
82	9.19033785976971	0.270000000000437
84	9.18413657537879	0.270000000000437
86	9.17800894082733	0.280000000000655
88	9.17195749914818	0.280000000000655
90	9.16598638211029	0.289999999999964
92	9.16009218743547	0.300000000000182
94	9.15433281834848	0.300000000000182
96	9.14875895190218	0.320000000000618
98	9.14339331715555	0.320000000000618
101	9.13572309356904	0.329999999999927
103	9.13084273793148	0.329999999999927
105	9.1261184004598	0.340000000000146
108	9.11927122462862	0.350000000000364
110	9.11484512273542	0.350000000000364
113	9.10839866804265	0.360000000000582
116	9.10216649931748	0.369999999999891
118	9.09811596757827	0.369999999999891
121	9.09217197758119	0.380000000000109
124	9.08636508292324	0.400000000000546
127	9.08068200043289	0.409999999999854
130	9.07511313044676	0.420000000000073
133	9.06964664962659	0.430000000000291
136	9.06426947746978	0.430000000000291
139	9.05897022779451	0.440000000000509
142	9.05373934707773	0.450000000000728
145	9.04856799327293	0.460000000000036
149	9.04175273707909	0.470000000000255
152	9.03669572599227	0.480000000000473
156	9.03002274046888	0.5
159	9.02506801920515	0.5
163	9.01852103371734	0.520000000000437
167	9.01202987193194	0.520000000000437
171	9.00558238924897	0.539999999999964
175	8.99917098019639	0.550000000000182
179	8.99278894491862	0.5600000000004
183	8.98642095431492	0.579999999999927
187	8.98004897486132	0.590000000000146
191	8.97368906617629	0.600000000000364
196	8.96575398350468	0.619999999999891
200	8.95941236655656	0.630000000000109
205	8.9515004413037	0.650000000000546
210	8.9436123432036	0.659999999999854
215	8.93575749734382	0.680000000000291
220	8.92794862864219	0.690000000000509
225	8.92022098913679	0.710000000000036
230	8.91274772359712	0.720000000000255
235	8.90545508572781	0.740000000000691
241	8.89680249086116	0.760000000000218
246	8.8898244185705	0.770000000000437
252	8.88161147685783	0.789999999999964
258	8.87356713049772	0.8100000000004
264	8.86568864724777	0.829999999999927
270	8.85797000524315	0.840000000000146
276	8.85040421046094	0.860000000000582
283	8.84176064999106	0.880000000000109
289	8.83450634327564	0.900000000000546
296	8.82622143345819	0.930000000000291
303	8.81811376432038	0.950000000000728
310	8.81015620998487	0.970000000000255
317	8.8023393452985	0.990000000000691
325	8.79363585915853	1.02000000000044
332	8.78616975630873	1.03999999999996
340	8.77790887791728	1.0600000000004
348	8.76990069443854	1.09000000000015
356	8.76212824194833	1.11000000000058
364	8.75459318677125	1.13000000000011
372	8.74736800811023	1.15999999999985
381	8.73969611623249	1.19000000000051
390	8.73230767145346	1.22000000000025
399	8.72513734929412	1.25
408	8.71819771386035	1.27000000000044
418	8.71078295833393	1.3100000000004
427	8.70433304087678	1.32999999999993
437	8.69736395761085	1.36999999999989
447	8.69057979153104	1.40000000000055
458	8.68330065885282	1.44000000000051
468	8.6768233115955	1.46000000000004
479	8.66982420255988	1.5
490	8.662929829526	1.53000000000065
502	8.6555019484035	1.57000000000062
513	8.64876270368688	1.61000000000058
525	8.64147799559172	1.64000000000033
538	8.63366714484153	1.69000000000051
550	8.6265338000457	1.72000000000025
563	8.6189718190526	1.76000000000022
576	8.61186852970465	1.80000000000018
589	8.60516482530916	1.85000000000036
603	8.59841929573259	1.89000000000033
617	8.5921202439575	1.93000000000029
631	8.5862181790286	1.97000000000025
646	8.58028935079975	2.02000000000044
661	8.57472427117834	2.07000000000062
676	8.56948115647065	2.11000000000058
692	8.5642021390823	2.17000000000007
708	8.55920836614157	2.22000000000025
724	8.55446638931255	2.27000000000044
741	8.54967228753219	2.32000000000062
758	8.54510154514757	2.38000000000011
776	8.54047876221002	2.43000000000029
794	8.53605599238023	2.48000000000047
813	8.53158318711481	2.55000000000018
831	8.52751439739608	2.61000000000058
851	8.52316880720556	2.65999999999985
870	8.51919675687843	2.73000000000047
891	8.51496911642553	2.78999999999996
911	8.51109017658322	2.86000000000058
932	8.50716501846182	2.92000000000007
954	8.50323143029767	2.99000000000069
976	8.49965168173516	3.0600000000004
999	8.49549938420578	3.13000000000011
1022	8.49181914765739	3.21000000000004
1046	8.48852769790039	3.28000000000065
1070	8.48440073026839	3.36000000000058
1095	8.48089158833326	3.44000000000051
1120	8.47722482895539	3.51000000000022
1146	8.4737373930339	3.60000000000036
1173	8.4709861211373	3.68000000000029
1200	8.46671550601115	3.76000000000022
1228	8.46378845627375	3.86000000000058
1256	8.45991864180771	3.95000000000073
1286	8.45697960567573	4.03000000000065
1316	8.45311841619392	4.14000000000033
1346	8.45053208550375	4.22000000000025
1377	8.44665121306151	4.32000000000062
1409	8.44337024204729	4.42000000000007
1442	8.44023617695926	4.53000000000065
1475	8.43698960284683	4.63000000000011
1510	8.43430216455951	4.74000000000069
1545	8.43068464622978	4.85000000000036
1581	8.42749188335237	4.96000000000004
1617	8.42444147960232	5.07000000000062
1655	8.42158893468958	5.20000000000073
1693	8.41838357556258	5.3100000000004
1733	8.4152463203231	5.44000000000051
1773	8.4122189505092	5.57000000000062
1814	8.40920615597916	5.69000000000051
1856	8.40620042114527	5.82999999999993
1899	8.40320011068383	5.96000000000004
1943	8.40020588417378	6.11000000000058
1988	8.39722029085702	6.25
2034	8.39424968100618	6.39000000000033
2082	8.3912599215696	6.53999999999996
2130	8.38845411502928	6.70000000000073
2179	8.3852747014948	6.84000000000015
2230	8.38229191550019	7.01000000000022
2282	8.37945809511785	7.17000000000007
2335	8.37632227318385	7.34000000000015
2389	8.37347259453644	7.52000000000044
2444	8.37043695406545	7.69000000000051
2501	8.36777201058342	7.86999999999989
2559	8.36458413598115	8.0600000000004
2618	8.36162738266984	8.25
2679	8.35868528029143	8.44000000000051
2741	8.35578095671755	8.63000000000011
2805	8.352868112282	8.84000000000015
2870	8.34999596570912	9.05000000000018
2937	8.34714279933547	9.26000000000022
3005	8.34446333933531	9.47000000000025
3075	8.34141987131236	9.70000000000073
3146	8.33871733506745	9.93000000000029
3219	8.33583502274936	10.1599999999999
3294	8.33304842871485	10.4000000000005
3370	8.33043750435553	10.6400000000003
3448	8.32766964007642	10.8900000000003
3529	8.32495317702992	11.1500000000005
3610	8.32234171193934	11.4200000000001
3694	8.31962311374787	11.6900000000005
3780	8.31701521521281	11.96
3868	8.31449607142267	12.2400000000007
3957	8.31192367826268	12.5300000000007
4049	8.30954962143407	12.8200000000006
4143	8.30698748546438	13.1199999999999
4240	8.30452121528929	13.4300000000003
4338	8.30213450101742	13.75
4439	8.29979939447186	14.0700000000006
4542	8.29741622413612	14.4000000000005
4647	8.29514493576804	14.7300000000005
4755	8.29287629898383	15.0900000000001
4865	8.29069782796837	15.4400000000005
4978	8.28849013013615	15.8000000000002
5094	8.28632824030541	16.1700000000001
5212	8.28422232770808	16.5600000000004
5333	8.28211225990036	16.9500000000007
5457	8.28005248847892	17.3500000000004
5583	8.27810545805752	17.75
5713	8.27604415861152	18.1700000000001
5846	8.27405738811714	18.6000000000004
5981	8.272121372684	19.0300000000007
6120	8.27022143929656	19.4700000000003
6262	8.26828921456354	19.9400000000005
6407	8.26643792437979	20.4000000000005
6556	8.26456612895582	20.8699999999999
6708	8.26273368459672	21.3699999999999
6864	8.26091869666989	21.8900000000003
7023	8.25913458755198	22.4000000000005
7186	8.25735129476929	22.9200000000001
7353	8.25559773821578	23.4500000000007
7524	8.25384500997103	24
7699	8.25211357023043	24.6100000000006
7877	8.25041161368784	25.3100000000004
8060	8.2487033751662	26.0200000000004
8247	8.24702585698675	26.75
8439	8.24534191205458	27.5
8634	8.2436878041505	28.2600000000002
8835	8.24205014280168	28.8900000000003
9040	8.24039076099315	29.54
9250	8.2387610070376	30.21
9464	8.2371787932176	30.8900000000003
9684	8.23553563575089	31.5900000000001
9909	8.23393778837189	32.29
10139	8.23234461290373	33.0300000000007
10374	8.23078539887124	33.7800000000007
10615	8.22921737354564	34.54
10861	8.22762756482787	35.3400000000001
11114	8.22607636656276	36.1500000000005
11371	8.22452129898227	36.96
11635	8.22297767388708	37.8000000000002
11905	8.22143499408051	38.6700000000001
12182	8.21990267523338	39.5500000000002
12465	8.21837261203033	40.4500000000007
12754	8.21685756028922	41.3699999999999
13050	8.21533283356978	42.3100000000004
13353	8.2138191653019	43.2800000000007
13663	8.21231095239829	44.2600000000002
13980	8.2108123137639	45.2600000000002
14304	8.20930959380596	46.3000000000002
14636	8.20781367149223	47.3500000000004
14976	8.2063142162695	48.4300000000003
15324	8.20483922149894	49.5300000000007
15679	8.20333400872723	50.6599999999999
16043	8.20185092708901	51.8200000000006
16416	8.20036251087723	53
16797	8.19889214171396	54.2400000000007
17187	8.19739791359472	55.5
17585	8.19592284575499	56.7800000000007
17994	8.1944367584388	58.1000000000004
18411	8.1929616885089	59.4500000000007
18839	8.19148564838359	60.8200000000006
19276	8.19000999761825	62.2200000000003
19723	8.18853917859957	63.6599999999999
20181	8.18706337928166	65.1300000000001
20650	8.18559012012692	66.6400000000003
21129	8.18411820400096	68.1900000000005
21619	8.18264882585865	69.7700000000004
22121	8.18118133355189	71.3800000000001
22634	8.1797129588474	73.0100000000002
23160	8.17823882551256	74.7000000000007
23697	8.17677167369114	76.4400000000005
24247	8.17530758702624	78.2200000000003
24810	8.17384054172602	80.0300000000007
25386	8.1723677043917	81.8800000000001
25975	8.17090165577201	83.7700000000004
26578	8.16943342644652	85.71
27195	8.16796718359625	87.6900000000005
27826	8.16650052107945	89.7000000000007
28472	8.16503654308179	91.7800000000007
29133	8.1635698984845	93.8900000000003
29809	8.16210132453024	96.0700000000006
30501	8.16063546820379	98.29
31209	8.15916842101225	100.570000000001
31934	8.15770421265169	102.89
32675	8.15623943297085	105.26
33433	8.15476924308236	107.66
34209	8.15330982384138	110.1
35003	8.15183334108592	112.610000000001
35816	8.15036943396828	115.17
36647	8.1488954446993	117.81
37498	8.14742653559233	120.67
38368	8.14595648153357	123.66
39259	8.14448194068363	126.66
40170	8.1430073348927	129.530000000001
41102	8.14153458554702	132.47
42056	8.14005540681578	135.48
43032	8.13857625269095	138.56
44031	8.13709463987305	141.72
45053	8.13561079351834	144.98
46099	8.13412391372455	148.29
47169	8.13263465250607	151.68
48264	8.13114234579943	155.150000000001
49384	8.12964767074236	159.200000000001
50530	8.12815012609024	163.06
51703	8.12665007473355	166.77
52903	8.125144285587	170.56
54131	8.12363925850972	174.43
55387	8.12212846910811	178.400000000001
56673	8.12061761314427	182.46
57989	8.11909772639962	186.58
59334	8.11758039715109	190.780000000001
60712	8.11606142152676	195.14
62121	8.11453783284915	199.570000000001
63563	8.11301166737256	204.12
65038	8.11148600889651	208.77
66548	8.10995834868718	213.55
68092	8.10843107396971	218.440000000001
69673	8.10690410855168	223.440000000001
71290	8.10537287628562	228.56
72945	8.10384409735239	233.72
74638	8.10231693390095	239.030000000001
76370	8.1007926005325	244.440000000001
78143	8.09926702236245	249.97
79957	8.09774575825659	255.62
81812	8.09622917717408	261.41
83711	8.09471608361914	267.37
85654	8.09320812491505	273.440000000001
87642	8.09170636740849	279.68
89677	8.09021133205977	286.8
91758	8.08872360357379	293.33
93888	8.08724453901314	300.01


==> data/perfprof6-50-300-2-4.dat <==
iter	objfun	time
1	9.68272640337935	53.5600000000004
2	9.61519398780985	107.51
3	9.55242293462264	162.61
4	9.50949203107384	220.440000000001
5	9.47373526964683	278.22
6	9.44274623298521	330.8


==> data/perfprof6-50-300-2-5.dat <==
iter	objfun	time
1	9.76832683835051	0.130000000000109
2	9.76832504556968	0.140000000000327
3	9.76832293520139	0.1899999999996
4	9.76832183594343	0.199999999999818
5	9.76832127287742	0.25
6	9.76832064792161	0.269999999999527
7	9.76832055204637	0.309999999999491
8	9.76831941427164	0.319999999999709
9	9.76831743890573	0.369999999999891
10	9.76831738278089	0.380000000000109
11	9.76831624440332	0.399999999999636
12	9.76831606034731	0.420000000000073
13	9.76831465890841	0.430000000000291
14	9.76823667905588	0.489999999999782
15	9.76816972565178	0.5
16	9.76811408707267	0.529999999999745
17	9.76791791210393	0.569999999999709
18	9.76791285420318	0.590000000000146
19	9.76790684563421	0.640000000000327
20	9.76789005731101	0.649999999999636
21	9.76785544788919	0.6899999999996
22	9.76785059328162	0.699999999999818
23	9.76782437645105	0.760000000000218
24	9.76782130978596	0.769999999999527
25	9.76781539692842	0.819999999999709
26	9.76781341335068	0.829999999999927
27	9.76780929576852	0.859999999999673
28	9.76780772030273	0.869999999999891
29	9.7678028307611	0.930000000000291
30	9.76780172617162	0.930000000000291
31	9.76779646402566	0.960000000000036
32	9.76779566565019	0.970000000000255
33	9.76778986918926	0.989999999999782
34	9.76778943606464	1
35	9.76778329469759	1.02999999999975
36	9.76778268967531	1.03999999999996
37	9.76777977762272	1.05000000000018
38	9.76777797229722	1.05999999999949
39	9.76777511713818	1.06999999999971
40	9.76776484306323	1.09000000000015
41	9.76768287659349	1.14000000000033
42	9.76767619446485	1.14999999999964
43	9.76766877428088	1.21000000000004
44	9.76764826243275	1.21000000000004
45	9.76762306660516	1.26999999999953
46	9.76761253203493	1.27999999999975
47	9.76759335602557	1.34000000000015
48	9.76759083579875	1.35000000000036
49	9.76759001476204	1.39000000000033
50	9.76758814700433	1.39000000000033
51	9.76756470514084	1.40999999999985
52	9.76755713120218	1.43000000000029
53	9.76753691542539	1.44999999999982
54	9.76753641413849	1.46000000000004
55	9.76753488844792	1.5
56	9.76750620991831	1.51999999999953
57	9.7674765816406	1.57999999999993
58	9.76747236781361	1.60000000000036
59	9.76746227651616	1.60999999999967
60	9.76743410671196	1.67000000000007
61	9.76743406023705	1.69999999999982
62	9.76741973100053	1.73999999999978
63	9.76738239121707	1.76999999999953
64	9.76735464534098	1.78999999999996
65	9.76735047970974	1.80000000000018
66	9.76734037366254	1.85999999999967
67	9.76731635652819	1.86999999999989
68	9.76730639587414	1.93000000000029
69	9.76728305172648	1.9399999999996
70	9.76724541136985	1.98999999999978
71	9.76724042926193	2
72	9.76722488314293	2.05000000000018
73	9.76722238182373	2.05999999999949
74	9.76719185371295	2.09000000000015
75	9.76718977191585	2.10999999999967
76	9.76718525254204	2.14000000000033
77	9.76717196758381	2.14999999999964
79	9.7671423250553	2.1899999999996
80	9.76714000242176	2.19999999999982
81	9.76713529087451	2.22999999999956
82	9.76713413811073	2.23999999999978
83	9.76713377168713	2.25
84	9.76713353861969	2.26999999999953
85	9.7671324746165	2.27999999999975
87	9.76712361703958	2.28999999999996
88	9.76692746035988	2.35000000000036
89	9.76670320278282	2.35000000000036
90	9.76666695668133	2.36999999999989
92	9.76665401105337	2.40999999999985
93	9.76664311455206	2.42000000000007
94	9.76663584433288	2.43000000000029
96	9.76653562851509	2.44999999999982
97	9.76635057961661	2.48999999999978
98	9.7663030007848	2.51000000000022
100	9.76627776470379	2.55999999999949
101	9.76626982252907	2.60999999999967
103	9.76625588755374	2.64999999999964
104	9.766255821545	2.67000000000007
106	9.76624884109038	2.6899999999996
107	9.76623084235099	2.73999999999978
109	9.76622420008221	2.75
110	9.76622052303499	2.80000000000018
112	9.76620947645207	2.85000000000036
113	9.766207055881	2.85999999999967
115	9.76620274092698	2.89999999999964
116	9.76620246254044	2.90999999999985
118	9.76619890926896	2.9399999999996
120	9.76619219699672	2.97000000000025
121	9.76618942290108	2.97999999999956
123	9.76618188167157	3.05000000000018
125	9.76617747621854	3.07999999999993
127	9.76616436967223	3.11999999999989
128	9.7661543325065	3.14000000000033
130	9.76610844682194	3.21000000000004
132	9.76594085846257	3.23999999999978
134	9.76590833378398	3.28999999999996
136	9.76589920390186	3.32999999999993
138	9.76585523689615	3.34000000000015
140	9.76583176433381	3.36999999999989
142	9.76581371543865	3.40999999999985
144	9.76577630769377	3.47000000000025
146	9.76576346499095	3.5
148	9.76576140358318	3.51999999999953
150	9.76575099664926	3.60000000000036
152	9.76574872321137	3.64000000000033
154	9.76574761651343	3.6899999999996
156	9.76574741526869	3.72000000000025
158	9.76574642690348	3.76999999999953
161	9.76574359710399	3.84000000000015
163	9.76572270165527	3.92000000000007
165	9.76569934694651	3.96000000000004
168	9.76569552643988	4.06999999999971
170	9.76569366127284	4.10000000000036
172	9.76563209331674	4.14000000000033
175	9.76560961918901	4.1899999999996
177	9.76560697029345	4.23999999999978
180	9.76560262856206	4.30999999999949
182	9.7656015953554	4.34000000000015
185	9.76544761315242	4.39000000000033
188	9.7646931191827	4.48999999999978
190	9.76434258632198	4.55000000000018
193	9.76434110698798	4.63000000000011
196	9.76434009233436	4.73999999999978
198	9.764339859695	4.78999999999996
201	9.76433953408933	4.85999999999967
204	9.76433828324308	4.89999999999964
207	9.76433422805421	4.94999999999982
210	9.76432452147747	5
213	9.76429829997916	5.05999999999949
216	9.76427231707338	5.11999999999989
219	9.76424876359897	5.1899999999996
222	9.76422477444909	5.22000000000025
225	9.7641974353805	5.27999999999975
228	9.76417655323009	5.32999999999993
231	9.76410763289362	5.39000000000033
235	9.76398094169353	5.42000000000007
238	9.76273960549417	5.47999999999956
241	9.76272937011191	5.60000000000036
245	9.76272287406492	5.75
248	9.76272240377121	5.81999999999971
252	9.76271863604731	5.90999999999985
255	9.76271587132202	5.97999999999956
259	9.76271427935929	6.07999999999993
263	9.76271003935371	6.18000000000029
266	9.76270778884726	6.23999999999978
270	9.76270432741263	6.31999999999971
274	9.76270249223085	6.39000000000033
278	9.76269866487474	6.44999999999982
282	9.76259380730288	6.51999999999953
286	9.7625681210593	6.60999999999967
290	9.76255864665877	6.69999999999982
294	9.76251845465443	6.77999999999975
298	9.76249304827925	6.86999999999989
302	9.76248207864678	6.96000000000004
306	9.76247288036469	7.05000000000018
311	9.76247164080981	7.15999999999985
315	9.76246952703662	7.22000000000025
320	9.76237454372787	7.30999999999949
324	9.76235615102676	7.35999999999967
329	9.76147136952427	7.48999999999978
333	9.76099831373297	7.55999999999949
338	9.7607722853266	7.69999999999982
343	9.76060021705908	7.77999999999975
348	9.76051281598802	7.9399999999996
353	9.76048929256881	8.03999999999996
358	9.76048064133333	8.15999999999985
363	9.76045321114044	8.25
368	9.76042870311153	8.35000000000036
373	9.75988042748083	8.44999999999982
378	9.74615911451978	8.57999999999993
384	9.73870041871839	8.69999999999982
389	9.73850957090751	8.85000000000036
395	9.73841670852812	8.9399999999996
400	9.73836612050937	9.03999999999996
406	9.73748336334039	9.21000000000004
412	9.73659474348506	9.30999999999949
417	9.73657579548493	9.35999999999967
423	9.7365686420561	9.48999999999978
429	9.73655469714397	9.57999999999993
435	9.73579279788251	9.6899999999996
441	9.73576313289826	9.81999999999971
448	9.7233859019833	10.0299999999997
454	9.72192134628502	10.1400000000003
460	9.72082889158476	10.2399999999998
467	9.71944612820505	10.3999999999996
474	9.71942561945361	10.54
480	9.71941681266032	10.6599999999999
487	9.71937781871786	10.8000000000002
494	9.71922985527188	10.9200000000001
501	9.7189335691735	11
508	9.71874800574295	11.1300000000001
515	9.7180968098837	11.2600000000002
522	9.71741988895089	11.3699999999999
530	9.7158993652674	11.5100000000002
537	9.6996740242243	11.6099999999997
545	9.69701386698222	11.75
553	9.69646285234963	11.9899999999998
560	9.69587233973261	12.1700000000001
568	9.689629924767	12.3199999999997
576	9.68618210407765	12.4700000000003
584	9.66303039672649	12.5500000000002
593	9.64068762301615	12.71
601	9.59815582521609	12.8299999999999
610	9.5771653018329	12.9300000000003
618	9.56823161415408	13.0100000000002
627	9.54408259071994	13.0799999999999
636	9.52952823254437	13.2699999999995
645	9.52843686216971	13.4099999999999
654	9.52765058428563	13.6400000000003
663	9.52692190261795	13.8299999999999
673	9.52566648068166	14.0199999999995
682	9.52090168281844	14.1000000000004
692	9.51608558340271	14.2200000000003
701	9.51441977473644	14.3000000000002
711	9.51385666693833	14.4499999999998
721	9.51343418146449	14.5299999999997
732	9.50769667971514	14.6899999999996
742	9.50728288278778	14.8400000000001
752	9.50703177179318	15.0799999999999
763	9.50701271402925	15.1999999999998
774	9.50698990656075	15.3099999999995
785	9.50696550128732	15.4300000000003
796	9.50690799892141	15.5699999999997
807	9.50675871429988	15.7399999999998
819	9.5065432253352	15.9200000000001
830	9.5064686567811	16.04
842	9.50639328802348	16.1999999999998
854	9.50567588202715	16.3000000000002
866	9.50408258653128	16.4300000000003
878	9.503219798436	16.5599999999995
890	9.50252974507951	16.7399999999998
903	9.50071190829083	17.04
916	9.4975762904783	17.3000000000002
929	9.49750130399691	17.4899999999998
942	9.49739075704861	17.6300000000001
955	9.49716296821303	17.8599999999997
969	9.4971321115304	18.0799999999999
982	9.49708136879095	18.2200000000003
996	9.49694490951555	18.3900000000003
1010	9.49687478524828	18.8500000000004
1025	9.49683299004882	19.0799999999999
1039	9.49675853106917	19.29
1054	9.49663515262994	19.6099999999997
1069	9.49660094442356	19.8500000000004
1084	9.4965884311797	20.0699999999997
1099	9.49658011343358	20.46


==> data/perfprof6-50-300-2-6.dat <==
iter	objfun	time
1	12.0270418650018	0.001946
2	11.0430915257942	0.005331
3	10.6535533501936	0.009437
4	10.1287039260719	0.013361
5	9.62106601535384	0.017148
6	9.18726631090856	0.02222
7	8.81483033198484	0.026977
8	8.50311860309325	0.032865
9	8.27627496640687	0.039959
10	8.06523038478335	0.046776
11	7.9129804886499	0.054875
12	7.77360350901738	0.065672
13	7.72186837737068	0.078355
14	7.65161605797242	0.094235
15	7.61908684194003	0.112457
16	7.60040021509188	0.13198
17	7.54649742393474	0.139785
18	7.53189943244464	0.154117
19	7.51621643746842	0.168352
20	7.51621643746842	0.181168
21	7.50042734843428	0.190126
22	7.48916678915212	0.199135
23	7.44371649780866	0.209354
24	7.44371649780866	0.220785
25	7.41427422040785	0.228384
26	7.39254399497585	0.237296
27	7.36482527399187	0.248767
28	7.34339999049592	0.262821
29	7.31861596428726	0.287136
30	7.31297874870829	0.349829
31	7.31297874870829	0.391752
32	7.29953939667899	0.417165
33	7.29953939667899	0.456565
34	7.29872159793458	0.47827
35	7.29813241276512	0.502526
36	7.29813241276512	0.544663
37	7.2974984416203	0.571372
38	7.2971062603117	0.60101
39	7.2964749856451	0.639391
40	7.29634430829361	0.717183
41	7.29564221244249	0.741517
42	7.29555448843353	0.77085
43	7.29543169874093	0.821875
44	7.29524164065425	0.884458
45	7.29524164065425	0.967161
46	7.29509969450938	1.022004
47	7.29502036916899	1.082259
48	7.29485881389265	1.165544
49	7.29485881389265	1.338431
50	7.294769946359	1.419121
51	7.29474217759082	1.507936
52	7.29463139542688	1.637681
53	7.29463139542688	1.781076
54	7.29455229795958	1.860204
55	7.29455229795958	1.968544
56	7.29452065101804	2.026981
57	7.29449995215699	2.094672
58	7.29449995215699	2.201765
59	7.29447204318766	2.275015
60	7.29445615279382	2.351152
61	7.29442952301995	2.451962
62	7.29442235142673	2.667449
63	7.29438896263348	2.811073
64	7.29438896263348	3.237365
65	7.29438563558608	3.331102
66	7.29438463263731	3.641574
67	7.29437305840172	3.755605
68	7.29437119715257	3.844754
69	7.29436640276123	3.996526
70	7.29436640276123	4.426353
71	7.29436391801814	4.568855
72	7.29436202442464	4.724415
73	7.29435836037322	4.96634
74	7.29435646123938	5.617795
75	7.29435646123938	5.958149
76	7.29435221096004	6.075612
77	7.29435086787169	6.230028
78	7.2943475775456	6.698693
79	7.2943452505979	7.091636
80	7.2943452505979	7.52065
81	7.29434258423387	7.685658
82	7.2943418323531	7.813708
83	7.29433854096928	8.217094
84	7.29433854096928	8.538987
85	7.29433690184785	8.684255
86	7.29433561146829	8.8849
87	7.29433310538683	9.347686
88	7.29433310538683	9.749484
89	7.29433114235867	9.891966
90	7.29433037474636	10.070252
91	7.29432782410926	10.458865
92	7.29432782410926	10.709479
93	7.29432646444503	10.825404
94	7.29432606306409	11.043659
95	7.29432347355886	11.190364
96	7.29432300324523	11.266043
97	7.29432273864518	11.609085
98	7.29432040196187	11.819375
99	7.29432009484244	11.921928
100	7.29431926785508	12.120787
101	7.29431919272761	12.596871
102	7.29431810295792	12.926826
103	7.2943179920133	13.09981
104	7.29431765287217	13.477093
105	7.29431765287217	15.6781
106	7.29431755030265	15.919931
107	7.29431746910119	16.227622
108	7.29431735828501	18.304318
109	7.29431735828501	19.48481
110	7.29431729302753	19.950945
111	7.29431727849151	21.776392
112	7.29431726933241	23.835786
113	7.29431726883486	25.608746
114	7.29431726881883	27.671874


==> data/perfprof6-50-300-3-1.dat <==
iter	objfun	time
1	25.124857005445	0
2	16.8074586704246	1.72999999999956
3	15.6080593122292	3.73999999999978
4	15.0094064133618	5.81999999999971
5	14.5932576930931	8.10999999999967
6	14.2788018811447	10.4200000000001
7	14.0239527973108	13.1799999999994
8	13.8076244635139	16.1899999999996
9	13.6209602854096	19.1499999999996
10	13.4584950973263	22.1099999999997
11	13.3140277770315	25.0299999999997
12	13.1832927455755	27.9799999999996
13	13.065712320555	30.9299999999994
14	12.9592257329792	33.8499999999995
15	12.8619287287625	36.79
16	12.7729840519266	39.7199999999993
17	12.6909443739711	42.6599999999999
18	12.6145237017793	45.5599999999995
19	12.5429430782435	48.4299999999994
20	12.4756843233168	51.3199999999997
21	12.412286903947	54.1999999999998
22	12.3522819154466	57.2199999999993
23	12.2952783712922	60.3400000000001
24	12.2410368559862	63.3899999999994
25	12.1893493646925	66.3000000000002
26	12.1400353034459	69.1700000000001
27	12.0929149434534	72.0299999999997
28	12.0478061429545	74.8899999999994
29	12.0045481895622	77.75
30	11.9630048619295	80.5799999999999
31	11.9228767205709	83.3899999999994
32	11.8830960510139	86.21
33	11.8429773142883	88.9899999999998
34	11.8033949429498	91.7600000000002
35	11.7656441963009	94.5
36	11.7298362939298	97.2699999999995
37	11.6956865384917	100.02
38	11.6629934646445	102.76
39	11.63161623239	105.46
40	11.6014603165987	108.15
41	11.5724816553615	110.849999999999
42	11.5446178111214	113.55
43	11.5177687001755	116.24
44	11.4918359656185	118.94
45	11.4667389469513	121.63
46	11.4424212285776	124.32
47	11.4188344305604	126.98
48	11.3959281741711	129.639999999999
49	11.3736567207038	132.3
50	11.351988294315	134.969999999999
51	11.3308890306224	137.639999999999
52	11.3103247424072	140.309999999999
53	11.2902616881469	142.98
54	11.2706707774551	145.65
55	11.2515230975483	148.3
56	11.2327940529017	150.969999999999
57	11.2144600971266	153.62
58	11.196503828279	156.3
59	11.1789081391513	158.98
60	11.1616616116293	161.65
61	11.1447530000885	164.33
62	11.1281717253993	167
63	11.1119095910909	169.66
64	11.095956699856	172.34
65	11.0803033763054	174.99
66	11.0649416497165	177.67
67	11.0498622123326	180.33
68	11.0350562380185	183.01
69	11.0205165636185	185.71
70	11.0062361026144	188.42
71	10.9922075797719	191.099999999999
72	10.978424643672	193.77
73	10.9648820043759	196.45
74	10.9515741070651	199.15
75	10.9384957330284	201.8
76	10.9256395319847	204.49
77	10.9130019765766	207.16
78	10.9005791400929	209.83
79	10.8883667107591	212.48
80	10.8763605819213	215.17
81	10.8645570849706	217.86
82	10.8529529932067	220.55
83	10.8415450632841	223.21
84	10.8303297737205	225.86
85	10.8193035758137	228.559999999999
86	10.8084631230475	231.23
87	10.7978051830554	233.9
88	10.7873264893295	236.57
89	10.7770237365889	239.26
90	10.7668936201778	241.92
91	10.7569328368672	244.59
92	10.7471381357146	247.25
93	10.7375064421491	249.91
94	10.7280349203606	252.58
95	10.7187209049125	255.219999999999
96	10.7095617818973	257.88
97	10.7005549052504	260.55
98	10.6916975275387	263.219999999999
99	10.6829866946427	265.86
100	10.6744191362367	268.54
101	10.6659912384247	271.2
102	10.6576991229644	273.86
103	10.6495387848613	276.53
104	10.6415062450906	279.21
105	10.6335976248634	281.88
106	10.6258091218634	284.54
107	10.6181370572155	287.2
108	10.6105779282763	289.87
109	10.6031284682963	292.53
110	10.5957856813836	295.19
111	10.5885467953394	299.17
112	10.5814091802499	303.179999999999


==> data/perfprof6-50-300-3-2.dat <==
iter	objfun	time
1	25.124857005445	0.0200000000004366
2	23.8953036060929	0.0399999999999636
3	22.8520206549579	0.0399999999999636
4	21.8690361084475	0.0500000000001819
5	21.0316653556882	0.0500000000001819
6	20.2861420923058	0.0500000000001819
7	19.6530850758372	0.0500000000001819
8	19.1002832879838	0.0600000000004002
9	18.6182946151423	0.0600000000004002
10	18.1872354921883	0.0600000000004002
11	17.8021621525426	0.0700000000006185
12	17.4809736245743	0.0700000000006185
13	17.2200946906735	0.0700000000006185
14	16.9945696698587	0.0800000000008367
15	16.7934104954815	0.0800000000008367
16	16.6115691358266	0.0800000000008367
17	16.4455821006262	0.0900000000001455
18	16.3020579882036	0.0900000000001455
19	16.1720461260706	0.0900000000001455
20	16.0541202939894	0.100000000000364
21	15.9494544393478	0.100000000000364
22	15.8534799463873	0.100000000000364
23	15.7672691104806	0.110000000000582
24	15.6875621100783	0.110000000000582
25	15.6132715007226	0.110000000000582
26	15.5435951954538	0.1200000000008
27	15.4779078200054	0.1200000000008
28	15.4157082024732	0.1200000000008
29	15.3568813637758	0.1200000000008
30	15.3023172589086	0.130000000000109
31	15.2505941772632	0.130000000000109
32	15.2013839699882	0.130000000000109
33	15.1544338296951	0.140000000000327
34	15.1095361152939	0.140000000000327
35	15.066515450612	0.140000000000327
36	15.0252210300779	0.150000000000546
37	14.9855216002965	0.150000000000546
38	14.9473018347447	0.150000000000546
39	14.910459629476	0.150000000000546
40	14.8749040076547	0.160000000000764
41	14.8405534642232	0.160000000000764
42	14.8073346328193	0.160000000000764
43	14.7751811979157	0.170000000000073
44	14.7440329966424	0.170000000000073
45	14.7138352704234	0.170000000000073
46	14.6845380361493	0.170000000000073
47	14.6560955527765	0.180000000000291
48	14.6287709788563	0.180000000000291
50	14.5776811926918	0.190000000000509
51	14.5534419580429	0.190000000000509
52	14.5299805059829	0.200000000000728
53	14.5072435213763	0.200000000000728
54	14.4851855180368	0.200000000000728
56	14.4429523225618	0.210000000000036
57	14.4227101690339	0.210000000000036
58	14.4030111633757	0.220000000000255
60	14.3651348207066	0.220000000000255
61	14.3469071018939	0.230000000000473
62	14.3291215424046	0.230000000000473
64	14.2947904804864	0.240000000000691
65	14.2782053599495	0.240000000000691
67	14.2461076856752	0.240000000000691
68	14.2305638435903	0.240000000000691
70	14.2004165600629	0.260000000000218
72	14.1714415102875	0.260000000000218
73	14.1573659135885	0.270000000000437
75	14.1299890043403	0.270000000000437
77	14.1035847472091	0.280000000000655
79	14.0780879695291	0.280000000000655
80	14.0656613026151	0.280000000000655
82	14.0414173650192	0.289999999999964
84	14.0179442289894	0.300000000000182
86	13.9951957375093	0.300000000000182
88	13.973129732177	0.3100000000004
90	13.9517075978113	0.3100000000004
92	13.9308938723212	0.320000000000618
95	13.9007433359338	0.340000000000146
97	13.8813132597771	0.340000000000146
99	13.8623878290722	0.350000000000364
101	13.8439421877753	0.350000000000364
104	13.817123253865	0.360000000000582
106	13.7997795079108	0.3700000000008
109	13.774518775771	0.380000000000109
111	13.7581555898497	0.390000000000327
114	13.7342857743854	0.390000000000327
116	13.7188004735295	0.400000000000546
119	13.6961793952265	0.410000000000764
122	13.674247945004	0.420000000000073
125	13.6529660706929	0.430000000000291
128	13.6322970471822	0.440000000000509
131	13.6122071240732	0.450000000000728
134	13.5926652190277	0.450000000000728
137	13.5736426496633	0.470000000000255
140	13.5551128981099	0.470000000000255
143	13.5370514036719	0.490000000000691
147	13.5136586658367	0.490000000000691
150	13.4966039565971	0.510000000000218
153	13.4799477696326	0.510000000000218
157	13.4583621531151	0.530000000000655
161	13.4374213478391	0.539999999999964
165	13.4170789207081	0.5600000000004
168	13.4021928140826	0.570000000000618
172	13.38281247215	0.580000000000837
176	13.363938962824	0.590000000000146
180	13.3455442361013	0.600000000000364
185	13.3232622624847	0.610000000000582
189	13.3060389992105	0.630000000000109
193	13.2892851666422	0.650000000000546
198	13.268961012938	0.660000000000764
202	13.2531715338847	0.670000000000073
207	13.2340210359828	0.680000000000291
212	13.2154496583956	0.710000000000036
217	13.1974188815215	0.730000000000473
222	13.1798973559212	0.75
227	13.1628570594697	0.770000000000437
233	13.1430082999641	0.800000000000182
238	13.1269402923954	0.8100000000004
244	13.108194373204	0.830000000000837
249	13.0929965563427	0.840000000000146
255	13.0752411518565	0.860000000000582
261	13.0579848636539	0.890000000000327
267	13.0412016094488	0.900000000000546
273	13.0248673215384	0.920000000000073
280	13.0063484818573	0.940000000000509
286	12.9909127192713	0.960000000000036
293	12.9733881520381	0.990000000000691
300	12.9563581490284	1.01000000000022
307	12.9397969852615	1.03000000000065
314	12.9236808736356	1.05000000000018
321	12.9079877732105	1.07000000000062
329	12.8905445914013	1.10000000000036
337	12.8735989634352	1.1200000000008
344	12.8591591358639	1.15000000000055
352	12.8430776791311	1.17000000000007
361	12.8254962563996	1.21000000000004
369	12.8102988124916	1.23000000000047
378	12.7936610552133	1.26000000000022
387	12.7774852905021	1.28000000000065
396	12.7617480800493	1.3100000000004
405	12.7464277847211	1.34000000000015
414	12.7315044521515	1.36000000000058
424	12.7153663103075	1.40000000000055
434	12.6996728795804	1.43000000000029
444	12.6844039235383	1.47000000000025
454	12.669541637672	1.5
465	12.6536434886168	1.52000000000044
476	12.6381959266442	1.5600000000004
487	12.6231751954838	1.60000000000036
498	12.6085571944034	1.64000000000033
510	12.5930436691365	1.67000000000007
522	12.5779579089681	1.71000000000004
534	12.5632775841421	1.75
547	12.5478079840084	1.78999999999996
559	12.533909150848	1.82000000000062
572	12.5192441247857	1.8700000000008
586	12.5038843396957	1.91000000000076
599	12.4900040121923	1.95000000000073
613	12.4754471847805	1.99000000000069
628	12.460278367741	2.03999999999996
642	12.4465001688378	2.08000000000084
657	12.4321240300686	2.13000000000011
673	12.4172079711124	2.18000000000029
689	12.4027020098102	2.22000000000025
705	12.3885854203444	2.27000000000044
721	12.3748389779099	2.33000000000084
738	12.3606189951054	2.38000000000011
755	12.3467768215621	2.43000000000029
773	12.3325116939744	2.48000000000047
791	12.3186290882557	2.53999999999996
809	12.3051101310568	2.59000000000015
828	12.2912152765445	2.66000000000076
848	12.2769847037015	2.72000000000025
867	12.2638229251241	2.77000000000044
888	12.2496605200063	2.84000000000015
908	12.2365298938826	2.90000000000055
930	12.2224688291325	2.97000000000025
951	12.2094026160647	3.03000000000065
973	12.1960685623592	3.11000000000058
996	12.1824972528039	3.17000000000007
1019	12.1692845228112	3.24000000000069
1043	12.1558608283059	3.32000000000062
1068	12.1422530899504	3.40000000000055
1093	12.1290093274343	3.48000000000047
1118	12.1161117081854	3.55000000000018
1144	12.1030475798412	3.63000000000011
1171	12.0898397498441	3.71000000000004
1198	12.0769796950957	3.78999999999996
1226	12.0639928266051	3.89000000000033
1255	12.0508990521367	3.98000000000047
1284	12.0381508241147	4.0600000000004
1314	12.0253089989427	4.16000000000076
1345	12.0123908649951	4.26000000000022
1376	11.9998129425892	4.35000000000036
1409	11.9867790789114	4.46000000000004
1441	11.9744755686594	4.55000000000018
1475	11.9617734560718	4.66000000000076
1510	11.9490497001582	4.77000000000044
1545	11.9366630610631	4.8700000000008
1581	11.9242560496032	4.98000000000047
1618	11.9118391537815	5.10000000000036
1656	11.8994222737744	5.22000000000025
1694	11.8873287046811	5.33000000000084
1734	11.8749307070506	5.46000000000004
1774	11.8628566613242	5.58000000000084
1816	11.8505103986497	5.71000000000004
1858	11.8384871246974	5.84000000000015
1902	11.8262207044641	5.98000000000047
1946	11.814274904799	6.10000000000036
1992	11.8021121174106	6.25
2038	11.7902663867288	6.39000000000033
2086	11.7782271565428	6.53999999999996
2134	11.7665004228036	6.68000000000029
2184	11.754601246607	6.85000000000036
2235	11.7427803812131	7
2287	11.7310406689979	7.16000000000076
2341	11.7191676195472	7.33000000000084
2396	11.7073917440827	7.5
2452	11.6957144916331	7.67000000000007
2509	11.684137078024	7.84000000000015
2567	11.6726605030099	8.02000000000044
2627	11.6610952899463	8.21000000000004
2689	11.6494568033764	8.39000000000033
2752	11.6379398851686	8.59000000000015
2816	11.6265439053041	8.78000000000065
2882	11.6150969281834	8.99000000000069
2949	11.6037781165194	9.19000000000051
3018	11.5924236824432	9.40000000000055
3088	11.5812029782958	9.6200000000008
3160	11.5699599839347	9.84000000000015
3234	11.5587046827895	10.0700000000006
3310	11.547446374379	10.3000000000002
3387	11.5363360925696	10.5300000000007
3466	11.5252320361971	10.7700000000004
3547	11.5141418871918	11.0100000000002
3630	11.5030727529524	11.2700000000004
3715	11.4920311934621	11.5300000000007
3802	11.4810232486002	11.79
3890	11.4701761217086	12.0600000000004
3981	11.4592484291717	12.3400000000001
4074	11.4483697080489	12.6200000000008
4169	11.4375441851141	12.9100000000008
4267	11.4266661335921	13.21
4367	11.4158542440295	13.5200000000004
4469	11.4051114013802	13.8300000000008
4573	11.3944401790739	14.1600000000008
4680	11.383744184039	14.4900000000007
4789	11.3731291601148	14.8300000000008
4901	11.3625029836381	15.1700000000001
5015	11.3519654090064	15.5200000000004
5133	11.341339525686	15.8900000000003
5252	11.3308995109021	16.25
5375	11.3203856781116	16.6300000000001
5501	11.3098933628154	17.0200000000004
5629	11.2995085967292	17.4100000000008
5761	11.2890746378764	17.8200000000006
5895	11.2787547392924	18.2300000000005
6033	11.2683995246529	18.6600000000008
6174	11.2580912381138	19.0900000000001
6318	11.2478337219149	19.54
6466	11.2375619544311	19.9900000000007
6617	11.2273511125723	20.4500000000007
6771	11.2172038979338	20.9200000000001
6929	11.2070593432414	21.4000000000005
7091	11.1969244491121	21.9000000000005
7257	11.1868057066963	22.4100000000008
7426	11.1767677516973	22.9300000000003
7600	11.1666973628539	23.46
7777	11.1567154890481	24
7959	11.1467140593004	24.5700000000006
8145	11.1367545067991	25.1300000000001
8335	11.1268407621102	25.71
8530	11.1169262152936	26.3100000000004
8729	11.1070668726498	26.9200000000001
8933	11.0972179138182	27.5500000000002
9142	11.0873855380604	28.1800000000003
9355	11.0776207370234	28.8400000000001
9574	11.0678371404915	29.5
9798	11.0580860717409	30.1900000000005
10026	11.0484138940833	30.8900000000003
10261	11.0386990875787	31.6100000000006
10500	11.0290710476154	32.3400000000001
10746	11.0194138156352	33.1000000000004
10997	11.0098119659174	33.8700000000008
11253	11.0002759654862	34.6600000000008
11516	10.9907527664788	35.4800000000005
11785	10.9812656808517	36.29
12061	10.9717830667128	37.1300000000001
12342	10.9623768193965	37.9900000000007
12631	10.9529509897618	38.8600000000006
12926	10.9435763616929	39.7700000000004
13228	10.9342251114834	40.7200000000003
13537	10.9249020940086	41.6600000000008
13853	10.9156118041966	42.6100000000006
14176	10.9063583881352	43.5900000000001
14507	10.8971180989504	44.5900000000001
14846	10.8878965399281	45.6200000000008
15193	10.8786989009965	46.6700000000001
15548	10.8695299781575	47.75
15911	10.8603941931129	48.8400000000001
16283	10.8512714037599	49.9800000000005
16663	10.8421907864591	51.1300000000001
17052	10.8331327179468	52.3100000000004
17451	10.8240796258479	53.5300000000007
17858	10.8150813296944	54.7700000000004
18276	10.8060764072758	56.04
18702	10.7971340479621	57.3300000000008
19139	10.7881954437344	58.6400000000003
19586	10.7792864690188	59.96
20044	10.7704107168262	61.3200000000006
20512	10.761580516539	62.7000000000007
20991	10.7527762837922	64.1200000000008
21482	10.7439842477406	65.5700000000006
21983	10.735244138228	67.04
22497	10.7265079798586	68.5500000000002
23022	10.7178145063966	70.1000000000004
23560	10.7091349767216	71.6800000000003
24111	10.7004746828531	73.3000000000002
24674	10.6918536388063	74.9700000000003
25250	10.6832604748208	76.6600000000008
25840	10.6746850383069	78.3900000000003
26443	10.6661462657505	80.1600000000008
27061	10.6576204188701	81.9800000000005
27693	10.6491260561323	83.8400000000001
28340	10.6406541183793	85.7400000000007
29002	10.6322091417019	87.6800000000003
29680	10.6237830322819	89.6700000000001
30373	10.6153925182245	91.71
31082	10.6070294348106	93.8200000000006
31808	10.5986865091957	95.96
32551	10.5903683502968	98.1500000000005
33312	10.5820684362351	100.370000000001
34090	10.5738019845084	102.63
34886	10.565562325542	104.93
35701	10.5573435343155	107.3
36535	10.5491500767508	109.72
37388	10.5409860645863	112.200000000001
38262	10.5328368686272	114.740000000001
39156	10.5247163412921	117.34
40070	10.5166283065713	120
41006	10.5085592627699	122.73
41964	10.5005137673931	125.530000000001
42944	10.4925126679515	128.39
43947	10.4845512588057	131.3
44974	10.4766127784635	134.3
46024	10.4687075967494	137.370000000001
47100	10.4608167641677	140.51
48200	10.4529588290324	143.71
49326	10.4451231744152	147
50478	10.4373137648099	150.360000000001
51657	10.4295277549573	153.81
52864	10.4217626830744	157.35
54098	10.414028807165	160.97
55362	10.4063113197617	164.660000000001
56655	10.3986204810228	168.440000000001
57979	10.3909484458447	172.3
59333	10.3833049646247	176.27
60719	10.3756825970474	180.320000000001
62137	10.3680853072993	184.46
63589	10.3605064355141	188.690000000001
65074	10.3529551384345	193.02
66594	10.3454250571151	197.440000000001
68150	10.3379153129853	201.92
69742	10.3304298443655	206.530000000001
71371	10.3229677503423	211.240000000001
73038	10.3155282948451	216.080000000001
74744	10.308110892418	221.030000000001
76490	10.3007150948779	226.1
78276	10.2933446521922	231.280000000001
80105	10.2859911022838	239.1
81976	10.2786623841234	244.93
83891	10.271354415603	250.530000000001
85851	10.2640672698436	256.22
87856	10.2568046682007	262.04
89908	10.2495630616348	268.030000000001
92008	10.2423427242252	274.13
94157	10.2351439790591	280.400000000001
96357	10.2279639699249	286.780000000001
98608	10.2208064850323	293.31
100911	10.2136719487946	300.01


==> data/perfprof6-50-300-3-3.dat <==
iter	objfun	time
1	25.124857005445	0.0200000000004366
2	23.8953036060929	0.0200000000004366
3	22.1105034828112	0.0299999999997453
4	20.1014343797608	0.0299999999997453
5	19.1899520386938	0.0299999999997453
6	17.6291322658165	0.0399999999999636
7	16.863511769956	0.0399999999999636
8	16.2213857321065	0.0500000000001819
9	15.9753555308651	0.0500000000001819
10	15.5478629036739	0.0600000000004002
11	15.4901660495591	0.0600000000004002
12	15.180710821627	0.0600000000004002
13	15.1218335658598	0.0600000000004002
14	14.8463800147181	0.0700000000006185
15	14.8030760973825	0.0700000000006185
16	14.6266151715234	0.0700000000006185
17	14.5146122541113	0.0700000000006185
18	14.342692023609	0.0799999999999272
19	14.2361510745271	0.0799999999999272
20	14.1707981532581	0.0799999999999272
21	14.1332198871027	0.0900000000001455
22	14.0895032595896	0.0900000000001455
23	14.0516314156115	0.0900000000001455
24	13.9806569907665	0.100000000000364
25	13.8849615409515	0.100000000000364
26	13.7675443332495	0.100000000000364
27	13.6800446070127	0.110000000000582
28	13.6268590140503	0.110000000000582
29	13.5874667455392	0.110000000000582
30	13.5534585803555	0.119999999999891
31	13.5233680222358	0.119999999999891
32	13.4908315554258	0.119999999999891
33	13.4525514091168	0.130000000000109
34	13.4023753717252	0.130000000000109
35	13.3443876109077	0.130000000000109
36	13.2846173211481	0.140000000000327
37	13.2291386409368	0.140000000000327
38	13.1829405891643	0.140000000000327
39	13.1465152716362	0.140000000000327
40	13.1190623949002	0.150000000000546
41	13.1005557371159	0.150000000000546
42	13.0875468206877	0.150000000000546
43	13.0798579299836	0.159999999999854
44	13.0697677095563	0.170000000000073
45	13.0631663072011	0.170000000000073
46	13.0527805740782	0.170000000000073
47	13.0451702599137	0.180000000000291
48	13.0222626511514	0.180000000000291
49	12.960411225387	0.180000000000291
50	12.8769299916635	0.190000000000509
51	12.8401310037884	0.190000000000509
52	12.8306727938342	0.190000000000509
54	12.6899885484574	0.199999999999818
55	12.6644805380826	0.199999999999818
56	12.6502284329919	0.199999999999818
57	12.6346266957634	0.210000000000036
59	12.6162170631309	0.210000000000036
60	12.6147569097585	0.220000000000255
62	12.5191604795936	0.230000000000473
63	12.4961352809315	0.230000000000473
64	12.4806791882516	0.239999999999782
66	12.4487296893931	0.239999999999782
67	12.4334618661352	0.25
69	12.4012617010274	0.25
71	12.3674964504082	0.260000000000218
72	12.3504071349534	0.260000000000218
74	12.3176675074927	0.270000000000437
76	12.2895679276325	0.270000000000437
77	12.2802117562139	0.270000000000437
79	12.1982413019603	0.279999999999745
81	12.1675736440458	0.289999999999964
83	12.1454345836466	0.289999999999964
85	12.1348614254342	0.300000000000182
87	12.0743745246555	0.320000000000618
89	12.046140286101	0.320000000000618
91	12.0232538756863	0.329999999999927
93	12.0073571383405	0.340000000000146
95	11.9576726911339	0.350000000000364
98	11.9217034354908	0.350000000000364
100	11.8996723875317	0.360000000000582
102	11.8821152289729	0.369999999999891
104	11.8726158252466	0.369999999999891
107	11.8103654262297	0.380000000000109
109	11.7902440702272	0.390000000000327
112	11.7643930091002	0.400000000000546
115	11.7507664673186	0.409999999999854
117	11.7053922716266	0.420000000000073
120	11.6765433233622	0.430000000000291
123	11.6535359263627	0.440000000000509
126	11.6395872344506	0.449999999999818
129	11.5948826965033	0.460000000000036
132	11.5695438332302	0.470000000000255
135	11.5485436986396	0.470000000000255
138	11.5325368138359	0.489999999999782
141	11.4967196315722	0.5
144	11.4756415809138	0.510000000000218
148	11.4524942179512	0.520000000000437
151	11.445840239476	0.539999999999964
155	11.3996048100508	0.550000000000182
158	11.3836341460522	0.5600000000004
162	11.3535607240738	0.579999999999927
166	11.3309965045677	0.590000000000146
169	11.3169619069476	0.590000000000146
173	11.2894961269763	0.619999999999891
177	11.269080419374	0.619999999999891
182	11.2512198929751	0.640000000000327
186	11.221389666279	0.659999999999854
190	11.204579137791	0.670000000000073
195	11.1777954759269	0.680000000000291
199	11.1606748833785	0.690000000000509
204	11.1453390217467	0.710000000000036
208	11.1203707910381	0.720000000000255
213	11.1024017415618	0.75
218	11.079536802005	0.760000000000218
223	11.0615134721489	0.779999999999745
229	11.0484872356296	0.800000000000182
234	11.0203793494775	0.820000000000618
239	11.0065914371604	0.829999999999927
245	10.981930421386	0.850000000000364
251	10.9656252341412	0.869999999999891
256	10.9468570135462	0.890000000000327
262	10.9296765245464	0.909999999999854
268	10.9098299825904	0.930000000000291
275	10.8914972305551	0.949999999999818
281	10.8730775413711	0.970000000000255
288	10.8557394638531	0.989999999999782
294	10.8382280921984	1.01000000000022
301	10.8220968551152	1.02999999999975
308	10.8027565747131	1.0600000000004
315	10.7904037491456	1.09000000000015
323	10.7689050765846	1.11000000000058
330	10.7517801121923	1.13000000000011
338	10.7415259024721	1.15999999999985
346	10.719500283056	1.19000000000051
354	10.701132649911	1.21000000000004
362	10.6880551253346	1.23000000000047
371	10.6682535693993	1.27000000000044
379	10.6532386172135	1.28999999999996
388	10.6363900507493	1.32000000000062
397	10.6233557575423	1.35000000000036
406	10.6057436123862	1.38000000000011
416	10.5889507541958	1.40999999999985
425	10.5772461615956	1.44000000000051
435	10.5597442332248	1.47000000000025
445	10.5435272080641	1.5
456	10.5273865785618	1.53999999999996
466	10.5164508381405	1.57000000000062
477	10.4994272841139	1.61000000000058
488	10.4834901751952	1.64000000000033
500	10.4673555288422	1.68000000000029
511	10.4531160507774	1.71000000000004
523	10.4380959810452	1.76000000000022
535	10.4275047809112	1.78999999999996
548	10.4109133507573	1.82999999999993
561	10.3958854132335	1.86999999999989
574	10.3817378951639	1.90999999999985
587	10.3673887370163	1.94999999999982
601	10.3533613185166	2
615	10.3401834461738	2.05000000000018
629	10.3262293709778	2.09000000000015
644	10.3085179903029	2.14000000000033
659	10.2943626073871	2.19000000000051
674	10.2807348517787	2.23000000000047
690	10.266850661298	2.27999999999975
706	10.2536454931296	2.32999999999993
722	10.2402219007841	2.38000000000011
739	10.2268861063628	2.44000000000051
756	10.2120263604213	2.48999999999978
774	10.1981059153869	2.55000000000018
792	10.1849125484766	2.60000000000036
810	10.1725241576384	2.65999999999985
829	10.158084217626	2.73000000000047
848	10.1449570465553	2.77999999999975
868	10.1318269340458	2.85000000000036
888	10.1206361564428	2.90999999999985
909	10.1053128866552	2.97000000000025
930	10.0919177882648	3.03999999999996
952	10.0787478196453	3.11000000000058
974	10.0665993422181	3.17000000000007
997	10.0526965596826	3.25
1020	10.0406380153163	3.3100000000004
1044	10.0270345138547	3.39000000000033
1068	10.0158214424905	3.46000000000004
1093	10.0020097071887	3.55000000000018
1118	9.98925281659665	3.63000000000011
1144	9.97735540195755	3.71000000000004
1171	9.9642609306112	3.78999999999996
1198	9.95184978185374	3.88000000000011
1226	9.94083235644942	3.96000000000004
1255	9.92734179748707	4.05000000000018
1284	9.91511965081186	4.15000000000055
1314	9.90291036894959	4.23999999999978
1344	9.8908823251729	4.34000000000015
1376	9.87857492397124	4.44000000000051
1408	9.86663924572869	4.53999999999996
1440	9.85499849837705	4.63000000000011
1474	9.84307755822508	4.73999999999978
1508	9.83139643749927	4.84000000000015
1543	9.8198311980375	4.94999999999982
1579	9.80820081772873	5.07000000000062
1616	9.79671122175531	5.18000000000029
1654	9.78566193788068	5.28999999999996
1692	9.7736249669447	5.42000000000007
1732	9.76209710274018	5.53999999999996
1772	9.75105557916167	5.65999999999985
1813	9.74046288480908	5.78999999999996
1855	9.7286181669176	5.92000000000007
1899	9.71721927422003	6.07000000000062
1943	9.70640677495828	6.19999999999982
1988	9.69527651493301	6.35000000000036
2034	9.68432674665003	6.48000000000047
2082	9.6732760634577	6.64000000000033
2130	9.66256148631161	6.78999999999996
2180	9.65167652393909	6.94000000000051
2231	9.64089165398322	7.10000000000036
2283	9.63022177092686	7.25
2336	9.61964418907649	7.42000000000007
2390	9.60923003783543	7.59000000000015
2446	9.59895371188961	7.76000000000022
2503	9.58808568790932	7.94999999999982
2561	9.5777390806456	8.13000000000011
2621	9.56768955204584	8.3100000000004
2682	9.55694712242677	8.51000000000022
2744	9.54673964491487	8.69999999999982
2808	9.53642633447147	8.90000000000055
2873	9.52657259090853	9.10000000000036
2940	9.51637576745171	9.3100000000004
3009	9.50593966385044	9.52999999999975
3079	9.4959583539352	9.73999999999978
3150	9.4859511454995	9.96000000000004
3224	9.47610102357417	10.1900000000005
3299	9.46599970804821	10.4200000000001
3375	9.45613690137248	10.6599999999999
3454	9.44621134506341	10.9099999999999
3534	9.43685237660064	11.1599999999999
3617	9.42650247503019	11.4200000000001
3701	9.41674775450151	11.6800000000003
3787	9.40703428821323	11.9499999999998
3875	9.39751052741345	12.2200000000003
3966	9.38749776016396	12.5100000000002
4058	9.37780848520297	12.79
4152	9.36855773028458	13.0799999999999
4249	9.35881198762828	13.3800000000001
4348	9.34905766901077	13.6900000000005
4449	9.33960248999502	14.0100000000002
4553	9.32961102139103	14.3299999999999
4659	9.31993199001704	14.6599999999999
4767	9.3104232174421	15
4878	9.30081737596633	15.3500000000004
4992	9.29109969175707	15.71
5108	9.28151003689717	16.0700000000006
5227	9.27197217225811	16.4300000000003
5349	9.26222460066306	16.8100000000004
5473	9.25262358419725	17.1999999999998
5601	9.24292546053609	17.5900000000001
5731	9.23327835776889	18
5864	9.22370558506901	18.4000000000005
6001	9.21388578950851	18.8299999999999
6141	9.20415198180165	19.2600000000002
6284	9.19450831640728	19.7200000000003
6430	9.18469106592438	20.1599999999999
6580	9.17492590313115	20.6300000000001
6733	9.16508092478595	21.1000000000004
6890	9.15541580203077	21.5799999999999
7050	9.14547637123187	22.0900000000001
7214	9.13568656009464	22.6000000000004
7382	9.12605661709301	23.1100000000006
7554	9.11618928013758	23.6400000000003
7730	9.10641976906546	24.1900000000005
7910	9.09645339577465	24.75
8094	9.08669199075787	25.3200000000006
8282	9.07691406038302	25.9000000000005
8475	9.0671092029813	26.5
8672	9.05735974286221	27.1100000000006
8874	9.04753638736541	27.7300000000005
9081	9.03772853894257	28.3699999999999
9292	9.02800825705355	29.0299999999997
9509	9.01815979817302	29.6999999999998
9730	9.00842968114382	30.3800000000001
9957	8.99867499230737	31.0700000000006
10188	8.98894536631184	31.7799999999997
10426	8.97910611875728	32.5100000000002
10668	8.96940225910359	33.2700000000004
10917	8.95972952543283	34.04
11171	8.94994404657531	34.8200000000006
11431	8.9401950212542	35.6400000000003
11697	8.93054841716724	36.4499999999998
11970	8.92086366933244	37.3000000000002
12248	8.91114047282825	38.1599999999999
12533	8.9015005030742	39.0299999999997
12825	8.8918553806322	39.9300000000003
13124	8.88223597703401	40.8400000000001
13429	8.87275010023494	41.7799999999997
13742	8.8631020216223	42.7300000000005
14062	8.85362957922217	43.71
14389	8.84408361955469	44.7200000000003
14724	8.83461160061371	45.7399999999998
15067	8.82511373294497	46.8000000000002
15418	8.81567806648878	47.8600000000006
15777	8.80626203235571	48.9700000000003
16144	8.79688796856757	50.0900000000001
16520	8.78752842554577	51.2399999999998
16905	8.77826664202952	52.4200000000001
17298	8.76892447837199	53.6100000000006
17701	8.75969824787775	54.8400000000001
18113	8.75042579616378	56.1000000000004
18535	8.74122182922995	57.3800000000001
18966	8.73206683233549	58.6900000000005
19408	8.72292698831908	60.0299999999997
19860	8.71384465598213	61.4099999999999
20322	8.70476609233136	62.8100000000004
20795	8.69574747583857	64.25
21279	8.68674883227971	65.7300000000005
21775	8.67777880552424	67.2399999999998
22282	8.66887503829295	68.79
22801	8.65994996619068	70.3699999999999
23331	8.6510980459132	71.9899999999998
23875	8.64229262066408	73.6500000000005
24430	8.63348136205145	75.3400000000001
24999	8.62472530673167	77.0799999999999
25581	8.61603236974885	78.8500000000004
26177	8.60728839903049	80.6700000000001
26786	8.59864669329131	82.5200000000004
27410	8.58999380537205	84.4300000000003
28048	8.5813972092697	86.3600000000006
28701	8.57283307234208	88.3600000000006
29369	8.56430120567227	90.4000000000005
30053	8.55579888375479	92.4899999999998
30753	8.54732379890969	94.6199999999999
31469	8.53889594865182	96.8299999999999
32201	8.5305107630282	99.0700000000006
32951	8.52211355790964	101.37
33718	8.51378171323746	103.72
34503	8.50550610912918	106.13
35307	8.49718019639229	108.59
36129	8.48897003674177	111.1
36970	8.48072841315538	113.67
37830	8.47255022350627	116.320000000001
38711	8.46440070340501	119.01
39612	8.45629569982611	121.77
40535	8.44819920280216	124.610000000001
41478	8.44016091682681	127.5
42444	8.43212964728476	130.48
43432	8.42414046192363	133.52
44444	8.41618093516968	136.64
45478	8.40827733348326	139.83
46537	8.40037307707859	143.110000000001
47621	8.39250876115904	146.45
48729	8.38468835812408	149.860000000001
49864	8.37688968305386	153.37
51025	8.36912769521178	156.95
52213	8.36140463776324	160.610000000001
53428	8.35371445055493	164.37
54672	8.34603304365008	168.2
55945	8.33838608733726	172.13
57248	8.33077433302266	176.75
58580	8.3231991516594	181.440000000001
59944	8.31564601047861	186.110000000001
61340	8.30812141814544	190.39
62768	8.30064249476144	194.78
64229	8.29316452649377	199.27
65725	8.28572472752379	203.860000000001
67255	8.27831947690288	208.55
68821	8.27092335987443	213.34
70423	8.26356448513876	218.25
72063	8.25622634861822	223.28
73740	8.24891463332794	228.41
75457	8.24163411205185	233.66
77214	8.2343546961401	239.04
79012	8.22710653007274	244.53
80851	8.21988539929592	250.190000000001
82733	8.21268226104782	255.93
84660	8.20548991740383	261.83
86631	8.19831448835283	267.85
88648	8.1911597363034	274
90712	8.18402097479081	280.3
92823	8.17690038324421	286.71
94985	8.16978422628096	293.28
97196	8.1626939089158	300.01


==> data/perfprof6-50-300-3-4.dat <==
iter	objfun	time
1	23.3131222529289	54.5699999999997
2	22.3603170339021	107.71
3	21.573339331449	161.62
4	20.8894860085309	215.05
5	20.2852514556816	269.01
6	19.7458098774163	322.78


==> data/perfprof6-50-300-3-5.dat <==
iter	objfun	time
1	22.0661579978672	0.0599999999994907
2	21.6702360860312	0.0799999999999272
3	21.5888243358194	0.170000000000073
4	21.3475297340403	0.179999999999382
5	20.9097131671296	0.260000000000218
6	20.8969152390005	0.289999999999964
7	20.7798691459939	0.369999999999891
8	20.7793829336388	0.409999999999854
9	20.7597925921797	0.5
10	20.7572759380664	0.510000000000218
11	20.7142788522261	0.599999999999454
12	20.7142532692947	0.649999999999636
13	20.7047656001458	0.720000000000255
14	20.7036568931898	0.729999999999563
15	20.7033567630426	0.760000000000218
16	20.7025864872493	0.769999999999527
17	20.5518882670257	0.859999999999673
18	20.5452663484251	0.880000000000109
19	20.5394455523079	0.960000000000036
20	20.5229247208208	0.970000000000255
21	20.5176588474795	1.05999999999949
22	20.5032600078121	1.06999999999971
23	20.4804093265786	1.13999999999942
24	20.4767327974899	1.15999999999985
25	20.4674783878377	1.19999999999982
26	20.4632130074877	1.21000000000004
27	20.4580266588898	1.23999999999978
28	20.4192116000812	1.30000000000018
29	20.334591741045	1.30999999999949
30	20.282231336124	1.4399999999996
31	20.2658526560142	1.46000000000004
32	20.2452178666983	1.56999999999971
33	20.2395341872055	1.59000000000015
34	20.2284860298275	1.71000000000004
35	20.2227493567038	1.72000000000025
36	20.2137206540223	1.82999999999993
37	20.2129422530202	1.84000000000015
38	20.1997916261252	1.92999999999938
39	20.1955206532965	1.94999999999982
40	20.1856496822416	2.01999999999953
41	20.1855821060381	2.02999999999975
42	20.1811673880046	2.09000000000015
43	20.1726861144694	2.09999999999945
44	20.1502601534238	2.14999999999964
45	20.1495820661538	2.17000000000007
46	20.138455016389	2.19999999999982
47	20.137852737273	2.21000000000004
48	20.1327527331948	2.22999999999956
49	20.13184071293	2.22999999999956
50	20.1155440345046	2.25
51	20.115129345348	2.26999999999953
52	20.1115292719754	2.27999999999975
53	20.1095255386982	2.28999999999996
54	20.1074123091041	2.30999999999949
55	20.1072167477394	2.36999999999989
56	20.107064907891	2.38000000000011
57	20.1062715753301	2.42000000000007
58	20.1061841962076	2.46000000000004
59	20.1058847759635	2.47000000000025
60	20.1056985885621	2.53999999999996
61	20.1054620171056	2.55000000000018
62	20.1051042870559	2.61999999999989
63	20.1050176158928	2.63000000000011
64	20.1042649177765	2.67999999999938
65	20.10426030698	2.71000000000004
66	20.1037185993603	2.73999999999978
67	20.1037172410322	2.78999999999996
68	20.1022399333041	2.81999999999971
69	20.1018741147668	2.81999999999971
70	20.0998569063385	2.82999999999993
71	20.0987857221592	2.82999999999993
72	20.096487788789	2.84999999999945
73	20.0947513995961	2.84999999999945
74	20.0867582198127	2.85999999999967
75	20.084987867992	2.86999999999989
76	20.0795705643451	2.88000000000011
77	20.0751567638524	2.88999999999942
78	20.0727034860437	2.90999999999985
79	20.0693473688293	2.90999999999985
80	20.0661150980938	2.92000000000007
81	20.0643704090384	2.92000000000007
82	20.0596442810663	2.92999999999938
83	20.0573307994214	2.9399999999996
84	20.0554428402012	2.94999999999982
85	20.0522595783189	2.96000000000004
86	20.0496391545351	2.97000000000025
87	20.046838917886	2.97999999999956
88	20.0463530328219	3
89	20.0423986999854	3
90	20.0386478290249	3.01000000000022
91	20.0372877437295	3.01999999999953
92	20.0341582804394	3.03999999999996
93	20.0328440516508	3.03999999999996
94	20.0297246054887	3.05000000000018
95	20.028337259502	3.05999999999949
96	20.0248816379906	3.06999999999971
97	20.0230484213155	3.06999999999971
98	20.0219887684884	3.09000000000015
99	20.0190178934709	3.10999999999967
100	20.0146014766644	3.11999999999989
101	20.0145909114717	3.13999999999942
102	20.0131063160354	3.14999999999964
103	20.0117509477981	3.15999999999985
104	20.009072700091	3.17000000000007
105	20.0087976179439	3.17999999999938
106	20.0053219783063	3.1899999999996
107	20.0018306861639	3.19999999999982
108	19.9996176437842	3.21000000000004
109	19.9957966480811	3.22000000000025
110	19.9876201974405	3.22999999999956
111	19.9760484119	3.23999999999978
112	19.9515541991842	3.25
113	19.951271835024	3.26000000000022
114	19.9426225047495	3.26000000000022
115	19.91802342152	3.27999999999975
116	19.9167825973245	3.30000000000018
117	19.9078587814884	3.31999999999971
118	19.9064840155546	3.31999999999971
119	19.9022710277828	3.34000000000015
120	19.898293528593	3.34000000000015
121	19.8930923362508	3.34999999999945
122	19.8902847193683	3.35999999999967
123	19.8856951493938	3.36999999999989
124	19.8816202236917	3.36999999999989
125	19.8772336346192	3.38000000000011
126	19.8761610287843	3.38999999999942
127	19.8686409662291	3.38999999999942
128	19.8599954206256	3.40999999999985
129	19.8075125681383	3.42000000000007
130	19.5438034341548	3.42999999999938
131	19.396039149336	3.48999999999978
132	19.154193719326	3.5
133	18.740726006473	3.59999999999945
134	18.7133350954445	3.61999999999989
135	18.6108795175949	3.72999999999956
136	18.6076547290996	3.75
137	18.5722290678651	3.84999999999945
138	18.5702409280608	3.85999999999967
139	18.569837535657	3.9399999999996
140	18.5455478994975	3.94999999999982
141	18.5257218518545	4.02999999999975
142	18.5153305870246	4.05000000000018
143	18.5046202572069	4.13000000000011
144	18.5036438054146	4.14999999999964
145	18.4974988448808	4.21000000000004
146	18.4972205404416	4.22999999999956
147	18.4967930819739	4.26999999999953
148	18.4941146819004	4.27999999999975
149	18.4924064916356	4.31999999999971
150	18.4912189063942	4.34000000000015
151	18.4891278742853	4.39999999999964
152	18.4885394668233	4.40999999999985
153	18.4878154745148	4.48999999999978
154	18.4877050922418	4.5
155	18.4869073865425	4.53999999999996
156	18.4869033629207	4.59000000000015
157	18.4868867379881	4.61999999999989
158	18.4867998090542	4.61999999999989
159	18.4866788436105	4.63999999999942
160	18.4866756669766	4.64999999999964
161	18.4865950656442	4.65999999999985
162	18.4865356650358	4.67000000000007
163	18.4865114259558	4.67999999999938
164	18.4864512908301	4.6899999999996
165	18.3852938622559	4.77999999999975
166	18.366018997137	4.80000000000018
167	18.3308320578901	4.88000000000011
168	18.3140899558234	4.89999999999964
169	18.222726581508	4.97000000000025
170	18.2125215573107	5
171	18.1459870771504	5.09999999999945
172	18.1394487962229	5.11999999999989
173	18.1307402171275	5.21000000000004
174	18.1264842208811	5.22999999999956
175	18.1245400802848	5.31999999999971
176	18.1219449350255	5.34000000000015
177	18.1208123641353	5.42000000000007
178	18.1188780022896	5.42999999999938
179	18.1158711229502	5.5
180	18.1149152821879	5.51000000000022
181	18.1109498853023	5.57999999999993
182	18.1105372217715	5.59999999999945
183	18.1095555657133	5.67000000000007
184	18.1092161915256	5.67999999999938
185	18.107921567172	5.72000000000025
186	18.1075307005809	5.73999999999978
187	18.1066980246187	5.76000000000022
188	18.1060649382028	5.77999999999975
189	18.1059563840296	5.78999999999996
190	18.1052376661807	5.80000000000018
191	18.1043172145239	5.80999999999949
192	18.1042438635556	5.80999999999949
193	18.1038779067907	5.81999999999971
194	18.1033306036083	5.84000000000015
195	18.1029837588808	5.84000000000015
196	18.1025847281288	5.84999999999945
197	18.1021685504633	5.85999999999967
198	18.1013390973335	5.88000000000011
199	18.1011291289533	5.88999999999942
200	18.0999852774019	5.90999999999985
201	18.099829499955	5.92000000000007
202	18.0997320772472	5.96000000000004
203	18.0991164378494	5.96000000000004
204	18.096411978756	6
205	18.096345566008	6.01000000000022
206	18.0961799244776	6.02999999999975
207	18.0953953238213	6.03999999999996
208	18.0945257900822	6.05000000000018
209	18.0944263867147	6.05000000000018
210	18.0933537830404	6.06999999999971
211	18.0931694975937	6.06999999999971
212	18.0926600045324	6.07999999999993
213	18.0920559703532	6.09000000000015
214	18.0916419369994	6.09999999999945
215	18.091406428495	6.09999999999945
216	18.0911770493085	6.10999999999967
217	18.0909330632617	6.13000000000011
218	18.0905153578112	6.13000000000011
219	18.090186122758	6.19999999999982
220	18.0893675571975	6.21000000000004
221	18.0766565283294	6.30000000000018
222	18.0723647199087	6.30999999999949
223	18.0665418735791	6.39999999999964
224	18.0613035128394	6.40999999999985
225	18.0536090058782	6.5
226	18.050770121067	6.51000000000022
227	18.0456423668576	6.59000000000015
228	18.0454653325768	6.63000000000011
229	18.0450795508402	6.6899999999996
230	18.0445449611794	6.69999999999982
231	18.0435732701235	6.76000000000022
232	18.0435491755133	6.76999999999953
233	18.0424125474925	6.78999999999996
234	18.0423729109491	6.80999999999949
235	18.0419665916775	6.84000000000015
236	18.041903102296	6.84999999999945
237	18.0415795252525	6.86999999999989
238	18.0415211059064	6.88000000000011
239	18.0412401852637	6.90999999999985
240	18.0412352486815	6.92000000000007
241	18.041100302753	6.94999999999982
242	18.0410022609531	6.96000000000004
243	18.0409870836553	6.97999999999956
244	18.0408822997899	6.98999999999978
245	18.0407473889839	7
246	18.0407306502558	7
247	18.0407293442229	7.01000000000022
248	18.040592606218	7.01999999999953
249	18.0405649801368	7.02999999999975
250	18.0404803303494	7.03999999999996
251	18.0404364679527	7.03999999999996
252	18.0403803326923	7.05000000000018
253	18.040174068513	7.05999999999949
254	18.037491073455	7.07999999999993
255	18.0373577023728	7.13999999999942
256	18.0373290430313	7.14999999999964
257	18.0372691102121	7.17999999999938
258	18.0372642018491	7.1899999999996
259	18.0372209345434	7.21000000000004
260	18.0372149715727	7.22000000000025
261	18.037174755053	7.23999999999978
262	18.0371471557461	7.26000000000022
263	18.0369492297532	7.28999999999996
264	18.0368590476511	7.30999999999949
265	18.0368564998491	7.31999999999971
266	18.0365493992448	7.35999999999967
267	18.0365432774607	7.38999999999942
268	18.0364433254912	7.42000000000007
269	18.0363545424986	7.42999999999938
270	18.036228917433	7.42999999999938
271	18.0359061886764	7.44999999999982
272	18.0348386378075	7.46000000000004
273	18.0340593949232	7.47000000000025
274	18.0322293433596	7.48999999999978
275	18.0322182333058	7.59000000000015
276	18.0322164666323	7.60999999999967
277	18.0322091513237	7.63999999999942
278	18.0321864493922	7.64999999999964
279	18.0312479037399	7.6899999999996
280	18.0309357738512	7.69999999999982
281	18.0308963111344	7.72000000000025
282	18.030865816293	7.72999999999956
283	18.0307346917447	7.73999999999978
284	18.0307272474251	7.75
285	18.0306751779981	7.76999999999953
286	18.030658543471	7.77999999999975
287	18.0306010940983	7.78999999999996
288	18.0304859407332	7.80000000000018
289	18.0300351189869	7.81999999999971
290	18.0293101155386	7.84000000000015
291	18.0290483402827	7.88000000000011
292	18.0287360757566	7.88999999999942
293	18.0286062029137	7.89999999999964
294	18.0277726335131	7.89999999999964
295	18.0268155678888	7.90999999999985
296	18.0264495616517	7.92999999999938
297	18.0257464699102	7.9399999999996
298	18.0256292549692	7.96000000000004
299	18.0246729190567	7.96000000000004
300	18.0241215336191	7.97000000000025
301	18.0234963448275	8
302	18.0218083715302	8
303	18.0160623126038	8.01999999999953
304	18.0145422255001	8.05000000000018
305	18.0111444139566	8.05999999999949
306	18.0098649419583	8.10999999999967
307	18.009840706285	8.19999999999982
308	18.0098342313165	8.22000000000025
309	18.0098329864126	8.23999999999978
310	18.0098147939539	8.25
311	18.0094832868829	8.27999999999975
312	18.0093645575728	8.28999999999996
313	18.0091483947942	8.28999999999996
314	18.0090267357496	8.30000000000018
315	18.0090048851619	8.38999999999942
316	18.008994799053	8.39999999999964
317	18.0088865570165	8.42999999999938
318	18.0087341525339	8.4399999999996
319	18.008665843567	8.4399999999996
320	18.008390770056	8.44999999999982
321	18.0083634296256	8.47999999999956
322	18.0083580759179	8.47999999999956
323	18.0080684476192	8.48999999999978
324	18.0080193078124	8.5
325	18.0077705360575	8.5
326	18.0075837101726	8.51000000000022
327	18.0073259174668	8.51999999999953
328	18.0071471590092	8.51999999999953
329	18.0070016992952	8.51999999999953
330	18.0068119942414	8.53999999999996
331	18.0066585047909	8.55000000000018
332	18.0066001810731	8.55000000000018
333	18.0065090815487	8.55999999999949
334	18.0064842878524	8.55999999999949
335	18.0062629745575	8.57999999999993
336	18.0061732303778	8.57999999999993
337	18.0060420362669	8.59000000000015
338	18.0059933313251	8.59999999999945
339	18.0058452770326	8.60999999999967
340	18.005734424327	8.60999999999967
341	18.0055784990053	8.63000000000011
342	18.0055434525868	8.64999999999964
343	18.0054233472949	8.65999999999985
344	18.0053692352731	8.67000000000007
345	18.0052044375269	8.67999999999938
346	18.0050820592175	8.67999999999938
347	18.0050215452503	8.6899999999996
348	18.0049273853895	8.69999999999982
349	18.0048097681546	8.69999999999982
350	18.0046990446954	8.71000000000004
351	18.0043777845649	8.76000000000022
352	18.0039756024596	8.76999999999953
353	18.0039587455196	8.76999999999953
354	18.0035959084422	8.77999999999975
355	18.0030476998153	8.80999999999949
356	18.0030283696047	8.82999999999993
357	18.0030278034535	8.85999999999967
358	18.0028277581776	8.86999999999989
359	18.0026387422121	8.88000000000011
360	18.0020829473438	8.88999999999942
361	18.0020760518164	8.98999999999978
362	18.0011514836886	9
363	18.0009436048732	9.01999999999953
364	18.00083513486	9.01999999999953
365	18.000687788804	9.03999999999996
366	18.0005875667316	9.03999999999996
367	18.0005137043123	9.05999999999949
368	18.0001888679103	9.06999999999971
369	18.0000526482718	9.07999999999993
370	17.9999880428335	9.09000000000015
371	17.9999335274782	9.10999999999967
372	17.9993904517761	9.11999999999989
373	17.999206503339	9.13000000000011
374	17.9989385945873	9.1899999999996
375	17.9989291521883	9.19999999999982
376	17.9984914778914	9.22000000000025
377	17.9982821500621	9.30999999999949
378	17.9978688412883	9.30999999999949
379	17.9971189375021	9.32999999999993
380	17.9955580010843	9.32999999999993
381	17.9948734982314	9.32999999999993
382	17.9903449315234	9.38999999999942
383	17.989994059981	9.39999999999964
384	17.9899923289903	9.42999999999938
385	17.9899308487811	9.4399999999996
386	17.9898349891236	9.47000000000025
387	17.9897752477748	9.47000000000025
388	17.9871056547118	9.51000000000022
389	17.9867744239989	9.55999999999949
390	17.9866628454098	9.56999999999971
391	17.9860335459374	9.61999999999989
392	17.9858828992441	9.63000000000011
393	17.9855326004996	9.67999999999938
394	17.9854119525837	9.6899999999996
395	17.9842852670116	9.77999999999975
396	17.9841038253513	9.80000000000018
397	17.9836352300227	9.82999999999993
398	17.9836107530945	9.84999999999945
399	17.9829358046415	9.88999999999942
400	17.9827413692486	9.88999999999942
401	17.9814179086473	9.92999999999938
402	17.9811538438576	9.94999999999982
403	17.9787644676898	9.97000000000025
404	17.9787106278984	10
405	17.9786572787715	10.0299999999997
406	17.9782767970917	10.0299999999997
407	17.9779988782655	10.0500000000002
408	17.9778129794014	10.0599999999995
409	17.9774655980075	10.0599999999995
410	17.9765142431002	10.0999999999995
411	17.9761928430654	10.0999999999995
412	17.9759570953088	10.1199999999999
413	17.9749830189649	10.1199999999999
414	17.973819896037	10.1499999999996
415	17.973661453064	10.1499999999996
416	17.9731270884067	10.1599999999999
417	17.9718586932339	10.1700000000001
418	17.9716839329228	10.1899999999996
419	17.9708223437223	10.1999999999998
420	17.9703833084426	10.21
421	17.9686504982897	10.2200000000003
422	17.9675302054867	10.2299999999996
423	17.9655967232346	10.2399999999998
424	17.9641760684638	10.25
425	17.9610572283155	10.2600000000002
426	17.957325937036	10.2799999999997
427	17.9541445049652	10.29
428	17.9460336326113	10.3000000000002
429	17.9420689636781	10.3199999999997
430	17.9404407093728	10.3499999999995
431	17.9360799005965	10.3599999999997
432	17.9332400562677	10.3599999999997
433	17.927132006389	10.3699999999999
434	17.9268719328758	10.3899999999994
435	17.9228550641526	10.4200000000001
436	17.9222102008003	10.4399999999996
437	17.9190369453353	10.46
438	17.9190206130059	10.4899999999998
439	17.9183845306819	10.5
440	17.9183423679855	10.5100000000002
441	17.917769778301	10.5199999999995
442	17.9176808590135	10.5299999999997
443	17.9171341172086	10.5599999999995
444	17.9169966435997	10.5599999999995
445	17.9164803136536	10.5900000000001
446	17.9162541134867	10.5900000000001
447	17.9157856013937	10.5999999999995
448	17.9154259565885	10.6199999999999
449	17.9145787374731	10.6300000000001
450	17.9141621639536	10.6300000000001
451	17.9135540202389	10.6499999999996
452	17.9122682387004	10.6700000000001
453	17.9104788308383	10.6799999999994
454	17.9101412987351	10.6999999999998
455	17.9095660274529	10.71
456	17.9087641519225	10.7200000000003
457	17.9080445309406	10.7200000000003
458	17.9050527444874	10.7299999999996
459	17.9050068696221	10.7399999999998
460	17.9016295891798	10.75
461	17.9014341586076	10.7799999999997
462	17.9004358711919	10.79
463	17.9002333231698	10.79
464	17.8996964205832	10.8099999999995
465	17.8992641490899	10.8199999999997
466	17.8981290448333	10.8400000000001
467	17.897838526388	10.8499999999995
468	17.8968253038743	10.8599999999997
469	17.8966994773591	10.8699999999999
470	17.896235911831	10.8800000000001
471	17.895418839471	10.8800000000001
472	17.8949965073285	10.9099999999999
473	17.8948284827966	10.9099999999999
474	17.8942799953781	10.9499999999998
475	17.8928826045517	10.96
476	17.8912965518388	10.9799999999996
477	17.8911286512485	11
478	17.8905076206253	11.0299999999997
479	17.8905067545352	11.0599999999995
480	17.8903552122039	11.0699999999997
481	17.8903268729152	11.0699999999997
482	17.8901600286483	11.1199999999999
483	17.8896059461438	11.1300000000001
484	17.889567181086	11.1499999999996
485	17.889311327138	11.1599999999999
486	17.8890179343582	11.1599999999999
487	17.8884568838003	11.1899999999996
488	17.8884311961981	11.1999999999998
489	17.8884223164293	11.21
490	17.8879493953497	11.2399999999998
491	17.8874057068262	11.2399999999998
492	17.8873780481532	11.2799999999997
493	17.8866109328673	11.2799999999997
494	17.8829607496687	11.3000000000002
495	17.8820930156123	11.3199999999997
496	17.8766748964317	11.3299999999999
497	17.8765496694627	11.3599999999997
498	17.8753613815047	11.3800000000001
499	17.8751753946075	11.3899999999994
500	17.8747490540426	11.4099999999999
501	17.874522080686	11.4200000000001
502	17.874199624453	11.4399999999996
503	17.8741536182694	11.4399999999996
504	17.8738602960451	11.4700000000003
505	17.8738117371304	11.4799999999996
506	17.8734953381208	11.5
507	17.8734940341067	11.5
508	17.873155481252	11.5299999999997
509	17.8730557252717	11.54
510	17.8728202561695	11.5500000000002
511	17.8727067324487	11.5500000000002
512	17.8725501195311	11.5599999999995
513	17.8724201396612	11.5699999999997
514	17.8723188570279	11.5799999999999
515	17.872287777794	11.5900000000001
516	17.8701182754346	11.6199999999999
517	17.8700344048222	11.6499999999996
518	17.867938467747	11.6799999999994
519	17.8679095445638	11.71
520	17.8675930152925	11.7399999999998
521	17.8674017321842	11.7399999999998
522	17.8673407310475	11.7699999999995
523	17.8673217616083	11.7699999999995
524	17.8670890279764	11.8000000000002
525	17.866831659675	11.8099999999995
526	17.8664829172524	11.8099999999995
527	17.8663970856824	11.8199999999997
528	17.866346382211	11.8299999999999
529	17.8658414695474	11.8400000000001
530	17.8653996668557	11.8400000000001
531	17.864829568763	11.8499999999995
532	17.864773554123	11.8699999999999
533	17.8645473543692	11.8699999999999
534	17.8645057726993	11.8899999999994
535	17.8643899573784	11.8999999999996
536	17.8642182793993	11.9099999999999
537	17.8640780452817	11.9200000000001
538	17.8639164075756	11.9299999999994
539	17.8637172750471	11.9399999999996
540	17.8635654748196	11.9399999999996
541	17.8634509010032	11.96
542	17.8630071841681	11.9700000000003
543	17.8628715438512	11.9700000000003
544	17.8628150425089	11.9799999999996
545	17.8626280866845	11.9899999999998
546	17.8616984999509	12
547	17.8616971327196	12.0199999999995
548	17.8609939230789	12.0299999999997
549	17.8609035268863	12.04
550	17.8605088074021	12.0500000000002
551	17.8604472049409	12.0599999999995
552	17.859831579717	12.0599999999995
553	17.8594038658163	12.0699999999997
554	17.8589739095835	12.0799999999999
555	17.8588834590498	12.0799999999999
556	17.858418456715	12.0999999999995
557	17.8580591431548	12.0999999999995
558	17.8577508056541	12.1199999999999
559	17.8574926030253	12.1199999999999
560	17.8572449146862	12.1300000000001
561	17.8569327954718	12.1399999999994
562	17.856702604162	12.1399999999994
563	17.8563650947222	12.1399999999994
564	17.8561746792786	12.1599999999999
565	17.8560272522597	12.1700000000001
566	17.8558109440616	12.1700000000001
567	17.8556357522388	12.1799999999994
568	17.8555502704529	12.1899999999996
569	17.8548517832574	12.1899999999996
570	17.8544540985237	12.21
571	17.8542909370628	12.2299999999996
572	17.8531262212119	12.2600000000002
573	17.8531195567833	12.2799999999997
574	17.8530302386966	12.29
575	17.8527669609846	12.3000000000002
576	17.8527625108323	12.3099999999995
577	17.8523422901161	12.3199999999997
578	17.8519779527668	12.3299999999999
579	17.8519011248626	12.3499999999995
580	17.8516951438127	12.3599999999997
581	17.8509000234976	12.3699999999999
582	17.8508315710469	12.3899999999994
583	17.8505193398613	12.3999999999996
584	17.8504104441601	12.3999999999996
585	17.8500561936057	12.4099999999999
586	17.8497795130992	12.4099999999999
587	17.849497954634	12.4200000000001
588	17.8422922810408	12.46
589	17.8414743776518	12.4799999999996
590	17.8374249437479	12.5
591	17.8374001019317	12.5299999999997
592	17.8365979643457	12.5699999999997
593	17.8364689831127	12.5799999999999
594	17.836262774074	12.5999999999995
595	17.8362538140995	12.6300000000001
596	17.8361832585928	12.6499999999996
597	17.8360955041738	12.6599999999999
598	17.8358643445347	12.6899999999996
599	17.8358389881203	12.6899999999996
600	17.8356784363612	12.7299999999996
601	17.8354990048709	12.7399999999998
602	17.8354718095024	12.75
603	17.8352708793415	12.7600000000002
604	17.8349172128394	12.7799999999997
605	17.8348839128252	12.8099999999995
606	17.8347533364599	12.8199999999997
607	17.8347136116761	12.8299999999999
608	17.8346865439016	12.8400000000001
609	17.8345134970939	12.8499999999995
610	17.8344895323722	12.8599999999997
611	17.8343206334886	12.8599999999997
612	17.8342758448183	12.8699999999999
613	17.8342125047702	12.8899999999994
614	17.8341800605485	12.8999999999996
615	17.8341162614772	12.9099999999999
616	17.8340310103326	12.9200000000001
617	17.8339060162733	12.9299999999994
618	17.8337661116348	12.9399999999996
619	17.8337586008133	12.9499999999998
620	17.8336764717645	12.9700000000003
621	17.8335895643513	12.9799999999996
622	17.8334902648475	12.9799999999996
623	17.8334323940273	12.9899999999998
624	17.8333637335687	13.0100000000002
625	17.8332642735846	13.0100000000002
626	17.8331582340625	13.0199999999995
627	17.8330294244214	13.0299999999997
628	17.8329770070574	13.04
629	17.8321572879502	13.04
630	17.8321342951557	13.0599999999995
631	17.8312153777765	13.0699999999997
632	17.8312045907922	13.0999999999995
633	17.8311876403399	13.1199999999999
634	17.8309904220184	13.1300000000001
635	17.8306280832178	13.1399999999994
636	17.8305078251869	13.1399999999994
637	17.8303461072473	13.1599999999999
638	17.8300116970189	13.1700000000001
639	17.8296809847101	13.1799999999994
640	17.8293558248571	13.1899999999996
641	17.8291889573896	13.1899999999996
642	17.8290674483656	13.1999999999998
643	17.8289168708029	13.2200000000003
644	17.8287501531034	13.2299999999996
645	17.8285272012234	13.2299999999996
646	17.8283422862202	13.2399999999998
647	17.8278714766574	13.25
648	17.8278697269031	13.3199999999997
649	17.8275373249038	13.3400000000001
650	17.8273788192813	13.3599999999997
651	17.8272597426156	13.3599999999997
652	17.8269343180559	13.3699999999999
653	17.8269326148235	13.3899999999994
654	17.8268314957351	13.4099999999999
655	17.8267882973099	13.4200000000001
656	17.8267223500726	13.4200000000001
657	17.8266884469441	13.4200000000001
658	17.825224076174	13.4899999999998
659	17.8249736259434	13.5
660	17.8247335951871	13.5299999999997
661	17.8242179036713	13.54
662	17.8236849872592	13.5699999999997
663	17.8236835722508	13.5999999999995
664	17.8236279417693	13.6300000000001
665	17.8233675840028	13.6399999999994
666	17.8232646943594	13.71
667	17.8231521122003	13.7200000000003
668	17.8231515188304	13.75
669	17.8231447190348	13.7600000000002
670	17.8229125305094	13.79
671	17.8228909502399	13.79
672	17.822856325864	13.8000000000002
673	17.8228194375839	13.8099999999995
674	17.8227597119453	13.8199999999997
675	17.8226191301984	13.8299999999999
676	17.8216213321385	13.8800000000001
677	17.8215838200436	13.9099999999999
678	17.8215810925943	13.9899999999998
679	17.8215745923063	13.9899999999998
680	17.8215610031107	14
681	17.8215506610246	14.0100000000002
682	17.8212539526166	14.04
683	17.8212043812303	14.04
684	17.8210684678815	14.0799999999999
685	17.8210371284094	14.0900000000001
686	17.8206779499084	14.1300000000001
687	17.8205417184262	14.1399999999994
688	17.8197760180492	14.1499999999996
689	17.8196746912076	14.1700000000001
690	17.8195394774193	14.1899999999996
691	17.8193618294525	14.1999999999998
692	17.8190746098751	14.1999999999998
693	17.8189955370038	14.21
694	17.8186527308372	14.2200000000003
695	17.8183148956632	14.2299999999996
696	17.8182770981809	14.2399999999998
697	17.8182545751824	14.25
698	17.8175470565371	14.2799999999997
699	17.8173841771855	14.3000000000002
700	17.8173539546821	14.3199999999997
701	17.8170529445276	14.3199999999997
702	17.8168049918195	14.3299999999999
703	17.8166888433703	14.3400000000001
704	17.8164881832197	14.3499999999995
705	17.8163041000269	14.3499999999995
706	17.816183617761	14.3599999999997
707	17.8159535629068	14.3699999999999
708	17.8157964057761	14.3800000000001
709	17.8156663313442	14.3800000000001
710	17.8154023329001	14.3899999999994
711	17.814961953275	14.3999999999996
712	17.8143402826429	14.4200000000001
713	17.8135658055484	14.4200000000001
714	17.8124494185824	14.4299999999994
715	17.8121077595479	14.4399999999996
716	17.8118383152558	14.46
717	17.8107464665802	14.4700000000003
718	17.8083575877312	14.4799999999996
719	17.8082009901017	14.5100000000002
720	17.8072869648647	14.5299999999997
721	17.8071454749329	14.5500000000002
722	17.8046402661218	14.5599999999995
723	17.8046079392376	14.5999999999995
724	17.8043304148067	14.6099999999997
725	17.8039243532063	14.6199999999999
726	17.8038258277621	14.6399999999994
727	17.8036157875113	14.6499999999996
728	17.8033969194216	14.6599999999999
729	17.8033765796027	14.6700000000001
730	17.8031639965056	14.6799999999994
731	17.8030414924288	14.6999999999998
732	17.8030177881491	14.6999999999998
733	17.8028714475329	14.7200000000003
734	17.8026538113156	14.7200000000003
735	17.8020988948958	14.7600000000002
736	17.8012153939071	14.7600000000002
737	17.80041114496	14.79
738	17.8004028367227	14.8199999999997
739	17.8003103719689	14.8299999999999
740	17.7999607616965	14.8499999999995
741	17.7999165113572	14.8599999999997
742	17.7997020575439	14.8800000000001
743	17.7997004208898	14.8999999999996
744	17.7994470655941	14.9200000000001
745	17.7994328304483	14.9299999999994
746	17.799232850097	14.9499999999998
747	17.7992296969187	14.9899999999998
748	17.7991005852821	14.9899999999998
749	17.7989035085021	15.0100000000002
750	17.7988693345951	15.0199999999995
751	17.798686129501	15.04
752	17.798679290061	15.0500000000002
753	17.7984300605782	15.0599999999995
754	17.798429809493	15.0900000000001
755	17.7983340246177	15.0900000000001
756	17.7982691761058	15.1099999999997
757	17.7981808439356	15.1199999999999
758	17.7980866496367	15.1300000000001
759	17.7979926741467	15.1300000000001
760	17.7979815607155	15.1399999999994
761	17.7978452846982	15.1599999999999
762	17.7978428914097	15.1799999999994
763	17.797734425118	15.1899999999996
764	17.797690612781	15.1999999999998
765	17.7972766590239	15.25
766	17.7965751914307	15.2799999999997
767	17.7965715135398	15.3699999999999
768	17.7965714425715	15.4099999999999
769	17.7965706541195	15.4499999999998
770	17.796569409883	15.46
771	17.7965684232839	15.4899999999998
772	17.796567735656	15.5
773	17.7965547008664	15.5599999999995
774	17.7965545390707	15.6099999999997
775	17.7965544712495	15.7600000000002
776	17.7965544698928	15.79
777	17.7965541548324	15.8400000000001
778	17.7965538892258	15.8499999999995
779	17.796553671914	15.8599999999997
780	17.7965535213613	15.8699999999999
781	17.7965533975403	15.8899999999994
782	17.7965531025031	15.8999999999996
783	17.7965529725463	15.9099999999999
784	17.7965527501141	15.9299999999994
785	17.796552277145	15.9399999999996
786	17.7965520690681	15.96
787	17.7965515982094	15.9700000000003
788	17.7965513405779	15.9899999999998
789	17.7965509033925	16
790	17.7965508147666	16.0100000000002
791	17.7965507657301	16.0199999999995
792	17.7965503273318	16.0299999999997
793	17.7965502680376	16.04
794	17.7965501684248	16.0599999999995
795	17.7965496558457	16.0699999999997
796	17.7965493516177	16.0799999999999
797	17.7965488101288	16.0999999999995
798	17.7965483483984	16.0999999999995
799	17.7965479190442	16.1199999999999
800	17.7965475690013	16.1399999999994
801	17.7965469068647	16.1599999999999
802	17.7965461955557	16.1700000000001
803	17.7965456741534	16.1799999999994
804	17.7965448176148	16.1899999999996
805	17.7965445037896	16.1999999999998
806	17.796544078451	16.21
807	17.7965433944444	16.2299999999996
808	17.7965427998549	16.2399999999998
809	17.7965418095296	16.2600000000002
810	17.7965408399165	16.2699999999995
811	17.796539401473	16.29
812	17.7965371096925	16.3000000000002
813	17.7965365279014	16.3199999999997
814	17.7965360607098	16.3400000000001
815	17.7965335048586	16.3899999999994
816	17.7965330778427	16.4099999999999
817	17.7965321989671	16.5199999999995
818	17.7965318819292	16.5500000000002
819	17.7965318761853	16.7200000000003
820	17.7965318623608	16.7299999999996
821	17.7965316488825	16.8199999999997
822	17.7965312580465	16.8299999999999
823	17.7965304528899	16.9099999999999
824	17.7965304031896	16.9299999999994
825	17.7965299667688	16.9899999999998
826	17.7965298929931	17.0199999999995
827	17.7965298767392	17.0900000000001
828	17.7965298087803	17.1099999999997
829	17.79652979773	17.3099999999995


==> data/perfprof6-50-300-3-6.dat <==
iter	objfun	time
1	34.2089630486371	0.002751
2	25.136753518877	0.009084
3	20.8052200579602	0.015421
4	17.0478513289222	0.024728
5	14.2297238128848	0.037463
6	13.7388464506325	0.049704
7	11.4667199658048	0.055731
8	10.3535967312882	0.07144
9	9.80692707604347	0.086744
10	9.020119244729	0.102257
11	8.4473077634729	0.120425
12	8.00174143687274	0.138848
13	7.79969577000751	0.15742
14	7.11763672818749	0.163077
15	6.74327032514542	0.178782
16	6.61131132245035	0.194187
17	6.37122594010248	0.212874
18	6.21664033468724	0.231831
19	5.93991303995525	0.250311
20	5.87958413268521	0.262564
21	5.6555294457565	0.26657
22	5.52261999387927	0.277046
23	5.52261999387927	0.289404
24	5.46616799950135	0.295849
25	5.4026492953844	0.304781
26	5.29967966283277	0.313778
27	5.24476389292057	0.324514
28	5.12482289022184	0.338323
29	5.12482289022184	0.34995
30	4.94563106418011	0.356012
31	4.83988759771298	0.368885
32	4.83988759771298	0.381734
33	4.78803229543105	0.39047
34	4.76668468279635	0.401328
35	4.69958299382935	0.405685
36	4.66498754468122	0.414699
37	4.62974941803821	0.423567
38	4.62974941803821	0.434547
39	4.60358294279888	0.441252
40	4.58867528395385	0.450152
41	4.53073418975528	0.461406
42	4.53073418975528	0.472306
43	4.50851143604524	0.481221
44	4.47122298010537	0.490202
45	4.47122298010537	0.500986
46	4.45308905922788	0.507688
47	4.41626813408935	0.516748
48	4.35711065772427	0.528097
49	4.23006901528903	0.54171
50	4.23006901528903	0.561701
51	4.16101504869786	0.577465
52	4.08085669427638	0.593022
53	4.0256686340145	0.608811
54	3.95954630111423	0.624194
55	3.90320989966917	0.639911
56	3.83954475181474	0.655311
57	3.78802862481509	0.670995
58	3.72544126372703	0.686557
59	3.68343176243583	0.702318
60	3.62469404448729	0.720126
61	3.58568201031815	0.738105
62	3.52924766927529	0.756006
63	3.50013836533631	0.774044
64	3.43338141644226	0.780722
65	3.39977114319857	0.794608
66	3.35231827270557	0.811395
67	3.2830730085277	0.832829
68	3.2830730085277	0.873174
69	3.21758163495892	0.897039
70	3.17733023675629	0.92322
71	3.11376319866396	0.95895
72	3.11376319866396	1.006245
73	3.07622282161041	1.039645
74	3.05293427477611	1.073095
75	3.00190995029751	1.116159
76	3.00190995029751	1.168372
77	2.96838162131457	1.20448
78	2.95063780059661	1.240262
79	2.95063780059661	1.280265
80	2.93785047293427	1.299183
81	2.90774626235472	1.323096
82	2.88855610305672	1.346984
83	2.88855610305672	1.375445
84	2.87460378410842	1.399325
85	2.85546522468796	1.425835
86	2.82882238076121	1.459717
87	2.82882238076121	1.512543
88	2.79056577865913	1.548826
89	2.77317246735845	1.585114
90	2.71891728941689	1.631058
91	2.71891728941689	1.696063
92	2.68478587116555	1.732446
93	2.66860089888081	1.768769
94	2.64433686628938	1.816894
95	2.59162354204423	1.86783
96	2.55522592239713	1.920467
97	2.52207236902852	1.978592
98	2.52207236902852	2.057737
99	2.49522401033801	2.10587
100	2.49298544592172	2.154456
101	2.46479257237298	2.185896
102	2.45818173720045	2.21742
103	2.45084494217989	2.285082
104	2.43433195268353	2.372795
105	2.42598734182104	2.491691
106	2.42361127925251	2.594051
107	2.40457503101943	2.642698
108	2.40162044870458	2.70343
109	2.40162044870458	2.806034
110	2.39874139143354	2.889779
111	2.3965593182391	2.950258
112	2.39234042741682	3.022902
113	2.39234042741682	3.114987
114	2.38959069906945	3.176117
115	2.38745980355295	3.239317
116	2.38297020052847	3.314106
117	2.38297020052847	3.400825
118	2.37963221549379	3.454022
119	2.37739911013648	3.509546
120	2.37171760123045	3.57715
121	2.37171760123045	3.659608
122	2.36798316496407	3.710555
123	2.36532601142152	3.761318
124	2.35875630945891	3.82929
125	2.35875630945891	3.906491
126	2.35468865696513	3.954785
127	2.35164937423134	4.00325
128	2.34445495789344	4.066065
129	2.34445495789344	4.13854
130	2.33966425019017	4.1821
131	2.33667502408804	4.225663
132	2.32743335430529	4.283556
133	2.32743335430529	4.348487
134	2.32206801469022	4.387846
135	2.31748771715434	4.431188
136	2.30771459597912	4.482014
137	2.30563308158993	4.5449
138	2.28209379062812	4.585935
139	2.27707472485437	4.622663
140	2.26519246107616	4.671105
141	2.26163679344931	4.729291
142	2.24135764348762	4.770401
143	2.23689514878513	4.809084
144	2.22704506685666	4.864863
145	2.22704506685666	4.927581
146	2.22134513534144	4.971195
147	2.21628321862637	5.017246
148	2.21628321862637	5.082438
149	2.20994655638117	5.131213
150	2.20602697140284	5.179819
151	2.19638029679484	5.238104
152	2.19638029679484	5.305549
153	2.19060378640439	5.349061
154	2.18605420280368	5.394854
155	2.18605420280368	5.459819
156	2.1789532876924	5.505974
157	2.17454815635506	5.549454
158	2.16421401000946	5.605402
159	2.16421401000946	5.667964
160	2.15730937936146	5.706669
161	2.15206682940601	5.747808
162	2.1402927434755	5.798574
163	2.1402927434755	5.856539
164	2.13278851417238	5.89272
165	2.12694727494322	5.931343
166	2.11298740206551	5.979641
167	2.10798483609528	6.035147
168	2.10798483609528	6.095776
169	2.10798483609528	6.128477
170	2.09041744339907	6.137959
171	2.08292074487861	6.157292
172	2.07772686323545	6.181402
173	2.06926466005525	6.217566
174	2.05925125618542	6.275519
175	2.02960633957202	6.352765
176	2.02960633957202	6.424624
177	2.02960633957202	6.47019
178	2.02474042908119	6.492159
179	2.0113075538073	6.518665
180	2.00654201586202	6.545208
181	1.99735909997747	6.581311
182	1.99735909997747	6.630985
183	1.99735909997747	6.661807
184	1.99268983632732	6.67611
185	1.98961279367272	6.700263
186	1.9851198070719	6.729052
187	1.9851198070719	6.764609
188	1.9851198070719	6.785922
189	1.98343956157205	6.795543
190	1.98174114627869	6.812411
191	1.97947614152309	6.829334
192	1.97438809404276	6.858143
193	1.96529473628785	6.892315
194	1.95804529027229	6.938197
195	1.95804529027229	6.997499
196	1.95804529027229	7.035474
197	1.93753456682912	7.047494
198	1.93423752399543	7.068973
199	1.93048027445436	7.09809
200	1.92628808959158	7.129408
201	1.91848520695881	7.170472
202	1.91848520695881	7.222708
203	1.91848520695881	7.260874
204	1.91406522324886	7.277587
205	1.91209489167436	7.306523
206	1.90882914675427	7.340206
207	1.90338251409092	7.388556
208	1.90071756556885	7.472752
209	1.90071756556885	7.511294
210	1.89039886645785	7.530604
211	1.88774446084598	7.576408
212	1.88629112125715	7.62495
213	1.88383925105553	7.692754
214	1.88383925105553	7.835659
215	1.88045260199487	7.90807
216	1.87908177242217	7.980586
217	1.87406730179754	8.075034
218	1.87406730179754	8.234752
219	1.87138566138826	8.304739
220	1.86986066849069	8.377062
221	1.86517980987204	8.471063
222	1.86517980987204	8.649509
223	1.86209757696399	8.717225
224	1.86051811585176	8.787298
225	1.8554334140931	8.881501
226	1.8554334140931	8.989912
227	1.85234412779468	9.052807
228	1.85041468409114	9.115748
229	1.84511966967746	9.202708
230	1.84511966967746	9.311239
231	1.84163232195083	9.369174
232	1.83934704803796	9.431582
233	1.83452719173314	9.523537
234	1.83452719173314	9.685686
235	1.83163540477404	9.758487
236	1.82988087346835	9.83874
237	1.82679226797063	9.942755
238	1.82413974058739	10.083305
239	1.8226321577312	10.100571
240	1.8226321577312	10.20197
241	1.82192601407993	10.267206
242	1.82106101765037	10.375881
243	1.81944697897837	10.429083
244	1.81944697897837	10.506167
245	1.81913877525397	10.561863
246	1.81850788243575	10.637057
247	1.81850788243575	10.767252
248	1.81789892824632	10.84715
249	1.81748405122947	10.926811
250	1.81661047193879	11.035501
251	1.81661047193879	11.209664
252	1.81612974207284	11.289404
253	1.81586121584371	11.373592
254	1.81496792517266	11.489474
255	1.81496792517266	11.673146
256	1.81448306879256	11.750376
257	1.81415855674219	11.832876
258	1.81327232308663	11.948697
259	1.81327232308663	12.10834
260	1.81274551612978	12.180863
261	1.81238804138912	12.258315
262	1.81140301295374	12.361885
263	1.81140301295374	12.492479
264	1.81085914683616	12.562546
265	1.81043264076481	12.635397
266	1.80943886896545	12.73442
267	1.80943886896545	12.855306
268	1.80886258954174	12.917847
269	1.8083233517371	12.985546
270	1.80799607407555	13.101919
271	1.80579497162113	13.157472
272	1.80543569172325	13.20576
273	1.80466274846177	13.275649
274	1.80400306921452	13.367134
275	1.80169158539459	13.413156
276	1.80146384952545	13.46855
277	1.7987345583989	13.524121
278	1.79797802361741	13.579718
279	1.79597194785609	13.659854
280	1.79471215998175	13.819497
281	1.79471215998175	13.878681
282	1.79471215998175	13.918978
283	1.79081617491158	13.938016
284	1.78831335282844	13.969451
285	1.78753443958918	14.000764
286	1.78586725025298	14.046654
287	1.78409733573759	14.107331
288	1.77738328441382	14.199132
289	1.77738328441382	14.406323
290	1.7736812500539	14.471759
291	1.77162411737007	14.537351
292	1.76628677983429	14.639395
293	1.7628957968103	14.743562
294	1.7628957968103	15.031664
295	1.7616646779097	15.111813
296	1.76125186842528	15.29291
297	1.76010359667064	15.312389
298	1.76010359667064	15.592378
299	1.75991514481369	15.684772
300	1.759748849905	15.830598
301	1.75962285931295	15.903096
302	1.75962285931295	16.036195
303	1.7595940151167	16.12137
304	1.75954482070994	16.24933
305	1.75954482070994	16.536653
306	1.75949929148743	16.682224
307	1.75946875066558	16.832012
308	1.7594231405244	17.122318
309	1.75939528218247	17.136933
310	1.75939528218247	17.348977
311	1.7593858000246	17.469701
312	1.75937151383531	17.726639
313	1.75935935307999	17.750809
314	1.75935935307999	17.999724
315	1.75935414292161	18.142802
316	1.75934894733652	18.321417
317	1.75933896043327	18.967184
318	1.75933259189493	19.187379
319	1.75933259189493	20.227488
320	1.75932980119501	20.350623
321	1.7593269014406	20.568349
322	1.75931932210624	20.84681
323	1.75931779178793	21.044899
324	1.75930975849382	21.393811
325	1.75930780353956	21.597039
326	1.75930042192928	21.979287
327	1.75929803079146	22.214108
328	1.75929102188988	22.634941
329	1.75928790667739	22.908182
330	1.75928680289413	23.632536
331	1.75927643416976	23.85469
332	1.75927356332485	24.079177
333	1.75927356332485	24.854011
334	1.75926939507197	25.106024
335	1.75926678886511	25.355502
336	1.75926678886511	25.941532
337	1.75926270692678	26.205538
338	1.75926010506235	26.44933
339	1.75926010506235	26.848969
340	1.75925626095985	27.107372
341	1.75925369668014	27.339172
342	1.75925369668014	27.706672
343	1.75924994885568	27.950772
344	1.75924738314237	28.170748
345	1.75924738314237	28.526278
346	1.75924368175618	28.7678
347	1.75924115652023	28.988158
348	1.75924115652023	29.319692
349	1.75923744094161	29.600852
350	1.759234897999	29.811843
351	1.759234897999	30.138194
352	1.7592311535979	30.381268
353	1.7592286922728	30.598259
354	1.7592286922728	30.958179
355	1.75922475452737	31.197396
356	1.75922226185437	31.4195
357	1.75922226185437	31.783823
358	1.75921825365586	32.027875
359	1.75921559734806	32.250169
360	1.75921559734806	32.570648
361	1.75921163305982	32.812182
362	1.75920889646317	33.02684
363	1.75920889646317	33.333377
364	1.75920494646263	33.566894
365	1.75920219029404	33.784449
366	1.75920219029404	34.08451
367	1.75919814434814	34.314164
368	1.75919532780358	34.517602
369	1.75919532780358	34.815325
370	1.75919121414188	35.037297
371	1.75918833626148	35.233021
372	1.75918833626148	35.527364
373	1.75918414860208	35.746938
374	1.75918114043845	35.940532
375	1.75918114043845	36.23239
376	1.75917691545257	36.447015
377	1.75917383837756	36.637662
378	1.75917258693161	36.924531
379	1.7591598117756	37.018728
380	1.75915738652543	37.182746
381	1.75915360199272	37.390299
382	1.75915100219768	37.701187
383	1.75913821234457	37.832086
384	1.75913821234457	38.061643
385	1.75913598803748	38.201439
386	1.75913164555792	38.408507
387	1.75912640682068	38.727198
388	1.75910854401823	39.13027
389	1.7591020129852	39.4172
390	1.75908366756921	39.821662
391	1.75907609747928	40.115947
392	1.75905709656361	40.550571
393	1.75904541213419	40.87421
394	1.75902751715353	41.339349
395	1.75900876665211	41.680127
396	1.75900876665211	42.346378
397	1.75899868832563	42.534684
398	1.75899006354954	42.764132
399	1.75896596779151	43.149237
400	1.75895547458617	43.650837
401	1.75893144293108	43.672728
402	1.75893144293108	43.889908
403	1.75892410646293	44.022543
404	1.75890982113437	44.25196
405	1.75890982113437	45.04007
406	1.75888836836343	45.274359
407	1.75887613677369	45.459921
408	1.75884441715716	45.778279
409	1.75881321279425	46.119066
410	1.75879804332598	46.148267
411	1.75879804332598	46.314737
412	1.75878782673547	46.410953
413	1.7587658586636	46.596552
414	1.7587658586636	47.1545
415	1.7587363182058	47.332893
416	1.75871777001788	47.48729
417	1.75871777001788	47.971634
418	1.75868243128216	48.145488
419	1.75866180257414	48.282983
420	1.75860604452067	48.490114
421	1.75860604452067	48.916132
422	1.75857318597308	49.053834
423	1.7585474083849	49.193976
424	1.75847464290725	49.395962
425	1.75847464290725	49.654142
426	1.7584375396697	49.770061
427	1.7583991788197	49.893363
428	1.7583991788197	50.132832
429	1.75834285389095	50.264242
430	1.75830122514972	50.387094
431	1.75826767089819	50.579948
432	1.75809745077809	50.613762
433	1.75809745077809	50.748989
434	1.7580543141213	50.831172
435	1.75799144284178	50.937577
436	1.75795269992249	51.099239
437	1.75770034593587	51.16237
438	1.75765701524343	51.225203
439	1.75755069363316	51.314437
440	1.75751324221127	51.45432
441	1.75714207815392	51.533986
442	1.75705951335258	51.60632
443	1.75683259591518	51.710373
444	1.75679487682497	51.823983
445	1.75633018910965	51.901158
446	1.75621899040632	51.966271
447	1.75594076000168	52.082449
448	1.75533924134308	52.230233
449	1.75533924134308	52.422998
450	1.75507684244773	52.498051
451	1.75473991054391	52.589723
452	1.75473991054391	52.768729
453	1.75434194490731	52.863204
454	1.75405268292065	52.95256
455	1.75405268292065	53.129201
456	1.75359525287139	53.228591
457	1.75326546669782	53.312968
458	1.75326546669782	53.452856
459	1.75281512068522	53.547148
460	1.75249876042435	53.629578
461	1.75249876042435	53.79435
462	1.75201678249834	53.888961
463	1.75169758612616	53.968666
464	1.75169758612616	54.220159
465	1.75123768332098	54.314483
466	1.75100879023555	54.403662
467	1.75044570144231	54.565102
468	1.75020030813773	54.790796
469	1.75004890866462	54.819986
470	1.75004890866462	55.056787
471	1.74997787048973	55.161109
472	1.74986810095657	55.353918
473	1.74978424712049	55.4382
474	1.74978424712049	55.643239
475	1.74974937095221	55.763458
476	1.74970627856117	56.000782
477	1.74965225053242	56.024989
478	1.74965225053242	56.280324
479	1.7496287808498	56.446737
480	1.74961164398798	56.632851
481	1.74958900342916	56.814056
482	1.74958900342916	57.016662
483	1.74958004806533	57.161743
484	1.74956748414338	57.369279
485	1.7495553320995	57.432078
486	1.74955095568525	57.664012
487	1.74953857991203	57.746036
488	1.74953857991203	58.015373
489	1.74953571210445	58.236011
490	1.74953217641534	58.588409
491	1.74952822548634	59.48216
492	1.74952650360285	59.522324
493	1.74952650360285	60.763237
494	1.74952611299383	61.050484
495	1.74952594193792	62.121907
496	1.74952537453303	62.940017
497	1.74952537453303	63.492104
498	1.74952529226785	63.828482
499	1.74952515258568	64.427533
500	1.74952515258568	65.22087
501	1.74952498908301	65.825697
502	1.74952486853354	66.42659
503	1.74952486853354	67.221594
504	1.74952470167478	67.838547
505	1.74952458358644	68.436991
506	1.74952458358644	69.191726
507	1.74952442052845	69.81326
508	1.74952430646195	70.397574
509	1.74952430646195	71.124716
510	1.74952414388458	71.730029
511	1.74952403196172	72.295569
512	1.74952403196172	73.003722
513	1.749523870762	73.600852
514	1.7495237628634	74.164118
515	1.7495237628634	74.876539
516	1.74952360005144	75.476808
517	1.74952349315003	76.025887
518	1.74952349315003	76.710349
519	1.74952333154441	77.291158
520	1.74952322499688	77.826334
521	1.74952322499688	78.522129
522	1.74952306410394	79.092534
523	1.74952296025934	79.616134
524	1.74952296025934	80.344829
525	1.74952279783123	80.913818
526	1.74952269589725	81.433122
527	1.74952269589725	82.17292
528	1.74952253265715	82.729584
529	1.7495224313101	83.259917
530	1.7495224313101	84.125647
531	1.74952226627058	84.754996
532	1.74952217157466	85.325509
533	1.74952195244929	86.000659
534	1.74952195244929	87.48905
535	1.7495218102987	88.035283
536	1.74952171134437	88.625342
537	1.74952148262603	89.35242
538	1.74952148262603	90.538847
539	1.74952134694374	91.064178
540	1.74952124174848	91.652296
541	1.74952124174848	93.195672
542	1.74952106992881	93.816269
543	1.74952097001376	94.414217
544	1.74952097001376	96.031885
545	1.7495207963018	96.659988
546	1.74952069878407	97.251232
547	1.74952047543348	97.952706
548	1.74952047543348	99.747711
549	1.74952032915763	100.267266
550	1.74952023115015	100.85662
551	1.74951999050357	101.593169
552	1.74951999050357	103.22012
553	1.74951986005769	103.700454
554	1.74951975346013	104.298873
555	1.74951975346013	105.966192
556	1.74951958730049	106.577389
557	1.74951949158621	107.145506
558	1.74951926220039	107.853856
559	1.7495191949524	109.688417
560	1.74951872418608	110.274724
561	1.7495186375191	110.755085
562	1.74951840470745	111.440153
563	1.74951831030618	113.510109
564	1.74951783201265	114.235322
565	1.74951783201265	114.752349
566	1.74951776116674	115.070199
567	1.74951764784481	115.663161
568	1.74951739473552	116.422118
569	1.74951732179487	118.361683
570	1.74951682345595	119.076411
571	1.74951682345595	119.562276
572	1.74951675339072	119.889501
573	1.74951663279495	120.513277
574	1.74951652162034	122.382187
575	1.74951602060003	123.044509
576	1.74951602060003	123.598377
577	1.7495159477737	123.903798
578	1.74951581839051	124.487354
579	1.74951576777935	126.391694
580	1.74951521418709	126.985512
581	1.74951513160873	127.427793
582	1.74951485415053	128.245113
583	1.74951478133881	130.238188
584	1.74951427980099	130.955721
585	1.74951427980099	131.428177
586	1.74951420173261	131.724968
587	1.74951407259973	132.273298
588	1.74951407259973	134.186001
589	1.74951386484756	134.761653
590	1.7495137628159	135.321676
591	1.7495134885156	136.03124
592	1.7495134885156	137.85595
593	1.74951331346212	138.307104
594	1.74951320517847	138.853881
595	1.74951291507961	139.647145
596	1.74951291507961	141.55431
597	1.74951274929691	142.022303
598	1.74951263122554	142.575779
599	1.7495123498763	143.347222
600	1.7495123498763	145.092394
601	1.74951217039414	145.561234
602	1.74951206452214	146.105216
603	1.74951175379307	146.887371
604	1.74951175379307	148.693564
605	1.74951158581551	149.133163
606	1.74951146293326	149.683051
607	1.74951117283221	150.451767
608	1.74951117283221	152.120465
609	1.7495109857802	152.591951
610	1.74951087212453	153.113712
611	1.74951055629066	153.851456
612	1.74951055629066	155.530706
613	1.74951037949276	155.956469
614	1.74951025109426	156.490833
615	1.74950994685902	157.237929
616	1.74950994685902	158.795091
617	1.74950975435819	159.257108
618	1.74950963346775	159.781805
619	1.74950931007834	160.590354
620	1.74950931007834	162.197647
621	1.7495091267881	162.629985
622	1.74950899063142	163.167818
623	1.74950868112971	163.85236
624	1.74950868112971	165.3405
625	1.74950848069361	165.8171
626	1.74950835204442	166.327587
627	1.74950801520165	167.043588
628	1.74950801520165	168.56319
629	1.74950782578498	169.0058
630	1.7495076787545	169.527933
631	1.7495076787545	171.032869
632	1.74950743559341	171.574164
633	1.74950729702817	172.11209
634	1.74950697829616	172.771006
635	1.74950697829616	174.153407
636	1.74950676562442	174.605053
637	1.74950663094925	175.091827
638	1.74950626660276	175.795716
639	1.74950626660276	177.282489
640	1.74950607249438	177.690111
641	1.7495059147832	178.190727
642	1.7495059147832	179.758405
643	1.74950566367382	180.282696
644	1.7495055169586	180.759373
645	1.7495055169586	182.190823
646	1.74950526296443	182.698494
647	1.74950511778012	183.147643
648	1.74950477550421	183.715404
649	1.74950477550421	185.153762
650	1.74950455394332	185.589501
651	1.74950439403051	186.055361
652	1.74950439403051	187.536531
653	1.74950412415525	188.040718
654	1.74950397304703	188.513684
655	1.74950360302156	189.13335
656	1.74950360302156	190.613829
657	1.74950339126858	191.031626
658	1.74950321042509	191.528943
659	1.74950321042509	192.936185
660	1.74950294964384	193.504983
661	1.74950278383919	193.989804
662	1.74950278383919	195.324868
663	1.74950251716362	195.799015
664	1.74950234687463	196.221356
665	1.74950234687463	197.46914
666	1.74950208210779	197.913823
667	1.74950191449123	198.309362
668	1.74950191449123	199.541936
669	1.74950164042628	199.984491
670	1.74950146882356	200.361275
671	1.74950146882356	201.343962
672	1.74950119288489	201.755292
673	1.74950101432023	202.132664
674	1.74950101432023	203.080085
675	1.7495007296381	203.526188
676	1.74950054944104	203.925577
677	1.74950054944104	204.749384
678	1.74950026647947	205.188034
679	1.74950007904382	205.567669
680	1.74950007904382	206.275719
681	1.74949979432396	206.706568
682	1.74949960560134	207.088529
683	1.74949960560134	207.783307
684	1.74949931397813	208.214809
685	1.74949911635339	208.606483
686	1.74949911635339	209.260572
687	1.74949882557418	209.694265
688	1.74949862689743	210.083805
689	1.74949862689743	210.745486
690	1.74949833172122	211.175275
691	1.74949812796872	211.557401
692	1.74949812796872	212.192808
693	1.74949783257706	212.607458
694	1.74949762860748	212.980249
695	1.74949762860748	213.623656
696	1.74949732789789	214.027452
697	1.74949711725746	214.399327
698	1.74949711725746	215.03162
699	1.7494968159664	215.439837
700	1.74949660364196	215.809746
701	1.74949660364196	216.441267
702	1.74949629665786	216.839563
703	1.74949607940899	217.194543
704	1.74949607940899	217.820185
705	1.74949577018176	218.204747
706	1.74949555050085	218.557312
707	1.74949555050085	219.197438
708	1.74949523229851	219.584367
709	1.74949500865064	219.948737
710	1.74949500865064	220.588639
711	1.74949467974212	220.980096
712	1.74949444994241	221.346484
713	1.74949444994241	221.968037
714	1.74949411239471	222.359326
715	1.74949387403022	222.725635
716	1.74949378874052	223.325059
717	1.74949269674081	223.596126
718	1.74949255061968	223.856265
719	1.74949223315918	224.213887
720	1.7494921062677	224.776347
721	1.74949096978184	225.015303
722	1.74949081880823	225.256465
723	1.74949045858884	225.625822
724	1.74949045858884	226.200565
725	1.74949007597248	226.585255
726	1.74948978159507	226.968497
727	1.74948966837301	227.484623
728	1.74948845926271	227.689923
729	1.749488290088	227.905194
730	1.74948794796062	228.22623
731	1.74948764169427	228.84282
732	1.7494863990522	229.207712
733	1.7494863990522	229.543101
734	1.74948621852224	229.753143
735	1.74948583761021	230.116109
736	1.74948561381108	230.69238
737	1.74948425342051	230.977939
738	1.74948405933591	231.195334
739	1.74948365111007	231.543329
740	1.74948342254091	232.034514
741	1.74948195360668	232.305086
742	1.74948175166785	232.498614
743	1.74948129700361	232.8366
744	1.74948113510242	233.366283
745	1.74947957562043	233.557874
746	1.74947935210237	233.751833
747	1.74947887423333	234.078971
748	1.74947862449561	234.648032
749	1.74947689654894	234.917564
750	1.74947665712946	235.104572
751	1.74947613461367	235.432066
752	1.74947595755927	235.900259
753	1.74947408483499	236.077761
754	1.74947380793049	236.261534
755	1.74947327402226	236.540695
756	1.74947305397352	237.029274
757	1.7494709601132	237.241407
758	1.74947067216254	237.433146
759	1.74947005781049	237.704248
760	1.74946977667356	238.148425
761	1.74946782057296	238.198129
762	1.74946740641649	238.402848
763	1.74946678824193	238.671464
764	1.74946678824193	239.095058
765	1.74946601748848	239.379577
766	1.74946540527893	239.63776
767	1.74946540527893	240.014688
768	1.74946464569556	240.312304
769	1.74946402744819	240.585764
770	1.74946402744819	240.94022
771	1.74946324061785	241.195355
772	1.7494626174694	241.42072
773	1.7494626174694	241.757464
774	1.74946179407235	242.004673
775	1.74946115222774	242.215439
776	1.74946115222774	242.547666
777	1.74946030246332	242.779123
778	1.74945965326425	242.982693
779	1.74945965326425	243.341775
780	1.74945874985029	243.582043
781	1.74945807853587	243.790136
782	1.74945807853587	244.131741
783	1.74945715293267	244.364321
784	1.74945647435051	244.565211
785	1.74945647435051	244.918996
786	1.74945550411782	245.144742
787	1.74945479865494	245.342627
788	1.74945479865494	245.695934
789	1.74945379817102	245.92131
790	1.74945307588892	246.121779
791	1.74945307588892	246.465613
792	1.74945203683178	246.688002
793	1.74945128492066	246.878833
794	1.74945128492066	247.21249
795	1.74945022232104	247.42075
796	1.74944944140607	247.601675
797	1.74944944140607	247.935977
798	1.74944833893269	248.136792
799	1.74944754546715	248.318096
800	1.7494472775215	248.659177
801	1.74944390613665	248.695624
802	1.74944316350627	248.867055
803	1.74944212292473	249.075544
804	1.74944182428655	249.385293
805	1.74943824708592	249.431668
806	1.74943738294902	249.578804
807	1.74943636390787	249.767439
808	1.74943527156466	250.117799
809	1.74943134927654	250.255831
810	1.74943134927654	250.42487
811	1.74943069808039	250.550368
812	1.74942923575042	250.743748
813	1.74942801891558	250.99531
814	1.74942404454731	251.091977
815	1.74942404454731	251.248931
816	1.74942335046581	251.357967
817	1.74942178719743	251.54177
818	1.74942047728989	251.813195
819	1.74941596454049	251.949017
820	1.74941596454049	252.101468
821	1.74941519894006	252.218397
822	1.74941354862633	252.383315
823	1.74941112594165	252.611317
824	1.74940518248404	252.890467
825	1.74940342158993	253.10646
826	1.74939826853857	253.312095
827	1.74939681890075	253.498921
828	1.74938874907349	253.821441
829	1.74938457245663	254.230537
830	1.74937884341865	254.247547
831	1.74937884341865	254.407307
832	1.74937683719953	254.52348
833	1.74937279622636	254.731819
834	1.74937279622636	255.226105
835	1.74936666108921	255.443596
836	1.74936288747177	255.641963
837	1.74936288747177	255.966399
838	1.74935685813357	256.174421
839	1.74935278604729	256.35564
840	1.74935278604729	256.616531
841	1.74934663622527	256.807319
842	1.74934223644325	256.974753
843	1.74934223644325	257.208912
844	1.74933590017878	257.387417
845	1.74933132025271	257.546946
846	1.74933132025271	257.780928
847	1.74932464068391	257.952403
848	1.74931975585623	258.104816
849	1.74931975585623	258.338898
850	1.7493128310934	258.505584
851	1.74930768210624	258.655347
852	1.74930590932715	258.882422
853	1.74928715061107	258.901974
854	1.74927957068071	259.044883
855	1.7492734148997	259.199132
856	1.74926462574695	259.442855
857	1.74924801725308	259.464611
858	1.74924235028645	259.684007
859	1.74921807504265	259.770947
860	1.7492118439466	259.950006
861	1.74918316248827	260.0736
862	1.74917696570362	260.203787
863	1.74914858315781	260.278841
864	1.74913814645841	260.421365
865	1.74910398647355	260.549151
866	1.74909646430291	260.677143
867	1.74905427512979	260.798159
868	1.74904518325223	260.919151
869	1.74899670283855	261.032867
870	1.7489806361348	261.14402
871	1.74890051538662	261.298312
872	1.74890051538662	261.469753
873	1.74885610632559	261.588095
874	1.74880926973591	261.713243
875	1.74878305461644	261.877426
876	1.74858996137132	261.940672
877	1.7485495016098	262.010687
878	1.74847361484036	262.104893
879	1.74835963845554	262.247318
880	1.74798111614991	262.418742
881	1.74798111614991	262.609122
882	1.74764492318484	262.703262
883	1.74747465088248	262.797415
884	1.74673612339914	262.91814
885	1.74673612339914	263.039275
886	1.74625517617954	263.106975
887	1.74578133798426	263.179442
888	1.74578133798426	263.288092
889	1.7450153064355	263.360668
890	1.74444334222622	263.428611
891	1.74444334222622	263.520259
892	1.74354027127969	263.590141
893	1.74284681132393	263.653105
894	1.74249894687935	263.737641
895	1.73963079547031	263.776537
896	1.73916325705406	263.820187
897	1.73833171879962	263.885418
898	1.73833171879962	263.994442
899	1.73754496606196	264.059758
900	1.73697597737672	264.127356
901	1.73697597737672	264.24319
902	1.7362087844814	264.31798
903	1.73576810400774	264.392941
904	1.73477242073121	264.482369
905	1.73477242073121	264.595354
906	1.73417063740643	264.670235
907	1.73373120427074	264.747317
908	1.73270877824935	264.84397
909	1.73270877824935	264.962605
910	1.73212974210796	265.032571
911	1.73160655058378	265.109888
912	1.73160655058378	265.238051
913	1.73093851042968	265.317735
914	1.73050762714311	265.3969
915	1.72954601121761	265.498519
916	1.72954601121761	265.657481
917	1.72894484280798	265.729909
918	1.72853081868415	265.807332
919	1.72758225578688	265.918497
920	1.72716888279499	266.075786
921	1.72615774417277	266.092765
922	1.72615774417277	266.181652
923	1.72587447690728	266.239763
924	1.72543098927015	266.326721
925	1.72543098927015	266.49336
926	1.72481071703891	266.580195
927	1.72450470368492	266.66701
928	1.72374334177701	266.787564
929	1.72311899392709	266.940163
930	1.72280604720471	266.95711
931	1.72280604720471	267.058504
932	1.72262372049695	267.126047
933	1.72232152812237	267.229755
934	1.7218378221469	267.398496
935	1.72162755627795	267.418162
936	1.72162755627795	267.550545
937	1.72150842264636	267.632433
938	1.72135240950944	267.772479
939	1.72116252449589	267.830758
940	1.72114635386391	267.951865
941	1.72097025402165	268.010283
942	1.72093658184121	268.126832
943	1.72089949343791	268.262433
944	1.72085768319708	268.528483
945	1.72085251062222	268.54793
946	1.72085251062222	271.30727
947	1.72084692749461	271.498299
948	1.72084316385162	271.981706
949	1.72084316385162	273.0344
950	1.7208429606356	273.968765
951	1.7208429606356	276.022344
952	1.72084286606263	276.969206
953	1.72084284615067	277.816492
954	1.72084272653246	279.419152
955	1.72084272653246	281.405194
956	1.72084267667879	282.04257
957	1.72084264775834	282.909491
958	1.72084254178949	284.536003
959	1.72084254178949	286.306509
960	1.72084249200806	286.911019
961	1.72084246894047	287.835296
962	1.72084236205055	289.448095
963	1.72084236205055	291.337822
964	1.72084231630582	292.043129
965	1.72084229114694	292.879301
966	1.72084219199962	294.481921
967	1.72084219199962	296.478822
968	1.72084214527605	297.214265
969	1.72084212355545	298.118471
970	1.72084202446979	300.311665


==> data/perfprof6-50-300-4-1.dat <==
iter	objfun	time
1	25.9735539073027	0
2	21.0478565346051	1.68000000000029
3	20.2839422307275	4.02000000000044
4	19.8641618005856	6.98000000000138
5	19.5826089124779	9.90999999999985
6	19.4073667320072	12.8400000000001
7	19.2944608757184	15.7300000000014
8	19.2134539559764	18.5900000000001
9	19.1488331811146	21.4300000000003
10	19.0938867524054	24.2600000000002
11	19.0457764227686	27.1100000000006
12	19.0029350189758	29.9099999999999
13	18.9643725607199	32.6900000000005
14	18.9293698757409	35.4300000000003
15	18.8973756645138	38.1599999999999
16	18.8679437237251	40.8900000000012
17	18.8406648708182	43.5900000000001
18	18.8151803449751	46.2600000000002
19	18.7912367969687	48.9300000000003
20	18.7686481757487	51.5900000000001
21	18.7472507070666	54.2400000000016
22	18.7269376970789	56.9000000000015
23	18.7076319525079	59.5500000000011
24	18.6892677065109	62.2200000000012
25	18.6718006914917	64.8600000000006
26	18.6551768067788	67.4800000000014
27	18.6393259948773	70.130000000001
28	18.6241964342452	72.75
29	18.6097327541346	75.380000000001
30	18.5958954947638	78.0100000000002
31	18.5826440033059	80.6400000000012
32	18.5699345979643	83.3000000000011
33	18.5577291417301	85.9400000000005
34	18.5459888048557	88.5700000000015
35	18.5346859697795	91.2100000000009
36	18.5237973188434	93.8400000000001
37	18.5132969917189	96.4700000000012
38	18.5031624250076	99.0900000000001
39	18.4933744830605	101.740000000002
40	18.4839131081179	104.370000000001
41	18.4747581232849	107
42	18.4658918165214	109.630000000001
43	18.45729847323	112.25
44	18.448962559832	114.93
45	18.4408697741079	117.570000000002
46	18.4330071362029	120.230000000001
47	18.4253660213706	122.880000000001
48	18.417931636043	125.5
49	18.4106925447749	128.120000000001
50	18.4036385840185	130.740000000002
51	18.3967603404419	133.390000000001
52	18.3900489395599	136.030000000001
53	18.3834959814155	138.67
54	18.3770935355576	141.320000000002
55	18.3708341604453	143.960000000001
56	18.3647109061269	146.6
57	18.3587172825932	149.230000000001
58	18.3528472042719	151.860000000001
59	18.347094932804	154.480000000001
60	18.3414550357962	157.120000000001
61	18.3359223680907	159.76
62	18.3304920719263	162.42
63	18.3251595867131	165.060000000001
64	18.3199206582321	167.700000000001
65	18.314771340788	170.33
66	18.3097079902079	172.970000000001
67	18.3047272489809	175.610000000001
68	18.2998260258763	178.25
69	18.2950014726551	180.890000000001
70	18.290250959839	183.550000000001
71	18.2855720531286	186.190000000001
72	18.2809624914178	188.84
73	18.2764201673468	191.470000000001
74	18.2719431110176	194.1
75	18.2675294772765	196.75
76	18.2631775363977	199.41
77	18.2588856669912	202.070000000002
78	18.2546523494287	204.710000000001
79	18.2504761583736	207.360000000001
80	18.2463557543485	210.01
81	18.2422898755441	212.67
82	18.2382773307409	215.33
83	18.2343169926857	217.980000000001
84	18.2304077911699	220.640000000001
85	18.2265487078605	223.320000000002
86	18.2227387721881	225.990000000002
87	18.2189770557803	228.66
88	18.2152626671643	231.860000000001
89	18.2115947479671	234.810000000001
90	18.207972483747	237.730000000001
91	18.2043951164885	240.43
92	18.2008619741322	243.110000000001
93	18.1973724877153	245.76
94	18.1939261586521	248.42
95	18.1905223663781	251.08
96	18.1871666399542	253.740000000002
97	18.1838545779903	256.400000000001
98	18.180583233095	259.050000000001
99	18.17735149555	261.700000000001
100	18.1741584842476	264.380000000001
101	18.1710034237659	267.040000000001
102	18.1678856002438	269.700000000001
103	18.1648043405218	272.360000000001
104	18.1617590003384	275.02
105	18.1587489570264	277.67
106	18.155773604623	280.33
107	18.1528323505424	283
108	18.1499246132261	285.66
109	18.147049820545	288.310000000001
110	18.1442074086924	290.990000000002
111	18.1413968215356	293.66
112	18.1386175102244	296.320000000002
113	18.1358689330597	298.980000000001
114	18.1331505555014	301.67


==> data/perfprof6-50-300-4-2.dat <==
iter	objfun	time
1	25.9735539073027	0.0100000000002183
2	24.2541576454375	0.0300000000006548
3	22.101429546121	0.0300000000006548
4	21.772740929289	0.0300000000006548
5	21.6660084966341	0.0400000000008731
6	21.5947688535609	0.0400000000008731
7	21.5324415352946	0.0400000000008731
8	21.475940028722	0.0400000000008731
9	21.4227384408743	0.0500000000010914
10	21.3726227828325	0.0600000000013097
11	21.3248910625369	0.0600000000013097
12	21.2794454011023	0.0600000000013097
13	21.2359914868962	0.0600000000013097
14	21.1944257379103	0.0600000000013097
15	21.1545952839698	0.070000000001528
16	21.1164224266725	0.070000000001528
17	21.0798258702707	0.0799999999999272
18	21.0447112004407	0.0799999999999272
19	21.011006975021	0.0799999999999272
20	20.978649437361	0.0799999999999272
21	20.9478086209745	0.0900000000001455
22	20.9188948281947	0.100000000000364
23	20.8911478790715	0.100000000000364
24	20.8645012665469	0.100000000000364
25	20.8388931816133	0.110000000000582
26	20.8142706773829	0.110000000000582
27	20.7909716754246	0.110000000000582
28	20.7686934294768	0.110000000000582
29	20.7472512418774	0.1200000000008
30	20.7265950885676	0.1200000000008
31	20.7066787887947	0.1200000000008
32	20.6874596011636	0.130000000001019
33	20.6688978989882	0.130000000001019
34	20.6509568986811	0.130000000001019
35	20.6336024236564	0.130000000001019
36	20.6168026950607	0.140000000001237
37	20.6005281430989	0.140000000001237
38	20.5847512352961	0.140000000001237
39	20.5694463190371	0.140000000001237
40	20.5545894766019	0.150000000001455
41	20.5401583913427	0.150000000001455
42	20.5261322239754	0.150000000001455
43	20.5124914981342	0.159999999999854
44	20.4992791635365	0.159999999999854
45	20.4864553011749	0.159999999999854
47	20.4618970044559	0.170000000000073
48	20.4502435876433	0.170000000000073
49	20.4388941915256	0.170000000000073
50	20.4278355142589	0.180000000000291
51	20.4170551085175	0.180000000000291
52	20.4065412844218	0.180000000000291
53	20.3962830367397	0.190000000000509
55	20.3764923184826	0.200000000000728
56	20.3669407587287	0.200000000000728
57	20.3576065157876	0.200000000000728
59	20.3396025673538	0.210000000000946
60	20.3309593527713	0.210000000000946
61	20.3225047822397	0.210000000000946
63	20.3061331550148	0.220000000001164
64	20.298202810479	0.230000000001382
66	20.282822335784	0.230000000001382
67	20.2753608313052	0.230000000001382
69	20.2608689392954	0.239999999999782
71	20.2469197104536	0.239999999999782
72	20.2401374099934	0.25
74	20.2269369382484	0.25
76	20.2142201260767	0.260000000000218
77	20.2080725997129	0.270000000000437
79	20.1960938610573	0.270000000000437
81	20.1845161294652	0.280000000000655
83	20.1733162857766	0.280000000000655
85	20.1624729309448	0.300000000001091
87	20.1519660866911	0.300000000001091
89	20.1417891193383	0.31000000000131
91	20.1319515773339	0.320000000001528
93	20.1223981515233	0.320000000001528
95	20.1131141456262	0.329999999999927
98	20.0996638744658	0.340000000000146
100	20.0909961576275	0.350000000000364
102	20.0825544514444	0.360000000000582
105	20.0702928199803	0.360000000000582
107	20.0623715709553	0.3700000000008
110	20.0508471660059	0.380000000001019
112	20.0433905401649	0.390000000001237
115	20.0325260306471	0.400000000001455
117	20.02548635209	0.400000000001455
120	20.0152154408356	0.409999999999854
123	20.0052726983914	0.420000000000073
126	19.9956392190655	0.430000000000291
129	19.9862975986589	0.430000000000291
132	19.9772317833037	0.450000000000728
135	19.9684269369034	0.460000000000946
138	19.9598693244316	0.470000000001164
141	19.9515462088273	0.480000000001382
145	19.9407931668101	0.489999999999782
148	19.9329726189925	0.489999999999782
152	19.9228518172694	0.510000000000218
155	19.9154945242649	0.520000000000437
159	19.9059729065509	0.530000000000655
162	19.8990306011019	0.540000000000873
166	19.8900248905837	0.550000000001091
170	19.8812904563089	0.56000000000131
174	19.8728119761999	0.579999999999927
178	19.8645753597822	0.590000000000146
182	19.8565676151366	0.600000000000364
187	19.8468615808384	0.6200000000008
191	19.8393262469953	0.630000000001019
195	19.8319838880042	0.640000000001237
200	19.8230630362125	0.670000000000073
205	19.8144120809013	0.680000000000291
210	19.8060154666759	0.690000000000509
214	19.799471659121	0.700000000000728
219	19.7914976161548	0.720000000001164
225	19.7822143390153	0.739999999999782
230	19.7747029942128	0.760000000000218
235	19.7673848267004	0.770000000000437
241	19.7588445195013	0.790000000000873
246	19.7519184292765	0.800000000001091
252	19.7438238547394	0.829999999999927
258	19.7359533762398	0.840000000000146
264	19.7282949182714	0.860000000000582
270	19.7208373390322	0.880000000001019
277	19.7123770199975	0.900000000001455
283	19.7053203540213	0.920000000000073
290	19.6973028402367	0.940000000000509
296	19.6906059584546	0.960000000000946
303	19.6829869106614	0.980000000001382
310	19.6755663034899	1.01000000000022
318	19.6673155755895	1.03000000000065
325	19.6602868886089	1.05000000000109
333	19.6524604485295	1.07000000000153
341	19.6448427022308	1.10000000000036
349	19.6374226497587	1.1200000000008
357	19.6301901318564	1.15000000000146
365	19.6231357467872	1.18000000000029
374	19.6154016582065	1.21000000000095
382	19.6086976297402	1.23000000000138
391	19.6013379809791	1.26000000000022
400	19.5941663806153	1.29000000000087
410	19.5864114181677	1.32000000000153
419	19.5796089777148	1.35000000000036
429	19.5722372345175	1.38000000000102
439	19.5650520340211	1.40999999999985
450	19.5573526534667	1.44000000000051
460	19.5505296763691	1.47000000000116
471	19.5432087707852	1.51000000000022
482	19.5360716070736	1.54000000000087
493	19.5291092185136	1.57999999999993
505	19.5217034917993	1.61000000000058
517	19.5144859722987	1.65000000000146
529	19.5074475011491	1.69000000000051
541	19.500579617743	1.72000000000116
554	19.4933228433374	1.77000000000044
567	19.4862478734488	1.81000000000131
580	19.4793461806811	1.85000000000036
593	19.4726098450564	1.88000000000102
607	19.4655317932377	1.93000000000029
622	19.4581416921764	1.98999999999978
636	19.4514185649398	2.02000000000044
651	19.4444056599138	2.07000000000153
666	19.4375689137286	2.1200000000008
682	19.4304604942111	2.17000000000007
698	19.4235325634383	2.22000000000116
714	19.4167762033647	2.27000000000044
731	19.4097763962746	2.32000000000153
748	19.4029519410131	2.38000000000102
765	19.3962944417924	2.43000000000029
783	19.3894186556183	2.48999999999978
802	19.3823450064503	2.54000000000087
820	19.37580976516	2.60000000000036
840	19.3687288073338	2.67000000000007
859	19.3621695353825	2.72000000000116
879	19.3554341456308	2.78000000000065
900	19.348545435039	2.85000000000036
921	19.3418312179092	2.90999999999985
943	19.3349763058599	2.98000000000138
965	19.3282962805019	3.05000000000109
987	19.3217810508055	3.11000000000058
1010	19.3151374498948	3.18000000000029
1034	19.3083791113977	3.26000000000022
1058	19.3017900897269	3.32999999999993
1083	19.2950979568212	3.40999999999985
1108	19.2885724865798	3.48000000000138
1134	19.2819544293604	3.56000000000131
1161	19.2752549977192	3.65000000000146
1188	19.26872364483	3.73000000000138
1216	19.2621195157133	3.82000000000153
1244	19.25567953119	3.90999999999985
1273	19.249174496743	4
1303	19.2426135218935	4.09000000000015
1334	19.2360052408919	4.18000000000029
1365	19.2295629559492	4.28000000000065
1397	19.2230787849559	4.38000000000102
1430	19.2165602530988	4.48000000000138
1463	19.2102045886252	4.59000000000015
1497	19.2038187299274	4.69000000000051
1532	19.1974092184794	4.80000000000109
1568	19.1909822064001	4.90000000000146
1605	19.1845434660417	5.01000000000022
1642	19.1782658983318	5.13000000000102
1681	19.171818766815	5.25
1720	19.1655347920447	5.3700000000008
1761	19.1590957857633	5.48999999999978
1802	19.1528201001973	5.6200000000008
1844	19.1465527064373	5.75
1887	19.1402973491556	5.88000000000102
1931	19.1340575017493	6.02000000000044
1976	19.1278363780365	6.15000000000146
2023	19.1215039128873	6.29000000000087
2070	19.1153322416459	6.44000000000051
2119	19.1090610402244	6.60000000000036
2168	19.1029485131141	6.73999999999978
2219	19.0967470683772	6.90000000000146
2271	19.0905847290582	7.05000000000109
2324	19.0844629772136	7.22000000000116
2378	19.0783831365768	7.39000000000124
2434	19.0722380321537	7.55000000000109
2491	19.066142513212	7.73000000000138
2549	19.0600972453343	7.90999999999985
2609	19.0540024879778	8.09000000000015
2670	19.0479640477628	8.27000000000044
2733	19.0418868100937	8.46000000000095
2797	19.0358708805053	8.65999999999985
2862	19.0299160099286	8.85000000000036
2929	19.0239337351969	9.05000000000109
2998	19.0179303958498	9.26000000000022
3068	19.0119956240068	9.48000000000138
3139	19.0061285657885	9.70000000000073
3213	19.0001693099423	9.92000000000007
3288	18.9942858433801	10.1500000000015
3365	18.9884019845282	10.3900000000012
3444	18.9825197349107	10.6200000000008
3525	18.9766431522121	10.880000000001
3607	18.9708458147825	11.1200000000008
3691	18.9650578897245	11.380000000001
3778	18.9592164856908	11.6500000000015
3866	18.9534589997795	11.9200000000001
3957	18.9476573796206	12.1900000000005
4049	18.9419417767965	12.4700000000012
4144	18.9361902965038	12.7600000000002
4241	18.9304680023913	13.0600000000013
4340	18.9247768271542	13.3500000000004
4442	18.9190632240495	13.6599999999999
4546	18.9133868950355	13.9800000000014
4652	18.90774914535	14.3000000000011
4761	18.9020999702808	14.630000000001
4873	18.89644431182	14.9800000000014
4987	18.8908353472503	15.3200000000015
5104	18.8852263078762	15.6700000000001
5223	18.8796673869276	16.0300000000007
5345	18.8741139010336	16.4000000000015
5470	18.8685694536766	16.7800000000007
5598	18.8630373840636	17.1599999999999
5730	18.857479214519	17.5700000000015
5864	18.851981988151	17.9800000000014
6001	18.8465056673118	18.3900000000012
6141	18.8410526577934	18.8299999999999
6285	18.8355876979884	19.2700000000004
6432	18.8301521790206	19.7100000000009
6583	18.8247122881614	20.1700000000001
6737	18.8193069905539	20.6500000000015
6895	18.8139038748468	21.130000000001
7056	18.8085396256	21.6200000000008
7221	18.8031831853506	22.1200000000008
7390	18.7978378779277	22.630000000001
7563	18.7925067768717	23.1599999999999
7740	18.7871927175548	23.6900000000005
7921	18.7818983092383	24.2399999999998
8107	18.7765978174276	24.8100000000013
8297	18.7713230106509	25.3700000000008
8491	18.7660758304176	25.9600000000009
8689	18.7608580395441	26.5500000000011
8893	18.755620545105	27.1599999999999
9101	18.7504180703859	27.7900000000009
9314	18.7452277382663	28.4200000000001
9532	18.7400524424515	29.0700000000015
9755	18.734894848302	29.75
9983	18.7297574046322	30.4300000000003
10217	18.7246206870895	31.1400000000012
10456	18.7195095287388	31.8500000000004
10701	18.7144051860108	32.5799999999999
10952	18.7093108977689	33.3299999999999
11208	18.704249172677	34.1000000000004
11470	18.6992022473085	34.8700000000008
11739	18.6941541754184	35.6800000000003
12014	18.6891268013126	36.4899999999998
12295	18.684122253004	37.3100000000013
12583	18.6791253448332	38.1700000000001
12877	18.6741558473249	39.0400000000009
13178	18.6691990655131	39.9400000000005
13487	18.664241821718	40.8700000000008
13803	18.6593032108687	41.8100000000013
14126	18.6543854402315	42.7700000000004
14456	18.6494905257762	43.7399999999998
14795	18.6445917748971	44.7399999999998
15141	18.6397208476048	45.7600000000002
15495	18.6348656493053	46.8100000000013
15858	18.6300153290445	47.880000000001
16229	18.6251858957378	48.9800000000014
16609	18.6203667586138	50.1000000000004
16998	18.6155606359595	51.25
17396	18.6107700290831	52.4300000000003
17803	18.6059972333953	53.630000000001
18220	18.6012335582428	54.8299999999999
18646	18.5964952379547	56.0500000000011
19083	18.5917599844917	57.3100000000013
19529	18.5870517119348	58.6000000000004
19986	18.5823514014569	59.9400000000005
20454	18.5776617874599	61.3000000000011
20933	18.5729854007768	62.6900000000005
21423	18.5683245740693	64.1000000000004
21925	18.5636723017583	65.5600000000013
22438	18.5590401621663	67.0400000000009
22963	18.5544212406678	68.5500000000011
23500	18.5498178121512	70.1000000000004
24050	18.5452237169873	71.7000000000007
24613	18.5406414950582	73.3299999999999
25190	18.5360656551483	75
25779	18.5315141995403	76.7000000000007
26383	18.5269661915827	78.4600000000009
27000	18.5224390489635	80.25
27632	18.5179202548538	82.0900000000001
28279	18.5134123373181	83.9800000000014
28941	18.5089176242679	85.9000000000015
29618	18.5044382541218	87.8700000000008
30312	18.4999634553712	89.880000000001
31021	18.4955083966402	91.9300000000003
31747	18.4910625914022	94.0200000000004
32490	18.4866284160028	96.1500000000015
33251	18.4822023150528	98.3299999999999
34029	18.4777923290681	100.58
34826	18.4733893757624	102.900000000001
35641	18.4690012664944	105.25
36475	18.4646247175568	107.650000000001
37329	18.4602568073833	110.110000000001
38203	18.455899873223	112.620000000001
39097	18.4515560675368	115.190000000001
40012	18.4472226922531	117.820000000002
40949	18.4428973567853	120.530000000001
41907	18.438586841367	123.310000000001
42888	18.4342843039607	126.150000000001
43892	18.4299920629644	129.040000000001
44919	18.425712255971	132.01
45971	18.4214388280752	135.030000000001
47047	18.4171781004793	138.110000000001
48148	18.412928194745	141.280000000001
49275	18.4086874587908	144.51
50428	18.404458074394	147.820000000002
51609	18.4002395749615	151.220000000001
52817	18.3960339990804	154.690000000001
54053	18.3918393431992	158.220000000001
55318	18.3876541911422	161.870000000001
56613	18.3834773626033	165.570000000002
57938	18.3793109682656	169.66
59294	18.3751539404475	174.01
60682	18.3710053651774	178.190000000001
62103	18.36686446737	182.280000000001
63556	18.3627362092802	186.450000000001
65044	18.3586141659244	190.720000000001
66566	18.3545032540072	195.08
68125	18.3503975513016	199.52
69719	18.3463044406645	204.1
71351	18.3422182634052	208.75
73021	18.3381411872583	213.51
74730	18.3340728632911	218.390000000001
76480	18.3300107271895	223.41
78270	18.3259592184726	228.52
80102	18.3219158485573	233.77
81977	18.3178805378206	239.120000000001
83896	18.3138532594536	244.620000000001
85860	18.3098340343873	250.230000000001
87869	18.3058248972222	255.960000000001
89926	18.301821960115	261.83
92031	18.2978273808245	267.83
94185	18.2938413267374	273.980000000001
96390	18.2898622100734	280.26
98646	18.2858921192416	286.700000000001
100955	18.2819295944609	293.26
103318	18.2779750144255	300.01


==> data/perfprof6-50-300-4-3.dat <==
iter	objfun	time
1	25.9735539073027	0.0200000000004366
2	24.2541576454375	0.0300000000006548
3	22.5142075598701	0.0300000000006548
4	22.5142075598701	0.0600000000013097
5	21.9185954989112	0.0600000000013097
6	21.9045402029327	0.069999999999709
7	21.7578979752845	0.069999999999709
8	21.7294828274672	0.0799999999999272
9	21.5891644738381	0.0799999999999272
10	21.5629550335228	0.0799999999999272
11	21.4246253034749	0.0900000000001455
12	21.3569809534215	0.0900000000001455
13	21.2222081254192	0.100000000000364
14	21.2157216633223	0.100000000000364
15	21.0774417183611	0.110000000000582
16	20.9951985246301	0.110000000000582
17	20.9475437679837	0.1200000000008
18	20.881795052713	0.1200000000008
19	20.8482715113429	0.1200000000008
20	20.8193447332071	0.1200000000008
21	20.6367794009248	0.140000000001237
22	20.5191107589297	0.140000000001237
23	20.4599260667552	0.140000000001237
24	20.3952779600249	0.140000000001237
25	20.3820257083229	0.140000000001237
26	20.2132759279897	0.149999999999636
27	20.1944355200175	0.149999999999636
28	20.1461167550886	0.159999999999854
29	20.0383379750008	0.170000000000073
30	20.014040762334	0.170000000000073
31	19.9754804442367	0.180000000000291
32	19.9613065586778	0.180000000000291
33	19.8646484804727	0.180000000000291
34	19.8463275503094	0.190000000000509
35	19.8124413019497	0.190000000000509
36	19.794668104907	0.190000000000509
37	19.7807365656971	0.190000000000509
38	19.7759313892486	0.200000000000728
39	19.685459859273	0.210000000000946
40	19.6738791599454	0.210000000000946
41	19.6485617276363	0.210000000000946
42	19.634531281123	0.220000000001164
43	19.6200840246826	0.220000000001164
45	19.6052736294073	0.229999999999563
46	19.6044913819977	0.229999999999563
47	19.5302398313271	0.229999999999563
48	19.5218073577959	0.239999999999782
49	19.5038805941552	0.239999999999782
50	19.4932086969386	0.239999999999782
51	19.4814139135892	0.25
52	19.4719388673248	0.25
53	19.4639700795485	0.25
55	19.4554249448177	0.260000000000218
56	19.410687425517	0.260000000000218
57	19.4024545252548	0.270000000000437
59	19.3808447713327	0.270000000000437
60	19.3711668366722	0.270000000000437
61	19.3625218145296	0.280000000000655
63	19.3471955554909	0.280000000000655
64	19.3410065085797	0.300000000001091
66	19.3332477803561	0.300000000001091
67	19.3328096073998	0.300000000001091
69	19.2879135821507	0.31000000000131
71	19.2714977946603	0.319999999999709
72	19.2641739886961	0.319999999999709
74	19.2515062627123	0.329999999999927
76	19.2413718297839	0.340000000000146
77	19.2378197879661	0.340000000000146
79	19.2352574869939	0.350000000000364
81	19.1995939133374	0.360000000000582
83	19.1865421418709	0.360000000000582
85	19.1754613656408	0.3700000000008
87	19.1660791075713	0.3700000000008
89	19.1593477644324	0.380000000001019
91	19.1572099943366	0.390000000001237
93	19.1284506032876	0.390000000001237
95	19.1177368294402	0.399999999999636
97	19.1086119053908	0.409999999999854
100	19.0977764317615	0.420000000000073
102	19.0939798624571	0.420000000000073
104	19.0729071982271	0.430000000000291
107	19.0606289616599	0.440000000000509
109	19.0529939183724	0.450000000000728
112	19.044066249536	0.450000000000728
114	19.041258985336	0.470000000001164
117	19.018823827793	0.479999999999563
120	19.0086253365885	0.489999999999782
122	19.0026633374171	0.489999999999782
125	18.9968617893752	0.5
128	18.9794372318875	0.510000000000218
131	18.9694260185413	0.520000000000437
134	18.9615586360529	0.530000000000655
137	18.9573033370759	0.550000000001091
141	18.9371615432855	0.550000000001091
144	18.9291822915396	0.56000000000131
147	18.9234427632317	0.579999999999927
151	18.908015389411	0.590000000000146
154	18.8997993124442	0.600000000000364
158	18.8920010649976	0.6200000000008
161	18.8800679457062	0.630000000001019
165	18.8704872971153	0.640000000001237
169	18.8631400275241	0.649999999999636
173	18.8503149874938	0.670000000000073
177	18.841213675114	0.670000000000073
181	18.8353836142358	0.690000000000509
185	18.8217010297155	0.710000000000946
190	18.8124826606435	0.720000000001164
194	18.8015572264774	0.739999999999782
199	18.7918846992017	0.75
203	18.7869052671455	0.770000000000437
208	18.7728350821742	0.790000000000873
213	18.7654447805892	0.800000000001091
218	18.7529099250513	0.819999999999709
223	18.7453989550189	0.829999999999927
228	18.7341840445314	0.860000000000582
233	18.7265487363294	0.8700000000008
239	18.7146737494508	0.890000000001237
244	18.7074944513402	0.909999999999854
250	18.6961217194582	0.920000000000073
256	18.688398992138	0.950000000000728
262	18.6771013014025	0.960000000000946
268	18.6705656179594	0.989999999999782
274	18.6589140131749	1.01000000000022
280	18.6539621436045	1.02000000000044
287	18.6406039282226	1.05000000000109
293	18.6316005147828	1.06999999999971
300	18.6236690306372	1.09000000000015
307	18.6128539093233	1.1200000000008
314	18.6034374925583	1.14000000000124
322	18.5950147975953	1.17000000000007
329	18.5851105843954	1.19000000000051
337	18.5754713890854	1.22999999999956
345	18.5678021740961	1.23999999999978
353	18.5574228723204	1.28000000000065
361	18.5481329587307	1.30000000000109
369	18.5421933854344	1.31999999999971
378	18.5311392696392	1.36000000000058
387	18.5212867645334	1.39000000000124
396	18.5120894962764	1.40999999999985
405	18.5032378291514	1.44000000000051
414	18.4963475246133	1.47000000000116
424	18.486420918972	1.5
434	18.4770736165786	1.54000000000087
444	18.4681465866702	1.56999999999971
454	18.4595225530594	1.61000000000058
465	18.4506051896139	1.64000000000124
476	18.4417232104116	1.68000000000029
487	18.4330149447797	1.72000000000116
498	18.4266121800121	1.76000000000022
510	18.4176999740846	1.80000000000109
522	18.4090044981948	1.84000000000015
534	18.4005189420826	1.8700000000008
546	18.3922543569543	1.90999999999985
559	18.3819153838156	1.96000000000095
572	18.3736187142181	2
585	18.3653580980192	2.04000000000087
599	18.3568942703107	2.09000000000015
613	18.3486653287839	2.1200000000008
627	18.3407641594402	2.17000000000007
642	18.3330520911983	2.22000000000116
657	18.3237455921531	2.27000000000044
672	18.3157389625453	2.31999999999971
687	18.3081702634393	2.3700000000008
703	18.3010388521251	2.40999999999985
720	18.2914614572305	2.47000000000116
737	18.2838274826362	2.52000000000044
754	18.2753545099445	2.56999999999971
771	18.2678999239217	2.64000000000124
789	18.2597179211224	2.69000000000051
808	18.2519162302056	2.75
826	18.244066676035	2.81000000000131
846	18.2366434417297	2.8700000000008
865	18.2285487631535	2.93000000000029
885	18.2208087065512	2.98999999999978
906	18.2135712480474	3.06000000000131
927	18.2054912457959	3.13000000000102
949	18.1975931985992	3.20000000000073
971	18.1899717640102	3.26000000000022
993	18.1826110504044	3.34000000000015
1016	18.1761541907897	3.40999999999985
1040	18.1684914019691	3.48999999999978
1064	18.16103711657	3.56000000000131
1089	18.1525790171771	3.64000000000124
1114	18.1453405614395	3.72000000000116
1140	18.1379519220992	3.80000000000109
1167	18.130567913066	3.89000000000124
1194	18.123492260036	3.97999999999956
1222	18.1159151662784	4.06000000000131
1250	18.1088472536934	4.15999999999985
1279	18.1018536713821	4.23999999999978
1309	18.094477098014	4.32999999999993
1340	18.0873672380642	4.43000000000029
1371	18.080143406497	4.53000000000065
1403	18.0733576272045	4.63000000000102
1435	18.0662104668127	4.72999999999956
1469	18.0590828399271	4.84000000000015
1503	18.0525871131519	4.95000000000073
1538	18.0454090744526	5.06000000000131
1574	18.0384014551222	5.18000000000029
1610	18.0315888794244	5.28000000000065
1648	18.0247254280988	5.40999999999985
1686	18.0181216533089	5.53000000000065
1725	18.0110065718976	5.65999999999985
1765	18.004277005414	5.78000000000065
1807	17.99779003009	5.90999999999985
1849	17.9906723889199	6.04000000000087
1892	17.983948247898	6.18000000000029
1936	17.9774875299266	6.31999999999971
1981	17.9707251021162	6.46000000000095
2027	17.9640876132821	6.60000000000036
2074	17.9575187547638	6.76000000000022
2122	17.9510247756198	6.89999999999964
2172	17.9446627338168	7.06000000000131
2222	17.9378455289742	7.21000000000095
2274	17.9314360353109	7.38000000000102
2327	17.9248151738869	7.54000000000087
2381	17.9186998703117	7.72000000000116
2436	17.9120540970845	7.89000000000124
2493	17.9055429554337	8.06000000000131
2551	17.8991137104706	8.25
2610	17.8927528385116	8.44000000000051
2671	17.8863630756588	8.63000000000102
2733	17.8801614551537	8.81999999999971
2797	17.8737251680558	9.01000000000022
2862	17.8674289605662	9.22000000000116
2928	17.8612141136296	9.42000000000007
2997	17.8549240668004	9.63000000000102
3066	17.8488956783819	9.85000000000036
3138	17.842367450373	10.0799999999999
3211	17.8363964567128	10.3000000000011
3285	17.8299963399015	10.5400000000009
3362	17.8237196013101	10.7700000000004
3440	17.8175502928042	11.0200000000004
3520	17.8114060358406	11.2700000000004
3602	17.8053015840441	11.5400000000009
3686	17.7991216404243	11.8100000000013
3772	17.7932256821011	12.0799999999999
3859	17.7870891291661	12.3500000000004
3949	17.781097031275	12.630000000001
4041	17.7749159752415	12.9200000000001
4135	17.7689125560529	13.2100000000009
4231	17.7631033377171	13.5
4330	17.756973619001	13.8199999999997
4431	17.7511918955249	14.130000000001
4534	17.7452171168627	14.4500000000007
4639	17.7393803496416	14.7800000000007
4747	17.7334136198506	15.1200000000008
4858	17.7276577125112	15.4600000000009
4971	17.7217957630221	15.8199999999997
5086	17.7160598732755	16.1800000000003
5205	17.7101648769384	16.5500000000011
5326	17.7044175227593	16.9400000000005
5450	17.6988167315612	17.3299999999999
5577	17.6930861825514	17.7200000000012
5706	17.6873669378299	18.1200000000008
5839	17.6816981036991	18.5300000000007
5975	17.676083161643	18.9600000000009
6114	17.6704958209077	19.3900000000012
6256	17.6649463683352	19.8299999999999
6402	17.6593861758939	20.2800000000007
6551	17.653950190861	20.7399999999998
6703	17.6484140516668	21.2100000000009
6859	17.6429485025979	21.6900000000005
7019	17.6374971304383	22.2100000000009
7182	17.6321548734305	22.7100000000009
7349	17.6267091718192	23.2399999999998
7520	17.6212845351933	23.7700000000004
7695	17.6159259573291	24.3199999999997
7874	17.6106395362154	24.880000000001
8058	17.6052622226444	25.4600000000009
8245	17.5999947698943	26.0400000000009
8437	17.5947260163597	26.6499999999996
8633	17.5895278068151	27.2600000000002
8834	17.5842782910792	27.8900000000012
9040	17.5790687686859	28.5400000000009
9250	17.5739038545176	29.2000000000007
9465	17.5687701652721	29.8700000000008
9686	17.5635942415032	30.5600000000013
9911	17.5585269940966	31.2700000000004
10142	17.5534009292943	31.9899999999998
10378	17.5483122629045	32.7100000000009
10619	17.5432730842997	33.4700000000012
10866	17.5382528132216	34.2299999999996
11119	17.533233642014	35.0200000000004
11378	17.528240831206	35.8299999999999
11643	17.5232754735217	36.6599999999999
11914	17.5183471029305	37.5100000000002
12191	17.5133824071089	38.3600000000006
12475	17.508505718613	39.2399999999998
12765	17.5035527751565	40.1400000000012
13062	17.4986613739633	41.0699999999997
13366	17.4937854845469	42.0200000000004
13677	17.4889445316485	43.0100000000002
13995	17.484112974822	44
14321	17.4793162602297	45.0200000000004
14654	17.4744788648083	46.0600000000013
14995	17.4696910651071	47.1200000000008
15344	17.4649385118471	48.2200000000012
15701	17.4601855893826	49.3299999999999
16066	17.4554271259706	50.4600000000009
16440	17.4507244313563	51.6200000000008
16823	17.4459951412179	52.8199999999997
17214	17.4413127207308	54.0400000000009
17615	17.4366333585425	55.2900000000009
18025	17.4319494393648	56.5799999999999
18444	17.4273147613719	57.8900000000012
18873	17.4226705065725	59.2399999999998
19313	17.4180162070387	60.6200000000008
19762	17.4134210396003	62.0300000000007
20222	17.4088121324144	63.4799999999996
20692	17.4042347366643	64.9500000000007
21174	17.3996450543135	66.4500000000007
21667	17.395092456958	67.9799999999996
22171	17.3905382838669	69.5500000000011
22687	17.3860014790653	71.1700000000001
23215	17.3814811720817	72.8199999999997
23755	17.3769844176656	74.5
24308	17.37247382788	76.2399999999998
24873	17.368007540566	78
25452	17.3635218151074	79.8000000000011
26044	17.3590681916031	81.6599999999999
26650	17.3546223717656	83.5600000000013
27271	17.3501719090571	85.5
27905	17.3457583482975	87.4799999999996
28555	17.3413502691435	89.5100000000002
29219	17.3369442886195	91.5799999999999
29899	17.3325487574741	93.7000000000007
30595	17.3281715477007	95.8700000000008
31307	17.323808705555	98.0799999999999
32035	17.3194663270307	100.35
32781	17.3151200661962	102.67
33543	17.310799275308	105.030000000001
34324	17.3064777584426	107.440000000001
35123	17.3021659199702	110.040000000001
35940	17.2978778728034	112.780000000001
36776	17.2935934367813	115.59
37632	17.2893224070257	118.33
38508	17.2850588484005	121.040000000001
39404	17.2808267803954	123.83
40321	17.2765831793071	126.68
41259	17.2723575274032	129.58
42219	17.2681361173807	132.57
43202	17.263922351904	135.610000000001
44207	17.2597365167503	138.710000000001
45236	17.2555439021449	141.880000000001
46288	17.2513742551106	145.120000000001
47365	17.2472228395549	148.440000000001
48468	17.2430552897334	151.83
49596	17.238912533335	155.310000000001
50750	17.2347877317428	158.860000000001
51931	17.230660427147	162.52
53139	17.2265541771385	166.220000000001
54376	17.222450481261	170.02
55641	17.2183627582276	173.890000000001
56936	17.2142815021578	177.870000000001
58261	17.2102123874345	181.93
59616	17.2061553288152	186.08
61004	17.2021020122096	190.33
62423	17.1980636534983	194.66
63876	17.1940321034107	199.09
65362	17.1900121774535	203.66
66883	17.1860046840284	208.310000000001
68440	17.1819993706304	213.09
70032	17.178006125055	217.950000000001
71662	17.1740198581305	222.960000000001
73329	17.1700505662319	228.040000000001
75036	17.1660773617955	233.27
76782	17.1621227077586	238.620000000001
78569	17.1581718152754	244.120000000001
80397	17.154234536978	249.74
82268	17.1503023968877	255.51
84182	17.146381532541	261.41
86141	17.1424685528509	267.48
88146	17.1385660775057	273.67
90197	17.1346699621627	280.01
92296	17.1307866500858	286.530000000001
94443	17.1269076795322	293.190000000001
96641	17.123043143886	300.01


==> data/perfprof6-50-300-4-4.dat <==
iter	objfun	time
1	24.5974302917615	54.9200000000001
2	24.1467258181917	108.6
3	23.9510510439775	166.200000000001
4	23.8202881529029	219.960000000001
5	23.7176027482884	273.200000000001
6	23.6302379499509	328.92


==> data/perfprof6-50-300-4-5.dat <==
iter	objfun	time
1	25.3551785219127	0.0900000000001455
2	25.0418530020016	0.109999999998763
3	24.7938471726922	0.239999999999782
4	24.7135987974748	0.25
5	24.672951722265	0.369999999998981
6	24.5983279809657	0.3799999999992
7	24.5816001382382	0.489999999999782
8	24.5522644378844	0.5
9	24.4931230722173	0.619999999998981
10	24.4816352290814	0.639999999999418
11	24.4792402903821	0.760000000000218
12	24.457451462753	0.770000000000437
13	24.4340089055307	0.889999999999418
14	24.4283376148097	0.909999999999854
15	24.4256848060404	1.02000000000044
16	24.424481871681	1.02999999999884
17	24.4223631440808	1.1299999999992
18	24.4203981887723	1.13999999999942
19	24.4166503578598	1.23999999999978
20	24.4164924321346	1.25
21	24.4142414768271	1.35000000000036
22	24.4130752913636	1.35999999999876
23	24.4124501841868	1.44999999999891
24	24.4116418874009	1.45999999999913
25	24.4102624552115	1.53999999999905
26	24.4099157755571	1.55999999999949
27	24.4075547734884	1.6299999999992
28	24.4074123164356	1.65999999999985
29	24.4070793261287	1.70999999999913
30	24.4061470731055	1.71999999999935
31	24.4049683645787	1.76000000000022
32	24.4046600635429	1.77000000000044
33	24.402707673364	1.84000000000015
34	24.4024178042108	1.85999999999876
35	24.4022584449517	1.90999999999985
36	24.4021353325064	1.92000000000007
37	24.4007537126238	2.01000000000022
38	24.3995148791473	2.02000000000044
39	24.3972088547324	2.09000000000015
40	24.3966111976986	2.10999999999876
41	24.3926964071214	2.22999999999956
42	24.3926928178992	2.27999999999884
43	24.3914577436044	2.34000000000015
44	24.3912935509727	2.36999999999898
45	24.3908944071705	2.42000000000007
46	24.3905610910161	2.44999999999891
47	24.3904732438448	2.48999999999978
48	24.3901813848541	2.48999999999978
49	24.389925873314	2.54999999999927
50	24.3897809892022	2.55999999999949
51	24.3895284864153	2.60999999999876
52	24.3893711402644	2.61999999999898
53	24.3889461347332	2.64999999999964
54	24.3888901598104	2.67000000000007
55	24.3884505543843	2.68000000000029
56	24.3883911072495	2.69999999999891
57	24.3880321614853	2.70999999999913
58	24.3878661281817	2.73999999999978
59	24.3877852134487	2.77999999999884
60	24.3876346826116	2.80999999999949
61	24.3875853192363	2.81999999999971
62	24.3873789913038	2.85000000000036
63	24.3869130087505	2.85999999999876
64	24.3868501436534	2.89999999999964
65	24.3863657259715	2.93000000000029
66	24.3862195761735	2.93999999999869
67	24.385940527178	2.95999999999913
68	24.3857538880737	2.96999999999935
69	24.3855944202694	2.96999999999935
70	24.3852912632479	2.98999999999978
71	24.3849054059751	3
72	24.3846369791472	3.01000000000022
73	24.3844119861623	3.02000000000044
74	24.3841657204781	3.03999999999905
75	24.3838973091866	3.05999999999949
76	24.3835949227491	3.05999999999949
77	24.3833271317916	3.05999999999949
78	24.3832726088724	3.07999999999993
79	24.3828806305293	3.09000000000015
80	24.3828799772675	3.13999999999942
81	24.3826812062932	3.15999999999985
82	24.3826491260696	3.15999999999985
83	24.3825008138154	3.19999999999891
84	24.3805144643452	3.21999999999935
85	24.3194425382618	3.34000000000015
86	24.3163758695409	3.38999999999942
87	24.2610072033217	3.56999999999971
88	24.223836246935	3.59000000000015
89	24.213128950531	3.72999999999956
90	24.2098664787496	3.77000000000044
91	24.2094902124878	3.8799999999992
92	24.2054648409618	3.89999999999964
93	24.1990863882708	4.02999999999884
94	24.1979534824326	4.04999999999927
95	24.1924719958396	4.18000000000029
96	24.1915894544318	4.20999999999913
97	24.1822946651637	4.34000000000015
98	24.1771651182934	4.35999999999876
99	24.1758511834863	4.52999999999884
100	24.1754185811367	4.54999999999927
101	24.1747718176507	4.68999999999869
102	24.174706445743	4.72999999999956
103	24.1746523869456	4.81999999999971
104	24.1746101631249	4.84000000000015
105	24.1745468834447	4.98999999999978
106	24.1745087211894	5.02000000000044
107	24.1743968021771	5.14999999999964
108	24.1743960883646	5.19999999999891
109	24.1741355994042	5.31999999999971
110	24.1740105773665	5.34000000000015
111	24.1734722569243	5.42000000000007
112	24.1734571862111	5.43999999999869
113	24.1732869190137	5.52999999999884
114	24.1732658925514	5.54999999999927
115	24.1731172342814	5.6299999999992
116	24.1731088522741	5.63999999999942
117	24.1729779803706	5.73999999999978
118	24.1729285577088	5.76000000000022
119	24.1728912230479	5.85000000000036
120	24.1728682428795	5.86999999999898
121	24.1728419862576	5.93000000000029
122	24.1728170806469	5.93999999999869
123	24.1727777333995	6.02999999999884
124	24.1727765583783	6.03999999999905
125	24.1727665813189	6.10999999999876
126	24.172744762082	6.13999999999942
127	24.1727395622076	6.18999999999869
128	24.172720346204	6.21999999999935
129	24.1726906805855	6.28999999999905
130	24.1726896046463	6.30999999999949
131	24.1726845185989	6.35000000000036
132	24.1726818628389	6.3799999999992
133	24.1726766854696	6.42000000000007
134	24.17267491579	6.43999999999869
135	24.1726717162871	6.46999999999935
136	24.1726693128265	6.48999999999978
137	24.1726674980671	6.52000000000044
138	24.1726673521697	6.52999999999884
139	24.1726648594314	6.57999999999993
140	24.1726626416228	6.60999999999876
141	24.1726614676175	6.64999999999964
142	24.1726607558237	6.67000000000007
143	24.1726602487771	6.70999999999913
144	24.1726586879257	6.72999999999956
145	24.1726573845114	6.77000000000044
146	24.172656600643	6.77999999999884
147	24.172655272283	6.81999999999971
148	24.17265437789	6.84000000000015
149	24.1726522998016	6.86999999999898
150	24.1726516363273	6.88999999999942
151	24.1726500445618	6.90999999999985
152	24.1726490424538	6.92000000000007
153	24.1726481770512	6.93000000000029
154	24.1726471968657	6.95999999999913
155	24.1726459280021	6.97999999999956
156	24.1726442282784	7
157	24.1726422551906	7.02000000000044
158	24.1726401852107	7.02999999999884
159	24.1726384743747	7.04999999999927
160	24.1726363349698	7.05999999999949
161	24.1726356602866	7.06999999999971
162	24.1726319003993	7.09000000000015
163	24.1726269302238	7.10999999999876
164	24.1726155981667	7.11999999999898
165	24.1724995349274	7.20999999999913
166	24.1724505700075	7.22999999999956
167	24.1724470429343	7.27000000000044
168	24.1724440092395	7.28999999999905
169	24.1724407894223	7.35999999999876
170	24.172439986262	7.36999999999898
171	24.1724378563091	7.42000000000007
172	24.1724370002523	7.43999999999869
173	24.1724352951167	7.47999999999956
174	24.1724343297874	7.5
175	24.1724328384616	7.53999999999905
176	24.1724318182557	7.53999999999905
177	24.1724278096704	7.55999999999949
178	24.1724037329967	7.59000000000015
179	24.172378795796	7.65999999999985
180	24.1723645571031	7.68000000000029
181	24.1723629512542	7.68999999999869
182	24.1723527294144	7.78999999999905
183	24.1723085232761	7.80999999999949
184	24.1722242895271	7.8799999999992
185	24.1721872338323	7.90999999999985
186	24.1709898737839	8.01000000000022
187	24.1704039930686	8.02000000000044
188	24.1687350585985	8.10999999999876
189	24.1686486968	8.13999999999942
190	24.1686367171734	8.21999999999935
191	24.1684478646579	8.23999999999978
192	24.1682788742901	8.34000000000015
193	24.1682022136794	8.35999999999876
194	24.1680407753842	8.43999999999869
195	24.1680306085494	8.47999999999956
196	24.1680062168174	8.54999999999927
197	24.1679950125645	8.56999999999971
198	24.1679502685546	8.61999999999898
199	24.167949521741	8.63999999999942
200	24.1679483278178	8.68000000000029
201	24.1679455441658	8.68999999999869
202	24.1679101620022	8.73999999999978
203	24.1679086172379	8.76000000000022
204	24.1679033838724	8.79999999999927
205	24.1679017460152	8.80999999999949
206	24.1678997617791	8.82999999999993
207	24.1678976337295	8.85000000000036
208	24.1678949643937	8.86999999999898
209	24.1678934740419	8.8799999999992
210	24.1678911843769	8.90999999999985
211	24.1678892757729	8.92000000000007
212	24.1678854777355	8.93999999999869
213	24.1678843895994	8.94999999999891
214	24.1678803588029	8.95999999999913
215	24.167879027622	8.96999999999935
216	24.1678765987702	8.97999999999956
217	24.1678752465947	9
218	24.1678724511254	9.02000000000044
219	24.1678701943622	9.02999999999884
220	24.167867538655	9.03999999999905
221	24.1678640468352	9.05999999999949
222	24.1678554295008	9.06999999999971
223	24.167805343015	9.10000000000036
224	24.1496985523774	9.18000000000029
225	24.1485082411278	9.19999999999891
226	24.1420295431558	9.30999999999949
227	24.1418681508266	9.34000000000015
228	24.1415321707041	9.43000000000029
229	24.1411858588636	9.44999999999891
230	24.1398982600734	9.52000000000044
231	24.1395300433093	9.53999999999905
232	24.1391746675183	9.60000000000036
233	24.1391460963572	9.61999999999898
234	24.1386360510413	9.68000000000029
235	24.1385106476659	9.69999999999891
236	24.1383925342593	9.76000000000022
237	24.138366319278	9.77000000000044
238	24.138095242131	9.80999999999949
239	24.1380706579064	9.84000000000015
240	24.1379986420497	9.85999999999876
241	24.1379796974414	9.86999999999898
242	24.1379295499003	9.88999999999942
243	24.1378921291524	9.89999999999964
244	24.1378150681174	9.92000000000007
245	24.1377968209304	9.92000000000007
246	24.1377738420194	9.93000000000029
247	24.1377087349023	9.93999999999869
248	24.137670975296	9.95999999999913
249	24.1376393489716	9.98999999999978
250	24.1376053537672	9.98999999999978
251	24.1375487728189	10.0100000000002
252	24.1375269593878	10.0200000000004
253	24.1374579678936	10.0299999999988
254	24.137427648529	10.0399999999991
255	24.1374100643342	10.0499999999993
256	24.137349848719	10.0599999999995
257	24.1373495953566	10.0699999999997
258	24.1372771725599	10.0900000000001
259	24.1372019369885	10.1000000000004
260	24.137116859008	10.1099999999988
261	24.1370472125248	10.119999999999
262	24.1368948465966	10.1299999999992
263	24.1367661667552	10.1399999999994
264	24.1365702268721	10.1499999999996
265	24.1362447327285	10.1599999999999
266	24.1359048567226	10.1599999999999
267	24.1357067538948	10.1899999999987
268	24.1356335576115	10.2199999999993
269	24.1352946882126	10.2299999999996
270	24.1352595894649	10.25
271	24.1351992849302	10.2600000000002
272	24.1351459473148	10.2799999999988
273	24.1351452464863	10.2999999999993
274	24.1350203898219	10.3299999999999
275	24.1349707743389	10.3400000000001
276	24.1349124719337	10.3400000000001
277	24.1347617877496	10.3500000000004
278	24.1346717833056	10.3599999999988
279	24.1345279314226	10.369999999999
280	24.1343160415207	10.369999999999
281	24.1341426195977	10.3799999999992
282	24.1339566658112	10.3899999999994
283	24.1338558502961	10.3899999999994
284	24.1336161248204	10.4099999999999
285	24.1334486667396	10.4200000000001
286	24.1329506936825	10.4300000000003
287	24.1327528054541	10.4300000000003
288	24.1323491413093	10.4399999999987
289	24.1321478521689	10.4499999999989
290	24.1318531446242	10.4599999999991
291	24.1311671186085	10.4699999999993
292	24.1300688035405	10.4899999999998
293	24.1295925305964	10.5100000000002
294	24.1287027102536	10.5299999999988
295	24.1277884689342	10.5399999999991
296	24.1262654541911	10.5499999999993
297	24.1261838977914	10.5799999999999
298	24.1256835554455	10.6099999999988
299	24.1255005356921	10.6099999999988
300	24.1251442960291	10.6399999999994
301	24.1248882452651	10.6499999999996
302	24.1245710791453	10.6700000000001
303	24.1243059619239	10.6800000000003
304	24.1236318881976	10.6899999999987
305	24.1235864498516	10.6999999999989
306	24.1229356067777	10.6999999999989
307	24.1229206361579	10.7199999999993
308	24.1223974272953	10.7299999999996
309	24.1222713200173	10.7399999999998
310	24.1219104345461	10.75
311	24.1216686925487	10.7600000000002
312	24.1214012662834	10.7700000000004
313	24.1210572164076	10.7799999999988
314	24.1208176740997	10.7899999999991
315	24.1203398884031	10.7999999999993
316	24.1201177549339	10.8199999999997
317	24.1195612689708	10.8299999999999
318	24.1194941962272	10.8599999999988
319	24.1192873288856	10.8599999999988
320	24.1190291907843	10.8999999999996
321	24.1189206642501	10.8999999999996
322	24.1162094441272	10.9399999999987
323	24.1101448590885	10.9499999999989
324	24.1098685429463	10.9899999999998
325	24.1089866668835	10.9899999999998
326	24.1069920076398	11.0100000000002
327	24.1068401237043	11.0200000000004
328	24.1048067739121	11.0399999999991
329	24.104654065203	11.0699999999997
330	24.1036583374027	11.0799999999999
331	24.1033229231304	11.0900000000001
332	24.1031620164683	11.1000000000004
333	24.10226626409	11.1099999999988
334	24.1016857115883	11.119999999999
335	24.1010755051991	11.1299999999992
336	24.1002316123357	11.1399999999994
337	24.0995518260893	11.1399999999994
338	24.0994742055885	11.1800000000003
339	24.0908276218151	11.3099999999995
340	24.0859252070292	11.3599999999988
341	24.0852964537583	11.4599999999991
342	24.0828881555658	11.4799999999996
343	24.0814527449949	11.5599999999995
344	24.0799039854991	11.5699999999997
345	24.0790376157156	11.6800000000003
346	24.0768609346183	11.6899999999987
347	24.0736255539149	11.7899999999991
348	24.0733546548023	11.8099999999995
349	24.072954145936	11.9099999999999
350	24.0723546079533	11.9300000000003
351	24.0722973222581	12
352	24.0722300892545	12.0100000000002
353	24.071080648	12.0900000000001
354	24.0704582578518	12.1000000000004
355	24.0680985762807	12.1800000000003
356	24.0680325607435	12.2099999999991
357	24.0674839876847	12.2999999999993
358	24.0673256717204	12.3199999999997
359	24.0672960526571	12.3899999999994
360	24.0672104718504	12.3899999999994
361	24.0667324837582	12.4200000000001
362	24.0667109879136	12.4399999999987
363	24.0666445236195	12.4599999999991
364	24.0665212545273	12.4699999999993
365	24.0665167948912	12.5200000000004
366	24.0663653006541	12.5200000000004
367	24.0661439867404	12.5699999999997
368	24.0660783521323	12.5900000000001
369	24.0660198017547	12.6399999999994
370	24.0659716784457	12.6499999999996
371	24.0658909646039	12.6800000000003
372	24.0658861608383	12.6899999999987
373	24.0657882450257	12.7299999999996
374	24.0657515469095	12.75
375	24.0657135712367	12.7799999999988
376	24.0656652406642	12.7899999999991
377	24.0656648286312	12.8199999999997
378	24.0656588058794	12.8500000000004
379	24.0656506146264	12.8599999999988
380	24.0656405367453	12.8799999999992
381	24.0656366317118	12.8899999999994
382	24.0656285025635	12.9099999999999
383	24.0656233645769	12.9200000000001
384	24.0656190385882	12.9499999999989
385	24.065610907244	12.9499999999989
386	24.0655919783363	12.9799999999996
387	24.0655886652501	13.0100000000002
388	24.0655816257623	13.0200000000004
389	24.0655716827933	13.0399999999991
390	24.0654385631182	13.0699999999997
391	24.0653840382661	13.0799999999999
392	24.0653083254422	13.0900000000001
393	24.0652422095802	13.1000000000004
394	24.065233579873	13.1099999999988
395	24.0651403304239	13.119999999999
396	24.065132493636	13.1299999999992
397	24.0648821533803	13.1499999999996
398	24.0634365576432	13.25
399	24.0631679685246	13.2799999999988
400	24.0631238932168	13.3400000000001
401	24.0631148432852	13.3599999999988
402	24.0629692178918	13.3999999999996
403	24.0629508635278	13.4099999999999
404	24.0628909885865	13.4699999999993
405	24.0627960554746	13.4899999999998
406	24.062682675702	13.5399999999991
407	24.0626423328819	13.5599999999995
408	24.0625470289315	13.6099999999988
409	24.0625099633099	13.6299999999992
410	24.062340649455	13.6899999999987
411	24.0623235997002	13.75
412	24.0623179796414	13.7600000000002
413	24.0623001400332	13.8299999999999
414	24.0622848761554	13.8400000000001
415	24.0621095304279	13.9200000000001
416	24.062090109824	13.9499999999989
417	24.0620451085613	13.9599999999991
418	24.0620449852576	14.0100000000002
419	24.0620446327285	14.0200000000004
420	24.062044083946	14.0799999999999
421	24.06204346126	14.1000000000004
422	24.0620434207201	14.1399999999994
423	24.0620421289393	14.1499999999996
424	24.0620400979115	14.1700000000001
425	24.0620392640572	14.1899999999987
426	24.0620389868644	14.25
427	24.0620389660074	14.2799999999988
428	24.0620346935326	14.3400000000001
429	24.0620314575942	14.3400000000001
430	24.0620241134362	14.4099999999999
431	24.0620240565494	14.4699999999993
432	24.0620240429534	14.5
433	24.0620240238584	14.5100000000002
434	24.0620235444176	14.5699999999997
435	24.062023533901	14.6000000000004
436	24.062023081733	14.6099999999988
437	24.0620221911804	14.6700000000001
438	24.0620214839755	14.6899999999987
439	24.0620210374084	14.75
440	24.0620208747939	14.7600000000002
441	24.0620145207345	14.8099999999995
442	24.0620138435055	14.8299999999999
443	24.0620133045691	14.869999999999
444	24.0620098514156	14.8799999999992
445	24.0620070114576	14.8999999999996
446	24.062000381537	14.9200000000001
447	24.0619747611057	14.9499999999989
448	24.0619622276096	14.9599999999991
449	24.0619300477721	15.0100000000002
450	24.0619074595215	15.0200000000004
451	24.0618257538557	15.0499999999993
452	24.0617589512015	15.0599999999995
453	24.0617104824576	15.0699999999997
454	24.0616943649216	15.0900000000001
455	24.0616520801648	15.1099999999988
456	24.0615497992266	15.119999999999
457	24.061499563308	15.1399999999994
458	24.0614128569512	15.1599999999999
459	24.0613759990613	15.1700000000001
460	24.061338774155	15.1800000000003
461	24.0612799252488	15.1899999999987
462	24.0612435823812	15.1999999999989
463	24.0611993328149	15.2099999999991
464	24.0611628694031	15.2299999999996
465	24.0611374757753	15.2399999999998
466	24.0610960944636	15.25
467	24.0610716437799	15.2600000000002
468	24.0610560422921	15.2700000000004
469	24.0610207988303	15.2899999999991
470	24.061013893443	15.2899999999991
471	24.0609941236616	15.2999999999993
472	24.0609609203841	15.3199999999997
473	24.0609335369163	15.3299999999999
474	24.0609021912929	15.3500000000004
475	24.0608715404174	15.3599999999988
476	24.0608240769763	15.3799999999992
477	24.060817358985	15.3899999999994
478	24.0607665086039	15.4099999999999
479	24.0607623540432	15.4200000000001
480	24.0607287550267	15.4399999999987
481	24.0607140366404	15.4499999999989
482	24.0606865846832	15.4699999999993
483	24.0606686870732	15.4799999999996
484	24.0606346894368	15.5
485	24.0606171914238	15.5100000000002
486	24.0612600528411	15.6899999999987


==> data/perfprof6-50-300-4-6.dat <==
iter	objfun	time
1	20.9048382936933	0.003798
2	18.9498683911157	0.011448
3	18.19940961168	0.02233
4	18.19940961168	0.036285
5	17.3599344510522	0.043353
6	16.9551178933145	0.05387
7	16.4616020880602	0.068203
8	16.0458727493659	0.082566
9	15.729171957764	0.104435
10	15.729171957764	0.129485
11	15.4745493446228	0.143909
12	15.3174262701515	0.162236
13	15.1922912406686	0.191779
14	15.0899488113149	0.236148
15	15.0176383477577	0.288116
16	14.958598942209	0.350922
17	14.958598942209	0.421178
18	14.8888479119674	0.446978
19	14.870567558572	0.506756
20	14.870567558572	0.584306
21	14.85686194885	0.63595
22	14.8509543433018	0.687636
23	14.8374615612053	0.765319
24	14.8374615612053	0.861468
25	14.8272229292413	0.928369
26	14.8245523694059	0.995525
27	14.8141932749211	1.08812
28	14.8065533279289	1.180903
29	14.79919114902	1.280809
30	14.7936773841563	1.417972
31	14.7898848074064	1.585273
32	14.7880595221353	1.755489
33	14.7867835428532	1.924065
34	14.7820256349636	1.995103
35	14.781157807906	2.10123
36	14.781157807906	2.260168
37	14.7802302495414	2.345388
38	14.7797570714271	2.434051
39	14.7784292439798	2.578574
40	14.7784292439798	2.78537
41	14.7776850631261	2.896648
42	14.7773580949107	3.015569
43	14.7763582485163	3.178229
44	14.7763582485163	3.444988
45	14.775827479437	3.575718
46	14.7756533025814	3.708794
47	14.7748183047708	3.88695
48	14.7748183047708	4.19109
49	14.7740728755422	4.311067
50	14.7740728755422	4.419561
51	14.7738258595461	4.486509
52	14.773512942022	4.561242
53	14.773299199108	4.672529
54	14.7718834652477	4.832537
55	14.7718834652477	5.06066
56	14.7713038628013	5.118901
57	14.7711278711464	5.180051
58	14.7704700851153	5.286077
59	14.7704700851153	5.520521
60	14.7701050778201	5.599818
61	14.7700496793537	5.683841
62	14.7697175147219	5.743073
63	14.7696536477202	5.797761
64	14.7694856655285	5.881859
65	14.7694856655285	5.979112
66	14.7694049142119	6.041836
67	14.7693324757784	6.111116
68	14.7693144793104	6.219755
69	14.7691143128853	6.259319
70	14.769084811841	6.32518
71	14.7690422327907	6.407466
72	14.7689625585611	6.516112
73	14.7689625585611	6.664454
74	14.7689021900668	6.748605
75	14.7688739031246	6.832797
76	14.7687734754208	6.946575
77	14.7687734754208	7.09642
78	14.7687072031293	7.168915
79	14.7686748822189	7.243165
80	14.7685534672087	7.348715
81	14.7685534672087	7.478698
82	14.7684807328515	7.544803
83	14.76843870013	7.612379
84	14.7683001996417	7.713136
85	14.7683001996417	7.871461
86	14.7682181903707	7.93578
87	14.7681758676872	8.003485
88	14.7680472206111	8.120622
89	14.7680472206111	8.318491
90	14.7679838121013	8.394403
91	14.7679440516325	8.480394
92	14.7678578444254	8.594732
93	14.7678578444254	8.742534
94	14.7678049606597	8.828793
95	14.7677735953543	8.916463
96	14.7676789660187	9.027516
97	14.7676789660187	9.15812
98	14.7676190614173	9.231102
99	14.7675764309167	9.305741
100	14.7674684000991	9.401818
101	14.7674684000991	9.527232
102	14.7673914939884	9.594498
103	14.7673532605654	9.661302
104	14.7672171508615	9.762886
105	14.7672171508615	9.881313
106	14.7671470582678	9.945879
107	14.7670918573901	10.015779
108	14.7670918573901	10.138676
109	14.7670113115693	10.213822
110	14.7669653032948	10.289613
111	14.7668653432782	10.391639
112	14.7668653432782	10.533289
113	14.7668056061588	10.617499
114	14.7667703360106	10.706164
115	14.7666984930995	10.832056
116	14.7666984930995	11.143867
117	14.7666557101304	11.256344
118	14.7666436915057	11.374988
119	14.7666012232501	11.485201
120	14.7666012232501	11.591576
121	14.7665942542382	11.656018
122	14.7665826421571	11.750996
123	14.7665770354295	11.884987
124	14.7665473424873	11.92753
125	14.7665420562117	12.013097
126	14.7665349139068	12.131836
127	14.7665349139068	12.450478
128	14.766526104298	12.575399
129	14.7665222117313	12.700876
130	14.7665121340072	12.88072
131	14.7665121340072	13.272732
132	14.7665077184836	13.422778
133	14.7665055083335	13.58559
134	14.766500731048	13.728257
135	14.766500376965	13.868627
136	14.7664950444893	13.990828
137	14.7664936518698	14.081833
138	14.7664910950876	14.244923
139	14.7664840659135	14.457199
140	14.7664840659135	14.82353
141	14.7664799554086	14.970783
142	14.7664769032976	15.119898
143	14.7664682658712	15.303706
144	14.7664682658712	15.506914
145	14.7664631073235	15.627599
146	14.7664579187326	15.752928
147	14.7664549255387	15.942746
148	14.7664320496589	16.021634
149	14.7664278646874	16.094815
150	14.766418547579	16.198989
151	14.7664050950814	16.339068
152	14.7663653677733	16.564801
153	14.7663653677733	16.936819
154	14.766339993806	17.060344
155	14.7663268428268	17.190074
156	14.7662847271928	17.442236
157	14.766259910535	17.672853
158	14.7662475796071	17.717991
159	14.7662475796071	17.851004
160	14.7662397467113	17.942834
161	14.766236304149	18.102308
162	14.7662103937542	18.182718
163	14.766205938735	18.265442
164	14.7661978011578	18.380534
165	14.7661978011578	18.563987
166	14.7661883071396	18.67885
167	14.7661830727583	18.793856
168	14.7661687675664	18.937899
169	14.7661687675664	19.172134
170	14.766160806546	19.281924
171	14.766154865429	19.39792
172	14.766154865429	19.667875
173	14.7661461840381	19.797033
174	14.7661422029199	19.924984
175	14.7661311174827	20.118886
176	14.7661258534386	20.381444
177	14.7661201070547	20.400933
178	14.7661201070547	20.587861
179	14.7661182646133	20.696792
180	14.766115843928	20.894099
181	14.7661118620612	21.206117
182	14.7661108835223	21.825681
183	14.7661098520944	21.856896
184	14.7661098520944	22.330621
185	14.7661096446858	22.515438
186	14.7661094613489	22.852715
187	14.7661091845478	23.166088
188	14.7661091845478	24.183497
189	14.7661091530951	24.396286
190	14.7661091122377	24.867761
191	14.7661091122377	26.136094
192	14.7661090879136	26.780239
193	14.766109080804	27.441392
194	14.7661090559378	29.665287
195	14.7661090559378	32.863726
196	14.7661090446903	33.53915
197	14.7661090373049	34.470684
198	14.7661090150693	36.347946
199	14.7661090150693	38.835248
200	14.7661090027213	39.506618
201	14.7661089958945	40.443626
202	14.7661089736958	43.017891
203	14.7661089736958	45.748427
204	14.7661089615749	46.372125
205	14.7661089543064	47.399067
206	14.7661089361377	49.113033
207	14.7661089361377	51.655435
208	14.7661089198609	52.310212
209	14.7661089140107	53.292783
210	14.766108890614	55.389509
211	14.766108890614	57.915017
212	14.7661088771655	58.563616
213	14.7661088691948	59.534051
214	14.7661088479458	61.227389
215	14.7661088479458	63.794872
216	14.76610883095	64.483512
217	14.7661088232667	65.343522
218	14.7661087985184	67.255998
219	14.7661087985184	69.819133
220	14.7661087819853	70.455983
221	14.766108773364	71.287098
222	14.7661087478188	72.817581
223	14.7661087478188	75.365723
224	14.7661087290821	76.151531
225	14.7661087201176	76.971542
226	14.7661086906566	79.038643
227	14.7661086857477	81.427912
228	14.7661086423081	82.141415
229	14.7661086337683	82.906131
230	14.7661085995683	84.445887
231	14.7661085898274	86.742774
232	14.7661085310867	88.600697
233	14.7661085310867	90.630622
234	14.7661085148334	91.137206
235	14.7661085002429	91.889092
236	14.7661084662069	93.177356
237	14.7661084485392	95.316088
238	14.7661084485392	98.068654
239	14.766108395656	98.760273
240	14.7661083854921	99.446322
241	14.7661083355811	101.07046
242	14.7661083287678	103.240477
243	14.7661082538952	103.953961
244	14.7661082395967	104.54309
245	14.7661081882363	105.663214
246	14.7661081759247	107.534124
247	14.7661080845779	108.192655
248	14.7661080678393	108.743306
249	14.7661080043769	109.673399
250	14.7661080043769	111.694941
251	14.7661079681797	112.189553
252	14.7661079436689	112.743352
253	14.7661078797792	113.545084
254	14.7661078797792	115.337328
255	14.7661078354907	115.812903
256	14.7661078086686	116.332531
257	14.7661077352918	117.066461
258	14.7661077352918	118.770461
259	14.7661076910446	119.222314
260	14.7661076568107	119.713083
261	14.7661076568107	120.749818
262	14.7661075991993	121.259036
263	14.7661075639616	121.740011
264	14.7661075639616	122.624577
265	14.7661075018846	123.135261
266	14.7661074626234	123.595083
267	14.7661074626234	124.30323
268	14.7661073983424	124.78167
269	14.7661073545551	125.21048
270	14.7661073545551	125.82267
271	14.7661072890805	126.278846
272	14.7661072424384	126.68717
273	14.7661072424384	127.257403
274	14.7661071745945	127.68056
275	14.766107124429	128.061052
276	14.766107124429	128.622526
277	14.766107053812	129.027945
278	14.7661070006159	129.398678
279	14.7661070006159	129.948772
280	14.7661069259038	130.344143
281	14.766106866613	130.701975
282	14.766106866613	131.212046
283	14.7661067902994	131.584534
284	14.7661067272196	131.927964
285	14.7661066969318	132.435046
286	14.766106405174	132.825738
287	14.7661063364739	133.139021
288	14.766106218293	133.663782
289	14.7661058453311	134.696576
290	14.7661055322166	135.759697
291	14.7661051370155	136.784222
292	14.7661047333039	137.83771
293	14.7661042229653	138.859051
294	14.7661042229653	140.719231
295	14.7661038012059	141.005461
296	14.7661035627207	141.332524
297	14.7661030155135	141.812878
298	14.7661030155135	142.576914
299	14.7661026097113	142.908336
300	14.766102336868	143.247394
301	14.7661016561279	143.702524
302	14.7661016561279	144.233423
303	14.766101231432	144.533926
304	14.7661008992961	144.847925
305	14.7661001339479	145.234746
306	14.7661001339479	145.710702
307	14.7660996426552	145.964705
308	14.7660992209928	146.236779
309	14.7660992209928	146.72735
310	14.7660986103166	147.003551
311	14.7660982174879	147.281059
312	14.7660971911591	147.609456
313	14.7660969009606	148.008512
314	14.7660947027101	148.25784
315	14.7660941560748	148.491893
316	14.7660930951545	148.830248
317	14.7660899994104	149.38739
318	14.7660875976794	150.050597
319	14.7660875976794	150.694367
320	14.7660851457417	150.963412
321	14.7660841246974	151.262808
322	14.7660809752226	151.673894
323	14.7660809752226	152.167747
324	14.7660776160654	152.427315
325	14.766076234339	152.699073
326	14.7660719148228	153.172746
327	14.7660719148228	153.638729
328	14.7660686124654	153.812349
329	14.766067175184	153.989714
330	14.7660619836743	154.34223
331	14.7660571011185	154.576832
332	14.7660535977028	154.783429
333	14.7660482870997	155.066879
334	14.7660448241462	155.42836
335	14.766041022854	155.47514
336	14.766041022854	155.619712
337	14.7660396468327	155.709886
338	14.7660370276584	155.886246
339	14.7660370276584	156.500413
340	14.766033421142	156.67663
341	14.7660314392805	156.856541
342	14.766027356894	157.111232
343	14.7660244243844	157.516409
344	14.7660221131145	157.874431
345	14.7660221131145	159.222796
346	14.766021368051	159.463923
347	14.7660212650737	160.531214
348	14.766020549086	160.611422
349	14.7660204720723	161.054122
350	14.7660204720723	161.602089
351	14.766020448325	161.887925
352	14.7660204211779	162.280712
353	14.7660204211779	163.40239
354	14.7660203828542	163.809523
355	14.7660203571352	164.177085
356	14.7660203421625	164.850749
357	14.7660202063877	165.260912
358	14.7660201760769	165.56353
359	14.7660201611742	166.181504
360	14.76602001955	166.566406
361	14.7660199881118	166.866514
362	14.7660199577091	167.392093
363	14.7660197854676	168.139422
364	14.7660197854676	168.539476
365	14.7660197533083	168.741604
366	14.766019705947	169.082678
367	14.766019705947	169.620283
368	14.7660196542562	169.985276
369	14.7660196109508	170.346299
370	14.7660195856656	170.860449
371	14.7660193962636	171.264137
372	14.7660193537752	171.535972
373	14.7660192934077	172.053284
374	14.7660190703275	172.843055
375	14.7660190703275	173.140299
376	14.7660190359342	173.355383
377	14.7660189676538	173.725593
378	14.7660189676538	174.287383
379	14.7660188958364	174.676009
380	14.7660188335939	175.044171
381	14.7660188011314	175.526692
382	14.7660185345773	175.943326
383	14.766018471506	176.267596
384	14.7660183597052	176.973403
385	14.7660180506479	177.977016
386	14.7660179655734	178.31472
387	14.7660176475216	179.871791
388	14.7660175612037	180.21375
389	14.7660172582974	180.788189
390	14.7660168827247	181.333457
391	14.766016664692	181.830806
392	14.7660162174872	182.347018
393	14.7660162174872	183.010147
394	14.7660158694385	183.342291
395	14.7660156251497	183.683555
396	14.7660156251497	185.03322
397	14.766015205176	185.397277
398	14.7660149524428	185.738055
399	14.7660142791261	186.229819
400	14.7660142791261	186.817695
401	14.7660138987212	187.0893
402	14.7660135281	187.37903
403	14.7660135281	187.95535
404	14.7660129611116	188.262427
405	14.7660125589144	188.558905
406	14.7660125589144	189.16671
407	14.7660118600708	189.478947
408	14.7660113756173	189.743343
409	14.7660113756173	190.187946
410	14.7660106067204	190.472526
411	14.7660100606349	190.708987
412	14.7660100606349	191.094035
413	14.7660091982796	191.346276
414	14.7660086123139	191.558463
415	14.7660086123139	191.916638
416	14.7660076457354	192.13903
417	14.7660070282966	192.322689
418	14.7660067676726	192.697706
419	14.7660028563471	192.880821
420	14.7660022760314	193.019564
421	14.7660010087352	193.219685
422	14.7659994781893	193.496645
423	14.7659931704602	193.837715
424	14.7659931704602	194.342365
425	14.7659890488511	194.55238
426	14.7659863272723	194.772415
427	14.7659788156154	195.046573
428	14.7659788156154	195.351022
429	14.7659730339772	195.514279
430	14.7659684323095	195.692112
431	14.7659684323095	196.009263
432	14.7659612673115	196.182471
433	14.7659573667062	196.351923
434	14.7659455438724	196.589155
435	14.7659455438724	196.942912
436	14.7659388812926	197.104627
437	14.7659344499526	197.278362
438	14.7659241446173	197.537877
439	14.7659241446173	198.054699
440	14.7659187662295	198.252586
441	14.7659156613011	198.46275
442	14.7659090241026	198.796224
443	14.7659043452358	199.231629
444	14.7659017180053	199.813636
445	14.7658999114321	200.476183
446	14.7658991443593	201.873189
447	14.7658987838938	202.940862
448	14.7658986936922	204.950376
449	14.7658986804671	207.42545
450	14.7658986801156	210.463954
451	14.7658986801156	213.489755
452	14.7658986801156	216.521474
453	14.7658986801156	219.570837
454	14.7658986800881	222.161338
455	14.7658986800515	225.332654
456	14.7658986799905	228.377116
457	14.7658986799905	231.109257
458	14.7658986799732	233.24305
459	14.7658986799506	235.831201
460	14.7658986799201	238.859658
461	14.76589867985	241.896229
462	14.76589867985	244.650976
463	14.7658986798347	246.730772
464	14.7658986798128	249.106506
465	14.765898679798	252.071898
466	14.7658986797043	255.193922
467	14.7658986797043	257.542685
468	14.7658986796917	259.340733
469	14.7658986796692	261.817745
470	14.7658986796561	264.826906
471	14.7658986795677	267.856829
472	14.7658986795677	270.366215
473	14.765898679555	272.289068
474	14.7658986795333	274.782743
475	14.7658986795214	277.741295
476	14.7658986794315	281.344311
477	14.7658986794315	284.012067
478	14.7658986794191	285.464147
479	14.7658986793979	287.166794
480	14.7658986793857	289.241136
481	14.7658986793004	291.28227
482	14.7658986793004	293.068782
483	14.7658986792884	294.43107
484	14.7658986792675	296.159415
485	14.7658986792381	298.194987
486	14.765898679179	300.341054


==> data/perfprof6-50-300-5-1.dat <==
iter	objfun	time
1	35.6649368977832	0
2	24.5330016103411	3.65999999999985
3	22.6999258729232	9.69000000000051
4	21.8089857778647	15.630000000001
5	21.2177868712272	21.6000000000004
6	20.7720450221899	28.1000000000004
7	20.4217263638046	34.7000000000007
8	20.1308334636707	42.6100000000006
9	19.8818023944957	50.25
10	19.6682420537217	57.8400000000001
11	19.4809870002664	66.3500000000004
12	19.3132471449937	73.6700000000001
13	19.1609782075736	81.4000000000015
14	19.0219267835644	89.7700000000004
15	18.8945094502378	97.3100000000013
16	18.7766589516735	104.700000000001
17	18.6669756817	112.140000000001
18	18.5643527423537	119.360000000001
19	18.4678956693214	126.780000000001
20	18.3768760145968	134.280000000001
21	18.2910483379056	141.67
22	18.2103560782085	149.120000000001
23	18.1341467784256	156.560000000001
24	18.0618779213998	163.91
25	17.9931108687786	171.380000000001
26	17.9275154359845	178.730000000001
27	17.8647912893642	186.16
28	17.8046886418517	193.450000000001
29	17.7470311465975	200.860000000001
30	17.6916375971516	208.27
31	17.6383478722284	216.08
32	17.5870359189341	223.740000000002
33	17.5376481663908	230.720000000001
34	17.4902329944412	237.5
35	17.4446871022432	244.790000000001
36	17.4008274405678	252
37	17.3585078253188	259.070000000002
38	17.3176196606782	266.27
39	17.2780667278729	273.610000000001
40	17.2397637526246	280.940000000001
41	17.2026342464906	287.990000000002
42	17.166618286656	295.360000000001
43	17.1316568134438	302.730000000001


==> data/perfprof6-50-300-5-2.dat <==
iter	objfun	time
1	35.6649368977832	0
2	34.0234804843508	0.0299999999988358
3	32.6435792931143	0.0299999999988358
4	31.3632034891006	0.0399999999990541
5	30.2714861581903	0.0599999999994907
6	29.2907769260694	0.0599999999994907
7	28.4461458844129	0.069999999999709
8	27.7004256456418	0.0799999999999272
9	27.0487221179683	0.0799999999999272
10	26.4702040561087	0.0900000000001455
11	25.9578030505742	0.0999999999985448
12	25.5239481691666	0.0999999999985448
13	25.1528772195324	0.109999999998763
14	24.8302305856334	0.119999999998981
15	24.5409227207531	0.1299999999992
16	24.2927060903044	0.1299999999992
17	24.074128357291	0.139999999999418
18	23.8761516309252	0.159999999999854
19	23.6952260897957	0.159999999999854
20	23.5287859490178	0.170000000000073
21	23.3743197470663	0.170000000000073
22	23.2341449107233	0.179999999998472
23	23.1050282045968	0.18999999999869
24	22.9842635156974	0.199999999998909
25	22.8706356125817	0.209999999999127
26	22.7632236979058	0.219999999999345
27	22.6636174550806	0.219999999999345
28	22.5703318324968	0.239999999999782
29	22.4821785119777	0.239999999999782
30	22.3985881225298	0.25
31	22.3190914366973	0.260000000000218
32	22.2442261219812	0.260000000000218
33	22.1733955557359	0.269999999998618
34	22.1058780256725	0.279999999998836
35	22.0413315533187	0.279999999998836
36	21.9794727081571	0.289999999999054
37	21.9200602149983	0.299999999999272
38	21.8631434405189	0.309999999999491
39	21.809484864043	0.319999999999709
40	21.7581368460048	0.319999999999709
41	21.7088386554463	0.329999999999927
42	21.6613940769773	0.340000000000146
43	21.6156429781332	0.340000000000146
44	21.5714499462393	0.349999999998545
45	21.5286978818865	0.369999999998981
46	21.4872840261882	0.369999999998981
47	21.4471171976294	0.3799999999992
48	21.4081157928936	0.389999999999418
49	21.3702062656565	0.389999999999418
50	21.3333219408066	0.399999999999636
51	21.297402066445	0.399999999999636
52	21.2623910440131	0.409999999999854
53	21.2282377942241	0.429999999998472
54	21.1953005110395	0.429999999998472
56	21.1322810361077	0.43999999999869
57	21.1020435183566	0.449999999998909
58	21.0725900345025	0.459999999999127
59	21.0438801393912	0.469999999999345
60	21.0158776514279	0.479999999999563
62	20.9618661874321	0.489999999999782
63	20.9361560003664	0.5
64	20.9111989192576	0.510000000000218
66	20.8632177023409	0.519999999998618
67	20.8401146835747	0.529999999998836
69	20.7955251830381	0.549999999999272
70	20.7739852096377	0.559999999999491
72	20.7322987506528	0.569999999999709
73	20.7121114276545	0.579999999999927
75	20.6729576311789	0.599999999998545
76	20.6539585109234	0.609999999998763
78	20.6170420139181	0.619999999998981
80	20.5814797432527	0.6299999999992
81	20.5641762540331	0.639999999999418
83	20.530469965534	0.649999999999636
85	20.4978984336972	0.679999999998472
87	20.4663892007401	0.68999999999869
89	20.4358767685429	0.699999999998909
90	20.4209755621734	0.709999999999127
92	20.3918485597054	0.719999999999345
94	20.3635881275007	0.739999999999782
96	20.3361525047713	0.75
99	20.2964277786977	0.779999999998836
101	20.2708386372753	0.789999999999054
103	20.2459224336864	0.809999999999491
105	20.2216460879964	0.829999999999927
107	20.197978950882	0.840000000000146
110	20.1635587625578	0.869999999998981
112	20.141294302878	0.8799999999992
114	20.119547565103	0.889999999999418
117	20.0878496373884	0.909999999999854
119	20.0673023781554	0.93999999999869
122	20.0373108423826	0.959999999999127
124	20.0178436286848	0.969999999999345
127	19.9893925390586	0.989999999999782
130	19.9617957256872	1.01999999999862
133	19.9350059321031	1.03999999999905
136	19.9089796560826	1.05999999999949
138	19.8920330338708	1.06999999999971
141	19.8671916059172	1.10999999999876
144	19.8430132509548	1.1299999999992
148	19.8117507118433	1.15999999999985
151	19.7889963343325	1.17999999999847
154	19.7668046727464	1.19999999999891
157	19.7451499605045	1.22999999999956
161	19.7170708860885	1.25
164	19.6965781053272	1.27999999999884
168	19.6699704883789	1.30999999999949
171	19.6505269746989	1.34000000000015
175	19.6252512843648	1.35999999999876
179	19.6006813371896	1.38999999999942
182	19.5826949905183	1.42000000000007
186	19.5592740203471	1.44999999999891
190	19.5364648907119	1.47999999999956
194	19.5142379675225	1.51000000000022
199	19.4872312139063	1.54999999999927
203	19.4662162756329	1.57999999999993
207	19.4457005328265	1.60999999999876
212	19.4207243833953	1.64999999999964
216	19.4012533154355	1.67999999999847
221	19.3775205153678	1.71999999999935
226	19.3544288219895	1.76000000000022
231	19.3319460844274	1.79999999999927
235	19.3143782205444	1.82999999999993
241	19.2886902325592	1.86999999999898
246	19.2678635560756	1.90999999999985
251	19.2475383509736	1.94999999999891
256	19.227692119855	1.98999999999978
262	19.2044793532552	2.03999999999905
268	19.1818922229877	2.07999999999993
273	19.1635248382846	2.10999999999876
279	19.142004898868	2.17000000000007
285	19.1210274578404	2.20999999999913
291	19.1005674274511	2.25
297	19.0806418804055	2.29999999999927
304	19.0579984184045	2.34999999999854
310	19.0390776885272	2.39999999999964
317	19.0175436385289	2.44999999999891
324	18.9965632041863	2.51000000000022
331	18.9761093585871	2.55999999999949
338	18.9561571449211	2.61999999999898
345	18.9366833936395	2.67000000000007
353	18.9149859315638	2.72999999999956
360	18.8964666116732	2.77999999999884
368	18.8758091487263	2.84999999999854
376	18.8556681155027	2.89999999999964
384	18.8360193020498	2.96999999999935
392	18.8168401412841	3.02999999999884
401	18.7957987860262	3.09999999999854
409	18.7775493742476	3.15999999999985
418	18.7575058488807	3.21999999999935
427	18.7379546346203	3.29999999999927
436	18.7188730344431	3.36999999999898
445	18.7002398602093	3.42999999999847
455	18.6800382142302	3.51000000000022
465	18.6603403996671	3.59000000000015
475	18.6411228095815	3.64999999999964
485	18.6223634286282	3.71999999999935
495	18.6040416936792	3.78999999999905
506	18.5843703457467	3.85999999999876
517	18.5651813906531	3.93999999999869
528	18.5464525395054	4.01000000000022
539	18.5281629813616	4.07999999999993
551	18.5086889142684	4.17000000000007
563	18.4896909122377	4.26000000000022
575	18.4711469755524	4.35999999999876
587	18.4530365579614	4.43999999999869
600	18.4338838934269	4.53999999999905
613	18.4151946481312	4.63999999999942
626	18.3969475178964	4.73999999999978
639	18.379122590427	4.84000000000015
653	18.3603773282401	4.94999999999891
667	18.3420783479413	5.04999999999927
681	18.3242053055645	5.15999999999985
696	18.305506673576	5.26999999999862
711	18.287253266785	5.38999999999942
726	18.2694246272531	5.5
742	18.2508540568136	5.6299999999992
758	18.2327233029772	5.75
774	18.2150121059427	5.86999999999898
791	18.1966325645003	6
808	18.17872790956	6.1299999999992
825	18.1612986716799	6.26000000000022
843	18.1433223711796	6.39999999999964
861	18.1258303126574	6.53999999999905
879	18.1087816232732	6.67999999999847
898	18.0912358847474	6.81999999999971
918	18.0732401371068	6.96999999999935
937	18.0565715674151	7.09999999999854
957	18.0394537687177	7.22999999999956
978	18.0219301093865	7.36999999999898
999	18.0048454786864	7.51000000000022
1020	17.9881792032233	7.65999999999985
1042	17.9711471162844	7.80999999999949
1065	17.9537870235227	7.95999999999913
1088	17.9368615947899	8.11999999999898
1111	17.9203506013331	8.27999999999884
1135	17.9035432289119	8.42999999999847
1159	17.8871466550117	8.59999999999854
1184	17.8704836808501	8.76999999999862
1210	17.853584570899	8.94999999999891
1236	17.8371040106115	9.11999999999898
1262	17.8210228470338	9.28999999999905
1289	17.8047267552575	9.47999999999956
1317	17.788241695407	9.67999999999847
1345	17.7721595476105	9.88999999999942
1374	17.7559084262929	10.0799999999999
1404	17.739511198958	10.2899999999991
1434	17.7235160362849	10.5
1464	17.7079047734928	10.7299999999996
1496	17.691656791993	10.9699999999993
1528	17.6758070467823	11.2199999999993
1561	17.659860086528	11.4599999999991
1594	17.6442991277162	11.7199999999993
1629	17.6281977255507	11.9799999999996
1664	17.6124920290157	12.25
1699	17.5971641472097	12.5299999999988
1736	17.5813526864004	12.8099999999995
1773	17.5659263065121	13.0900000000001
1811	17.5504657213844	13.3799999999992
1850	17.5349834036261	13.6799999999985
1890	17.5194910516621	13.9799999999996
1931	17.503999615409	14.2799999999988
1972	17.4888834648627	14.5599999999995
2014	17.4737702905871	14.8400000000001
2058	17.4583227326522	15.1799999999985
2102	17.4432516636227	15.5100000000002
2147	17.4282099235824	15.8599999999988
2193	17.4132051631511	16.2099999999991
2240	17.3982444777956	16.5599999999995
2288	17.3833344334724	16.9299999999985
2337	17.3684810916052	17.2999999999993
2388	17.3533978624467	17.6999999999989
2439	17.3386812364762	18.0799999999999
2491	17.3240365156044	18.4799999999996
2545	17.3092041161453	18.8999999999996
2599	17.2947358835274	19.2600000000002
2655	17.2800929469255	19.6399999999994
2712	17.2655488756486	20.0199999999986
2771	17.2508599644071	20.4799999999996
2830	17.2365260751212	20.9299999999985
2891	17.2220627611987	21.3899999999994
2953	17.2077170905845	21.8499999999985
3016	17.1934899710968	22.2899999999991
3081	17.1791643645074	22.7799999999988
3147	17.1649689629141	23.2799999999988
3215	17.150696311933	23.8099999999995
3284	17.1365634866448	24.3299999999999
3355	17.1223722267371	24.869999999999
3427	17.1083285750535	25.4200000000001
3500	17.0944311402355	25.9699999999993
3575	17.0804948736016	26.5499999999993
3652	17.0665314110691	27.1299999999992
3731	17.0525516827034	27.7399999999998
3811	17.0387365149092	28.3400000000001
3893	17.0249166427603	28.9699999999993
3976	17.0112637824251	29.5999999999985
4062	16.9974576183698	30.25
4149	16.98382745658	30.9200000000001
4238	16.9702185298945	31.5599999999995
4329	16.956638031126	32.2299999999996
4422	16.9430926405118	32.9200000000001
4517	16.9295885492819	33.6399999999994
4614	16.9161314830853	34.3799999999992
4713	16.9027267251322	35.1299999999992
4814	16.8893791389345	35.8899999999994
4918	16.8759657655963	36.6799999999985
5023	16.8627485873638	37.4200000000001
5131	16.8494793996518	38.2299999999996
5241	16.8362887900086	39.0699999999997
5354	16.8230639823661	39.9200000000001
5469	16.8099286973938	40.7999999999993
5587	16.7967748630828	41.6999999999989
5707	16.7837196937911	42.6099999999988
5829	16.770764551824	43.4899999999998
5954	16.7578081787678	44.4299999999985
6082	16.7448588560824	45.3799999999992
6213	16.7319243141956	46.369999999999
6346	16.7191069611597	47.3799999999992
6483	16.7062207876195	48.4099999999999
6622	16.6934602518568	49.4599999999991
6764	16.6807360616744	50.5399999999991
6909	16.6680536919129	51.6299999999992
7058	16.6553338557516	52.7299999999996
7209	16.6427519141512	53.869999999999
7364	16.6301453864216	55.0399999999991
7522	16.6176023950782	56.2299999999996
7684	16.6050498300762	57.4499999999989
7849	16.5925710348784	58.6999999999989
8018	16.5800957696596	59.9699999999993
8190	16.5677028671992	61.2699999999986
8366	16.5553248655391	62.5900000000001
8545	16.5430363510326	63.8999999999996
8729	16.5307063391393	65.2799999999988
8916	16.5184747845529	66.6799999999985
9108	16.5062163129739	68.1299999999992
9304	16.494002148297	69.5999999999985
9503	16.481897024725	71.0799999999999
9707	16.4697835864419	72.619999999999
9916	16.4576700820882	74.1799999999985
10129	16.4456201384042	75.7799999999988
10347	16.4335824311013	77.4200000000001
10569	16.4216170861079	79.0799999999999
10796	16.4096747404544	80.7399999999998
11028	16.3977614989364	82.4599999999991
11265	16.3858830455648	84.2299999999996
11506	16.3740929447289	85.9499999999989
11754	16.36225088023	87.7999999999993
12006	16.3505104450747	89.6599999999999
12264	16.3387821230536	91.4099999999999
12527	16.3271113214979	93.3499999999985
12796	16.3154579344705	95.2899999999991
13071	16.3038277240645	97.3499999999985
13352	16.2922261260152	99.4699999999993
13639	16.2806582127653	101.619999999999
13932	16.2691286923341	103.809999999999
14231	16.2576419186142	106.029999999999
14537	16.2461648444028	108.32
14849	16.2347399733887	110.629999999999
15168	16.2233352934395	112.9
15494	16.2119563333738	115.33
15826	16.2006418974304	117.789999999999
16166	16.1893285895984	120.32
16514	16.1780231872026	122.929999999998
16868	16.1667946947557	125.57
17231	16.155552747014	127.98
17601	16.1443648455588	130.73
17979	16.1332048242949	133.219999999999
18365	16.122077479962	135.92
18759	16.1109872484572	138.609999999999
19162	16.0999110634152	141.26
19574	16.0888546111333	143.969999999999
19994	16.0778490693623	147.01
20424	16.0668469423849	149.859999999999
20862	16.0559039738753	153
21311	16.044950288548	156.179999999998
21768	16.0340638125474	159.549999999999
22236	16.0231774317695	163
22713	16.0123425313507	166.539999999999
23201	16.0015181634057	170.17
23700	15.9907100419173	173.879999999999
24209	15.9799443827006	177.679999999998
24729	15.9692042371463	181.5
25260	15.9584942122533	185.439999999999
25802	15.9478185695424	189.439999999999
26357	15.937143224583	193.32
26923	15.9265115958256	197.34
27501	15.9159088141583	201.609999999999
28092	15.9053214279281	206.019999999999
28695	15.89477189493	210.5
29311	15.8842469153606	215.08
29941	15.8737344738971	219.769999999999
30584	15.8632559711202	224.369999999999
31241	15.8527994703013	229.75
31912	15.8423695623412	235.779999999999
32597	15.831970497825	241.619999999999
33298	15.8215768970723	247.07
34013	15.8112230517646	252.309999999999
34743	15.8008982613357	257.57
35490	15.790579198428	263.07
36252	15.7802981079257	269.5
37031	15.7700322708902	274.929999999998
37826	15.7597992781777	280.84
38638	15.7495903366971	287.08
39468	15.7393975169524	293.699999999999
40316	15.7292255547461	300.01


==> data/perfprof6-50-300-5-3.dat <==
iter	objfun	time
1	35.6649368977832	0.0199999999986176
2	34.0234804843508	0.0299999999988358
3	31.6624783564444	0.0399999999990541
4	29.0483352976205	0.0499999999992724
5	27.9024036549454	0.0599999999994907
6	25.6502625792707	0.069999999999709
7	24.5348798467316	0.0799999999999272
8	23.786467849689	0.0899999999983265
9	23.5832944211765	0.109999999998763
10	22.7190260097392	0.109999999998763
11	22.581870902727	0.119999999998981
12	22.0597582138774	0.1299999999992
13	21.9329301722898	0.139999999999418
14	21.6125780644623	0.149999999999636
15	21.5227993079979	0.159999999999854
16	21.2731482003393	0.169999999998254
17	21.1266267341089	0.179999999998472
18	20.867251832822	0.179999999998472
19	20.6930515657219	0.18999999999869
20	20.5604492478745	0.199999999998909
21	20.4585293423966	0.219999999999345
22	20.3758277135127	0.219999999999345
23	20.3051320994336	0.229999999999563
24	20.2489167308531	0.25
25	20.1881683534535	0.25
26	20.1098049379319	0.259999999998399
27	19.9726744069509	0.269999999998618
28	19.8462746332395	0.279999999998836
29	19.7570445526034	0.279999999998836
30	19.7123378158569	0.289999999999054
31	19.6918160761049	0.299999999999272
32	19.4705318232723	0.319999999999709
33	19.4272739598722	0.329999999999927
34	19.361533516838	0.339999999998327
35	19.3152181509321	0.349999999998545
36	19.2668486878651	0.359999999998763
37	19.2247004026885	0.359999999998763
38	19.1880844488764	0.3799999999992
39	19.1586534759477	0.389999999999418
40	19.140977224308	0.399999999999636
41	19.1354109187529	0.399999999999636
42	18.9374570916144	0.419999999998254
43	18.9039728357447	0.429999999998472
44	18.8520034053527	0.43999999999869
45	18.8149749291585	0.449999999998909
46	18.7744834969108	0.449999999998909
47	18.7365357464901	0.459999999999127
48	18.6993543686519	0.469999999999345
49	18.6636621662634	0.479999999999563
50	18.6299706115607	0.489999999999782
51	18.5982291683611	0.5
52	18.5696800932714	0.509999999998399
54	18.5235344820475	0.519999999998618
55	18.5075879042363	0.529999999998836
56	18.5001479429146	0.539999999999054
57	18.359075790587	0.559999999999491
58	18.333979287478	0.569999999999709
59	18.2983481001614	0.579999999999927
61	18.2476249091384	0.599999999998545
62	18.2253970768268	0.599999999998545
63	18.2058234463766	0.619999999998981
65	18.1822015890669	0.6299999999992
66	18.0986825899327	0.639999999999418
67	18.0797206963906	0.659999999999854
69	18.0320872133515	0.669999999998254
70	18.0115419470864	0.679999999998472
72	17.9800608688306	0.699999999998909
73	17.9705204103939	0.709999999999127
75	17.8887153220286	0.739999999999782
76	17.874530049803	0.75
78	17.8352734343793	0.769999999998618
80	17.8055358183687	0.779999999998836
81	17.7949904679864	0.789999999999054
83	17.7309448417706	0.819999999999709
85	17.6973525518785	0.839999999998327
87	17.6671923239476	0.849999999998545
88	17.6537117992512	0.859999999998763
90	17.6317070974521	0.8799999999992
92	17.622173162	0.899999999999636
94	17.5520718374987	0.919999999998254
96	17.5221699410651	0.93999999999869
98	17.4973880587035	0.959999999999127
100	17.4778238624384	0.979999999999563
102	17.4668552724012	0.989999999999782
104	17.4082833630548	1.01999999999862
107	17.3698375514152	1.03999999999905
109	17.3484023159881	1.05999999999949
111	17.3304225650946	1.07999999999993
114	17.316157842291	1.09999999999854
116	17.260774130513	1.1299999999992
118	17.2379546187541	1.14999999999964
121	17.2092008271125	1.18999999999869
123	17.1935069651555	1.19999999999891
126	17.1799881069745	1.22999999999956
129	17.1218000871296	1.27999999999884
131	17.104182881928	1.29999999999927
134	17.080137215261	1.32999999999993
137	17.0622983328583	1.36999999999898
140	17.020632626778	1.40999999999985
143	16.9964237261341	1.43999999999869
146	16.9746445136072	1.46999999999935
149	16.9583575579768	1.5099999999984
152	16.9223302797026	1.53999999999905
155	16.9004589483565	1.57999999999993
158	16.88033450138	1.61999999999898
162	16.8600566086586	1.65999999999985
165	16.8277349459977	1.69999999999891
169	16.8017423422589	1.75
172	16.7847166338956	1.77999999999884
176	16.7691066047662	1.81999999999971
180	16.7304291024695	1.8799999999992
183	16.7137885812884	1.89999999999964
187	16.694672483772	1.94999999999891
191	16.6859176932534	1.98999999999978
195	16.6442009579672	2.03999999999905
199	16.6249025376293	2.08999999999833
204	16.6098930294758	2.13999999999942
208	16.5747351119145	2.17999999999847
212	16.5567674795687	2.21999999999935
217	16.5399023993032	2.26999999999862
221	16.5119490136956	2.30999999999949
226	16.4892743001916	2.35999999999876
231	16.4713380000725	2.39999999999964
235	16.4653645869122	2.43999999999869
240	16.4271122661442	2.5
246	16.4073971758349	2.54999999999927
251	16.3817179106827	2.60999999999876
256	16.3625180349617	2.65999999999985
261	16.3479773649266	2.70999999999913
267	16.3193187572195	2.78999999999905
272	16.3027455214171	2.83999999999833
278	16.2894258551434	2.89999999999964
284	16.2591795513017	2.97999999999956
290	16.2424898849873	3.03999999999905
296	16.2191772829773	3.10999999999876
302	16.2009869952605	3.17999999999847
309	16.1772373892079	3.2599999999984
315	16.1597892064996	3.32999999999993
322	16.1470945986157	3.39999999999964
329	16.1179115455854	3.48999999999978
336	16.1031289643141	3.55999999999949
343	16.0783934319456	3.64999999999964
350	16.0641427313287	3.71999999999935
357	16.0408081159657	3.79999999999927
365	16.0251333612154	3.89999999999964
373	16.0003269073237	3.97999999999956
380	15.9885055414503	4.05999999999949
388	15.9639063250941	4.14999999999964
397	15.9422924709068	4.26999999999862
405	15.9253061470212	4.34999999999854
413	15.9065249353065	4.44999999999891
422	15.888716308399	4.53999999999905
431	15.8675655580451	4.64999999999964
440	15.8524887647273	4.75
449	15.8310691749427	4.84999999999854
459	15.811116895119	4.95999999999913
469	15.7951230369823	5.06999999999971
478	15.7750415187195	5.17999999999847
488	15.7563405590755	5.28999999999905
499	15.7399863546701	5.40999999999985
509	15.7192936986748	5.51999999999862
520	15.6997997991153	5.64999999999964
531	15.685874744501	5.76999999999862
542	15.6645256219379	5.89999999999964
554	15.6444124138848	6.02999999999884
565	15.6271181596389	6.15999999999985
577	15.6118633871356	6.28999999999905
589	15.591851713739	6.42999999999847
602	15.5722177337988	6.56999999999971
614	15.5548078604787	6.69999999999891
627	15.5367479688896	6.81999999999971
641	15.5226114785068	6.93999999999869
654	15.5030020046081	7.05999999999949
668	15.4839604434434	7.18999999999869
682	15.4657185701231	7.32999999999993
696	15.4480632985717	7.45999999999913
711	15.4298891478082	7.59999999999854
726	15.4120847821914	7.72999999999956
741	15.3947008949605	7.86999999999898
757	15.3768357853252	8.0099999999984
773	15.3594570633089	8.15999999999985
789	15.3425322893258	8.31999999999971
806	15.3252718680339	8.45999999999913
823	15.3085664592606	8.61999999999898
840	15.2928759305093	8.77999999999884
858	15.2717084913518	8.94999999999891
876	15.2545954947864	9.10999999999876
894	15.2378754961191	9.27999999999884
913	15.2207759367222	9.45999999999913
932	15.2043956043818	9.6299999999992
952	15.1885960808453	9.80999999999949
972	15.1690219515159	9.98999999999978
992	15.1528966882844	10.1799999999985
1013	15.1353168334963	10.3799999999992
1035	15.1181457616618	10.5799999999999
1056	15.1025083900949	10.75
1079	15.0839306950927	10.9399999999987
1101	15.0678681586364	11.0999999999985
1125	15.0499507862129	11.2999999999993
1148	15.0341193851187	11.4699999999993
1172	15.0170097890037	11.6599999999999
1197	15.0002947391229	11.8499999999985
1222	14.9833616350386	12.0499999999993
1248	14.9682320752703	12.25
1274	14.9503180209231	12.5099999999984
1301	14.9331611648777	12.8099999999995
1329	14.9174351670973	13.119999999999
1357	14.899864023136	13.4299999999985
1385	14.8833324442031	13.7299999999996
1414	14.8669030773178	14.0099999999984
1444	14.8517562207536	14.2899999999991
1475	14.834259719926	14.5899999999983
1506	14.8176241944413	14.8799999999992
1537	14.8012486458704	15.2199999999993
1570	14.7845530241704	15.5299999999988
1603	14.7682281571667	15.8999999999996
1637	14.751852410773	16.2799999999988
1671	14.736056081557	16.6599999999999
1706	14.7204294938034	17.0599999999995
1742	14.7027353050983	17.4599999999991
1779	14.6865268823482	17.8199999999997
1816	14.6709683909328	18.1099999999988
1855	14.6538515877958	18.4199999999983
1894	14.6380541548295	18.7399999999998
1934	14.621653341066	19.0499999999993
1974	14.6061058732935	19.3599999999988
2016	14.5896595710122	19.6899999999987
2058	14.57482830542	20.0099999999984
2102	14.5583737491078	20.3499999999985
2146	14.542276477529	20.6899999999987
2191	14.5261481271339	21.0799999999999
2237	14.5102840314461	21.5
2285	14.4943582196767	21.9399999999987
2333	14.4787535827582	22.3899999999994
2382	14.4636493999045	22.8399999999983
2432	14.4468384060618	23.2999999999993
2483	14.4313210507455	23.8499999999985
2536	14.4162460296559	24.4099999999999
2589	14.3998878822545	25.0099999999984
2643	14.3848845920509	25.619999999999
2699	14.368860589774	26.25
2756	14.3541670948161	26.8799999999992
2814	14.3387005747863	27.5399999999991
2873	14.3225253147142	28.1799999999985
2934	14.3072410310368	28.8499999999985
2996	14.2916280404746	29.4299999999985
3059	14.2764023633035	30.0199999999986
3123	14.2614012407213	30.5999999999985
3189	14.2459736755875	31.2199999999993
3256	14.2309018496137	31.8299999999999
3325	14.2156034840467	32.4499999999989
3395	14.2008823265825	33.0899999999983
3466	14.1855750550235	33.75
3539	14.1705227407605	34.4299999999985
3614	14.1554533199516	35.2299999999996
3690	14.1406107025073	35.9599999999991
3768	14.1262085917611	36.7099999999991
3847	14.1111810483255	37.4699999999993
3928	14.0958888855445	38.2699999999986
4011	14.0813378112687	39.0599999999995
4095	14.0663394963192	39.8599999999988
4182	14.0517315797192	40.6599999999999
4270	14.0366908879701	41.3399999999983
4360	14.0219865470464	42.0399999999991
4452	14.0078184511252	42.75
4545	13.9928235429189	43.5799999999999
4641	13.9781500544263	44.4599999999991
4739	13.9635137040711	45.2299999999996
4839	13.9489299736694	46.2099999999991
4941	13.93436677756	47.2099999999991
5045	13.9198538679453	48.1999999999989
5151	13.9053981584667	49.1999999999989
5259	13.8910121515649	50.3999999999996
5370	13.8765343382668	51.5299999999988
5483	13.8624843483101	52.4399999999987
5599	13.8475339204973	53.3199999999997
5717	13.8331647340375	54.2299999999996
5837	13.8190932378966	55.3099999999995
5960	13.804314503528	56.4399999999987
6086	13.7897612423063	57.5899999999983
6214	13.7753431812143	58.6299999999992
6345	13.76087601072	59.6299999999992
6478	13.7464697293802	60.7699999999986
6615	13.7319458889033	61.9299999999985
6754	13.7176579084178	63.1499999999996
6896	13.7029393851688	64.4399999999987
7042	13.6882761255451	65.7199999999993
7190	13.6736916510893	67.0799999999999
7342	13.6590174250119	68.5799999999999
7496	13.6445465974025	70.2999999999993
7654	13.6296839384343	72.0599999999995
7815	13.6149379907997	73.7599999999984
7980	13.6002301775323	75.2599999999984
8148	13.5852746732181	76.7899999999991
8320	13.5703980490666	78.3599999999988
8495	13.5555850806096	79.9199999999983
8674	13.5408244942862	81.5499999999993
8857	13.5259242770345	83.2299999999996
9043	13.5112136640537	84.9199999999983
9234	13.4963560884688	86.4699999999993
9428	13.4816883839902	87.9799999999996
9627	13.4671432962581	89.6399999999994
9830	13.4525502142064	91.6099999999988
10037	13.4379239921275	93.9199999999983
10248	13.4235313604146	96.1499999999996
10464	13.4091525900052	98.1299999999992
10684	13.3949244812042	99.9899999999998
10909	13.380733933107	101.73
11139	13.3668127442915	103.709999999999
11374	13.3526329325799	105.529999999999
11613	13.3387110538105	107.769999999999
11858	13.3248504692913	109.82
12108	13.3110821074922	111.769999999999
12363	13.2974494047527	114.109999999999
12623	13.2838512459911	116.49
12889	13.2703080504195	118.929999999998
13161	13.2568974813848	121.439999999999
13438	13.2435746041415	123.98
13721	13.2302000975489	126.58
14010	13.2170451138666	129.23
14305	13.2038417428375	131.519999999999
14607	13.1907494778353	134.119999999999
14914	13.177797156158	136.959999999999
15228	13.1648607969613	139.839999999998
15549	13.1520000341902	142.82
15877	13.1392510137242	145.849999999999
16211	13.1265115680183	148.939999999999
16553	13.1138199455512	151.809999999999
16901	13.1013120038065	154.519999999999
17257	13.0887594273824	157.439999999999
17621	13.0762331339563	160.289999999999
17992	13.0638604588105	163.199999999999
18371	13.0514642809826	166.129999999999
18758	13.0391671366741	169.419999999998
19153	13.0269353141793	172.49
19557	13.0147301548624	176.119999999999
19969	13.0025820135928	179.83
20389	12.9904791245507	183.689999999999
20819	12.978416089771	187.4
21257	12.9664044494973	191.439999999999
21705	12.9544224660287	195.58
22162	12.9424916289113	199.609999999999
22629	12.9306014450613	203.859999999999
23106	12.9187568172984	207.82
23593	12.9069789552416	212.169999999998
24090	12.895128889369	216.709999999999
24597	12.8834050725768	221.379999999999
25115	12.8717268894611	226.16
25644	12.8600362946855	231.279999999999
26184	12.8484271125773	236.9
26736	12.8368206567614	242.019999999999
27299	12.8252844610321	246.609999999999
27874	12.8137658524687	252.859999999999
28461	12.8023171891312	258.309999999999
29061	12.790866118513	264.059999999999
29673	12.7794805395714	270.169999999998
30298	12.7681136979954	276.199999999999
30937	12.7568103943343	281.66
31588	12.7455420327352	287.689999999999
32254	12.7342716959075	293.83
32933	12.723079216543	300.009999999998


==> data/perfprof6-50-300-5-4.dat <==
iter	objfun	time
1	33.137264826824	56.1900000000005
2	31.832667567903	110.360000000001
3	30.7500902936432	165.16
4	29.8097052039815	222.75
5	28.9806484826365	277.480000000001
6	28.2429746828403	332.200000000001


==> data/perfprof6-50-300-5-5.dat <==
iter	objfun	time
1	33.7516202469764	0.130000000001019
2	33.3350842611039	0.149999999999636
3	33.1192884520816	0.319999999999709
4	31.7369973534852	0.329999999999927
5	29.7932327515526	0.5
6	29.7855185401776	0.579999999999927
7	29.7828042730472	0.739999999999782
8	29.769891778886	0.760000000000218
9	29.7432547125791	0.920000000000073
10	29.7429170163809	0.989999999999782
11	29.7355150973664	1.09000000000015
12	29.7353969868924	1.11000000000058
13	29.6723982426336	1.26000000000022
14	29.6383619962968	1.28000000000065
15	29.6226918855089	1.47000000000116
16	29.5599597285644	1.5
17	29.4846619715248	1.65999999999985
18	29.4809645485031	1.70000000000073
19	29.4466922391934	1.82999999999993
20	29.4452992666936	1.8700000000008
21	29.3980171102574	1.97999999999956
22	29.3960233346452	2.03000000000065
23	29.3276725456216	2.15999999999985
24	29.2601739880072	2.19000000000051
25	29.2206850238822	2.30999999999949
26	29.1722918287244	2.34000000000015
27	29.0094188606488	2.47000000000116
28	29.0066009923721	2.53000000000065
29	28.9690977832413	2.65999999999985
30	28.9683662608436	2.70000000000073
31	28.8740489708439	2.84000000000015
32	28.8698438138635	2.8700000000008
33	28.6775477797805	3.02000000000044
34	28.6428563785174	3.06999999999971
35	28.6374919200289	3.22000000000116
36	28.6099241601876	3.25
37	28.5770005984927	3.42000000000007
38	28.5653893925649	3.45000000000073
39	28.5308137723853	3.60000000000036
40	28.5284353933126	3.65999999999985
41	28.4889140951359	3.79000000000087
42	28.4848686591968	3.81999999999971
43	28.1807691647913	3.98999999999978
44	28.1127826825428	4.03000000000065
45	28.0343429271154	4.21000000000095
46	28.0326740179477	4.23999999999978
47	27.9947245315877	4.38999999999942
48	27.9731171105815	4.43000000000029
49	27.9559472551019	4.6200000000008
50	27.9548293859564	4.65999999999985
51	27.9427741462188	4.85000000000036
52	27.9405910673508	4.88000000000102
53	27.931924961738	5.02000000000044
54	27.9317771620283	5.09000000000015
55	27.9276556109657	5.21000000000095
56	27.9275486197037	5.26000000000022
57	27.9263821314456	5.3700000000008
58	27.9261014437891	5.42000000000007
59	27.9238549419006	5.51000000000022
60	27.9218318433399	5.54000000000087
61	27.9189957505982	5.64999999999964
62	27.9187627638641	5.69000000000051
63	27.9163138489956	5.79000000000087
64	27.9160884381665	5.90999999999985
65	27.9157038589772	5.94000000000051
66	27.910196010328	6.04000000000087
67	27.9083656081194	6.07999999999993
68	27.9062161224085	6.15999999999985
69	27.9060214394667	6.20000000000073
70	27.9045578629819	6.28000000000065
71	27.9021786335289	6.30999999999949
72	27.8986456829774	6.32999999999993
73	27.8970512715641	6.38000000000102
74	27.8969547178991	6.47999999999956
75	27.8958915285696	6.52000000000044
76	27.8948926225841	6.63999999999942
77	27.8948670321221	6.68000000000029
78	27.8929829721314	6.73999999999978
80	27.892458772741	6.88999999999942
81	27.8923224232649	6.94000000000051
82	27.8921749719939	7.06999999999971
83	27.892071477704	7.10000000000036
84	27.8909931645512	7.17000000000007
86	27.890880560375	7.3700000000008
87	27.8908541344267	7.39999999999964
88	27.8893192548934	7.47999999999956
89	27.8882291244875	7.53000000000065
91	27.8866816602863	7.72000000000116
92	27.8862214489145	7.78000000000065
93	27.884154618875	7.80000000000109
95	27.8733314713219	7.93000000000029
96	27.8713704101288	7.96000000000095
98	27.8434853968265	8.05999999999949
99	27.8398441752091	8.10000000000036
100	27.8005638009584	8.26000000000022
102	27.7913403357687	8.51000000000022
103	27.7867552120793	8.55999999999949
105	27.7809718952521	8.76000000000022
106	27.776997917725	8.89999999999964
108	27.7741489181993	9.07999999999993
110	27.7645394662867	9.20000000000073
111	27.7642367397319	9.25
113	27.7630748357204	9.40999999999985
114	27.7569389433373	9.53000000000065
116	27.7552076068252	9.70000000000073
118	27.7547790370186	9.85000000000036
120	27.7543366218136	9.97999999999956
121	27.7541848043863	10.0300000000007
123	27.7538250360981	10.1700000000001
125	27.7533726843705	10.2600000000002
127	27.7531553771637	10.3400000000001
129	27.7461156688357	10.5500000000011
130	27.7380143283522	10.7399999999998
132	27.7337582653215	10.9600000000009
134	27.7332333951984	11.2100000000009
136	27.7316370411985	11.4400000000005
138	27.7314283595366	11.6700000000001
140	27.7309043817884	11.880000000001
142	27.7306187741235	12.0699999999997
144	27.7304813031339	12.2299999999996
147	27.7296504876019	12.4300000000003
149	27.7295898365309	12.5200000000004
151	27.7284233626579	12.7100000000009
153	27.7276258308559	12.8899999999994
155	27.7264437904017	13.0699999999997
158	27.7257757173341	13.3999999999996
160	27.7255461303059	13.5300000000007
162	27.7255215346628	13.6200000000008
165	27.7253665089632	13.7800000000007
167	27.7251824466317	13.9300000000003
169	27.7251529757265	14.0100000000002
172	27.7250924965503	14.1200000000008
174	27.7250731523723	14.1800000000003
177	27.724983388703	14.3500000000004
180	27.7222603644442	14.5100000000002
182	27.7216506624368	14.5900000000001
185	27.720350053931	14.6900000000005
188	27.7190802475667	14.8000000000011
190	27.7127538779506	14.8999999999996
193	27.7000932909429	15.130000000001
196	27.6956165151145	15.2000000000007
199	27.5679335482786	15.3700000000008
202	27.5411851581061	15.5599999999995
205	27.4571677220433	15.6900000000005
208	27.4143686019998	16.0500000000011
211	27.4124954706986	16.25
214	27.4079069680517	16.6200000000008
217	27.406294460341	16.7600000000002
220	27.4059882742019	17.1399999999994
223	27.405600855989	17.5400000000009
227	27.4049927825858	17.9700000000012
230	27.4046774220432	18.3700000000008
233	27.4045118747831	18.6200000000008
237	27.404350080331	19.0500000000011
240	27.4043008769877	19.2800000000007
244	27.4042225749446	19.6200000000008
247	27.4042126313914	19.7600000000002
251	27.4041968701309	19.9300000000003
255	27.404178896565	20.1000000000004
258	27.4041563208708	20.2299999999996
262	27.4041171849476	20.380000000001
266	27.4040613689652	20.5100000000002
270	27.4037083415034	20.6800000000003
274	27.4024957622565	20.8400000000001
278	27.3992203834167	21.1499999999996
282	27.3985685009846	21.3099999999995
286	27.3974259336954	21.4600000000009
290	27.3966077776247	21.6100000000006
294	27.3954703830397	21.75
299	27.3931976212859	21.9300000000003
303	27.3911062585726	22.0599999999995
308	27.3882348590269	22.2200000000012
312	27.3834683271649	22.3700000000008
317	27.3799607443732	22.5699999999997
321	27.3771552314408	22.7299999999996
326	27.3733405428448	22.9099999999999
331	27.3690699379055	23.1900000000005
336	27.3682338500256	23.7299999999996
341	27.3676417036286	24.0699999999997
346	27.3674627171343	24.3500000000004
351	27.3673557749057	24.630000000001
356	27.3672412991059	24.8199999999997
361	27.3671598369661	25.0300000000007
366	27.3664116620706	25.25
372	27.3652314869306	25.5
377	27.3647822843097	25.6800000000003
383	27.3640066806988	26.0500000000011
388	27.3633007010595	26.4099999999999
394	27.3618244748233	26.6499999999996
400	27.360450448943	26.9600000000009
406	27.3595888209531	27.3299999999999
411	27.3593989187717	27.5500000000011
417	27.3575848963704	27.8099999999995
424	27.3436921208015	28.1900000000005
430	27.3319288911515	28.5100000000002
436	27.3220445408203	28.7800000000007
442	27.3175168970874	28.9899999999998
449	27.3103846234826	29.3500000000004
456	27.3097336191372	29.6000000000004
462	27.3079549367587	29.7900000000009
469	27.3063859092648	30.1200000000008
476	27.3056345360403	30.4300000000003
483	27.3039281436659	30.7900000000009
490	27.3035055634539	31.130000000001
497	27.3026187042548	31.5799999999999
504	27.3021480622128	32
512	27.3013538375465	32.2700000000004
519	27.3004628441848	32.5100000000002
527	27.2991108956508	32.8500000000004
535	27.2971959056819	33.1599999999999
542	27.2951112052618	33.5400000000009
550	27.2945302128267	33.880000000001
558	27.292931699103	34.3999999999996
567	27.2913851545194	34.8199999999997
575	27.2898787251783	35.1900000000005
583	27.2871238751944	35.5699999999997
592	27.2841693330912	35.9799999999996
600	27.2781411897589	36.3899999999994
609	27.2223327735342	36.9099999999999
618	27.1064578956754	37.7200000000012
627	27.104860684624	38.7299999999996
636	27.1046246341269	39.4600000000009
646	27.1037936424741	40.2100000000009
655	27.1027361366543	40.9300000000003
665	27.0995413239578	41.5300000000007
675	27.0991811574383	42.1599999999999
684	27.09781929212	42.6900000000005
694	27.0947284584703	43.3600000000006
705	27.0940872578078	44.3000000000011
715	27.0940543638167	44.8700000000008
725	27.0940464700839	45.6000000000004
736	27.0939518565314	46.3700000000008
747	27.0859302244314	47.1599999999999
758	27.0827640577901	47.8000000000011
769	27.0575091303847	48.6599999999999
780	27.0488210013148	49.1800000000003
792	27.0465295370323	49.880000000001
803	27.0271851080862	50.3899999999994
815	27.0237312828237	51.3600000000006
827	27.0231118250254	52.0400000000009
839	27.0225114374669	52.8899999999994
851	27.0207376750362	53.7299999999996
864	27.0197122591498	54.3299999999999
876	27.0177640963864	54.9799999999996
889	27.0174128849029	55.5300000000007
902	27.0154847868705	56.2000000000007
915	27.0144221466897	56.8400000000001
929	27.0135371262541	57.4600000000009
942	27.0049421691057	57.9300000000003
956	26.9988368639562	58.6900000000005
970	26.9943627666477	59.2600000000002
984	26.991497885834	60.0400000000009
999	26.9824280008702	60.6499999999996
1014	26.9789247560788	61.4899999999998
1028	26.9778290092014	62.0699999999997
1043	26.9766760796571	62.5699999999997
1059	26.9750697369702	63.3099999999995
1074	26.9735189658036	63.8099999999995
1090	26.9715067519577	64.8400000000001
1106	26.9704383440948	65.5400000000009
1122	26.9693042906423	66.2399999999998
1139	26.966731503283	66.8199999999997
1155	26.9600748182444	67.6900000000005
1172	26.9582558539402	68.5599999999995
1189	26.9499567708417	69.2299999999996
1207	26.9441008247539	70.4899999999998
1224	26.9381179007425	71.2800000000007
1242	26.9324325251046	72.0500000000011
1261	26.9307667469549	73.1200000000008
1279	26.9288576078434	74.1399999999994
1298	26.9282672557718	75.4700000000012
1317	26.927773828633	76.880000000001
1336	26.927203853714	78.0699999999997
1356	26.9270883146704	79.4300000000003
1375	26.9270142780764	80.3600000000006
1396	26.9268382606659	81.9500000000007
1416	26.9267987077308	83.4400000000005


==> data/perfprof6-50-300-5-6.dat <==
iter	objfun	time
1	49.9192663746625	0.002019
2	44.6096574988723	0.005105
3	35.5777651743134	0.00789
4	29.7665244661112	0.010617
5	26.175222321328	0.016888
6	22.6456337163706	0.023101
7	20.7831128783847	0.030957
8	16.4265989965065	0.033649
9	14.2454499766362	0.041566
10	13.1877205514455	0.05184
11	12.1105700129169	0.065648
12	11.5140532459577	0.07939
13	10.7789748025383	0.093227
14	10.1376987684571	0.109387
15	9.69657866396685	0.124202
16	8.59806221883739	0.128641
17	8.35099225063674	0.140037
18	8.02487739697001	0.15304
19	7.82236513366134	0.165967
20	7.56591851357436	0.17889
21	7.26335278486223	0.193664
22	7.07804810849313	0.208291
23	6.90075925463148	0.224616
24	6.7174420303983	0.242665
25	6.57071450691027	0.260655
26	6.2672111312592	0.265045
27	6.24004340313202	0.277945
28	6.09780595223751	0.282334
29	6.03832209663385	0.291972
30	5.9657639338084	0.30327
31	5.84231732041683	0.317869
32	5.84231732041683	0.344398
33	5.84231732041683	0.360489
34	5.76960889662321	0.366621
35	5.72140146550278	0.377924
36	5.65788079330356	0.389369
37	5.65788079330356	0.40561
38	5.62208777801931	0.427144
39	5.57817841861174	0.445765
40	5.51325999545547	0.467355
41	5.4139051721584	0.494273
42	5.4139051721584	0.533808
43	5.36484354090181	0.556317
44	5.3252330514601	0.572848
45	5.24526774198588	0.590149
46	5.17739214101079	0.610288
47	5.17739214101079	0.632325
48	5.10086281343377	0.639625
49	5.05690769241473	0.65333
50	5.05690769241473	0.671055
51	5.03332768431162	0.680438
52	5.02210554872228	0.692037
53	5.00843538803759	0.707813
54	4.96691255605741	0.712957
55	4.94912406382913	0.724454
56	4.94912406382913	0.735708
57	4.93943264752601	0.742961
58	4.93705675587667	0.752369
59	4.92239898859681	0.755356
60	4.91646810902913	0.76273
61	4.9080859005568	0.770071
62	4.89149093357707	0.779447
63	4.86167998590747	0.790017
64	4.86167998590747	0.805635
65	4.85405254056179	0.817292
66	4.83401586412146	0.82847
67	4.82496899288478	0.838045
68	4.80451118014187	0.847555
69	4.80160430045947	0.857026
70	4.78761132808419	0.859708
71	4.77863975715266	0.867493
72	4.77863975715266	0.875154
73	4.77551693627441	0.879577
74	4.77282872532704	0.885744
75	4.77036435683477	0.891848
76	4.76622464568014	0.897906
77	4.7617921998826	0.904031
78	4.75440520741902	0.910096
79	4.74362313066154	0.917879
80	4.74362313066154	0.927167
81	4.7347576489185	0.935228
82	4.73287951852712	0.944656
83	4.72609706714359	0.94763
84	4.72262380981447	0.954973
85	4.72262380981447	0.964205
86	4.720736608739	0.971618
87	4.71873264441111	0.97905
88	4.71528162569275	0.986537
89	4.70855064146965	0.996939
90	4.70855064146965	1.009824
91	4.70718438614594	1.020159
92	4.70137026425237	1.03056
93	4.69508671419741	1.038886
94	4.68391502508589	1.048703
95	4.65722723520016	1.060904
96	4.61756478126395	1.075387
97	4.61756478126395	1.100537
98	4.61756478126395	1.118993
99	4.5941370865238	1.12656
100	4.5843799994518	1.136366
101	4.56470578286533	1.152578
102	4.52920591121788	1.17109
103	4.52920591121788	1.200396
104	4.52920591121788	1.220847
105	4.51121708270909	1.228381
106	4.5013829113247	1.242367
107	4.48325009793047	1.258627
108	4.45175072471901	1.279312
109	4.45175072471901	1.308803
110	4.43153463613187	1.331864
111	4.41024897580682	1.355191
112	4.41024897580682	1.380046
113	4.39410591845681	1.396886
114	4.39264668385539	1.413346
115	4.37538357326255	1.423115
116	4.36975928305476	1.437293
117	4.3599217205849	1.453575
118	4.3599217205849	1.471884
119	4.35456174366731	1.481686
120	4.35020736213698	1.493645
121	4.34426511521156	1.509826
122	4.33290054228292	1.526189
123	4.33290054228292	1.54444
124	4.32612713911742	1.556342
125	4.32302519280283	1.568249
126	4.31680116861196	1.584731
127	4.30542625245327	1.601531
128	4.30542625245327	1.619776
129	4.29835389387857	1.631789
130	4.29650804817555	1.643667
131	4.28962158495369	1.659964
132	4.27845889572299	1.676322
133	4.27845889572299	1.694728
134	4.2707624657569	1.708316
135	4.2707624657569	1.720074
136	4.26843602373577	1.727562
137	4.26461697568994	1.737274
138	4.26461697568994	1.74887
139	4.26231804117747	1.758492
140	4.25824043925026	1.768217
141	4.25000057883265	1.781923
142	4.23442222022539	1.797604
143	4.23442222022539	1.819925
144	4.22530153808808	1.841422
145	4.22320768427414	1.862997
146	4.21280661533309	1.870248
147	4.20850760729059	1.886178
148	4.20850760729059	1.904644
149	4.20593819497054	1.914856
150	4.20470444054648	1.927696
151	4.20115166948711	1.943268
152	4.19530512414584	1.958687
153	4.19530512414584	1.97636
154	4.19189253940267	1.986389
155	4.18762078005592	1.999447
156	4.17889997187973	2.015293
157	4.16169716744584	2.0336
158	4.16169716744584	2.063347
159	4.16169716744584	2.08478
160	4.15372098033919	2.095339
161	4.14901937450814	2.108676
162	4.139546770766	2.124654
163	4.12102147903278	2.146229
164	4.08243741552649	2.171438
165	4.08243741552649	2.20962
166	4.06426214245646	2.237284
167	4.02385166669459	2.26876
168	4.02385166669459	2.292692
169	4.01030367517301	2.311058
170	3.9902758376829	2.333172
171	3.9902758376829	2.363157
172	3.9769347349962	2.381845
173	3.95804940449432	2.402897
174	3.92395970394574	2.430061
175	3.90712086945535	2.461992
176	3.90712086945535	2.511425
177	3.85708697718714	2.540913
178	3.85708697718714	2.566026
179	3.8266760137793	2.573613
180	3.81647728677389	2.592315
181	3.80105154180059	2.613021
182	3.80105154180059	2.640058
183	3.79119206456902	2.65857
184	3.78155094601802	2.67931
185	3.77689873730287	2.704374
186	3.76022465238064	2.714169
187	3.75047605152419	2.732724
188	3.75047605152419	2.751005
189	3.74661530561933	2.760765
190	3.74070258847136	2.775036
191	3.74070258847136	2.795584
192	3.73737880195228	2.809782
193	3.73395006964011	2.82407
194	3.73071522260193	2.838205
195	3.7273744672008	2.852314
196	3.72492875634272	2.866452
197	3.72054522975827	2.880616
198	3.7187711871514	2.894785
199	3.71441704804562	2.908887
200	3.71223541906869	2.922923
201	3.70871757589342	2.93698
202	3.70664407882209	2.950981
203	3.70301131696821	2.96494
204	3.70112924101537	2.979043
205	3.69750411916117	2.993069
206	3.69578096956381	3.006983
207	3.69173755139486	3.012213
208	3.68960459083509	3.021796
209	3.68666031361751	3.033677
210	3.68023477363716	3.047624
211	3.66640744593439	3.066281
212	3.66640744593439	3.091185
213	3.66321223852409	3.109788
214	3.65726576592313	3.131283
215	3.65274429602309	3.153028
216	3.64394030878366	3.174543
217	3.63989580082742	3.193731
218	3.63240480420401	3.215067
219	3.62857533033562	3.234436
220	3.62104398037477	3.255649
221	3.61757926052779	3.274688
222	3.60804682154804	3.28243
223	3.60455047823407	3.294779
224	3.60455047823407	3.306653
225	3.60284646392207	3.311296
226	3.60108215436847	3.317675
227	3.59798936403564	3.325761
228	3.59798936403564	3.338782
229	3.59645819577563	3.346832
230	3.59408895909393	3.354854
231	3.59052456908374	3.366502
232	3.58388178305625	3.380154
233	3.57150354585771	3.395894
234	3.5465615911997	3.416959
235	3.5465615911997	3.447419
236	3.51656769335698	3.469616
237	3.49833948431278	3.493858
238	3.46293103862399	3.530953
239	3.46293103862399	3.574249
240	3.44530123843293	3.607073
241	3.43076029938462	3.639781
242	3.42502581555462	3.687397
243	3.37668194078689	3.720342
244	3.37047816186804	3.746672
245	3.35878705245317	3.783647
246	3.35578053879413	3.837683
247	3.35578053879413	3.859548
248	3.32573503467928	3.86896
249	3.31622969741673	3.895307
250	3.31059890949621	3.92166
251	3.29975190290394	3.958745
252	3.29975190290394	4.021144
253	3.28716971036154	4.060569
254	3.27918403351074	4.102899
255	3.25978357319068	4.152907
256	3.25978357319068	4.212008
257	3.2478854336575	4.248956
258	3.23881055286613	4.288097
259	3.2208347746746	4.339831
260	3.2208347746746	4.400194
261	3.20871499210075	4.439339
262	3.20108785873156	4.472995
263	3.18210132790127	4.514825
264	3.18210132790127	4.563613
265	3.16921410380431	4.594037
266	3.1616022992941	4.625736
267	3.14034174357813	4.667759
268	3.14034174357813	4.721273
269	3.12694348411431	4.752919
270	3.12129323355182	4.786357
271	3.10059048775316	4.833356
272	3.10059048775316	4.907255
273	3.09051798093847	4.943953
274	3.08397101317725	4.982585
275	3.07199843170294	5.036595
276	3.07199843170294	5.157215
277	3.06510501147383	5.205858
278	3.06177131765373	5.256171
279	3.0546798409499	5.326971
280	3.0546798409499	5.457356
281	3.0505926689934	5.520017
282	3.04896925413286	5.586546
283	3.04420830308093	5.66921
284	3.04420830308093	5.790898
285	3.04027681425006	5.858585
286	3.03976448947764	5.928267
287	3.03549695382986	5.984582
288	3.03445662156518	6.037361
289	3.03219854621817	6.113938
290	3.02859991858335	6.227575
291	3.02859991858335	6.368577
292	3.02555440936227	6.454815
293	3.02475933134108	6.545073
294	3.02147461247754	6.658914
295	3.01952684282675	6.768146
296	3.01952684282675	6.857482
297	3.01451589752094	6.896011
298	3.01315938161865	6.944782
299	3.01315938161865	7.029424
300	3.01167136481456	7.079824
301	3.0107095358557	7.130291
302	3.00880084902599	7.192575
303	3.00880084902599	7.266333
304	3.00782064275986	7.321949
305	3.00686302589465	7.379377
306	3.00650921988304	7.464266
307	3.00650921988304	7.492732
308	3.00650921988304	7.50376
309	3.00513124361201	7.506409
310	3.00475125726672	7.514281
311	3.00403146074885	7.52551
312	3.00366080128591	7.538661
313	3.00325720799612	7.565302
314	3.00281854795884	7.608348
315	3.00187044803666	7.683851
316	3.00187044803666	7.783234
317	3.0009187016018	7.85592
318	3.0002065422893	7.919947
319	2.99956132256807	8.011127
320	2.9975949582397	8.046498
321	2.9975949582397	8.138735
322	2.99718353834499	8.205517
323	2.99653428762214	8.282002
324	2.99600233263912	8.383405
325	2.99388433728191	8.427173
326	2.99388433728191	8.497943
327	2.99348830530764	8.543391
328	2.99272316347651	8.610375
329	2.99233734807292	8.704918
330	2.99233734807292	8.746637
331	2.99233734807292	8.761094
332	2.99113322459111	8.765477
333	2.99054002784638	8.77508
334	2.99018559448659	8.793156
335	2.98987113319146	8.827031
336	2.98947528272338	8.88323
337	2.98871195554985	8.952171
338	2.9883915927523	9.065926
339	2.98587406841287	9.11494
340	2.98545479780682	9.161992
341	2.98474561493447	9.224199
342	2.98453813183218	9.323849
343	2.98199008270162	9.370921
344	2.98159456490225	9.419705
345	2.98088327535283	9.494093
346	2.9805629013571	9.605569
347	2.9805629013571	9.640244
348	2.9805629013571	9.657301
349	2.97931874724468	9.661744
350	2.9787010095633	9.674624
351	2.97842533353113	9.689241
352	2.97811993547356	9.719162
353	2.97776750029108	9.759333
354	2.97700559372886	9.834514
355	2.97700559372886	9.947565
356	2.9762316590172	10.029366
357	2.97560495567072	10.113473
358	2.975422896376	10.219228
359	2.975422896376	10.25569
360	2.975422896376	10.266677
361	2.97419474799697	10.269374
362	2.97345784055544	10.28054
363	2.97315137018119	10.296969
364	2.97288036489999	10.3304
365	2.97256327242252	10.376001
366	2.97190360812784	10.44692
367	2.97173301549263	10.54993
368	2.9700718782953	10.570639
369	2.96963937360894	10.656573
370	2.96923317080696	10.752993
371	2.96923317080696	10.873869
372	2.96865109772002	10.954809
373	2.96832066298415	11.038326
374	2.96749285111864	11.156163
375	2.96749285111864	11.290715
376	2.96694638325566	11.376618
377	2.96651825276616	11.455285
378	2.96651825276616	11.55977
379	2.96588721661712	11.641456
380	2.96551368034742	11.727369
381	2.96456177003901	11.834227
382	2.96456177003901	11.957811
383	2.96386680960782	12.033102
384	2.96331630667142	12.110693
385	2.96331630667142	12.234227
386	2.96246171408518	12.307238
387	2.96198411229752	12.382415
388	2.96060453843317	12.474863
389	2.96060453843317	12.57981
390	2.95962764931458	12.640296
391	2.95885242829992	12.704783
392	2.95709690864495	12.777487
393	2.95709690864495	12.849532
394	2.95574748792511	12.891336
395	2.95483199981574	12.933118
396	2.95180572424915	12.998548
397	2.95180572424915	13.077769
398	2.95000591343272	13.112044
399	2.94858034722997	13.148718
400	2.94479819278428	13.19724
401	2.94479819278428	13.259194
402	2.94260843785201	13.295978
403	2.94112272883048	13.334422
404	2.93802797466542	13.401052
405	2.93707565548127	13.544114
406	2.93433943190381	13.560122
407	2.93433943190381	13.675582
408	2.93388953569813	13.746476
409	2.93329735888987	13.836544
410	2.93329735888987	13.979677
411	2.93269562770115	14.076505
412	2.9322557479731	14.158558
413	2.9322557479731	14.269874
414	2.93170521749609	14.355517
415	2.93136136362071	14.462468
416	2.93064367333896	14.58472
417	2.93064367333896	14.731868
418	2.93017246562516	14.822557
419	2.92984626613131	14.908503
420	2.92919898550355	15.029653
421	2.92919898550355	15.184447
422	2.92879317714601	15.295672
423	2.92849683284789	15.395635
424	2.92849683284789	15.573963
425	2.92807144240278	15.72564
426	2.92784974877193	15.88
427	2.92734192526165	16.034425
428	2.92734192526165	16.245815
429	2.92702204371164	16.396482
430	2.92678965384028	16.534116
431	2.92678965384028	16.707776
432	2.92648303229551	16.821096
433	2.92629938337217	16.954812
434	2.9258988268535	17.114687
435	2.9258988268535	17.315071
436	2.92559710428131	17.443555
437	2.92541241927207	17.561061
438	2.92495901079712	17.725953
439	2.92495901079712	17.909631
440	2.92459463145433	18.019206
441	2.92436670161099	18.133271
442	2.92383479382339	18.289368
443	2.92383479382339	18.50088
444	2.92340796529471	18.629932
445	2.92322542185452	18.786505
446	2.922566505736	18.953422
447	2.922566505736	19.164394
448	2.92221513878863	19.272382
449	2.92197468767755	19.412832
450	2.92151107542476	19.56656
451	2.92151107542476	19.734901
452	2.92114261569803	19.846896
453	2.92097975012622	19.969129
454	2.92048287080988	20.124358
455	2.92048287080988	20.297378
456	2.92005037144573	20.404538
457	2.919969247766	20.518428
458	2.91943405372308	20.581253
459	2.91923736154686	20.65047
460	2.91902456576106	20.757653
461	2.91849546306219	20.909562
462	2.91813795134387	21.031715
463	2.91721521307688	21.090652
464	2.91721521307688	21.163658
465	2.91701316028111	21.21984
466	2.91671261692594	21.28229
467	2.91647452496245	21.363936
468	2.91605584501782	21.4692
469	2.91605584501782	21.534913
470	2.91447032403517	21.567462
471	2.91404234720353	21.621787
472	2.91391455996763	21.686455
473	2.91231687166293	21.729856
474	2.91184111174098	21.775264
475	2.91141766408364	21.839869
476	2.91078009266521	21.921463
477	2.90874570767568	21.960885
478	2.90854360282386	22.037445
479	2.90741050215951	22.07759
480	2.90706512223875	22.131719
481	2.90667556863486	22.226274
482	2.90611427017779	22.335562
483	2.90545813002988	22.37916
484	2.90527602926401	22.475772
485	2.90453396118015	22.610097
486	2.90453396118015	22.814942
487	2.9040592664866	22.922308
488	2.90382695543671	23.033881
489	2.90318746867532	23.185874
490	2.90318746867532	23.36532
491	2.90276689815236	23.472605
492	2.90266975600517	23.588377
493	2.90213340742006	23.659654
494	2.90196139549831	23.735829
495	2.90174540541019	23.845255
496	2.90116930485247	24.001776
497	2.90116930485247	24.179397
498	2.9008336412408	24.299332
499	2.90061321956375	24.411834
500	2.90020369626843	24.614226
501	2.90020369626843	24.870722
502	2.89985757776835	25.028175
503	2.8997048177637	25.194876
504	2.89933817052629	25.352252
505	2.89925381521546	25.482962
506	2.89884855526705	25.6036
507	2.89878530528166	25.715683
508	2.89840845879244	25.778127
509	2.89827864787305	25.842261
510	2.89806481093039	25.949999
511	2.89758571540506	26.112589
512	2.89758571540506	26.26637
513	2.89714351737301	26.349076
514	2.89704065201196	26.443116
515	2.89622513374471	26.573312
516	2.89622513374471	26.702463
517	2.8956097070076	26.775558
518	2.89521053214524	26.855221
519	2.8941039752329	26.940332
520	2.8941039752329	27.058682
521	2.89314157103333	27.120338
522	2.89262872573908	27.185757
523	2.89085312141471	27.258343
524	2.89085312141471	27.341396
525	2.8897804759686	27.399732
526	2.88893258938789	27.458889
527	2.88715723603283	27.543472
528	2.88715723603283	27.64902
529	2.88593226225532	27.707482
530	2.88516931061045	27.770059
531	2.88338921121825	27.862617
532	2.88338921121825	27.964265
533	2.88240931905965	28.031519
534	2.88166329607597	28.118137
535	2.8810731675371	28.21968
536	2.87951235559526	28.23785
537	2.87951235559526	28.32214
538	2.8791456887049	28.425187
539	2.87863504578569	28.555294
540	2.87825023095631	28.711348
541	2.87825023095631	28.82445
542	2.87825023095631	28.862925
543	2.87797558322204	28.887644
544	2.87722694574753	28.898064
545	2.87697973230343	28.926006
546	2.87683449329658	28.955161
547	2.87670731031884	29.012846
548	2.8765181619321	29.087976
549	2.87620283240765	29.214355
550	2.87620283240765	29.530354
551	2.8758884665279	29.7026
552	2.87573065762986	29.885465
553	2.8755635605907	29.993223
554	2.87549370769296	30.12244
555	2.87537201062421	30.237895
556	2.87530082796417	30.421031
557	2.87530082796417	30.699481
558	2.87519174077708	30.912399
559	2.87511520422895	31.130356
560	2.87511520422895	31.372294
561	2.87502410484613	31.608788
562	2.87495663253283	31.864853
563	2.87495663253283	32.223024
564	2.87487738747135	32.511776
565	2.87482256188143	32.779521
566	2.87475982776194	33.077659
567	2.874687654995	33.20004
568	2.87465284873339	33.416894
569	2.87460235596273	33.681259
570	2.87454775368401	33.825607
571	2.8745191887361	34.097236
572	2.87448299389824	34.369621
573	2.87448299389824	34.71414
574	2.87446590889199	34.988992
575	2.87443925699014	35.364862
576	2.87441442252357	35.493319
577	2.87439997375646	35.857198
578	2.87437992389322	35.968622
579	2.87437107035951	36.387579
580	2.87435900996171	36.407808
581	2.87435010735549	37.065034
582	2.87433730298327	37.081038
583	2.87433259107704	37.722703
584	2.87432329931826	37.736667
585	2.87432329931826	39.945083
586	2.87431915227974	40.605241
587	2.8743177202446	41.326471
588	2.87431674791891	41.576877
589	2.87431674791891	44.297278
590	2.87431653804741	45.155891
591	2.87431653804741	47.677124
592	2.87431644999198	48.492704
593	2.87431644999198	51.006964
594	2.87431642616932	51.783879
595	2.87431640760519	52.714192
596	2.87431640760519	54.690565
597	2.87431639578584	55.800308
598	2.87431639578584	57.15379
599	2.87431639083592	57.998707
600	2.87431638600682	58.844565
601	2.87431638600682	60.221605
602	2.87431637949182	61.12107
603	2.87431637501314	62.217288
604	2.87431637501314	63.680714
605	2.874316368398	64.542222
606	2.87431636392134	65.308277
607	2.87431636392134	66.410978
608	2.87431635738427	67.211894
609	2.87431635296597	67.89663
610	2.87431635296597	69.066193
611	2.87431634636696	69.867423
612	2.8743163419334	70.595858
613	2.8743163419334	71.796661
614	2.87431633532021	72.583702
615	2.87431633092247	73.336232
616	2.87431633092247	74.873816
617	2.87431632423944	75.743304
618	2.87431631986171	76.502257
619	2.87431631986171	77.882522
620	2.87431631308788	78.771665
621	2.87431630867248	79.5882
622	2.87431630867248	80.785368
623	2.87431630183859	81.661382
624	2.87431629739677	82.481385
625	2.87431629739677	83.826796
626	2.87431629053055	84.731192
627	2.87431628604635	85.673579
628	2.87431628604635	87.09033
629	2.8743162791812	87.981534
630	2.87431627471601	88.793933
631	2.87431627471601	90.251625
632	2.87431626776238	91.101483
633	2.87431626326638	91.893983
634	2.87431626326638	93.255843
635	2.87431625628269	94.153635
636	2.87431625175507	94.973449
637	2.87431625175507	96.260732
638	2.87431624476621	97.248421
639	2.87431624024337	97.983714
640	2.87431624024337	99.190426
641	2.87431623320285	100.007283
642	2.87431622868766	100.746907
643	2.87431622868766	102.017732
644	2.87431622157725	102.874873
645	2.87431621701867	103.689632
646	2.87431621701867	105.049874
647	2.87431620988122	106.02297
648	2.87431620530921	106.89082
649	2.87431620530921	108.298872
650	2.8743161981404	109.163296
651	2.87431619356977	110.061117
652	2.87431619356977	111.552339
653	2.87431618633203	112.432437
654	2.87431618172527	113.231888
655	2.87431618172527	114.588022
656	2.87431617449539	115.462237
657	2.8743161698838	116.220305
658	2.8743161698838	117.767891
659	2.8743161625889	118.613216
660	2.8743161579593	119.401414
661	2.8743161579593	121.006195
662	2.87431615062173	121.90907
663	2.87431614595525	122.7896
664	2.87431614595525	124.185573
665	2.87431613861005	124.977623
666	2.87431613395993	125.702602
667	2.87431613395993	127.094777
668	2.87431612656586	127.984301
669	2.87431612190013	128.780076
670	2.87431612190013	130.309861
671	2.87431611444747	131.31133
672	2.87431610974629	132.1131
673	2.87431610974629	133.468813
674	2.87431610228396	134.394344
675	2.87431609758782	135.103049
676	2.87431609758782	136.397993
677	2.87431609005587	137.29034
678	2.87431608530958	137.992985
679	2.87431608530958	139.324284
680	2.87431607777607	140.047492
681	2.87431607301385	140.663906
682	2.87431607301385	141.779271
683	2.87431606544899	142.502445
684	2.87431606067257	143.131116
685	2.87431606067257	144.422426
686	2.87431605305676	145.142557
687	2.87431604825063	145.942494
688	2.87431604825063	147.414207
689	2.87431604062426	148.204369
690	2.87431603580871	148.817405
691	2.87431603580871	150.084292
692	2.8743160281454	150.806504
693	2.87431602327637	151.599062
694	2.87431602327637	152.737608
695	2.87431601562125	153.533183
696	2.87431601075573	154.365265
697	2.87431601075573	155.620141
698	2.87431600302266	156.390596
699	2.87431599813434	157.217658
700	2.87431599813434	158.624267
701	2.8743159903766	159.428879
702	2.87431598546726	160.14989
703	2.87431598546726	161.678874
704	2.87431597766569	162.468162
705	2.87431597273457	163.136267
706	2.87431597273457	164.558971
707	2.87431596489389	165.250437
708	2.87431595991157	166.0548
709	2.87431595991157	167.369675
710	2.87431595205563	168.263866
711	2.87431594704311	168.947515
712	2.87431594704311	170.430883
713	2.87431593916696	171.230056
714	2.87431593413154	171.932457
715	2.87431593413154	173.265872
716	2.87431592621246	173.986736
717	2.87431592112039	174.707693
718	2.87431592112039	176.16109
719	2.87431591321216	176.812857
720	2.87431590810198	177.405836
721	2.87431590810198	178.631662
722	2.87431590013807	179.499026
723	2.87431589497124	180.130555
724	2.87431589497124	181.723593
725	2.87431588701229	182.81023
726	2.87431588185344	183.661636
727	2.87431588185344	184.927466
728	2.87431587379599	185.665158
729	2.87431586857953	186.373374
730	2.87431586857953	187.537816
731	2.87431586051052	188.172384
732	2.87431585524722	188.856259
733	2.87431585524722	190.083295
734	2.87431584714047	190.812879
735	2.87431584183371	191.458012
736	2.87431584183371	192.567431
737	2.87431583372163	193.320295
738	2.87431582839717	194.032823
739	2.87431582839717	195.354226
740	2.87431582024892	196.146042
741	2.87431581493302	196.801725
742	2.87431581493302	197.948758
743	2.87431580669227	198.655287
744	2.87431580127626	199.310849
745	2.87431580127626	200.524639
746	2.87431579305498	201.272432
747	2.87431578760219	201.964527
748	2.87431578760219	203.230604
749	2.87431577930945	203.957463
750	2.87431577376236	204.592822
751	2.87431577376236	205.752711
752	2.8743157654468	206.432996
753	2.87431575989073	207.062175
754	2.87431575989073	208.274667
755	2.87431575142684	209.132448
756	2.87431574577512	209.837267
757	2.87431574577512	211.091087
758	2.87431573722497	211.90578
759	2.87431573149692	212.719279
760	2.87431573149692	213.977753
761	2.87431572282205	214.655251
762	2.87431571702054	215.48503
763	2.87431571702054	216.756032
764	2.87431570829054	217.448521
765	2.87431570240984	218.064396
766	2.87431570240984	219.360955
767	2.87431569361996	220.128906
768	2.87431568765855	220.831618
769	2.87431568765855	222.007051
770	2.87431567880642	222.646577
771	2.87431567278797	223.483032
772	2.87431567278797	224.632834
773	2.87431566387549	225.360358
774	2.87431565776453	226.05051
775	2.87431565776453	227.371753
776	2.87431564881258	228.175662
777	2.8743156426774	228.849314
778	2.8743156426774	229.901221
779	2.87431563363592	230.659483
780	2.87431562740572	231.368409
781	2.87431562740572	232.494305
782	2.87431561838194	233.373502
783	2.87431561212927	234.007618
784	2.87431561212927	235.133064
785	2.8743156030326	235.96829
786	2.87431559670175	236.641017
787	2.87431559670175	237.761673
788	2.87431558759189	238.659032
789	2.87431558120652	239.361199
790	2.87431558120652	240.609799
791	2.87431557205779	241.410881
792	2.87431556562334	242.291036
793	2.87431556562334	243.524885
794	2.87431555643689	244.192411
795	2.87431554997017	244.763525
796	2.87431554997017	245.738116
797	2.8743155407553	246.458666
798	2.87431553423453	247.160914
799	2.87431553423453	248.134445
800	2.87431552498532	248.749433
801	2.87431551837442	249.434132
802	2.87431551837442	250.371108
803	2.87431550913704	251.01362
804	2.87431550250132	251.662981
805	2.87431550250132	252.605662
806	2.87431549320491	253.279542
807	2.87431548654561	254.017003
808	2.87431548654561	255.08791
809	2.87431547718294	255.747255
810	2.87431547043523	256.351509
811	2.87431547043523	257.258987
812	2.8743154610795	257.859201
813	2.87431545430106	258.455013
814	2.87431545430106	259.417742
815	2.87431544490064	260.075324
816	2.87431543807517	260.681845
817	2.87431543584141	261.587335
818	2.87431540226188	262.273107
819	2.87431539543869	262.832392
820	2.87431539543869	263.739857
821	2.87431538609689	264.40471
822	2.87431537903205	265.054178
823	2.87431537703628	265.960396
824	2.87431534237128	266.685387
825	2.87431533533222	267.184687
826	2.87431533171426	268.266956
827	2.87431529880153	269.008865
828	2.87431529183696	269.569728
829	2.87431528738332	270.674681
830	2.87431525452726	271.591077
831	2.87431524740014	272.115526
832	2.87431524197313	273.164552
833	2.87431520381326	274.649536
834	2.87431520381326	275.056878
835	2.87431519927408	275.327333
836	2.87431518971733	275.953653
837	2.87431518531745	276.775926
838	2.87431515044026	277.437471
839	2.87431514287169	277.967549
840	2.87431513674742	279.092212
841	2.87431509764967	280.45663
842	2.87431509764967	280.874011
843	2.87431509281838	281.12239
844	2.874315082981	281.758591
845	2.87431507702615	282.725724
846	2.87431503678367	283.942268
847	2.87431503678367	284.383146
848	2.87431503197268	284.669184
849	2.87431502184918	285.212002
850	2.87431501452993	286.170558
851	2.87431497422888	287.589743
852	2.87431497422888	288.04669
853	2.87431496906937	288.251941
854	2.87431495861339	288.854707
855	2.87431495179915	289.824292
856	2.87431490972382	291.242004
857	2.87431490972382	291.651394
858	2.87431490459886	291.845975
859	2.87431489392594	292.449056
860	2.87431488594879	293.33892
861	2.87431484294079	295.037144
862	2.87431484294079	295.545623
863	2.87431483737975	295.80928
864	2.87431482647172	296.416861
865	2.87431481782485	297.343852
866	2.8743147745577	298.772674
867	2.8743147745577	299.216057
868	2.87431476893196	299.471994
869	2.87431475775763	300.179514


==> data/perfprof6-50-300-6-1.dat <==
iter	objfun	time
1	27.0304969635602	0
2	25.6747615910059	7.20999999999913
3	25.215292828937	14.0399999999991
4	24.8990957062952	21.1599999999999
5	24.6713021090009	29.3799999999992
6	24.5051644927695	36.5399999999991
7	24.3784654374576	45.0599999999995
8	24.2788019438505	52.25
9	24.1972431837664	59.3199999999997
10	24.1276651628873	67.5900000000001
11	24.0667336804859	75.0699999999997
12	24.0121260250854	82.6299999999992
13	23.9625243387495	91.0199999999986
14	23.9171966166764	98.3999999999996
15	23.8754504521058	106.4
16	23.8367245369525	114.57
17	23.8005885655731	122.459999999999
18	23.7667104943122	130.379999999999
19	23.734793521705	137.83
20	23.7046376109739	145.109999999999
21	23.6760393731839	153.24
22	23.6488355098438	160.519999999999
23	23.6229419625205	168
24	23.598286167193	176.309999999999
25	23.574746084766	183.519999999999
26	23.552221192393	190.84
27	23.5306396943028	199.1
28	23.5099563681998	206.01
29	23.4901236806345	214.459999999999
30	23.4710898676712	221.199999999999
31	23.4528015515964	228.119999999999
32	23.4352154388114	236.439999999999
33	23.4182986830276	243.65
34	23.4020235630878	250.809999999999
35	23.3863595407444	257.65
36	23.3712803474836	265.65
37	23.3567564286984	273.639999999999
38	23.3427616990298	280.67
39	23.3292629268193	287.549999999999
40	23.3162337634662	294.959999999999
41	23.3036451120594	302.779999999999


==> data/perfprof6-50-300-6-2.dat <==
iter	objfun	time
1	27.0304969635602	0.0100000000002183
2	26.9143464592956	0.0500000000010914
3	26.8109084915777	0.070000000001528
4	26.7146852056386	0.0799999999999272
5	26.6273648883402	0.0799999999999272
6	26.5487453904663	0.100000000000364
7	26.4772963207142	0.100000000000364
8	26.4116199060324	0.1200000000008
9	26.3515496645553	0.130000000001019
10	26.2964393006934	0.140000000001237
11	26.2459663827821	0.159999999999854
12	26.1995978516455	0.170000000000073
13	26.15696744478	0.180000000000291
14	26.1176432967955	0.190000000000509
15	26.081287466664	0.200000000000728
16	26.0475581281003	0.210000000000946
17	26.0161719596325	0.220000000001164
18	25.9868633475283	0.230000000001382
19	25.9594063085944	0.239999999999782
20	25.9335968918532	0.25
21	25.9092593709615	0.260000000000218
22	25.8862379940839	0.260000000000218
23	25.8643975986062	0.270000000000437
24	25.8436192487358	0.280000000000655
25	25.8237991872991	0.290000000000873
26	25.8048463759275	0.290000000000873
27	25.7866819046874	0.300000000001091
28	25.769235145422	0.31000000000131
29	25.7524441097488	0.31000000000131
30	25.7362540054447	0.320000000001528
31	25.7206163175137	0.320000000001528
32	25.7054879605584	0.340000000000146
33	25.6908305820977	0.340000000000146
34	25.6766099459677	0.350000000000364
35	25.6627954118249	0.350000000000364
36	25.6493594818974	0.360000000000582
37	25.6362774133736	0.3700000000008
38	25.6235268824736	0.380000000001019
39	25.611087695036	0.380000000001019
40	25.5989415356131	0.390000000001237
41	25.5870717501712	0.400000000001455
42	25.5754631572229	0.400000000001455
43	25.5641018835181	0.409999999999854
44	25.5529752207306	0.409999999999854
45	25.542071500248	0.420000000000073
46	25.5313799835311	0.430000000000291
47	25.5208907659215	0.440000000000509
48	25.5105946920671	0.450000000000728
49	25.5004832814109	0.450000000000728
50	25.490548662412	0.460000000000946
51	25.4807835143535	0.460000000000946
53	25.4617347985876	0.480000000001382
54	25.452438907436	0.480000000001382
55	25.4432877632005	0.489999999999782
56	25.434276130578	0.5
57	25.425399088986	0.5
58	25.416652006479	0.510000000000218
60	25.3995304958329	0.520000000000437
61	25.3911480474709	0.530000000000655
62	25.3828794815282	0.540000000000873
64	25.3666701856113	0.56000000000131
65	25.3587229827175	0.56000000000131
66	25.3508766919396	0.570000000001528
68	25.3354755526703	0.590000000000146
69	25.3279153818954	0.590000000000146
71	25.3130636908415	0.610000000000582
72	25.3057681429587	0.6200000000008
74	25.2914264145639	0.630000000001019
75	25.2843761371375	0.640000000001237
77	25.2705071267551	0.659999999999854
79	25.2569348680966	0.680000000000291
80	25.2502557835548	0.680000000000291
82	25.2371037705389	0.700000000000728
84	25.2242167087517	0.710000000000946
86	25.2115834053187	0.720000000001164
87	25.2053586214162	0.730000000001382
89	25.1930865835754	0.75
91	25.1810434400705	0.770000000000437
93	25.1692203262436	0.780000000000655
95	25.15760891517	0.790000000000873
97	25.1462013725786	0.81000000000131
99	25.1349903166868	0.829999999999927
101	25.123968782295	0.840000000000146
103	25.1131301885865	0.860000000000582
106	25.0972017844461	0.880000000001019
108	25.0867940201155	0.900000000001455
110	25.0765487971041	0.909999999999854
113	25.0614744851274	0.940000000000509
115	25.0516135443116	0.950000000000728
118	25.0370936209491	0.970000000001164
120	25.0275883975694	0.989999999999782
123	25.0135825247019	1.01000000000022
125	25.004407677225	1.02000000000044
128	24.9908799797909	1.05000000000109
131	24.9776235807256	1.07000000000153
133	24.9689313423043	1.09000000000015
136	24.9561034460717	1.11000000000058
139	24.943519520747	1.13000000000102
142	24.9311725587204	1.15000000000146
145	24.9190536424311	1.18000000000029
148	24.9071546404786	1.21000000000095
152	24.8916182231764	1.23000000000138
155	24.8802033157395	1.26000000000022
158	24.8689844083099	1.28000000000065
161	24.8579551468725	1.30000000000109
165	24.8435341039887	1.32999999999993
168	24.8329244552707	1.36000000000058
172	24.819042953251	1.39000000000124
176	24.8054530688676	1.42000000000007
180	24.7921436265208	1.45000000000073
183	24.7823392548257	1.47000000000116
187	24.7694957480441	1.51000000000022
191	24.7569053556816	1.53000000000065
195	24.7445592209081	1.57000000000153
200	24.7294573579269	1.60000000000036
204	24.717630961052	1.64000000000124
208	24.7060233088611	1.67000000000007
213	24.6918107555827	1.71000000000095
217	24.6806702999868	1.73999999999978
222	24.6670215092598	1.77000000000044
227	24.6536697312625	1.81000000000131
231	24.6431968337012	1.84000000000015
236	24.6303574763424	1.88000000000102
241	24.617788735511	1.92000000000007
247	24.6030504842237	1.96000000000095
252	24.5910452590043	2.01000000000022
257	24.5792827387763	2.05000000000109
263	24.5654770821126	2.09000000000015
268	24.5542214348302	2.1200000000008
274	24.5410028950092	2.18000000000029
280	24.5280876655381	2.22000000000116
286	24.5154643722675	2.27000000000044
292	24.5031279987525	2.31000000000131
298	24.4910694193641	2.36000000000058
305	24.4773349280343	2.40999999999985
311	24.4658360862048	2.46000000000095
318	24.4527252613163	2.51000000000022
325	24.4399271452157	2.57000000000153
332	24.4274273702392	2.6200000000008
339	24.4152194618055	2.67000000000007
346	24.4032841340524	2.73000000000138
354	24.3899567230253	2.79000000000087
361	24.3785519212997	2.84000000000015
369	24.3657913800954	2.90000000000146
377	24.3533018685837	2.97000000000116
385	24.3410619541393	3.03000000000065
393	24.3290501018821	3.09000000000015
402	24.3157819151589	3.15999999999985
410	24.3041802765412	3.21000000000095
419	24.2913122711742	3.28000000000065
428	24.2795785284597	3.36000000000058
437	24.2683167090561	3.42000000000007
446	24.2573854902979	3.48999999999978
456	24.2455956686577	3.57000000000153
466	24.23415322903	3.65000000000146
476	24.2230344717587	3.72000000000116
486	24.2122189814973	3.80000000000109
496	24.2016888153241	3.88000000000102
507	24.1904161451143	3.96000000000095
518	24.1794503206202	4.04000000000087
529	24.1687741769258	4.15000000000146
540	24.1583721567671	4.25
552	24.1473205004389	4.3700000000008
564	24.1365643327084	4.47000000000116
576	24.1260909696481	4.59000000000015
588	24.1158840553165	4.70000000000073
600	24.1059300255374	4.81000000000131
613	24.095417549924	4.93000000000029
626	24.0851729127018	5.05000000000109
640	24.0744244946717	5.19000000000051
654	24.0639558784164	5.30000000000109
668	24.0537528299073	5.42000000000007
682	24.0438021229598	5.53000000000065
696	24.0340914173569	5.65000000000146
711	24.0239402969289	5.78000000000065
727	24.0133864597862	5.93000000000029
742	24.00373587118	6.07000000000153
758	23.9936881034697	6.22000000000116
774	23.9838810070746	6.36000000000058
791	23.9737098611466	6.52000000000044
808	23.9638693233811	6.68000000000029
825	23.9545313591122	6.82999999999993
843	23.9449258049413	7
861	23.9355914122497	7.15999999999985
879	23.9265131922325	7.32999999999993
898	23.9171914242219	7.51000000000022
917	23.908121232482	7.69000000000051
937	23.8988293345688	7.8700000000008
957	23.8897843815595	8.05000000000109
978	23.8805373436649	8.25
998	23.871955074956	8.44000000000051
1020	23.8627821490376	8.6200000000008
1042	23.8539680641118	8.82000000000153
1064	23.8454084209063	9.01000000000022
1087	23.8367166552372	9.22000000000116
1110	23.828273598104	9.40000000000146
1134	23.8197146909531	9.57999999999993
1158	23.8113991619556	9.76000000000022
1183	23.8029826790952	9.96000000000095
1208	23.7948040747535	10.1400000000012
1234	23.7865379195269	10.3400000000001
1260	23.7785038481785	10.5400000000009
1287	23.7703940898379	10.75
1315	23.7622223641237	10.9600000000009
1343	23.7542809620291	11.1700000000001
1372	23.7462861724328	11.3900000000012
1401	23.738513482708	11.6100000000006
1431	23.7306941702968	11.8400000000001
1462	23.7228381340595	12.0799999999999
1493	23.7151974352924	12.3100000000013
1525	23.7075238936331	12.5600000000013
1558	23.6998254890492	12.8100000000013
1591	23.6923334105559	13.0600000000013
1625	23.6848182695967	13.3200000000015
1660	23.6772864093013	13.5900000000001
1696	23.669743436767	13.8700000000008
1732	23.6624404575526	14.1200000000008
1769	23.6551657186062	14.3700000000008
1807	23.6479059875293	14.6200000000008
1846	23.6406648610296	14.8900000000012
1885	23.6336248642625	15.1599999999999
1925	23.6266015827223	15.4400000000005
1967	23.6194305803767	15.7200000000012
2009	23.6124570047239	16
2052	23.6055111828779	16.3100000000013
2096	23.5985961690599	16.6500000000015
2141	23.5917309876501	16.9899999999998
2186	23.5850842358103	17.3299999999999
2233	23.5783463165101	17.6900000000005
2281	23.5716674843963	18.0500000000011
2330	23.5650484599934	18.4300000000003
2380	23.5584900585504	18.8100000000013
2431	23.5519930637505	19.1900000000005
2483	23.5455581706162	19.5900000000001
2536	23.5391859563642	19.9899999999998
2590	23.5328768642839	20.4000000000015
2646	23.5265192604668	20.8299999999999
2702	23.520340267346	21.2600000000002
2760	23.514118949048	21.7000000000007
2819	23.5079667419327	22.1400000000012
2880	23.5017830145547	22.6000000000004
2941	23.4957695984859	23.0700000000015
3004	23.4897381181336	23.5500000000011
3069	23.4837216320845	24.0400000000009
3134	23.4778885517998	24.5300000000007
3201	23.4720559238136	25.0400000000009
3270	23.4662287333019	25.5600000000013
3340	23.4604924519433	26.1500000000015
3411	23.4548444173499	26.7700000000004
3485	23.4491299546271	27.3600000000006
3559	23.4435816057878	27.9400000000005
3635	23.4380467875951	28.5400000000009
3713	23.4325293091685	29.1599999999999
3793	23.4270326694881	29.7900000000009
3874	23.4216258582953	30.5200000000004
3957	23.4162422584796	31.3100000000013
4042	23.410884680397	32.1200000000008
4128	23.40561606719	32.9600000000009
4216	23.4003749466222	33.8000000000011
4307	23.3951064502281	34.6800000000003
4399	23.3899283308545	35.4899999999998
4493	23.3847836620223	36.2300000000014
4589	23.3796740417602	36.9899999999998
4688	23.3745498442858	37.7800000000007
4788	23.3695158211376	38.5600000000013
4890	23.364520618928	39.3400000000001
4995	23.3595182611627	40.0799999999999
5102	23.3545592199948	40.8600000000006
5211	23.3496442726013	41.6900000000005
5323	23.3447309079058	42.5400000000009
5437	23.3398654432423	43.4000000000015
5553	23.3350482545178	44.2700000000004
5672	23.330239433779	45.1200000000008
5794	23.3254417573694	46
5918	23.32069544116	47.0100000000002
6044	23.315999800887	48.0500000000011
6174	23.3112831759731	49.1100000000006
6306	23.3066199989665	50.1900000000005
6441	23.3019752938018	51.2200000000012
6579	23.2973508704286	52.130000000001
6720	23.2927483633151	53.1100000000006
6864	23.2881692344145	54.2000000000007
7011	23.2836147794921	55.3000000000011
7161	23.2790861340913	56.380000000001
7314	23.2745842782359	57.630000000001
7471	23.2700817229108	59.0100000000002
7631	23.2656088786495	60.4600000000009
7794	23.2611661956906	61.8500000000004
7961	23.2567277159296	63.0900000000001
8131	23.2523210924653	64.2700000000004
8305	23.2479393721837	65.4099999999999
8483	23.2435874458399	66.6800000000003
8665	23.2392620851834	68.3400000000001
8850	23.2349856199306	70.0100000000002
9040	23.2307119536943	71.7000000000007
9233	23.2264865249914	73.1800000000003
9431	23.2222661003022	74.6800000000003
9633	23.2180734631949	76.1800000000003
9839	23.2139092106676	77.6500000000015
10050	23.2097544769113	79.2300000000014
10265	23.205630218362	80.7900000000009
10485	23.2015184009058	82.4000000000015
10709	23.1974387655215	84.4200000000001
10939	23.1933565040611	86.4700000000012
11173	23.1893085974047	88.4300000000003
11412	23.1852784003677	90.2399999999998
11656	23.1812676560066	92.0799999999999
11906	23.1772685394041	93.9500000000007
12161	23.1732972061089	95.880000000001
12421	23.1693535417958	97.8200000000015
12687	23.1654232610353	99.8100000000013
12959	23.1615079083623	101.85
13236	23.1576228388577	104.040000000001
13520	23.1537414501788	106.610000000001
13809	23.1498924558985	109.130000000001
14105	23.1460504919004	111.35
14407	23.1422302226622	113.610000000001
14715	23.1384327290716	115.91
15030	23.1346471372189	118.25
15352	23.1308752499628	120.450000000001
15681	23.1271187393945	122.92
16017	23.1233791527427	125.41
16360	23.1196579183716	128.51
16710	23.1159563517292	131.200000000001
17068	23.1122654814954	133.860000000001
17433	23.1085971046778	136.58
17806	23.1049425353527	139.370000000001
18188	23.1012939662587	142.640000000001
18577	23.0976719903353	146
18975	23.0940593409535	148.99
19381	23.0904666780338	151.800000000001
19796	23.0868865955398	154.66
20220	23.083320734726	157.690000000001
20653	23.0797705992764	160.860000000001
21095	23.0762375644019	164.150000000001
21546	23.0727228855062	167.310000000001
22008	23.0692127008756	170.560000000001
22479	23.0657238023364	174.070000000002
22960	23.062250042762	177.540000000001
23452	23.0587859833826	181.190000000001
23954	23.0553399273481	185.460000000001
24467	23.0519063638277	189.400000000001
24991	23.0484867821228	193.310000000001
25526	23.0450825454223	197.310000000001
26072	23.0416948971688	202.070000000002
26631	23.0383130188951	206.030000000001
27201	23.0349504762086	210.300000000001
27783	23.0316024867716	214.59
28378	23.0282647377704	218.810000000001
28986	23.0249387573414	222.970000000001
29606	23.0216312158295	227.470000000001
30240	23.0183327290226	232.540000000001
30887	23.015049869429	237.77
31549	23.0117739267904	242.690000000001
32224	23.008516121666	247.940000000001
32914	23.0052680067673	253.280000000001
33619	23.0020310314576	258.480000000001
34339	22.9988065267895	263.730000000001
35074	22.9955957120272	269.730000000001
35825	22.9923954921586	275.570000000002
36592	22.9892071906518	281.300000000001
37375	22.9860320212298	287.070000000002
38176	22.9828632790634	293.030000000001
38993	22.9797101726674	300.01


==> data/perfprof6-50-300-6-3.dat <==
iter	objfun	time
1	27.0304969635602	0.0200000000004366
2	26.9143464592956	0.0300000000006548
3	26.7395992717968	0.0400000000008731
4	26.5187799418117	0.0400000000008731
5	26.3237323711607	0.0600000000013097
6	26.2076964165768	0.069999999999709
7	25.9798747500378	0.0799999999999272
8	25.8249369342033	0.0900000000001455
9	25.7596722010678	0.100000000000364
10	25.6912325985654	0.110000000000582
11	25.562396003145	0.1200000000008
12	25.5192352234579	0.130000000001019
13	25.4640447811546	0.149999999999636
14	25.415014238531	0.159999999999854
15	25.3887919984636	0.170000000000073
16	25.322320179157	0.180000000000291
17	25.3110982507277	0.180000000000291
18	25.2212395061951	0.190000000000509
19	25.2072324393848	0.210000000000946
20	25.1125833268845	0.210000000000946
21	25.0859420277692	0.220000000001164
22	25.0064678607704	0.229999999999563
23	24.9702030042539	0.229999999999563
24	24.9102999961769	0.25
25	24.8716263014146	0.25
26	24.8262075095118	0.260000000000218
27	24.7896866348419	0.280000000000655
28	24.7528700059962	0.290000000000873
29	24.7197497893297	0.290000000000873
30	24.6878712022833	0.300000000001091
31	24.6578381386292	0.31000000000131
32	24.6290899408299	0.319999999999709
33	24.6015614527801	0.329999999999927
34	24.5751201613911	0.340000000000146
35	24.5496497446234	0.350000000000364
36	24.5250979951843	0.350000000000364
37	24.5013798449647	0.3700000000008
38	24.4784756313826	0.380000000001019
39	24.4563101534237	0.380000000001019
40	24.4348286096739	0.390000000001237
41	24.4139667685104	0.399999999999636
42	24.3936829189659	0.409999999999854
43	24.3739198256143	0.420000000000073
44	24.3546283998366	0.430000000000291
45	24.3357610683139	0.440000000000509
46	24.317273560489	0.440000000000509
47	24.2992619192096	0.460000000000946
48	24.2823306351639	0.470000000001164
49	24.2644614826295	0.479999999999563
50	24.2462386966471	0.489999999999782
51	24.2287266116557	0.5
52	24.2120449712375	0.510000000000218
54	24.1799435702787	0.520000000000437
55	24.164382962688	0.530000000000655
56	24.1492107236404	0.540000000000873
57	24.1343913659162	0.550000000001091
58	24.1198560175938	0.550000000001091
59	24.1055554976821	0.569999999999709
61	24.0775198875409	0.579999999999927
62	24.0636948609392	0.590000000000146
63	24.0499234696063	0.600000000000364
65	24.0232321670797	0.6200000000008
66	24.0103046469664	0.630000000001019
67	23.9975475509648	0.640000000001237
69	23.9728948280137	0.659999999999854
70	23.9610671210336	0.659999999999854
72	23.9382984908626	0.690000000000509
73	23.9273374976466	0.700000000000728
75	23.9061809897988	0.710000000000946
76	23.8959461158261	0.720000000001164
78	23.8760900833617	0.739999999999782
80	23.8569889129493	0.760000000000218
81	23.8477108811494	0.760000000000218
83	23.8296888812358	0.780000000000655
85	23.812345296492	0.800000000001091
87	23.7956095258697	0.819999999999709
88	23.7874426621158	0.829999999999927
90	23.7714465709837	0.840000000000146
92	23.7558594697271	0.860000000000582
94	23.7407122542599	0.880000000001019
96	23.7259577159687	0.899999999999636
98	23.7116531740974	0.920000000000073
100	23.6977867456762	0.940000000000509
102	23.6844419166191	0.960000000000946
104	23.67164335564	0.970000000001164
107	23.6530891692572	1
109	23.6412955622108	1.02000000000044
111	23.6299276154352	1.04000000000087
113	23.618939087371	1.06000000000131
116	23.60306815678	1.07999999999993
118	23.5928498620522	1.10000000000036
121	23.5780068586781	1.13000000000102
123	23.5683967791956	1.14000000000124
126	23.5543434953065	1.18000000000029
129	23.5406809717531	1.20000000000073
131	23.5317879165632	1.21000000000095
134	23.5187796456981	1.25
137	23.5061729342857	1.27000000000044
140	23.4939702201465	1.30000000000109
143	23.4821622789964	1.32999999999993
146	23.470726109037	1.36000000000058
149	23.4596403770485	1.38000000000102
152	23.4488849974814	1.40999999999985
155	23.4384459545207	1.43000000000029
158	23.428308055973	1.46000000000095
162	23.4151456628743	1.5
165	23.405566443723	1.53000000000065
169	23.3932710581096	1.56000000000131
172	23.3843662353002	1.59000000000015
176	23.3728685043263	1.63000000000102
179	23.3645381755359	1.64999999999964
183	23.353832688097	1.68000000000029
187	23.3435028481185	1.72999999999956
191	23.3335062882365	1.76000000000022
195	23.3238406123407	1.80000000000109
199	23.3144822411486	1.84000000000015
203	23.3054015399915	1.8700000000008
208	23.2944397467807	1.90999999999985
212	23.2859723336488	1.95000000000073
216	23.277760138516	1.98999999999978
221	23.2678342227179	2.03000000000065
226	23.258249843767	2.07999999999993
230	23.2507965050194	2.11000000000058
235	23.2417241679584	2.14999999999964
240	23.2329297012447	2.20000000000073
245	23.2244294760678	2.23999999999978
251	23.2146133745164	2.30000000000109
256	23.2067212081899	2.34000000000015
261	23.1990519090228	2.39000000000124
267	23.1901231102229	2.44000000000051
272	23.1829146675405	2.48999999999978
278	23.1745289681321	2.55000000000109
284	23.1664014955828	2.59000000000015
290	23.1585116992044	2.64999999999964
296	23.1508541983965	2.70000000000073
302	23.1434253966642	2.76000000000022
309	23.1350354303263	2.81999999999971
315	23.1280683667956	2.8700000000008
322	23.120192251908	2.93000000000029
328	23.1136499393203	2.98999999999978
335	23.1062421278287	3.05000000000109
342	23.0990500521224	3.11000000000058
350	23.0910706533821	3.18000000000029
357	23.0843024514774	3.25
365	23.0768038352348	3.31999999999971
372	23.0704319059855	3.38000000000102
380	23.0633449566765	3.45000000000073
388	23.0564456672133	3.53000000000065
396	23.0497131766063	3.59000000000015
405	23.0423275558051	3.68000000000029
413	23.035931209985	3.73999999999978
422	23.02892177881	3.82999999999993
431	23.0220979258834	3.89999999999964
440	23.0154483153092	3.97999999999956
449	23.008962999956	4.06999999999971
458	23.0026325234094	4.14999999999964
468	22.9957776000703	4.23999999999978
478	22.9891069817207	4.31999999999971
488	22.9826113660479	4.40999999999985
498	22.9762783440011	4.5
509	22.9694916122914	4.60000000000036
520	22.9628911260123	4.70000000000073
531	22.9564736876926	4.80000000000109
542	22.9502444465711	4.89000000000124
553	22.9442065742339	5
565	22.9378196787859	5.10000000000036
577	22.931622879952	5.21000000000095
589	22.9255987714808	5.31000000000131
601	22.9197307742714	5.42000000000007
614	22.9135320689934	5.54000000000087
627	22.9074848931008	5.64999999999964
640	22.9015815445219	5.77000000000044
653	22.8958208832377	5.89000000000124
667	22.8897767333864	6.01000000000022
681	22.8838974198054	6.14000000000124
696	22.8777759297122	6.27000000000044
710	22.8722229271852	6.39999999999964
725	22.8664399166257	6.53000000000065
740	22.8608199535735	6.65999999999985
756	22.8549933262693	6.80000000000109
772	22.8493282067005	6.94000000000051
788	22.84381298039	7.09000000000015
805	22.8381084026615	7.22999999999956
822	22.8325572126832	7.39000000000124
839	22.8271548844688	7.54000000000087
857	22.8215899222401	7.70000000000073
875	22.8161800666547	7.86000000000058
893	22.8109106674899	8.02000000000044
912	22.8054974357874	8.19000000000051
931	22.8002289200269	8.34000000000015
951	22.7948317654312	8.48999999999978
971	22.7895780909651	8.65999999999985
991	22.784459221185	8.84000000000015
1012	22.779222707796	9.02000000000044
1034	22.7738822041819	9.22000000000116
1055	22.7689162162483	9.40999999999985
1078	22.7636157604162	9.61000000000058
1100	22.7586742090834	9.81000000000131
1123	22.753635952313	10.0100000000002
1147	22.748511241051	10.2299999999996
1171	22.743515352252	10.4400000000005
1196	22.7384421525002	10.6700000000001
1221	22.7334965189515	10.880000000001
1247	22.7284820192334	11.1200000000008
1273	22.7235927374241	11.3400000000001
1300	22.71864291626	11.5799999999999
1327	22.7138185212265	11.8199999999997
1355	22.7089433779016	12.0799999999999
1384	22.7040237099926	12.3400000000001
1413	22.6992293474086	12.5900000000001
1443	22.6943944689869	12.8600000000006
1473	22.6896797905181	13.130000000001
1504	22.6849288820596	13.3999999999996
1536	22.6801474954243	13.6900000000005
1568	22.6754855855199	13.9700000000012
1601	22.6707964672903	14.2600000000002
1635	22.6660850298323	14.5600000000013
1669	22.6614899527161	14.9300000000003
1705	22.6567437302106	15.3199999999997
1740	22.6522402538409	15.6700000000001
1777	22.6475935430327	16.0699999999997
1815	22.6429388192451	16.4899999999998
1853	22.6383979736007	16.8999999999996
1892	22.633851611208	17.3299999999999
1932	22.629303791054	17.7600000000002
1972	22.6248675302034	18.1900000000005
2014	22.6203242642428	18.6499999999996
2056	22.6158923514965	19.1100000000006
2100	22.6113625761521	19.5900000000001
2144	22.6069438657432	20.0600000000013
2189	22.6025351737277	20.4700000000012
2235	22.5981389461086	20.8900000000012
2282	22.5937579819212	21.3000000000011
2330	22.5893940817278	21.7299999999996
2379	22.585048361144	22.1599999999999
2429	22.5807226701823	22.6100000000006
2481	22.5763346264772	23.0699999999997
2533	22.5720539855883	23.5300000000007
2586	22.5677966959279	24
2641	22.5634861845199	24.4200000000001
2696	22.5592799862858	24.8299999999999
2753	22.5550258060504	25.3299999999999
2811	22.5508022312553	25.8400000000001
2870	22.5466099650506	26.380000000001
2931	22.5423811688416	26.9099999999999
2992	22.5382545319348	27.4600000000009
3055	22.5340948966085	27.9700000000012
3120	22.5299068535106	28.4600000000009
3185	22.5258192469466	28.9500000000007
3253	22.5216465360053	29.4600000000009
3321	22.5175746791074	29.9600000000009
3391	22.5134835722211	30.5
3462	22.509433635714	31.130000000001
3535	22.5053694207516	31.7800000000007
3610	22.5012944365589	32.4099999999999
3686	22.4972645252668	32.9700000000012
3763	22.4932799809136	33.5799999999999
3843	22.4892395528132	34.2900000000009
3924	22.4852476750731	35.0100000000002
4006	22.4813034194382	35.75
4091	22.4773131701986	36.5
4177	22.4733736452874	37.25
4265	22.4694393901393	38.0600000000013
4355	22.4655128818608	38.8999999999996
4446	22.4616380513156	39.7399999999998
4540	22.4577313399565	40.7700000000004
4636	22.4538376811158	41.8000000000011
4733	22.449998076366	42.7700000000004
4833	22.4461350525208	43.7600000000002
4935	22.4422904272847	44.7399999999998
5039	22.4384656530181	45.7000000000007
5145	22.4346621270905	46.6700000000001
5253	22.4308809052106	47.7000000000007
5364	22.4270891067491	48.9300000000003
5477	22.4233232521329	50.2000000000007
5592	22.4195840502884	51.4899999999998
5710	22.4158410141438	52.8400000000001
5830	22.4121277774075	54.0300000000007
5953	22.408414760119	55.1499999999996
6078	22.4047337420737	56.3000000000011
6206	22.4010567145168	57.4700000000012
6337	22.3973861348486	58.6499999999996
6471	22.3937241562949	59.8400000000001
6607	22.3900993603009	61.0500000000011
6746	22.3864860245218	62.2000000000007
6888	22.3828859232923	63.3299999999999
7033	22.3793007164243	64.4700000000012
7181	22.3757320688523	66.0799999999999
7333	22.3721581190928	67.7299999999996
7487	22.368627342393	69.3999999999996
7645	22.3650954661238	70.8700000000008
7806	22.3615858345249	72.1400000000012
7970	22.3580991209144	73.4700000000012
8138	22.3546161658668	74.75
8309	22.3511594890505	76.380000000001
8484	22.34771143625	78.1499999999996
8663	22.3442798210024	80.0100000000002
8846	22.3408645989827	81.5600000000013
9032	22.3374839018986	82.9600000000009
9222	22.3341198710137	84.5100000000002
9416	22.330773760513	86.1499999999996
9615	22.3274302925632	87.6400000000012
9817	22.3241242969442	89.2600000000002
10024	22.3208242261379	91.0900000000001
10235	22.3175474943212	92.9600000000009
10451	22.3142799170549	94.8900000000012
10671	22.3110376387332	96.7299999999996
10896	22.3078069903046	98.7800000000007
11125	22.304603497138	101.26
11359	22.3014142351752	103.620000000001
11599	22.2982272885797	105.52
11843	22.2950702183398	107.65
12092	22.2919307236603	109.82
12347	22.288797724865	112.51
12607	22.2856849622079	115.07
12873	22.2825817986886	117.440000000001
13144	22.2795011556052	119.85
13421	22.276432528882	122.5
13703	22.2733879748252	125.5
13992	22.2703472656678	128.060000000001
14287	22.2673224727663	130.690000000001
14587	22.2643245272043	133.210000000001
14895	22.2613247254836	135.82
15208	22.2583534368776	138.83
15529	22.2553832874045	142.190000000001
15856	22.252434147665	145.040000000001
16190	22.2494979428333	147.99
16531	22.2465759483152	150.710000000001
16879	22.2436691831315	153.76
17234	22.2407785793927	156.890000000001
17597	22.237897114301	160.4
17968	22.2350261174151	164.380000000001
18346	22.2321742921319	167.73
18733	22.2293276615201	171.43
19127	22.2265020122839	175.550000000001
19530	22.223683947468	179.120000000001
19942	22.2208749212901	183.060000000001
20362	22.2180828406137	187.310000000001
20790	22.2153083586357	191.08
21228	22.2125396089032	194.790000000001
21675	22.2097842004779	198.24
22132	22.2070371353971	202.85
22598	22.204305531596	206.93
23074	22.2015845074216	210.870000000001
23560	22.1988751135099	215.35
24056	22.1961783106118	220.530000000001
24563	22.1934897709433	225.030000000001
25080	22.1908157912325	230.550000000001
25609	22.1881471397286	235.310000000001
26148	22.1854949170459	240.640000000001
26699	22.1828502275771	245.5
27261	22.1802188455152	250.210000000001
27835	22.1775970392867	255.01
28421	22.1749858023297	260.02
29020	22.1723817570039	265.870000000001
29631	22.1697902862286	270.75
30255	22.1672080541658	276.02
30893	22.1646320432383	281.68
31543	22.1620712228655	287.440000000001
32208	22.1595147387495	294.16
32886	22.1569713151446	300.01


==> data/perfprof6-50-300-6-4.dat <==
iter	objfun	time
1	26.7602724367185	57.7700000000004
2	26.6320571987856	117.5
3	26.5289922484003	170.800000000001
4	26.4414596549504	233.380000000001
5	26.3657364954591	294.620000000001
6	26.2994570263715	348.219999999999


==> data/perfprof6-50-300-6-5.dat <==
iter	objfun	time
1	27.0252338845462	0.279999999998836
2	27.0226993580077	0.309999999999491
3	27.0199430490103	0.599999999998545
4	27.0198736975992	0.669999999998254
5	27.0198654948937	0.93999999999869
6	27.0197390873505	0.969999999999345
7	27.0197147203499	1.19999999999891
8	27.0196353797017	1.22999999999956
9	27.019476964754	1.42999999999847
10	27.0194728063947	1.48999999999978
11	27.0194342277016	1.66999999999825
12	27.0194317238453	1.70999999999913
13	27.0193944608467	1.85999999999876
14	27.0193733074453	1.88999999999942
15	27.0193730572719	1.97999999999956
16	27.0193555854814	1.98999999999978
17	27.0193044179046	2.04999999999927
18	27.0192429728414	2.07999999999993
19	27.0191371438792	2.13999999999942
20	27.0191346689988	2.16999999999825
21	27.019025529883	2.20999999999913
22	26.563291610468	2.40999999999985
23	26.544360460664	2.43999999999869
24	26.520691916183	2.63999999999942
25	26.5089869535255	2.66999999999825
26	26.4798824332138	2.86999999999898
27	26.4730717586631	2.89999999999964
28	26.4683419343613	3.10999999999876
29	26.4611864671835	3.13999999999942
30	26.4472950766149	3.31999999999971
31	26.4454946436927	3.34999999999854
32	26.4444620052228	3.51999999999862
33	26.4422781332049	3.54999999999927
34	26.4327869486565	3.70999999999913
35	26.4326551558236	3.7599999999984
36	26.4313849770568	3.94999999999891
37	26.4261748393698	3.96999999999935
38	26.4181919593223	4.10999999999876
39	26.4172374881052	4.15999999999985
40	26.3980933579066	4.32999999999993
41	26.3962215636528	4.3799999999992
42	26.385304396634	4.58999999999833
43	26.3840298560051	4.6299999999992
44	26.3835123917559	4.80999999999949
45	26.383353779952	4.83999999999833
46	26.3793452312013	4.92999999999847
47	26.3788621199511	4.96999999999935
48	26.3782769019019	5.07999999999993
49	26.3776717299815	5.11999999999898
50	26.358380944301	5.2599999999984
51	26.3569155231793	5.31999999999971
52	26.3530532555142	5.42999999999847
53	26.3528651148901	5.5
54	26.3519805404049	5.61999999999898
55	26.3518187977746	5.65999999999985
56	26.3510991134407	5.76999999999862
57	26.350838024584	5.81999999999971
58	26.3506684277278	5.88999999999942
59	26.3505497486397	5.91999999999825
60	26.3496665119317	6
61	26.3494244987676	6.05999999999949
62	26.3489662691903	6.10999999999876
63	26.3489594311328	6.17999999999847
64	26.3488206493089	6.21999999999935
65	26.3487465291328	6.2599999999984
66	26.3411516164437	6.46999999999935
67	26.3395227907679	6.51999999999862
68	26.3392131244381	6.76999999999862
69	26.3365456976316	6.81999999999971
71	26.3326566830757	7.10999999999876
72	26.3311250136406	7.28999999999905
73	26.3310260493181	7.33999999999833
74	26.328986009995	7.47999999999956
76	26.3255261906339	7.6299999999992
77	26.3255019196026	7.70999999999913
78	26.3077438540092	7.91999999999825
80	26.3075380358203	8.21999999999935
81	26.3073382874234	8.2599999999984
82	26.3068490392108	8.45999999999913
84	26.3068132571052	8.66999999999825
85	26.3067144864337	8.70999999999913
87	26.3065180671408	8.82999999999993
88	26.3033581796048	8.95999999999913
90	26.3009712598067	9.18999999999869
91	26.3008712452487	9.25
93	26.3002585112441	9.45999999999913
94	26.3000744453095	9.56999999999971
96	26.2982160065696	9.69999999999891
98	26.2957735678652	9.93999999999869
99	26.295359761863	9.96999999999935
101	26.2883596616409	10.119999999999
103	26.2830016447533	10.3299999999999
104	26.2795174721199	10.5399999999991
106	26.2788303898116	10.7899999999991
108	26.2774122396943	10.9099999999999
110	26.2712454801433	11.0799999999999
112	26.2675709458597	11.3499999999985
114	26.2663104483059	11.5899999999983
116	26.2651975544904	11.8099999999995
118	26.2649448714906	12.0499999999993
120	26.2647473197134	12.2399999999998
122	26.2646498974838	12.4399999999987
124	26.2645212922023	12.6399999999994
126	26.2645161085598	12.8299999999999
128	26.2644723380472	13
130	26.2644036130545	13.119999999999
132	26.2643894948472	13.2599999999984
135	26.2643681003924	13.4199999999983
137	26.2643429772942	13.5
139	26.2643144527835	13.5699999999997
142	26.2642568805398	13.6699999999983
144	26.2642146678108	13.75
147	26.2641675502649	13.8399999999983
149	26.2641534782815	13.9099999999999
152	26.2641110474145	14.0299999999988
154	26.2640742017035	14.119999999999
157	26.2640052987578	14.2199999999993
160	26.2639590293398	14.3099999999995
163	26.2639161410415	14.4199999999983
165	26.263863394811	14.4899999999998
168	26.2637750500785	14.5999999999985
171	26.2637124032627	14.6999999999989
174	26.2636152100904	14.7799999999988
177	26.2635338909125	14.8799999999992
180	26.2633817510345	14.9799999999996
183	26.2631979583304	15.0599999999995
186	26.263053643349	15.2199999999993
189	26.2630457998848	15.3999999999996
193	26.2630346904339	15.619999999999
196	26.2630187883238	15.8299999999999
199	26.2630099588596	16
203	26.2629448761998	16.2399999999998
206	26.2521248088902	16.7299999999996
210	26.2453144108028	17.1799999999985
213	26.2437745699465	17.5299999999988
217	26.2408641549962	17.8999999999996
221	26.2403263816873	18.2399999999998
225	26.2384207528554	18.5499999999993
228	26.2361161582437	18.9599999999991
232	26.2353798553709	19.2599999999984
236	26.2347939706859	19.6799999999985
240	26.2344670539786	20.0299999999988
245	26.2343439242138	20.4299999999985
249	26.2342473393776	20.6799999999985
253	26.2342300791984	20.8499999999985
257	26.2342136802003	20.9699999999993
262	26.2341935067654	21.1399999999994
266	26.2341756227887	21.2999999999993
271	26.2341584368981	21.4699999999993
276	26.2341365936845	21.6599999999999
280	26.2341003316375	21.8099999999995
285	26.2340742949129	22.0699999999997
290	26.2340613192046	22.2999999999993
295	26.2340280122501	22.4599999999991
300	26.2339496845115	22.6599999999999
305	26.2328068453653	22.8599999999988
310	26.2315814099826	23.1399999999994
316	26.2304055945986	23.5299999999988
321	26.230242256464	23.7599999999984
327	26.2300550059535	23.9599999999991
332	26.2299147403381	24.1899999999987
338	26.2297841538214	24.4899999999998
344	26.2297715729077	25.0299999999988
350	26.2297303723429	25.6899999999987
356	26.2297003963167	26.1599999999999
362	26.2293696927529	26.75
368	26.2292021139045	27.0299999999988
374	26.2289214103281	27.7599999999984
381	26.2285051607742	28.5
387	26.2284522529133	29.119999999999
394	26.2284289279134	29.7899999999991
401	26.2284240852308	30.1999999999989
408	26.2284226906837	30.5099999999984
415	26.2284212241537	30.8199999999997
422	26.2284185582398	31.1099999999988
429	26.2283437668923	31.6499999999996
436	26.2281318978801	32.0199999999986
444	26.2280376519179	32.6999999999989
451	26.2280080202046	33.2999999999993
459	26.2279941320023	33.8299999999999
467	26.2279906416139	34.2399999999998
475	26.2279853292219	34.5199999999986
483	26.2277133214479	35.3899999999994
492	26.2277107181221	36.1099999999988
500	26.2277093983191	36.6099999999988
509	26.2276640405414	37.1399999999994
517	26.2275818281649	37.6099999999988
526	26.2233024185904	38.2899999999991
535	26.2168447870729	38.9299999999985
544	26.2151283098869	39.5499999999993
554	26.2140428645282	40.3399999999983
563	26.2138501950691	40.9599999999991
573	26.2135816448269	41.5399999999991
583	26.213566267997	42.0799999999999
593	26.2135096415699	42.6099999999988
603	26.2135021042204	43.0799999999999
613	26.2134352763375	43.5799999999999
624	26.213410890684	44.1099999999988
635	26.212615984746	44.7199999999993
646	26.2104364452162	45.369999999999
657	26.2006680966467	45.9899999999998
668	26.1839525413253	47
679	26.1827826566087	47.8499999999985
691	26.1826402038567	48.4699999999993
703	26.1813748121465	49.0899999999983
715	26.1543698404186	50.0699999999997
727	26.1530587879294	51.1099999999988
740	26.153005003385	51.9299999999985
752	26.152983137625	52.3999999999996
765	26.1524687802755	53.5799999999999
778	26.1523734660498	54.2899999999991
792	26.1523204266869	55.0799999999999
805	26.1514796616798	56.0399999999991
819	26.1513773221429	56.869999999999
833	26.1441554957029	58.2799999999988
848	26.1441447551916	59.1699999999983
862	26.1441232522631	60.0299999999988
877	26.143982219534	61.2899999999991
892	26.1439262036921	62.3299999999999
907	26.143715656773	63.1699999999983
923	26.143076785501	64.2799999999988
939	26.142956430724	65.75
955	26.142947088899	67.0799999999999
971	26.1429339917526	68.0799999999999
988	26.1426336294534	69.3199999999997
1005	26.1417762531574	70.25
1022	26.1415641831301	71.6499999999996
1040	26.1415376074818	72.7699999999986
1058	26.1414976029521	73.4899999999998
1076	26.1409628525405	74.7299999999996
1094	26.1409176439644	75.3799999999992
1113	26.1408792390888	76.3499999999985
1132	26.1404436304151	77.1899999999987
1152	26.1393819871719	78.5099999999984
1171	26.1392815542419	79.4199999999983
1192	26.1381913975905	81.0599999999995
1212	26.1380737510298	82.5499999999993
1233	26.1377801946604	84.2099999999991
1254	26.1370423542476	85.5599999999995
1275	26.1370190701679	86.6399999999994
1297	26.136834358969	87.9699999999993
1320	26.1364115182776	89.7399999999998
1342	26.135864151502	91.1999999999989
1365	26.1352307751375	92.8099999999995
1389	26.1341982526477	94.1099999999988
1413	26.1330590141532	96.6999999999989
1437	26.1330150258523	98.25
1462	26.1329925998745	99.3799999999992
1487	26.1329650341926	100.379999999999
1512	26.1329470361254	101.629999999999
1538	26.132894323518	103.519999999999
1565	26.1322892825681	105.859999999999
1591	26.1299555241805	107.49
1619	26.1220273448886	109.469999999999
1647	26.1214293666192	111.57
1675	26.1213998384578	113.519999999999
1704	26.1213848259559	115.689999999999
1733	26.1213258963648	117.75
1763	26.1212414031484	119.099999999999
1793	26.1211772899008	121.359999999999
1824	26.1210370339153	123.269999999999
1855	26.1209099983598	124.609999999999
1887	26.1206261766419	126.089999999998
1919	26.1202106267321	128.179999999998
1952	26.1198336891344	130.41
1986	26.119412246362	132.73
2020	26.1192355193208	134.5
2055	26.1186198376501	136.65
2090	26.1184136176504	138.73
2126	26.1180333726878	140.939999999999
2162	26.1175603852988	142.689999999999
2199	26.116894387783	144.58
2237	26.1163001171831	146.419999999998
2276	26.115352147915	147.949999999999
2315	26.1144500529858	149.689999999999
2354	26.1142349964929	151.599999999999
2395	26.1137596017259	153.65
2436	26.1131063567064	155.759999999998
2478	26.1127454854983	158.039999999999
2520	26.1127210038293	160.98
2564	26.1127024086084	163.839999999998
2608	26.1126519604347	167.199999999999
2652	26.1123574511328	170.469999999999
2698	26.1119470000476	173.25
2744	26.1119029093256	176.419999999998
2791	26.1116833447296	179.609999999999
2839	26.1116256864518	183.169999999998
2888	26.1111344049902	186.519999999999
2938	26.1104602418412	189.32
2988	26.110257582325	192.49
3039	26.1100085076955	195.619999999999
3092	26.1087800408611	198.269999999999
3145	26.1028505715759	201.369999999999
3199	26.0957391780303	204.509999999998
3254	26.0933168511177	207.83
3310	26.0921835464173	211.799999999999
3366	26.0901460760267	214.279999999999
3424	26.0797925824778	217.49
3483	26.0742855379784	220.779999999999
3543	26.0732526860929	223.549999999999
3604	26.069635951108	227.009999999998
3666	26.0647054851848	229.939999999999
3728	26.0627396261721	232.99
3792	26.0546255430566	237.339999999998
3858	26.0531295733848	241.669999999998
3924	26.0448495686971	245.769999999999
3991	26.042702096965	249.779999999999
4060	26.0422677745257	253.119999999999
4129	26.0418054399825	257.059999999999
4200	26.0417396949	261.08
4273	26.0401519249422	265.609999999999
4346	26.0398630379746	270.119999999999
4421	26.039487077663	274.939999999999
4496	26.0393677171018	279.539999999999
4574	26.0387806324368	284.169999999998
4652	26.037728987154	288.33
4732	26.0367061687112	292.339999999998
4813	26.0358993135045	295.91
4896	26.0349107274898	300.039999999999


==> data/perfprof6-50-300-6-6.dat <==
iter	objfun	time
1	28.4607001722558	0.001422
2	26.9501353768677	0.004797
3	25.4487091324031	0.007933
4	24.2083998496577	0.01318
5	23.2762398171692	0.020504
6	22.5198890810047	0.027822
7	21.9826691027526	0.037244
8	21.6073745765026	0.048752
9	21.4791977481787	0.065009
10	21.1718002520801	0.074551
11	21.0679750844158	0.089184
12	20.9803611694548	0.108892
13	20.9159251473755	0.133219
14	20.9159251473755	0.170064
15	20.8698780267891	0.196429
16	20.8548752386204	0.222805
17	20.813951515586	0.262159
18	20.7886566803478	0.305957
19	20.7710799788956	0.358061
20	20.7674511077511	0.416284
21	20.7417604463541	0.444789
22	20.737568881079	0.48806
23	20.737568881079	0.548238
24	20.7336375342618	0.583013
25	20.7311638166527	0.622094
26	20.7253766324999	0.676118
27	20.7253766324999	0.74258
28	20.7218322997536	0.785902
29	20.7198546489276	0.831895
30	20.7155974000154	0.892212
31	20.7155974000154	0.986259
32	20.7129782987937	1.042316
33	20.711838987306	1.102575
34	20.7095198217354	1.18414
35	20.7095198217354	1.299679
36	20.7080558894808	1.372656
37	20.7075718718755	1.450083
38	20.7058933095789	1.550713
39	20.7058933095789	1.702135
40	20.7045994159674	1.787769
41	20.7045994159674	1.875714
42	20.7042409566103	1.930502
43	20.7038675985504	1.986687
44	20.7035501183329	2.081101
45	20.7024583165034	2.20739
46	20.7020389875944	2.335956
47	20.7020389875944	2.449274
48	20.7009630860448	2.513973
49	20.7007256362212	2.582894
50	20.7006344764577	2.687946
51	20.6996899666535	2.756893
52	20.6995049665412	2.825913
53	20.6990639367242	2.916142
54	20.6990639367242	3.0214
55	20.6987636434728	3.092343
56	20.6985640286424	3.163591
57	20.6980734493157	3.2517
58	20.6980734493157	3.354653
59	20.6977712414178	3.423476
60	20.6975401318143	3.496551
61	20.6975401318143	3.601432
62	20.6972187729164	3.678833
63	20.6970373067076	3.75635
64	20.6966458842294	3.855242
65	20.6966458842294	3.974877
66	20.6964111522259	4.058574
67	20.6962464819809	4.146684
68	20.6961337349365	4.266422
69	20.6954686022953	4.361058
70	20.695326293933	4.442852
71	20.6950025461714	4.54798
72	20.6950025461714	4.665657
73	20.6947831334473	4.745289
74	20.6946267966809	4.827012
75	20.6942816497873	4.930014
76	20.6942816497873	5.049956
77	20.6940476258498	5.127202
78	20.6938833546625	5.208909
79	20.6935654473585	5.31424
80	20.6935654473585	5.441428
81	20.6933517184089	5.527087
82	20.6932084826982	5.617382
83	20.6929267610462	5.726678
84	20.6929267610462	5.85726
85	20.6927356658818	5.945372
86	20.6926012100417	6.039925
87	20.6923442446367	6.157823
88	20.6923442446367	6.294529
89	20.6921744965515	6.386505
90	20.6920538373395	6.485175
91	20.6918330773489	6.611265
92	20.6918330773489	6.769382
93	20.6916805271507	6.872427
94	20.6915936895108	6.984786
95	20.6914010833811	7.13035
96	20.6914010833811	7.39931
97	20.6912893920431	7.52357
98	20.6912328070352	7.656459
99	20.6911324743409	7.782922
100	20.6911165439045	7.911664
101	20.691018003818	8.016831
102	20.6909909387064	8.107076
103	20.6909405373344	8.254904
104	20.6908280346612	8.428155
105	20.6908280346612	8.639747
106	20.6907245988588	8.762425
107	20.6907245988588	8.870199
108	20.6906895700932	8.943184
109	20.6906483584471	9.027072
110	20.6906257687121	9.164131
111	20.6904949599477	9.241744
112	20.6904730044298	9.312463
113	20.6904306028307	9.38498
114	20.6903839699759	9.494949
115	20.6902950169763	9.585938
116	20.6902950169763	9.690807
117	20.6902794309101	9.761764
118	20.6902470848162	9.873436
119	20.6902136400843	10.025057
120	20.6901508561885	10.113272
121	20.6901323356362	10.214071
122	20.6900865032845	10.302711
123	20.6900739321432	10.433178
124	20.6900344061524	10.540831
125	20.6900277683233	10.705375
126	20.6899968956997	11.016934
127	20.6899644351445	11.073583
128	20.6899644351445	11.314969
129	20.6899549531329	11.437473
130	20.6899453444361	11.572505
131	20.6899453444361	11.779509
132	20.6899309842007	11.920413
133	20.6899225267061	12.091601
134	20.6899034561883	12.306992
135	20.6899034561883	12.588046
136	20.689892161739	12.770105
137	20.689883744628	12.965003
138	20.689883744628	13.305096
139	20.6898733724838	13.534987
140	20.6898678889314	13.754848
141	20.6898547664279	14.033603
142	20.6898547664279	14.394201
143	20.6898466511761	14.613068
144	20.6898436712111	14.834541
145	20.6898269373714	15.090658
146	20.6898269373714	15.378383
147	20.6898168975831	15.557522
148	20.6898124771927	15.734738
149	20.6897894031539	15.994385
150	20.6897894031539	16.263443
151	20.6897757868629	16.402249
152	20.6897678243331	16.545296
153	20.6897369323286	16.733111
154	20.6897369323286	16.939681
155	20.6897192097297	17.060302
156	20.6897040502262	17.174477
157	20.6896734326242	17.307996
158	20.6896734326242	17.508755
159	20.689651190175	17.608606
160	20.6896396156149	17.727584
161	20.6896034273293	17.88562
162	20.6896034273293	18.052853
163	20.689583293991	18.15781
164	20.6895707272682	18.273933
165	20.6895387018191	18.451207
166	20.6895387018191	18.68342
167	20.6895201184003	18.822491
168	20.6895084226056	18.965484
169	20.6894804006602	19.15329
170	20.6894804006602	19.394143
171	20.6894624383496	19.512251
172	20.689453156774	19.651728
173	20.6894262190471	19.850173
174	20.6894262190471	20.105133
175	20.6894100969169	20.226982
176	20.6894011190069	20.379512
177	20.6893772103296	20.588637
178	20.6893772103296	20.844288
179	20.6893622146888	21.002417
180	20.6893529690072	21.167033
181	20.6893318539138	21.378129
182	20.6893318539138	21.633521
183	20.689317672548	21.791568
184	20.689308865617	21.95061
185	20.689288220676	22.160102
186	20.689288220676	22.37101
187	20.6892753127277	22.529023
188	20.6892649198612	22.697927
189	20.6892649198612	22.937632
190	20.689250461805	23.106523
191	20.689241102735	23.26706
192	20.6892191751613	23.465777
193	20.6892191751613	23.69915
194	20.6892039356343	23.819507
195	20.6891946557616	23.963171
196	20.6891685701287	24.173993
197	20.6891685701287	24.412726
198	20.6891546838176	24.543911
199	20.6891452278155	24.682628
200	20.6891241633202	24.864607
201	20.6891241633202	25.085262
202	20.6891132472631	25.236773
203	20.6891049521029	25.393082
204	20.6891049521029	25.648756
205	20.6890923527577	25.827109
206	20.6890881988021	26.003785
207	20.6890722834196	26.128395
208	20.6890722834196	26.246066
209	20.6890690722087	26.322967
210	20.6890623480389	26.41808
211	20.6890601984006	26.536612
212	20.6890380859731	26.565067
213	20.6890314144446	26.638749
214	20.6890239492701	26.731036
215	20.6890239492701	26.874248
216	20.6890137160203	26.970654
217	20.6890065664503	27.063517
218	20.68900161274	27.207089
219	20.6889678496084	27.263421
220	20.6889624745529	27.323994
221	20.6889504296928	27.418563
222	20.6889411388437	27.557491
223	20.6889105823422	27.624603
224	20.6889084120894	27.714675
225	20.6888791074987	27.770869
226	20.6888730881899	27.831837
227	20.6888635049189	27.928125
228	20.6888496357257	28.058032
229	20.6888311898631	28.125015
230	20.6888265913936	28.238382
231	20.6888071064077	28.31643
232	20.688801941208	28.42158
233	20.6887886722247	28.488529
234	20.6887842092351	28.638179
235	20.6887742068097	28.715913
236	20.6887688915783	28.897686
237	20.6887624448204	29.04186
238	20.6887594946407	29.197355
239	20.6887548327436	29.330087
240	20.6887528888056	29.514884
241	20.688746809204	29.88571
242	20.688746809204	30.337998
243	20.6887436894559	30.616948
244	20.6887417145547	30.980067
245	20.6887379320076	31.411097
246	20.6887379320076	31.924131
247	20.6887360438084	32.282157
248	20.6887348250569	32.679936
249	20.688734598725	33.196727
250	20.6887330028869	33.219036
251	20.6887322171094	33.615498
252	20.6887319374065	33.994386
253	20.6887319374065	35.03066
254	20.6887316389958	35.542594
255	20.688731443051	36.202724
256	20.688731443051	38.043662
257	20.6887312941286	38.866266
258	20.6887312941286	40.723911
259	20.6887312583696	41.408053
260	20.6887312348441	42.322647
261	20.6887312348441	44.218257
262	20.6887312078674	45.353738
263	20.6887312078674	46.486664
264	20.6887312002849	47.092117
265	20.6887311921651	47.773059
266	20.6887311921651	49.029138
267	20.6887311808125	49.777209
268	20.6887311736357	50.434166
269	20.6887311736357	51.532381
270	20.6887311616906	52.177513
271	20.6887311542677	52.813732
272	20.6887311542677	53.999957
273	20.6887311420409	54.62555
274	20.6887311343278	55.225557
275	20.6887311343278	56.32725
276	20.6887311218153	56.869942
277	20.68873111388	57.426046
278	20.68873111388	58.480469
279	20.6887311008304	59.118859
280	20.6887310926066	59.70366
281	20.6887310926066	60.71016
282	20.6887310789817	61.257919
283	20.6887310702301	61.733758
284	20.6887310702301	62.73891
285	20.6887310562981	63.39096
286	20.6887310470898	63.975012
287	20.6887310470898	64.857556
288	20.6887310328067	65.430869
289	20.6887310231407	65.927184
290	20.6887310231407	66.696973
291	20.6887310085712	67.20512
292	20.6887309985182	67.728235
293	20.6887309985182	68.639439
294	20.6887309835342	69.210342
295	20.6887309732437	69.671986
296	20.6887309732437	70.493974
297	20.6887309575796	70.974291
298	20.6887309469477	71.453397
299	20.6887309469477	72.238828
300	20.6887309307446	72.748182
301	20.6887309197505	73.385635
302	20.6887309197505	74.764775
303	20.6887309028174	75.333502
304	20.6887308916785	75.832319
305	20.6887308869731	76.857088
306	20.6887308213987	77.50475
307	20.6887308089857	77.846403
308	20.6887308089857	78.838491
309	20.688730788465	79.300367
310	20.688730775813	79.784774
311	20.6887307437006	80.450321
312	20.6887307437006	81.30101
313	20.6887307262298	81.750934
314	20.6887307095981	82.258021
315	20.6887307095981	83.16823
316	20.6887306872405	83.638901
317	20.6887306718138	84.077155
318	20.6887306718138	84.939399
319	20.6887306476103	85.452827
320	20.6887306311346	85.859168
321	20.6887306311346	86.667939
322	20.6887306062843	87.184629
323	20.6887305892437	87.667782
324	20.6887305892437	88.439303
325	20.688730563214	88.817196
326	20.6887305458577	89.203299
327	20.6887305458577	89.963158
328	20.6887305181565	90.420052
329	20.6887304999484	90.823731
330	20.6887304937223	91.528877
331	20.6887303918365	92.024892
332	20.6887303720101	92.322798
333	20.6887303582423	93.042994
334	20.6887302547428	93.536334
335	20.688730232679	93.841417
336	20.6887302146417	94.384783
337	20.6887300791988	95.307312
338	20.6887300791988	95.693896
339	20.6887300608654	95.916227
340	20.6887300255446	96.283765
341	20.6887300255446	96.872123
342	20.6887299895861	97.258749
343	20.6887299581501	97.592429
344	20.6887299466631	98.167231
345	20.6887298149529	98.528335
346	20.6887297859835	98.787285
347	20.6887297317966	99.325975
348	20.6887295839241	100.624886
349	20.6887295839241	102.356581
350	20.6887295091519	102.79415
351	20.6887294585115	103.299878
352	20.6887292956013	104.622152
353	20.6887292956013	105.995573
354	20.6887292022476	106.387223
355	20.6887291372293	106.793871
356	20.6887289706505	107.82656
357	20.6887289706505	109.536591
358	20.688728847235	109.881108
359	20.6887287667036	110.299554
360	20.6887287667036	112.028515
361	20.6887286320306	112.493969
362	20.6887285503834	112.886701
363	20.6887285503834	114.377997
364	20.68872841215	114.735073
365	20.6887283314949	115.045609
366	20.6887283314949	116.495451
367	20.6887281837657	116.920727
368	20.6887280967674	117.29447
369	20.6887280967674	118.82177
370	20.6887279496181	119.264731
371	20.6887278615836	119.628104
372	20.6887278615836	121.152984
373	20.6887277058898	121.573049
374	20.6887276163389	121.921706
375	20.6887276163389	123.427764
376	20.6887274548132	123.841753
377	20.6887273649675	124.13979
378	20.688727139024	124.701033
379	20.688727139024	125.93376
380	20.6887269890032	126.279888
381	20.6887268845948	126.651551
382	20.6887266276209	127.193012
383	20.6887266276209	129.102804
384	20.6887264813164	129.446975
385	20.6887263800358	129.808023
386	20.6887261149841	130.46472
387	20.6887261149841	131.709521
388	20.6887259488291	132.012903
389	20.6887258404702	132.3497
390	20.6887255806681	133.125977
391	20.6887255806681	135.25982
392	20.6887254126668	135.597453
393	20.6887253141192	135.95862
394	20.6887250559783	136.706288
395	20.6887250559783	138.291746
396	20.6887248964978	138.564053
397	20.6887248031961	138.956764
398	20.6887245609056	140.067961
399	20.6887245609056	141.490127
400	20.6887244228164	141.807198
401	20.6887243391986	142.189257
402	20.6887241433505	143.645185
403	20.6887241433505	145.19799
404	20.688724050276	145.5785
405	20.688724003891	146.040181
406	20.6887238589326	147.039292
407	20.6887238512304	147.465498
408	20.6887237488972	147.983774
409	20.6887237318714	148.44477
410	20.688723707273	150.235614
411	20.688723707273	151.631291
412	20.6887236803417	152.205254
413	20.688723675346	153.160042
414	20.6887236693838	155.170424
415	20.6887236693838	158.036355
416	20.6887236664602	159.840936
417	20.6887236664602	161.574253
418	20.6887236659848	162.467315
419	20.6887236653478	163.916324
420	20.6887236650815	165.86854
421	20.688723662525	167.429097
422	20.6887236620065	168.642985
423	20.6887236614353	171.011473
424	20.6887236591244	173.77129
425	20.6887236591244	175.872872
426	20.6887236573594	177.549731
427	20.6887236566706	179.550626
428	20.6887236549713	182.47708
429	20.6887236549713	184.530633
430	20.6887236530519	185.855051
431	20.6887236525023	187.225994
432	20.6887236521507	189.387162
433	20.6887236500736	192.257805
434	20.6887236500736	194.985165
435	20.6887236482181	196.796647
436	20.6887236478182	198.90376
437	20.6887236455308	202.12433
438	20.6887236455308	203.914235
439	20.6887236440174	205.3367
440	20.6887236433589	207.577567
441	20.6887236413889	210.560025
442	20.6887236413889	213.119936
443	20.6887236397219	214.829242
444	20.6887236392774	216.804177
445	20.6887236373586	219.67132
446	20.6887236373586	221.752955
447	20.6887236355522	223.21482
448	20.6887236349126	225.104723
449	20.6887236328113	227.586469
450	20.6887236328113	229.854671
451	20.6887236309717	231.627773
452	20.6887236303384	233.437485
453	20.6887236280653	236.365406
454	20.6887236280653	238.466965
455	20.6887236263225	239.834876
456	20.688723625434	241.691058
457	20.6887236230049	244.511709
458	20.6887236230049	246.793468
459	20.6887236211013	248.080487
460	20.6887236203056	249.670379
461	20.6887236173446	252.296903
462	20.6887236173446	255.102797
463	20.6887236156027	256.577135
464	20.688723614449	258.192533
465	20.6887236112762	261.1923
466	20.6887236112762	265.4175
467	20.6887236093134	266.706588
468	20.6887236082031	268.067117
469	20.6887236046915	270.496313
470	20.6887236046915	273.377229
471	20.6887236026451	274.662677
472	20.688723601336	276.170946
473	20.6887235977795	278.524045
474	20.6887235977795	282.973589
475	20.6887235956041	284.24543
476	20.6887235942395	285.732822
477	20.6887235903166	287.752045
478	20.6887235903166	291.877045
479	20.6887235880703	293.120058
480	20.6887235865906	294.451243
481	20.6887235825376	296.728798
482	20.6887235825376	301.159629


==> data/perfprofdiscrete-10-100-1-1.dat <==
iter	objfun	time
1	19	0
2	19	0
3	19	0
4	19	0
5	19	0
6	18.9999999999949	0
7	18.999999662638	0
8	18.9572956525804	0
9	18.457528953824	0
10	18.457528953824	0
11	18.3923567274142	0
12	18.3923567274142	0
13	17.0179746301287	0
14	17.0179746301287	0
15	16.9474595703789	0.00999999999476131
16	16.9094408322495	0.00999999999476131
17	16.8178504193065	0.00999999999476131
18	16.8136055646615	0.00999999999476131
19	16.8114976255703	0.00999999999476131
20	16.8087302534746	0.00999999999476131
21	16.8059574301271	0.00999999999476131
22	16.8023104797148	0.00999999999476131
23	16.7975564295671	0.00999999999476131
24	16.792815865184	0.00999999999476131
25	16.788175067804	0.00999999999476131
26	16.7854343838467	0.00999999999476131
27	16.7810816955716	0.00999999999476131
28	16.7779740797328	0.00999999999476131
29	16.7770615362633	0.00999999999476131
30	16.7737443836771	0.00999999999476131
31	16.7700944440308	0.00999999999476131
32	16.7668537618791	0.00999999999476131
33	16.7645576706519	0.00999999999476131
34	16.7624717990964	0.00999999999476131
35	16.7613377931719	0.00999999999476131
36	16.7574194948701	0.00999999999476131
37	16.7556767214178	0.00999999999476131
38	16.7538694944582	0.00999999999476131
39	16.7534947963996	0.00999999999476131
40	16.7493268859788	0.00999999999476131
41	16.7479466923345	0.00999999999476131
42	16.7463640779258	0.00999999999476131
43	16.7461091406473	0.00999999999476131
44	16.7424306586811	0.00999999999476131
45	16.7412177961202	0.00999999999476131
46	16.7398556031868	0.00999999999476131
47	16.7394904033504	0.00999999999476131
48	16.736469554392	0.00999999999476131
49	16.735351370397	0.00999999999476131
50	16.7341791943595	0.00999999999476131
51	16.7336606107766	0.00999999999476131
52	16.7312769924602	0.00999999999476131
53	16.7302286198926	0.00999999999476131
54	16.7292124496112	0.00999999999476131
55	16.7285489018931	0.00999999999476131
56	16.7267486085281	0.00999999999476131
57	16.7257673141569	0.00999999999476131
58	16.7248746701548	0.00999999999476131
59	16.7241134529073	0.00999999999476131
60	16.7228008009157	0.00999999999476131
62	16.7216038672669	0.00999999999476131
63	16.7201137038078	0.00999999999476131
64	16.7193145769234	0.00999999999476131
65	16.7186320690173	0.00999999999476131
67	16.7172401139294	0.00999999999476131
68	16.7162558447278	0.00999999999476131
69	16.7159364653647	0.00999999999476131
71	16.7147581960099	0.00999999999476131
72	16.713452857832	0.00999999999476131
73	16.7133650134387	0.00999999999476131
75	16.7121232034355	0.0199999999895226
76	16.7108303309437	0.0199999999895226
78	16.7097488660407	0.0199999999895226
79	16.7092494605652	0.0199999999895226
81	16.7078054456769	0.0199999999895226
82	16.707216335573	0.0199999999895226
84	16.7062104717021	0.0199999999895226
85	16.7062056855472	0.0199999999895226
87	16.7041755038982	0.0199999999895226
89	16.7025169582756	0.0199999999895226
91	16.7013568445089	0.0199999999895226
92	16.7007150305294	0.0199999999895226
94	16.6990555062483	0.0199999999895226
96	16.6976158472133	0.0199999999895226
98	16.6973875342677	0.0199999999895226
100	16.6947684245961	0.0199999999895226
102	16.6941611365098	0.0199999999895226
104	16.6911533123169	0.0199999999895226
106	16.68971419275	0.0199999999895226
108	16.6872753305913	0.0199999999895226
110	16.68557220811	0.0199999999895226
112	16.683179548719	0.0199999999895226
114	16.681432523849	0.0199999999895226
116	16.6811547961212	0.0199999999895226
119	16.6760729621073	0.0199999999895226
121	16.6728967782811	0.0199999999895226
123	16.6698884543457	0.0199999999895226
126	16.6654272272652	0.0199999999895226
128	16.6624923770002	0.0299999999988358
131	16.6577616226916	0.0299999999988358
133	16.6545211178124	0.0299999999988358
136	16.64856665843	0.0299999999988358
138	16.6451023987433	0.0299999999988358
141	16.6383499340046	0.0299999999988358
144	16.6308539823393	0.0299999999988358
147	16.623230222155	0.0299999999988358
149	16.6179196149346	0.0299999999988358
152	16.6122728557613	0.0299999999988358
155	16.6005455030366	0.0299999999988358
158	16.5883765796701	0.0299999999988358
161	16.5769752621533	0.0299999999988358
165	16.5607887050567	0.0299999999988358
168	16.546813861761	0.0299999999988358
171	16.5340623650783	0.0299999999988358
174	16.5128993770555	0.0299999999988358
178	16.4887084296067	0.0299999999988358
181	16.4734270547629	0.0399999999935972
185	16.4435974949393	0.0399999999935972
188	16.4243052777441	0.0399999999935972
192	16.3998631461482	0.0399999999935972
196	16.3711134253012	0.0399999999935972
199	16.3530624806398	0.0399999999935972
203	16.3303408684683	0.0399999999935972
207	16.3089384134177	0.0399999999935972
211	16.28025386532	0.0399999999935972
215	16.2600629978443	0.0399999999935972
220	16.2409385220227	0.0399999999935972
224	16.2406288170728	0.0500000000029104
228	16.2393610632003	0.0500000000029104
233	16.2373454986578	0.0500000000029104
237	16.2349635055561	0.0500000000029104
242	16.2314234691627	0.0500000000029104
247	16.2277739204001	0.0500000000029104
251	16.2232691699736	0.0500000000029104
256	16.2177649016055	0.0500000000029104
261	16.2153644237991	0.0500000000029104
266	16.2138825377343	0.0500000000029104
271	16.2121370252411	0.0500000000029104
277	16.2104641150056	0.0599999999976717
282	16.2081978312189	0.0599999999976717
288	16.2060717639994	0.0599999999976717
293	16.2043157683206	0.0599999999976717
299	16.2022019424894	0.0599999999976717
305	16.2000981388241	0.0599999999976717
311	16.1975943912207	0.0599999999976717
317	16.1955879755834	0.0599999999976717
323	16.1932628382294	0.0599999999976717
329	16.1911505658047	0.0599999999976717
335	16.1889616509882	0.0599999999976717
342	16.186564953624	0.069999999992433
349	16.1840190855614	0.069999999992433
355	16.1819913780725	0.069999999992433
362	16.1795879246377	0.069999999992433
369	16.1773752002908	0.069999999992433
377	16.174748712344	0.069999999992433
384	16.1725682847574	0.069999999992433
391	16.1704766279136	0.0800000000017462
399	16.1674702059827	0.0899999999965075
407	16.1650092182925	0.0899999999965075
415	16.1625874174429	0.0899999999965075
423	16.1600689905621	0.0899999999965075
431	16.1579259530806	0.0899999999965075
439	16.1553324674572	0.0899999999965075
448	16.152742700992	0.0899999999965075
457	16.1501793794074	0.0999999999912689
465	16.1483498625564	0.0999999999912689
474	16.1453777088988	0.0999999999912689
484	16.1426774151475	0.0999999999912689
493	16.1403139323145	0.0999999999912689
503	16.1374781976234	0.0999999999912689
512	16.134869890131	0.110000000000582
522	16.132157337778	0.110000000000582
533	16.1293575384808	0.110000000000582
543	16.1266332301691	0.110000000000582
553	16.1239238068485	0.110000000000582
564	16.1212389037086	0.119999999995343
575	16.1177939948792	0.119999999995343
586	16.1147988672489	0.119999999995343
598	16.1115035629758	0.119999999995343
609	16.1083945293587	0.129999999990105
621	16.1053223853566	0.129999999990105
633	16.1018350487746	0.129999999990105
646	16.0983300711764	0.129999999990105
658	16.0948645819925	0.129999999990105
671	16.0913416499599	0.139999999999418
684	16.0878468902271	0.139999999999418
697	16.0839626042059	0.139999999999418
711	16.0801137366076	0.139999999999418
725	16.0759483056535	0.139999999999418
739	16.0720288247941	0.149999999994179
753	16.0681651759635	0.149999999994179
768	16.0633934551807	0.149999999994179
783	16.0589823115291	0.149999999994179
798	16.0547521155803	0.160000000003492
813	16.0497675978914	0.160000000003492
829	16.0448206884383	0.160000000003492
845	16.0400274947164	0.169999999998254
862	16.0342564213379	0.169999999998254
879	16.0286240607845	0.169999999998254
896	16.0234250241362	0.179999999993015
913	16.0173939676015	0.179999999993015
931	16.0105817874082	0.179999999993015
949	16.0041978346647	0.190000000002328
967	15.997419501572	0.190000000002328
986	15.9896873378349	0.190000000002328
1005	15.9823716297229	0.19999999999709
1025	15.9738649173327	0.19999999999709
1045	15.9651561062567	0.19999999999709
1065	15.9557952358268	0.209999999991851
1086	15.9453761949349	0.209999999991851
1107	15.9346147122506	0.209999999991851
1129	15.9228398226051	0.220000000001164
1150	15.9106243345319	0.220000000001164
1173	15.8962649786706	0.229999999995925
1196	15.880968619577	0.229999999995925
1219	15.8644605197553	0.229999999995925
1243	15.8469451757047	0.239999999990687
1267	15.8258751455036	0.239999999990687
1291	15.8041536481392	0.25
1316	15.7794274699836	0.259999999994761
1342	15.7523311151927	0.259999999994761
1368	15.7220182052486	0.269999999989523
1395	15.6903159138382	0.269999999989523
1422	15.6607324972126	0.279999999998836
1450	15.6318995505652	0.279999999998836
1478	15.6163005034873	0.289999999993597
1506	15.6142724004071	0.289999999993597
1536	15.6133411467578	0.30000000000291
1566	15.6116531290548	0.30000000000291
1596	15.6094289513696	0.309999999997672
1627	15.6067298648402	0.319999999992433
1659	15.603569926934	0.319999999992433
1691	15.600401166936	0.330000000001746
1724	15.5970095721054	0.330000000001746
1757	15.5936118984466	0.339999999996508
1792	15.5901058480927	0.349999999991269
1826	15.5867494414497	0.360000000000582
1862	15.5832027483832	0.369999999995343
1898	15.5796579876814	0.369999999995343
1935	15.5760644556079	0.379999999990105
1973	15.5725385686095	0.389999999999418
2011	15.5693448720464	0.399999999994179
2050	15.5663242342512	0.399999999994179
2090	15.5634496062889	0.410000000003492
2131	15.5606006496984	0.419999999998254
2172	15.5576362057095	0.429999999993015
2214	15.5546026388564	0.429999999993015
2257	15.5513448205949	0.440000000002328
2301	15.547951010974	0.44999999999709
2346	15.5445103783181	0.459999999991851
2391	15.5413016989441	0.470000000001164
2438	15.5382700301231	0.479999999995925
2485	15.5356003286808	0.489999999990687
2534	15.5331346103855	0.5
2583	15.5310018397354	0.509999999994761
2633	15.5289620062124	0.519999999989523
2684	15.5270747683997	0.519999999989523
2737	15.5253925910313	0.529999999998836
2790	15.5239344242148	0.55000000000291
2844	15.5227996203325	0.559999999997672
2899	15.5219404946055	0.569999999992433
2956	15.5212513204307	0.580000000001746
3013	15.5206942132077	0.589999999996508
3072	15.5202237134955	0.599999999991269
3131	15.5198841827705	0.610000000000582
3192	15.5196845657216	0.619999999995343
3254	15.5196157780141	0.629999999990105
3318	15.5196024500044	0.639999999999418
3382	15.5195982315479	0.660000000003492
3448	15.5195811882356	0.669999999998254
3515	15.5195739320242	0.679999999993015
3583	15.5195649959315	0.690000000002328
3653	15.5195472867628	0.69999999999709
3724	15.5195221744	0.720000000001164
3796	15.5194899129043	0.729999999995925
3870	15.5194520838997	0.739999999990687
3946	15.5194076074401	0.759999999994761
4022	15.5193578533812	0.769999999989523
4100	15.5192997036382	0.789999999993597
4180	15.5192352242499	0.80000000000291
4261	15.5191647750733	0.819999999992433
4344	15.519089194128	0.830000000001746
4429	15.5190095174498	0.849999999991269
4515	15.5189254404294	0.860000000000582
4603	15.518836637552	0.879999999990105
4692	15.5187472705575	0.899999999994179
4783	15.5186572500111	0.910000000003492
4876	15.5185646322494	0.929999999993015
4971	15.5184695777433	0.94999999999709
5068	15.5183754173285	0.970000000001164
5166	15.5182826050946	0.979999999995925
5267	15.5181881133788	1
5369	15.518094582127	1.01999999998952
5474	15.518000711126	1.0399999999936
5580	15.5179061382346	1.05999999999767
5689	15.5178114051993	1.08000000000175
5799	15.5177155434935	1.09999999999127
5912	15.5176183756496	1.11999999999534
6027	15.5175197798205	1.13999999999942
6144	15.5174192848461	1.16000000000349
6264	15.5173152704566	1.19000000000233
6385	15.5172107388241	1.20999999999185
6509	15.5171032388003	1.22999999999593
6636	15.5169929638608	1.25999999999476
6765	15.5168809698644	1.27999999999884
6897	15.5167678343696	1.30000000000291
7031	15.5166518228433	1.33000000000175
7167	15.5165358296947	1.34999999999127
7307	15.5164181570754	1.3799999999901
7449	15.5163010957856	1.39999999999418
7594	15.5161831293915	1.42999999999302
7741	15.5160662867806	1.45999999999185
7892	15.5159501634875	1.48999999999069
8045	15.5158358980883	1.51999999998952
8202	15.5157221823177	1.55000000000291
8361	15.5156109977776	1.58000000000175
8524	15.5155017484514	1.61000000000058
8689	15.5153957693051	1.63999999999942
8858	15.5152917985196	1.66999999999825
9031	15.5151904351454	1.69999999999709
9206	15.5150930255861	1.72999999999593
9385	15.5149977925093	1.75999999999476
9568	15.5149057327447	1.7899999999936
9754	15.5148170281731	1.83000000000175
9943	15.5147320253449	1.86000000000058
10137	15.5146497818355	1.89999999999418
10334	15.5145715340315	1.92999999999302
10535	15.5144964525549	1.97999999999593
10740	15.5144252408068	2.01999999998952
10948	15.5143572397984	2.05000000000291
11161	15.5142929167824	2.08999999999651
11378	15.5142318551581	2.1299999999901
11599	15.5141743318852	2.16999999999825
11825	15.5141199455203	2.20999999999185
12055	15.5140692042749	2.25
12289	15.5140213176146	2.2899999999936
12528	15.5139767031223	2.33000000000175
12772	15.5139347822517	2.3799999999901
13020	15.5138959939064	2.41999999999825
13273	15.5138596897206	2.47000000000116
13531	15.5138258697333	2.51999999998952
13794	15.5137945899167	2.56999999999243
14063	15.5137654741482	2.61999999999534
14336	15.5137385753349	2.66999999999825
14615	15.5137137262597	2.72000000000116
14899	15.5136907373689	2.77999999999884


==> data/perfprofdiscrete-10-100-1-2.dat <==
iter	objfun	time
1	19.01	0
2	19	0
3	19	0
4	19	0
5	19	0
6	19	0
7	19	0
8	19	0
9	19	0
10	19	0
11	19	0
12	19	0
13	19	0
14	19	0
15	19	0
16	19	0
17	19	0
18	19	0
19	19	0
20	19	0
21	19	0
22	19	0
23	19	0
24	19	0
25	19	0
26	19	0
27	18.9999999999999	0
28	18.9999999999999	0
29	18.9999999999998	0
30	18.9999999999996	0
31	18.9999999999995	0
32	18.9999999999991	0
33	18.9999999999978	0
34	18.9999999999946	0
35	18.9999999999922	0
36	18.9999999999843	0
37	18.9999999999671	0
38	18.9999999999511	0
39	18.9999999999068	0
40	18.9999999998033	0
41	18.9999999997724	0
42	18.9999999996391	0
44	18.9999999976393	0
45	18.9999999973634	0
46	18.9999999945944	0
47	18.9999999862048	0
48	18.9999999666388	0.00999999999476131
49	18.9999999470014	0.00999999999476131
50	18.9999998927502	0.00999999999476131
52	18.9999998143729	0.00999999999476131
53	18.99999961486	0.00999999999476131
54	18.999998856332	0.00999999999476131
56	18.9999952855513	0.00999999999476131
57	18.9999902834344	0.00999999999476131
58	18.9999869371087	0.00999999999476131
60	18.9999550157731	0.00999999999476131
61	18.9998803394081	0.00999999999476131
63	18.99975200046	0.00999999999476131
64	18.9993200895856	0.00999999999476131
66	18.9971100090008	0.00999999999476131
68	18.9924949616424	0.00999999999476131
69	18.9838388709187	0.00999999999476131
71	18.9107874512372	0.00999999999476131
73	18.6281482392137	0.00999999999476131
75	17.7876392090463	0.00999999999476131
77	17.260234110102	0.00999999999476131
78	16.9129764193885	0.00999999999476131
80	16.8969440479655	0.00999999999476131
82	16.8608868082367	0.00999999999476131
84	16.8332595131415	0.00999999999476131
86	16.8162271490145	0.00999999999476131
89	16.7936225255501	0.0200000000040745
91	16.7726701100705	0.0200000000040745
93	16.7599178554536	0.0200000000040745
95	16.749096147533	0.0200000000040745
98	16.7310304321404	0.0200000000040745
100	16.7240985166119	0.0200000000040745
103	16.7085034076375	0.0200000000040745
105	16.7009097660772	0.0200000000040745
108	16.680686477212	0.0200000000040745
110	16.6680693391815	0.0200000000040745
113	16.6371710721887	0.0200000000040745
116	16.5928507212421	0.0200000000040745
119	16.5525581859463	0.0200000000040745
122	16.4891152246491	0.0200000000040745
125	16.3731913269891	0.0200000000040745
128	16.2953793142559	0.0200000000040745
131	16.2359220970393	0.0200000000040745
134	16.1920457557302	0.0200000000040745
138	16.149045765466	0.0299999999988358
141	16.1087671847415	0.0299999999988358
145	16.0680558179885	0.0299999999988358
148	16.026436690924	0.0299999999988358
152	15.9820908645985	0.0299999999988358
156	15.9441065407481	0.0299999999988358
160	15.9179262569836	0.0299999999988358
164	15.8727369726187	0.0299999999988358
168	15.8372337685844	0.0299999999988358
172	15.7977896499738	0.0299999999988358
176	15.7567752761815	0.0299999999988358
180	15.7078925851509	0.0299999999988358
185	15.6547229797859	0.0399999999935972
189	15.6310902967649	0.0399999999935972
194	15.6120290787022	0.0399999999935972
199	15.5935044438421	0.0399999999935972
204	15.5598264541731	0.0399999999935972
209	15.5220673423922	0.0399999999935972
214	15.501397740435	0.0399999999935972
219	15.4954829612074	0.0399999999935972
225	15.4860382200608	0.0500000000029104
230	15.4821173977312	0.0500000000029104
236	15.4764019510748	0.0500000000029104
242	15.4717553305112	0.0500000000029104
248	15.4680214606821	0.0500000000029104
254	15.4651726877527	0.0500000000029104
261	15.4624060205727	0.0500000000029104
267	15.4598185406314	0.0599999999976717
274	15.4572689307143	0.0599999999976717
280	15.4540432328705	0.0599999999976717
287	15.4512093453482	0.0599999999976717
294	15.4478560251569	0.0599999999976717
302	15.4446456749862	0.0599999999976717
309	15.4416886090179	0.0599999999976717
317	15.4385196729228	0.069999999992433
325	15.4354839098333	0.069999999992433
333	15.4324809568622	0.069999999992433
341	15.4291222360738	0.069999999992433
350	15.4253234126631	0.069999999992433
358	15.4223215042729	0.069999999992433
367	15.4179368983092	0.0800000000017462
376	15.4138863152576	0.0800000000017462
386	15.4085725455957	0.0800000000017462
395	15.4049321202982	0.0800000000017462
405	15.3990623734337	0.0800000000017462
415	15.3937194676676	0.0899999999965075
425	15.3884171367638	0.0899999999965075
436	15.3830081828488	0.0899999999965075
447	15.3766201500066	0.0899999999965075
458	15.370259515029	0.0999999999912689
469	15.3644073742383	0.0999999999912689
481	15.357173605241	0.0999999999912689
493	15.3504780908327	0.0999999999912689
505	15.3438965817469	0.110000000000582
517	15.3365348954629	0.110000000000582
530	15.3289138603922	0.110000000000582
543	15.3212741341113	0.110000000000582
557	15.3135938170922	0.119999999995343
571	15.3058308374476	0.119999999995343
585	15.2974201194762	0.119999999995343
599	15.2894974686147	0.130000000004657
614	15.2817355034587	0.130000000004657
629	15.2732592567235	0.130000000004657
645	15.2645375377645	0.130000000004657
661	15.2563564491908	0.139999999999418
677	15.2476775224502	0.139999999999418
694	15.2390935524683	0.139999999999418
711	15.2314487052028	0.149999999994179
729	15.2226736661717	0.149999999994179
747	15.2134902685303	0.160000000003492
766	15.205018685415	0.160000000003492
785	15.1961828912538	0.160000000003492
804	15.187958294467	0.169999999998254
824	15.1796266176436	0.169999999998254
845	15.1711471549029	0.179999999993015
866	15.1627871183366	0.179999999993015
887	15.1544311772783	0.179999999993015
909	15.1462126769241	0.190000000002328
932	15.1380881190426	0.190000000002328
955	15.129880722263	0.19999999999709
978	15.1223067175355	0.19999999999709
1003	15.1139792826874	0.209999999991851
1028	15.1062363519576	0.209999999991851
1053	15.0987646596492	0.220000000001164
1079	15.0911301480447	0.220000000001164
1106	15.0834819420684	0.229999999995925
1133	15.0765737874124	0.229999999995925
1162	15.0690656250759	0.239999999990687
1190	15.0626855353046	0.25
1220	15.0568410863263	0.25
1250	15.0522679907206	0.259999999994761
1281	15.0489915302542	0.259999999994761
1313	15.0460082637172	0.270000000004075
1345	15.0432795114887	0.279999999998836
1379	15.0402561297464	0.279999999998836
1413	15.0369746901249	0.289999999993597
1448	15.0335770129239	0.30000000000291
1484	15.0301916558683	0.30000000000291
1521	15.0267094798741	0.309999999997672
1559	15.0233314497439	0.319999999992433
1597	15.0199426544103	0.330000000001746
1637	15.0164827789558	0.330000000001746
1677	15.013094547378	0.339999999996508
1719	15.009583246436	0.349999999991269
1762	15.0059461634922	0.360000000000582
1805	15.0022646922386	0.369999999995343
1850	14.9985103737486	0.380000000004657
1896	14.9946746668738	0.389999999999418
1943	14.9909555561149	0.389999999999418
1991	14.9874679789871	0.399999999994179
2041	14.9838721015673	0.410000000003492
2091	14.9804958541334	0.419999999998254
2143	14.9771475194268	0.429999999993015
2196	14.973962637718	0.44999999999709
2251	14.9710839444821	0.459999999991851
2307	14.9686246808631	0.470000000001164
2364	14.9666067863778	0.479999999995925
2423	14.9647867585741	0.5
2483	14.9632668629878	0.520000000004075
2544	14.9618239725704	0.529999999998836
2607	14.960362108078	0.55000000000291
2672	14.9588576007783	0.569999999992433
2738	14.957395103713	0.580000000001746
2806	14.9559138932775	0.599999999991269
2876	14.9542863767985	0.610000000000582
2947	14.9525674446134	0.630000000004657
3020	14.9506897055095	0.639999999999418
3095	14.9487755915689	0.660000000003492
3172	14.9468185845118	0.669999999998254
3251	14.9448215061256	0.690000000002328
3332	14.9427684048171	0.709999999991851
3414	14.940717429263	0.720000000001164
3499	14.9386947029308	0.739999999990687
3586	14.9366767730066	0.759999999994761
3675	14.9346316005708	0.779999999998836
3766	14.9325528778349	0.80000000000291
3859	14.9305806928205	0.809999999997672
3955	14.9289807840992	0.830000000001746
4053	14.9279397165446	0.849999999991269
4154	14.9271017461453	0.869999999995343
4257	14.9261983964887	0.889999999999418
4362	14.9252422540429	0.910000000003492
4470	14.9242608546779	0.929999999993015
4581	14.9232945604801	0.959999999991851
4695	14.9222677006603	0.979999999995925
4812	14.9211765044706	1.00999999999476
4931	14.9200402304715	1.02999999999884
5053	14.9188085918786	1.05999999999767
5179	14.9174209472796	1.08000000000175
5307	14.9159170330141	1.11000000000058
5439	14.9143062482788	1.13999999999942
5574	14.9126849071252	1.16000000000349
5712	14.9110346011303	1.19000000000233
5854	14.9095077733772	1.22000000000116
5999	14.9085155575467	1.25
6148	14.9080587629014	1.27999999999884
6300	14.9075212442528	1.30999999999767
6456	14.9066811510716	1.33999999999651
6617	14.9057516389536	1.36999999999534
6781	14.9047180949929	1.41000000000349
6949	14.9033980965714	1.44000000000233
7121	14.9020320609669	1.47000000000116
7298	14.900778146489	1.50999999999476
7479	14.8994771484956	1.5399999999936
7665	14.898583500956	1.58000000000175
7855	14.8980499679461	1.61999999999534
8050	14.8970078470088	1.66000000000349
8249	14.8959062743259	1.69999999999709
8454	14.8950062252802	1.73999999999069
8664	14.8937582126756	1.77999999999884
8879	14.8924709250498	1.81999999999243
9099	14.8918050440413	1.86999999999534
9325	14.8910853045051	1.91000000000349
9556	14.8898721652026	1.94999999999709
9793	14.8890235042424	2
10036	14.8880512320048	2.05999999999767
10285	14.8868060242247	2.11000000000058
10540	14.8859183024288	2.14999999999418
10801	14.885173133613	2.20999999999185
11069	14.884133229424	2.25999999999476
11344	14.8832503540995	2.31999999999243
11625	14.8823385776722	2.36999999999534
11914	14.8812274302321	2.42999999999302
12209	14.880427839726	2.48999999999069
12512	14.8795052439543	2.55000000000291
12823	14.8786380853464	2.61000000000058
13141	14.8777324563095	2.66999999999825
13467	14.8766583393567	2.72999999999593
13801	14.8757132705355	2.80000000000291
14143	14.8749208191011	2.86999999999534
14494	14.8740615221331	2.94000000000233
14854	14.8733308691646	3.00999999999476
15222	14.8722520311618	3.08000000000175
15600	14.8712626986957	3.16000000000349
15987	14.8706409198698	3.22999999999593
16383	14.8697261039149	3.30999999999767
16790	14.8689996651458	3.38999999999942
17206	14.8680411796534	3.47000000000116
17633	14.8671155038261	3.55999999999767
18071	14.8664000902634	3.64999999999418
18519	14.8656805601831	3.72999999999593
18978	14.8649011875165	3.83000000000175
19449	14.8639640536564	3.91999999999825
19932	14.8631468274154	4.00999999999476
20426	14.8624298902406	4.11000000000058
20933	14.8618189920084	4.20999999999185
21452	14.8609173001497	4.30999999999767
21984	14.8601204912252	4.41999999999825
22530	14.8594312568954	4.52999999999884
23089	14.8587514906687	4.63999999999942
23661	14.8580265931735	4.75999999999476
24248	14.8572013223457	4.86999999999534
24850	14.8565709724501	4.98999999999069
25466	14.8558822669918	5.11000000000058
26098	14.8552149152343	5.22999999999593
26746	14.8544276246989	5.34999999999127
27409	14.8537460879814	5.48999999999069
28089	14.8531032868712	5.63000000000466
28786	14.8524565863668	5.75999999999476
29500	14.8516953930327	5.91000000000349
30232	14.8510549685783	6.05000000000291
30982	14.8503842039834	6.19000000000233
31750	14.849675906441	6.33999999999651
32538	14.849023068021	6.5
33345	14.8483517104478	6.64999999999418
34172	14.8476711796892	6.80999999999767
35020	14.8469543028332	6.97999999999593
35889	14.8463057946779	7.13999999999942
36779	14.8456239730471	7.31999999999243
37692	14.8448840199698	7.5
38627	14.8442799649291	7.67999999999302
39585	14.8435521514771	7.86999999999534
40567	14.8428837703133	8.05999999999767
41573	14.842206544611	8.25
42605	14.8415010194555	8.45999999999185
43662	14.8408557637431	8.66000000000349
44745	14.8401428828136	8.86999999999534
45855	14.839496151403	9.08000000000175
46992	14.8388182739768	9.30999999999767
48158	14.8381688364106	9.52999999999884
49353	14.8374760966376	9.77000000000407
50577	14.8368232192285	9.98999999999069
51832	14.8361878860201	10.2399999999907
53118	14.8355166002894	10.4899999999907
54436	14.8348648414983	10.7399999999907
55786	14.834241133668	11
57170	14.8336000380722	11.2700000000041
58588	14.8329677129173	11.5399999999936
60042	14.8323457316755	11.8199999999924
61531	14.8317237355122	12.0999999999913
63058	14.831111349993	12.3999999999942
64622	14.8304886934245	12.6999999999971
66225	14.8298711340762	13.0099999999948
67868	14.8292662312657	13.3199999999924
69552	14.8286710860655	13.6399999999994
71277	14.828062963296	13.9799999999959
73045	14.8274725775713	14.3199999999924
74857	14.8268840413563	14.6699999999983
76714	14.8262907070063	15.0200000000041
78618	14.8257004134791	15.3899999999994
80568	14.8251089593978	15.7700000000041
82567	14.8245380236885	16.1600000000035
84615	14.8239592983966	16.5399999999936
86714	14.8233832146227	16.9400000000023
88865	14.822807450971	17.3600000000006
91070	14.8222409041378	17.7700000000041
93329	14.82168053712	18.2200000000012
95644	14.8211245886011	18.6600000000035
98017	14.8205717706403	19.1100000000006
100449	14.8200229674397	19.5699999999924
102940	14.8194779209263	20.0500000000029
105494	14.8189388491122	20.5399999999936
108111	14.8184057273036	21.0399999999936
110793	14.8178817681695	21.5500000000029
113542	14.8173618259985	22.0800000000017
116359	14.8168456465262	22.6199999999953
119245	14.8163409776531	23.1699999999983
122203	14.8158366163357	23.7299999999959
125235	14.8153430317214	24.3099999999977
128342	14.8148520257655	24.8999999999942
131526	14.8143721574597	25.5099999999948
134789	14.8138939170472	26.1300000000047
138132	14.813419335962	26.7700000000041
141559	14.8129575801916	27.4199999999983
145071	14.8125000993515	28.0800000000017
148670	14.8120468851478	28.7599999999948
152358	14.8115998146239	29.4499999999971
156138	14.811155419871	30.1600000000035
160011	14.8107214890246	30.8899999999994
163981	14.8102904194063	31.6300000000047
168049	14.809864282478	32.3899999999994
172218	14.8094459300867	33.1699999999983
176490	14.809032160131	33.9599999999919
180868	14.8086236872978	34.7700000000041
185355	14.808219232089	35.6100000000006
189953	14.8078216385443	36.4599999999919
194666	14.8074291958859	37.3399999999965
199495	14.807042073385	38.2299999999959
204444	14.8066610183402	39.1399999999994


==> data/perfprofdiscrete-10-100-1-3.dat <==
iter	objfun	time
1	19.01	0
2	19	0
3	19	0.00999999999476131
4	19	0.00999999999476131
5	19	0.00999999999476131
6	19	0.00999999999476131
7	19	0.00999999999476131
8	19	0.00999999999476131
9	19	0.00999999999476131
10	19	0.00999999999476131
11	19	0.00999999999476131
12	19	0.00999999999476131
13	19	0.00999999999476131
14	19	0.00999999999476131
15	19	0.00999999999476131
16	19	0.00999999999476131
17	19	0.00999999999476131
18	19	0.00999999999476131
19	19	0.00999999999476131
20	19	0.00999999999476131
21	19	0.00999999999476131
22	19	0.00999999999476131
23	19	0.00999999999476131
24	19	0.00999999999476131
25	19	0.00999999999476131
26	19	0.00999999999476131
27	18.9999999999999	0.00999999999476131
28	18.9999999999999	0.00999999999476131
29	18.9999999999998	0.00999999999476131
30	18.9999999999996	0.00999999999476131
31	18.9999999999995	0.00999999999476131
32	18.9999999999991	0.00999999999476131
33	18.9999999999978	0.00999999999476131
34	18.9999999999946	0.00999999999476131
35	18.9999999999922	0.00999999999476131
36	18.9999999999843	0.00999999999476131
37	18.9999999999671	0.00999999999476131
38	18.9999999999511	0.00999999999476131
39	18.9999999999068	0.00999999999476131
40	18.9999999998033	0.00999999999476131
41	18.9999999997724	0.00999999999476131
42	18.9999999996391	0.00999999999476131
44	18.9999999976393	0.00999999999476131
45	18.9999999973634	0.00999999999476131
46	18.9999999945944	0.00999999999476131
47	18.9999999862048	0.00999999999476131
48	18.9999999666388	0.00999999999476131
49	18.9999999470014	0.00999999999476131
50	18.9999998927502	0.00999999999476131
52	18.9999998143729	0.00999999999476131
53	18.99999961486	0.00999999999476131
54	18.999998856332	0.00999999999476131
56	18.9999952855513	0.00999999999476131
57	18.9999902834344	0.00999999999476131
58	18.9999869371087	0.0200000000040745
60	18.9999550157731	0.0200000000040745
61	18.9998803394081	0.0200000000040745
63	18.99975200046	0.0200000000040745
64	18.9993200895856	0.0200000000040745
66	18.9971100090008	0.0200000000040745
68	18.9924949616424	0.0200000000040745
69	18.9838388709187	0.0200000000040745
71	18.9107874512372	0.0200000000040745
73	18.6281482392137	0.0200000000040745
75	17.7876392090463	0.0200000000040745
77	17.260234110102	0.0200000000040745
78	16.9129764193885	0.0200000000040745
80	16.8969440479655	0.0200000000040745
82	16.8608868082367	0.0200000000040745
84	16.8332595131415	0.0200000000040745
86	16.8162271490145	0.0200000000040745
89	16.7936225255501	0.0200000000040745
91	16.7726701100705	0.0200000000040745
93	16.7599178554536	0.0200000000040745
95	16.749096147533	0.0200000000040745
98	16.7310304321404	0.0299999999988358
100	16.7240985166119	0.0299999999988358
103	16.7085034076375	0.0299999999988358
105	16.7009097660772	0.0299999999988358
108	16.680686477212	0.0299999999988358
110	16.6680693391815	0.0299999999988358
113	16.6371710721887	0.0299999999988358
116	16.5928507212421	0.0299999999988358
119	16.5525581859463	0.0299999999988358
122	16.4891152246491	0.0299999999988358
125	16.3731913269891	0.0299999999988358
128	16.2953793142559	0.0299999999988358
131	16.2359220970393	0.0299999999988358
134	16.1920457557302	0.0299999999988358
138	16.149045765466	0.0299999999988358
141	16.1087671847415	0.0299999999988358
145	16.0680558179885	0.0399999999935972
148	16.026436690924	0.0399999999935972
152	15.9820908645985	0.0399999999935972
156	15.9441065407481	0.0399999999935972
160	15.9179262569836	0.0399999999935972
164	15.8727369726187	0.0399999999935972
168	15.8372337685844	0.0399999999935972
172	15.7977896499738	0.0399999999935972
176	15.7567752761815	0.0399999999935972
180	15.7078925851509	0.0399999999935972
185	15.6547229797859	0.0399999999935972
189	15.6310902967649	0.0500000000029104
194	15.6120290787022	0.0500000000029104
199	15.5935044438421	0.0500000000029104
204	15.5598264541731	0.0500000000029104
209	15.5220673423922	0.0500000000029104
214	15.501397740435	0.0500000000029104
219	15.4954829612074	0.0500000000029104
225	15.4860382200608	0.0500000000029104
230	15.4821173977312	0.0599999999976717
236	15.4764019510748	0.0599999999976717
242	15.4717553305112	0.0599999999976717
248	15.4680214606821	0.0599999999976717
254	15.4651726877527	0.0599999999976717
261	15.4624060205727	0.0599999999976717
267	15.4598185406314	0.0599999999976717
274	15.4572689307143	0.069999999992433
280	15.4540432328705	0.069999999992433
287	15.4512093453482	0.069999999992433
294	15.4478560251569	0.069999999992433
302	15.4446456749862	0.069999999992433
309	15.4416886090179	0.069999999992433
317	15.4385196729228	0.069999999992433
325	15.4354839098333	0.0800000000017462
333	15.4324809568622	0.0800000000017462
341	15.4291222360738	0.0800000000017462
350	15.4253234126631	0.0800000000017462
358	15.4223215042729	0.0800000000017462
367	15.4179368983092	0.0800000000017462
376	15.4138863152576	0.0899999999965075
386	15.4085725455957	0.0899999999965075
395	15.4049321202982	0.0899999999965075
405	15.3990623734337	0.0899999999965075
415	15.3937194676676	0.0999999999912689
425	15.3884171367638	0.0999999999912689
436	15.3830081828488	0.0999999999912689
447	15.3766201500066	0.0999999999912689
458	15.370259515029	0.0999999999912689
469	15.3644073742383	0.110000000000582
481	15.357173605241	0.110000000000582
493	15.3504780908327	0.110000000000582
505	15.3438965817469	0.110000000000582
517	15.3365348954629	0.119999999995343
530	15.3289138603922	0.119999999995343
543	15.3212741341113	0.119999999995343
557	15.3135938170922	0.119999999995343
571	15.3058308374476	0.130000000004657
585	15.2974201194762	0.130000000004657
599	15.2894974686147	0.130000000004657
614	15.2817355034587	0.139999999999418
629	15.2732592567235	0.139999999999418
645	15.2645375377645	0.139999999999418
661	15.2563564491908	0.149999999994179
677	15.2476775224502	0.149999999994179
694	15.2390935524683	0.149999999994179
711	15.2314487052028	0.160000000003492
729	15.2226736661717	0.160000000003492
747	15.2134902685303	0.160000000003492
766	15.205018685415	0.169999999998254
785	15.1961828912538	0.169999999998254
804	15.187958294467	0.179999999993015
824	15.1796266176436	0.179999999993015
845	15.1711471549029	0.179999999993015
866	15.1627871183366	0.190000000002328
887	15.1544311772783	0.190000000002328
909	15.1462126769241	0.19999999999709
932	15.1380881190426	0.19999999999709
955	15.129880722263	0.209999999991851
978	15.1223067175355	0.209999999991851
1003	15.1139792826874	0.220000000001164
1028	15.1062363519576	0.220000000001164
1053	15.0987646596492	0.229999999995925
1079	15.0911301480447	0.229999999995925
1106	15.0834819420684	0.240000000005239
1133	15.0765737874124	0.240000000005239
1162	15.0690656250759	0.25
1190	15.0626855353046	0.259999999994761
1220	15.0568410863263	0.259999999994761
1250	15.0522679907206	0.270000000004075
1281	15.0489915302542	0.270000000004075
1313	15.0460082637172	0.279999999998836
1345	15.0432795114887	0.289999999993597
1379	15.0402561297464	0.289999999993597
1413	15.0369746901249	0.30000000000291
1448	15.0335770129239	0.309999999997672
1484	15.0301916558683	0.319999999992433
1521	15.0267094798741	0.319999999992433
1559	15.0233314497439	0.330000000001746
1597	15.0199426544103	0.339999999996508
1637	15.0164827789558	0.349999999991269
1677	15.013094547378	0.349999999991269
1719	15.009583246436	0.360000000000582
1762	15.0059461634922	0.369999999995343
1805	15.0022646922386	0.380000000004657
1850	14.9985103737486	0.389999999999418
1896	14.9946746668738	0.399999999994179
1943	14.9909555561149	0.410000000003492
1991	14.9874679789871	0.419999999998254
2041	14.9838721015673	0.429999999993015
2091	14.9804958541334	0.440000000002328
2143	14.9771475194268	0.44999999999709
2196	14.973962637718	0.459999999991851
2251	14.9710839444821	0.470000000001164
2307	14.9686246808631	0.479999999995925
2364	14.9666067863778	0.490000000005239
2423	14.9647867585741	0.5
2483	14.9632668629878	0.520000000004075
2544	14.9618239725704	0.529999999998836
2607	14.960362108078	0.539999999993597
2672	14.9588576007783	0.559999999997672
2738	14.957395103713	0.569999999992433
2806	14.9559138932775	0.580000000001746
2876	14.9542863767985	0.599999999991269
2947	14.9525674446134	0.610000000000582
3020	14.9506897055095	0.630000000004657
3095	14.9487755915689	0.639999999999418
3172	14.9468185845118	0.660000000003492
3251	14.9448215061256	0.669999999998254
3332	14.9427684048171	0.690000000002328
3414	14.940717429263	0.709999999991851
3499	14.9386947029308	0.720000000001164
3586	14.9366767730066	0.740000000005239
3675	14.9346316005708	0.759999999994761
3766	14.9325528778349	0.779999999998836
3859	14.9305806928205	0.80000000000291
3955	14.9289807840992	0.819999999992433
4053	14.9279397165446	0.839999999996508
4154	14.9271017461453	0.860000000000582
4257	14.9261983964887	0.880000000004657
4362	14.9252422540429	0.899999999994179
4470	14.9242608546779	0.919999999998254
4581	14.9232945604801	0.940000000002328
4695	14.9222677006603	0.970000000001164
4812	14.9211765044706	0.990000000005239
4931	14.9200402304715	1.00999999999476
5053	14.9188085918786	1.0399999999936
5179	14.9174209472796	1.05999999999767
5307	14.9159170330141	1.08999999999651
5439	14.9143062482788	1.11000000000058
5574	14.9126849071252	1.13999999999942
5712	14.9110346011303	1.16999999999825
5854	14.9095077733772	1.19999999999709
5999	14.9085155575467	1.22999999999593
6148	14.9080587629014	1.25999999999476
6300	14.9075212442528	1.2899999999936
6456	14.9066811510716	1.33000000000175
6617	14.9057516389536	1.36000000000058
6781	14.9047180949929	1.38999999999942
6949	14.9033980965714	1.41999999999825
7121	14.9020320609669	1.44999999999709
7298	14.900778146489	1.49000000000524
7479	14.8994771484956	1.52999999999884
7665	14.898583500956	1.55999999999767
7855	14.8980499679461	1.59999999999127
8050	14.8970078470088	1.63999999999942
8249	14.8959062743259	1.67999999999302
8454	14.8950062252802	1.72000000000116
8664	14.8937582126756	1.75999999999476
8879	14.8924709250498	1.80999999999767
9099	14.8918050440413	1.84999999999127
9325	14.8910853045051	1.89999999999418
9556	14.8898721652026	1.94000000000233
9793	14.8890235042424	1.99000000000524
10036	14.8880512320048	2.0399999999936
10285	14.8868060242247	2.08999999999651
10540	14.8859183024288	2.13999999999942
10801	14.885173133613	2.19000000000233
11069	14.884133229424	2.24000000000524
11344	14.8832503540995	2.30000000000291
11625	14.8823385776722	2.36000000000058
11914	14.8812274302321	2.41000000000349
12209	14.880427839726	2.47000000000116
12512	14.8795052439543	2.52000000000407
12823	14.8786380853464	2.58999999999651
13141	14.8777324563095	2.66000000000349
13467	14.8766583393567	2.72000000000116
13801	14.8757132705355	2.77999999999884
14143	14.8749208191011	2.84999999999127
14494	14.8740615221331	2.91999999999825
14854	14.8733308691646	2.99000000000524
15222	14.8722520311618	3.06999999999243
15600	14.8712626986957	3.13999999999942
15987	14.8706409198698	3.22000000000116
16383	14.8697261039149	3.30000000000291
16790	14.8689996651458	3.36999999999534
17206	14.8680411796534	3.44999999999709
17633	14.8671155038261	3.5399999999936
18071	14.8664000902634	3.61999999999534
18519	14.8656805601831	3.70999999999185
18978	14.8649011875165	3.80000000000291
19449	14.8639640536564	3.89999999999418
19932	14.8631468274154	3.99000000000524
20426	14.8624298902406	4.08999999999651
20933	14.8618189920084	4.19000000000233
21452	14.8609173001497	4.2899999999936
21984	14.8601204912252	4.38999999999942
22530	14.8594312568954	4.50999999999476
23089	14.8587514906687	4.61999999999534
23661	14.8580265931735	4.72999999999593
24248	14.8572013223457	4.84999999999127
24850	14.8565709724501	4.95999999999185
25466	14.8558822669918	5.08000000000175
26098	14.8552149152343	5.20999999999185
26746	14.8544276246989	5.33000000000175
27409	14.8537460879814	5.45999999999185
28089	14.8531032868712	5.59999999999127
28786	14.8524565863668	5.72999999999593
29500	14.8516953930327	5.86999999999534
30232	14.8510549685783	6.02000000000407
30982	14.8503842039834	6.16000000000349
31750	14.849675906441	6.30999999999767
32538	14.849023068021	6.47000000000116
33345	14.8483517104478	6.61999999999534
34172	14.8476711796892	6.77999999999884
35020	14.8469543028332	6.94999999999709
35889	14.8463057946779	7.11999999999534
36779	14.8456239730471	7.2899999999936
37692	14.8448840199698	7.45999999999185
38627	14.8442799649291	7.64999999999418
39585	14.8435521514771	7.83000000000175
40567	14.8428837703133	8.02000000000407
41573	14.842206544611	8.22000000000116
42605	14.8415010194555	8.41999999999825
43662	14.8408557637431	8.63000000000466
44745	14.8401428828136	8.83000000000175
45855	14.839496151403	9.0399999999936
46992	14.8388182739768	9.27000000000407
48158	14.8381688364106	9.49000000000524
49353	14.8374760966376	9.72999999999593
50577	14.8368232192285	9.95999999999185
51832	14.8361878860201	10.1999999999971
53118	14.8355166002894	10.4499999999971
54436	14.8348648414983	10.6999999999971
55786	14.834241133668	10.9599999999919
57170	14.8336000380722	11.2299999999959
58588	14.8329677129173	11.5
60042	14.8323457316755	11.7799999999988
61531	14.8317237355122	12.0699999999924
63058	14.831111349993	12.3600000000006
64622	14.8304886934245	12.6499999999942
66225	14.8298711340762	12.9700000000012
67868	14.8292662312657	13.2799999999988
69552	14.8286710860655	13.6100000000006
71277	14.828062963296	13.929999999993
73045	14.8274725775713	14.2700000000041
74857	14.8268840413563	14.6300000000047
76714	14.8262907070063	14.9799999999959
78618	14.8257004134791	15.3600000000006
80568	14.8251089593978	15.7299999999959
82567	14.8245380236885	16.1100000000006
84615	14.8239592983966	16.5
86714	14.8233832146227	16.8999999999942
88865	14.822807450971	17.3099999999977
91070	14.8222409041378	17.7400000000052
93329	14.82168053712	18.1699999999983
95644	14.8211245886011	18.6100000000006
98017	14.8205717706403	19.0699999999924
100449	14.8200229674397	19.5299999999988
102940	14.8194779209263	20
105494	14.8189388491122	20.4900000000052
108111	14.8184057273036	21
110793	14.8178817681695	21.5099999999948
113542	14.8173618259985	22.0399999999936
116359	14.8168456465262	22.5800000000017
119245	14.8163409776531	23.1199999999953
122203	14.8158366163357	23.6900000000023
125235	14.8153430317214	24.2700000000041
128342	14.8148520257655	24.8600000000006
131526	14.8143721574597	25.4599999999919
134789	14.8138939170472	26.0899999999965
138132	14.813419335962	26.7299999999959
141559	14.8129575801916	27.3800000000047
145071	14.8125000993515	28.0399999999936
148670	14.8120468851478	28.7200000000012
152358	14.8115998146239	29.3999999999942
156138	14.811155419871	30.1100000000006
160011	14.8107214890246	30.8399999999965
163981	14.8102904194063	31.5800000000017
168049	14.809864282478	32.3300000000017
172218	14.8094459300867	33.1199999999953
176490	14.809032160131	33.9100000000035
180868	14.8086236872978	34.7200000000012
185355	14.808219232089	35.5500000000029
189953	14.8078216385443	36.4100000000035
194666	14.8074291958859	37.2799999999988
199495	14.807042073385	38.1699999999983
204444	14.8066610183402	39.0800000000017


==> data/perfprofdiscrete-10-100-1-4.dat <==
iter	objfun	time
1	19.0139970215482	0.00999999999476131
2	19.0162317290292	0.0200000000040745
3	19.0166451072467	0.0299999999988358
4	19.0114461480739	0.0400000000081491
5	19.0125621630546	0.0500000000029104
6	19.0126815030473	0.0599999999976717
7	19.0087019894609	0.0700000000069849
8	19.0095585348392	0.0800000000017462
9	19.0066742190851	0.0899999999965075
10	19.0072817388653	0.100000000005821
11	19.0050680097651	0.110000000000582
12	19.0055362929595	0.130000000004657
13	19.003853288698	0.130000000004657
14	19.0042093153292	0.139999999999418
15	19.0029286936138	0.160000000003492
16	19.0031997322293	0.169999999998254
17	19.002225796698	0.180000000007567
18	19.0024319887895	0.190000000002328
19	19.0016914577843	0.19999999999709
20	19.0018482733491	0.19999999999709
21	19.001285320463	0.220000000001164
22	19.0010360954591	0.229999999995925
23	19.000759915561	0.229999999995925
24	19.0005907779199	0.25
25	19.0004425401916	0.259999999994761
26	19.0003393041712	0.270000000004075
27	19.0002563307991	0.279999999998836
28	19.0001954590979	0.290000000008149
29	19.0001481644401	0.30000000000291
30	19.0001127324754	0.309999999997672
31	19.0000855711467	0.320000000006985
32	19.0000650507082	0.330000000001746
33	19.0000494044148	0.339999999996508
34	19.0000375437516	0.350000000005821
35	19.0000285196626	0.360000000000582
36	19.0000216695809	0.369999999995343
37	19.0000164614796	0.380000000004657
38	19.000012502626	0.400000000008731
39	19.0000094790712	0.410000000003492
40	19.0000071152738	0.419999999998254
41	19.0000050213339	0.430000000007567
42	19.0000020699086	0.440000000002328
43	18.9999957535654	0.44999999999709
44	18.9999843479324	0.470000000001164
45	18.9999667064383	0.479999999995925
46	18.9999410548231	0.490000000005239
47	18.999904967765	0.509999999994761
48	18.9998551810783	0.520000000004075
49	18.9997873408964	0.529999999998836
50	18.9996956765745	0.55000000000291
51	18.9995724705213	0.559999999997672
52	18.9994076128319	0.570000000006985
53	18.9991879154268	0.580000000001746
54	18.9988962748426	0.600000000005821
55	18.9985106816304	0.610000000000582
56	18.9980031032635	0.619999999995343
57	18.997338318903	0.630000000004657
58	18.9964728669245	0.639999999999418
59	18.9953543846058	0.660000000003492
60	18.9939217659085	0.669999999998254
61	18.9921067029506	0.680000000007567
62	18.9898372330388	0.690000000002328
63	18.9870437680891	0.69999999999709
64	18.9836676174235	0.720000000001164
65	18.9796712022095	0.729999999995925
66	18.9750481838659	0.740000000005239
67	18.9698310150411	0.75
68	18.964093470508	0.759999999994761
69	18.9579467623481	0.770000000004075
70	18.951529594445	0.779999999998836
71	18.9449942285954	0.790000000008149
72	18.9384915779673	0.809999999997672
73	18.9321582127255	0.820000000006985
74	18.9261071993042	0.830000000001746
75	18.9204234333578	0.839999999996508
76	18.9151630547752	0.850000000005821
77	18.910355900745	0.869999999995343
78	18.9060097688992	0.880000000004657
79	18.9021153967909	0.889999999999418
80	18.8986513535221	0.900000000008731
81	18.8955883543941	0.919999999998254
82	18.8928927744157	0.930000000007567
83	18.890529323383	0.940000000002328
84	18.8884629565085	0.94999999999709
85	18.8866601468631	0.970000000001164
86	18.8850896587893	0.979999999995925
87	18.8837229517892	0.979999999995925
88	18.8825343243059	1
89	18.8815008839617	1.00999999999476
90	18.8806024093655	1.02000000000407
91	18.8798211504132	1.02999999999884
92	18.8791415995731	1.05000000000291
93	18.8785502557202	1.05999999999767
94	18.8780353941203	1.07000000000698
95	18.8775868505557	1.08000000000175
96	18.8771958237532	1.10000000000582
97	18.8768546977444	1.11000000000058
98	18.876556884193	1.11999999999534
99	18.8762966837612	1.13000000000466
100	18.8760691650663	1.15000000000873
101	18.8758700595375	1.16000000000349
102	18.8756956704261	1.16999999999825
103	18.8755427942729	1.18000000000757
104	18.8754086532491	1.19000000000233
105	18.8752908369311	1.2100000000064
106	18.8751872522251	1.22000000000116
107	18.8750960803064	1.22999999999593
108	18.8750157395859	1.25
109	18.8749448538473	1.25
110	18.8748822248138	1.25999999999476
111	18.8748268085131	1.27999999999884
112	18.8747776948937	1.29000000000815
113	18.8747340862484	1.30000000000291
114	18.8746954429838	1.30999999999767
115	18.8746612571207	1.32000000000698
116	18.8746310571601	1.33999999999651
117	18.8746044101398	1.36000000000058
118	18.8745809217877	1.36000000000058
119	18.874560235426	1.38000000000466
120	18.8745420300894	1.38999999999942
121	18.8745260181876	1.40000000000873
122	18.8745119429394	1.41000000000349
123	18.8744995757382	1.41999999999825
124	18.8744887135508	1.43000000000757
125	18.8744791764207	1.44000000000233
126	18.8744708051153	1.44999999999709
127	18.8744634589408	1.4600000000064
128	18.8744570137338	1.47999999999593
129	18.8744513600317	1.49000000000524
130	18.8744464014167	1.50999999999476
131	18.874442053024	1.52000000000407
132	18.8744382402054	1.52999999999884
133	18.874434897335	1.54000000000815
134	18.8744319667456	1.55000000000291
135	18.8744293977838	1.55999999999767
136	18.8744271459724	1.57000000000698
137	18.8744251722689	1.58000000000175
138	18.8744234424099	1.60000000000582
139	18.874421926333	1.61000000000058
140	18.8744205976665	1.61999999999534
141	18.8744194332801	1.63000000000466
142	18.8744184128895	1.63999999999942
143	18.8744175187082	1.65000000000873
144	18.8744167351415	1.66000000000349
145	18.874416048518	1.66999999999825
146	18.874415446853	1.69000000000233
147	18.874414919641	1.7100000000064
148	18.8744144576742	1.72000000000116
149	18.8744140528821	1.72999999999593
150	18.8744136981916	1.72999999999593
151	18.8744133874038	1.75
152	18.8744131150838	1.75999999999476
153	18.8744128764681	1.77000000000407
154	18.8744126673829	1.77999999999884
155	18.8744124841713	1.79000000000815
156	18.8744123236293	1.80000000000291
157	18.8744121829499	1.80999999999767
158	18.8744120596735	1.83000000000175
159	18.8744119516451	1.83999999999651
160	18.8744118569767	1.85000000000582
161	18.8744117740139	1.86999999999534
162	18.8744117013073	1.88000000000466
163	18.874411637587	1.88999999999942
164	18.8744115817402	1.90000000000873
165	18.874411532792	1.91000000000349
166	18.8744114898883	1.91999999999825
167	18.8744114522806	1.93000000000757
168	18.874411419313	1.94000000000233
169	18.8744113904111	1.94999999999709
170	18.8744113650715	1.97000000000116
171	18.8744113428531	1.97999999999593
172	18.8744113233694	1.99000000000524
173	18.8744113062819	2.00999999999476
174	18.8744112912938	2.00999999999476
175	18.8744112781451	2.02000000000407
176	18.8744112666082	2.02999999999884
177	18.8744112564834	2.05000000000291
178	18.874411247596	2.05999999999767
179	18.8744112397926	2.08000000000175
180	18.8744112329391	2.08999999999651
181	18.8744112269179	2.08999999999651
182	18.8744112216258	2.10000000000582
183	18.8744112169727	2.11000000000058
184	18.8744112128794	2.13000000000466
185	18.8744112092765	2.13999999999942
186	18.8744112061035	2.15000000000873
187	18.8744112033069	2.16000000000349
188	18.8744112008403	2.16999999999825
189	18.8744111986626	2.19000000000233
190	18.8744111967363	2.19999999999709
191	18.8744111950324	2.2100000000064
192	18.8744111935234	2.22000000000116
193	18.8744111921851	2.22000000000116
194	18.8744111909964	2.24000000000524
195	18.8744111899387	2.25
196	18.8744111889955	2.25999999999476
197	18.8744111881531	2.27000000000407
198	18.8744111873987	2.27999999999884
199	18.8744111867213	2.30000000000291
200	18.8744111861116	2.30999999999767
201	18.8744111855609	2.32000000000698
202	18.8744111850623	2.33000000000175
203	18.8744111846021	2.33999999999651
204	18.8744111841847	2.33999999999651
205	18.874411183803	2.36000000000058
206	18.8744111834519	2.36999999999534
207	18.874411183129	2.38000000000466
208	18.8744111828306	2.38999999999942
209	18.8744111825518	2.40000000000873
210	18.8744111822928	2.41000000000349
211	18.8744111820504	2.43000000000757
212	18.8744111818217	2.44000000000233
213	18.8744111816043	2.44999999999709
214	18.8744111813983	2.47999999999593
215	18.8744111812016	2.49000000000524
216	18.8744111810127	2.5
217	18.8744111808307	2.52000000000407
218	18.8744111806545	2.52999999999884
219	18.8744111804838	2.55000000000291
220	18.8744111803167	2.57000000000698
221	18.8744111801555	2.58000000000175
222	18.874411179997	2.61000000000058
223	18.8744111798382	2.63000000000466
224	18.874411179687	2.65000000000873
225	18.8744111795368	2.66999999999825
226	18.8744111793937	2.68000000000757
227	18.8744111792511	2.69999999999709
228	18.8744111791087	2.72999999999593
229	18.87441117897	2.75
230	18.8744111788284	2.75999999999476
231	18.8744111786933	2.77999999999884
232	18.8744111785551	2.79000000000815
233	18.8744111784245	2.80999999999767
234	18.8744111782943	2.83000000000175
235	18.8744111781621	2.83999999999651
236	18.8744111780308	2.85000000000582
237	18.874411177901	2.86999999999534
238	18.8744111777693	2.88999999999942
239	18.8744111776302	2.91000000000349
240	18.8744111775008	2.91999999999825
241	18.8744111773731	2.94000000000233
242	18.8744111772441	2.94999999999709
243	18.8744111771172	2.97000000000116
244	18.8744111769905	2.99000000000524
245	18.8744111768596	3.02000000000407
246	18.8744111767243	3.02999999999884
247	18.8744111765992	3.04000000000815
248	18.8744111764584	3.07000000000698
249	18.8744111763321	3.08999999999651
250	18.8744111762034	3.11000000000058
251	18.8744111760845	3.11999999999534
252	18.8744111759638	3.13999999999942
253	18.8744111758483	3.16999999999825
254	18.8744111757187	3.18000000000757
255	18.8744111756005	3.19999999999709
256	18.8744111754746	3.22000000000116
257	18.8744111753605	3.24000000000524
258	18.8744111752436	3.25
259	18.8744111751273	3.27000000000407
260	18.8744111749952	3.29000000000815
261	18.8744111748783	3.30000000000291
262	18.8744111747611	3.30999999999767
263	18.8744111746272	3.32000000000698
264	18.874411174509	3.33000000000175
265	18.8744111743928	3.36000000000058
266	18.8744111742722	3.36999999999534
267	18.8744111741546	3.38000000000466
268	18.874411174022	3.38999999999942
269	18.8744111739022	3.40000000000873
270	18.8744111737714	3.41000000000349
271	18.8744111736555	3.41999999999825
272	18.8744111735402	3.44000000000233
273	18.8744111734203	3.44999999999709
274	18.8744111732929	3.4600000000064
275	18.8744111731723	3.47000000000116
276	18.8744111730544	3.47999999999593
277	18.8744111729404	3.47999999999593
278	18.8744111728106	3.49000000000524
279	18.87441117269	3.50999999999476
280	18.8744111725773	3.52000000000407
281	18.87441117245	3.52000000000407
282	18.8744111723368	3.52999999999884
283	18.8744111722239	3.54000000000815
284	18.8744111721086	3.55000000000291
285	18.8744111719729	3.55999999999767
286	18.8744111718553	3.57000000000698
287	18.8744111717419	3.58000000000175
288	18.8744111716205	3.58999999999651
289	18.8744111715024	3.60000000000582
290	18.874411171385	3.61999999999534
291	18.8744111712664	3.63000000000466
292	18.8744111711277	3.63999999999942
293	18.874411171009	3.65000000000873
294	18.8744111708781	3.66000000000349
295	18.8744111707645	3.66999999999825
296	18.8744111706504	3.68000000000757
297	18.8744111705295	3.69999999999709
298	18.874411170413	3.7100000000064
299	18.8744111702941	3.7100000000064
300	18.8744111701739	3.72000000000116
301	18.8744111700524	3.74000000000524
302	18.8744111699278	3.75
303	18.8744111698041	3.75999999999476
304	18.8744111696799	3.75999999999476
305	18.8744111695252	3.77000000000407
306	18.8744111693984	3.77999999999884
307	18.8744111692675	3.79000000000815
308	18.8744111691507	3.80000000000291
309	18.8744111690335	3.80999999999767
310	18.8744111689164	3.82000000000698
311	18.8744111687948	3.83000000000175
312	18.8744111686692	3.85000000000582
313	18.8744111685489	3.86000000000058
314	18.8744111684288	3.86999999999534
315	18.8744111683049	3.88000000000466
316	18.8744111681606	3.88999999999942
317	18.8744111680349	3.90000000000873
318	18.8744111679217	3.91999999999825
319	18.8744111678038	3.91999999999825
320	18.8744111676822	3.93000000000757
321	18.874411167564	3.94000000000233
322	18.8744111674472	3.94999999999709
323	18.8744111673277	3.97000000000116
324	18.8744111672071	3.97999999999593
325	18.8744111670866	3.97999999999593
326	18.8744111669619	3.99000000000524
327	18.8744111668391	4
328	18.8744111667114	4.00999999999476
329	18.8744111665852	4.02000000000407
330	18.8744111664617	4.02999999999884
331	18.874411166338	4.05000000000291
332	18.8744111662102	4.05999999999767
333	18.8744111660768	4.07000000000698
334	18.8744111659532	4.08000000000175
335	18.8744111658114	4.08999999999651
336	18.8744111656896	4.10000000000582
337	18.8744111655638	4.11000000000058
338	18.8744111654455	4.11999999999534
339	18.8744111653256	4.13000000000466
340	18.8744111652029	4.13999999999942
341	18.8744111650805	4.15000000000873
342	18.8744111649533	4.16000000000349
343	18.8744111648232	4.16999999999825
344	18.8744111646994	4.18000000000757
345	18.8744111645768	4.19000000000233
346	18.8744111644505	4.19999999999709
347	18.8744111643282	4.2100000000064
348	18.8744111642033	4.22000000000116
349	18.874411164075	4.22999999999593
350	18.8744111639491	4.24000000000524
351	18.874411163827	4.25
352	18.8744111637037	4.25999999999476
353	18.8744111635761	4.27999999999884
354	18.87441116345	4.29000000000815
355	18.8744111633254	4.30000000000291
356	18.8744111631949	4.30999999999767
357	18.8744111630693	4.32000000000698
358	18.8744111629407	4.33000000000175
359	18.8744111628135	4.33999999999651
360	18.8744111626889	4.35000000000582
361	18.8744111625635	4.36000000000058
362	18.8744111624221	4.36999999999534
363	18.8744111622975	4.38000000000466
364	18.8744111621726	4.38999999999942
365	18.8744111620482	4.40000000000873
366	18.8744111619223	4.41000000000349
367	18.8744111617969	4.41999999999825
368	18.874411161667	4.43000000000757
369	18.8744111615447	4.44000000000233
370	18.8744111614212	4.44999999999709
371	18.8744111612963	4.4600000000064
372	18.874411161167	4.47999999999593
373	18.874411161023	4.49000000000524
374	18.8744111608932	4.5
375	18.8744111607754	4.50999999999476
376	18.874411160639	4.52000000000407
377	18.874411160521	4.52999999999884
378	18.8744111603951	4.54000000000815
379	18.8744111602793	4.55000000000291
380	18.8744111601722	4.55999999999767
381	18.8744111600625	4.57000000000698
382	18.8744111599569	4.58000000000175
383	18.8744111598332	4.58999999999651
384	18.8744111597218	4.58999999999651
385	18.8744111596046	4.61999999999534
386	18.87441115949	4.63000000000466
387	18.8744111593805	4.63000000000466
388	18.8744111592755	4.65000000000873
389	18.8744111591733	4.65000000000873
390	18.8744111590491	4.66999999999825
391	18.8744111589415	4.68000000000757
392	18.8744111588366	4.69000000000233
393	18.8744111587363	4.69999999999709
394	18.8744111586109	4.69999999999709
395	18.8744111585088	4.72000000000116
396	18.8744111584011	4.72999999999593
397	18.8744111582928	4.74000000000524
398	18.8744111581777	4.75
399	18.8744111580758	4.75999999999476
400	18.8744111579561	4.75999999999476
401	18.8744111578501	4.77999999999884
402	18.8744111577412	4.79000000000815
403	18.8744111576391	4.80000000000291
404	18.8744111575363	4.80999999999767
405	18.8744111574299	4.82000000000698
406	18.8744111573206	4.83000000000175
407	18.8744111572084	4.83999999999651
408	18.8744111570878	4.85000000000582
409	18.8744111569732	4.86999999999534
410	18.8744111568495	4.88000000000466
411	18.8744111567305	4.88999999999942
412	18.874411156607	4.88999999999942
413	18.8744111564895	4.90000000000873
414	18.8744111563747	4.91000000000349
415	18.8744111562376	4.91999999999825
416	18.8744111561194	4.94000000000233
417	18.8744111560057	4.94999999999709
418	18.8744111558922	4.9600000000064
419	18.8744111557717	4.97000000000116
420	18.8744111556435	4.97999999999593
421	18.874411155525	4.99000000000524
422	18.8744111554121	4.99000000000524
423	18.8744111552961	5
424	18.8744111551785	5.02000000000407
425	18.8744111550592	5.02999999999884
426	18.8744111549275	5.04000000000815
427	18.8744111548086	5.05000000000291
428	18.8744111546738	5.05999999999767
429	18.8744111545504	5.08000000000175
430	18.8744111544364	5.08000000000175
431	18.8744111543164	5.08999999999651
432	18.8744111541979	5.10000000000582
433	18.8744111540643	5.11000000000058
434	18.8744111539475	5.11999999999534
435	18.8744111538356	5.13000000000466
436	18.8744111537215	5.13999999999942
437	18.8744111536027	5.15000000000873
438	18.8744111534863	5.16999999999825
439	18.8744111533652	5.18000000000757
440	18.874411153246	5.19000000000233
441	18.8744111531234	5.19999999999709
442	18.874411152983	5.2100000000064
443	18.8744111528609	5.22000000000116
444	18.8744111527395	5.22999999999593
445	18.8744111526234	5.24000000000524
446	18.8744111525045	5.25
447	18.8744111523447	5.25999999999476
448	18.8744111522134	5.27000000000407
449	18.8744111520996	5.27999999999884
450	18.8744111519904	5.29000000000815
451	18.8744111518726	5.30000000000291
452	18.8744111517614	5.30999999999767
453	18.8744111516448	5.33000000000175
454	18.8744111514877	5.33000000000175
455	18.8744111513799	5.33999999999651
456	18.8744111512842	5.35000000000582
457	18.8744111511745	5.36000000000058
458	18.8744111510234	5.36999999999534
459	18.874411150909	5.38000000000466
460	18.874411150732	5.40000000000873
461	18.8744111505806	5.41000000000349
462	18.8744111504785	5.41999999999825
463	18.8744111503921	5.43000000000757
464	18.8744111503176	5.44000000000233
465	18.8744111502003	5.44999999999709
466	18.8744111496269	5.44999999999709


==> data/perfprofdiscrete-10-100-1-5.dat <==
iter	objfun	time
1	19.0139970215482	0.00999999999476131
2	19.0162317290292	0.0200000000040745
3	19.0166451072467	0.0299999999988358
4	19.0114461480739	0.0299999999988358
5	19.0125621630546	0.0500000000029104
6	19.0126815030473	0.0599999999976717
7	19.0087019894609	0.0700000000069849
8	19.0095585348392	0.0800000000017462
9	19.0066742190851	0.0899999999965075
10	19.0072817388653	0.100000000005821
11	19.0050680097651	0.110000000000582
12	19.0055362929595	0.119999999995343
13	19.003853288698	0.130000000004657
14	19.0042093153292	0.139999999999418
15	19.0029286936138	0.149999999994179
16	19.0031997322293	0.160000000003492
17	19.002225796698	0.169999999998254
18	19.0024319887895	0.190000000002328
19	19.0016914577843	0.19999999999709
20	19.0018482733491	0.210000000006403
21	19.001285320463	0.220000000001164
22	19.0010360954591	0.229999999995925
23	19.000759915561	0.229999999995925
24	19.0005907779199	0.240000000005239
25	19.0004425401916	0.259999999994761
26	19.0003393041712	0.270000000004075
27	19.0002563307991	0.270000000004075
28	19.0001954590979	0.289999999993597
29	19.0001481644401	0.30000000000291
30	19.0001127324754	0.309999999997672
31	19.0000855711468	0.320000000006985
32	19.0000650507086	0.330000000001746
33	19.0000494044167	0.339999999996508
34	19.0000375437599	0.350000000005821
35	19.0000285196997	0.360000000000582
36	19.0000216697448	0.369999999995343
37	19.0000164622046	0.380000000004657
38	19.0000125058325	0.389999999999418
39	19.0000094932534	0.399999999994179
40	19.00000717805	0.410000000003492
41	19.0000053004502	0.419999999998254
42	19.0000033432692	0.440000000002328
43	18.9999993280467	0.44999999999709
44	18.9999915359476	0.460000000006403
45	18.9999788109126	0.479999999995925
46	18.9999598509648	0.5
47	18.9999328178212	0.509999999994761
48	18.9998952177625	0.529999999998836
49	18.9998437095461	0.539999999993597
50	18.999773848629	0.55000000000291
51	18.9996797539144	0.559999999997672
52	18.9995535980286	0.570000000006985
53	18.999385130189	0.580000000001746
54	18.9991609848341	0.589999999996508
55	18.9988638386088	0.600000000005821
56	18.9984714151547	0.619999999995343
57	18.9979553668938	0.630000000004657
58	18.9972801156849	0.639999999999418
59	18.9964018182938	0.649999999994179
60	18.9952677423926	0.660000000003492
61	18.9938164853125	0.669999999998254
62	18.9919796043647	0.690000000002328
63	18.9896852757111	0.69999999999709
64	18.9868644398559	0.710000000006403
65	18.9834594093955	0.720000000001164
66	18.979434091265	0.729999999995925
67	18.974784006991	0.75
68	18.9695436127659	0.75
69	18.9637885185567	0.759999999994761
70	18.9576312935279	0.770000000004075
71	18.9512113033967	0.779999999998836
72	18.9446807099053	0.80000000000291
73	18.938189651062	0.809999999997672
74	18.931873441914	0.820000000006985
75	18.9258436509977	0.830000000001746
76	18.9201836527167	0.839999999996508
77	18.91494820693	0.850000000005821
78	18.910166009636	0.860000000000582
79	18.905843993214	0.880000000004657
80	18.9019722983411	0.889999999999418
81	18.8985291311181	0.899999999994179
82	18.8954850312947	0.910000000003492
83	18.8928063380047	0.919999999998254
84	18.8904578219308	0.930000000007567
85	18.8884045606815	0.940000000002328
86	18.8866131841878	0.94999999999709
87	18.885052628562	0.960000000006403
88	18.8836945266414	0.970000000001164
89	18.8825133432479	0.979999999995925
90	18.8814863404517	0.990000000005239
91	18.880593436894	1.00999999999476
92	18.8798170072742	1.02000000000407
93	18.8791416538806	1.02999999999884
94	18.8785539712984	1.0399999999936
95	18.8780423175983	1.05000000000291
96	18.8775965998011	1.07000000000698
97	18.8772080776563	1.08000000000175
98	18.8768691872913	1.08000000000175
99	18.8765733847259	1.10000000000582
100	18.8763150083064	1.11000000000058
101	18.8760891586075	1.11999999999534
102	18.8758915941148	1.13000000000466
103	18.8757186409515	1.13999999999942
104	18.875567114962	1.16000000000349
105	18.875434254582	1.16999999999825
106	18.8753176630663	1.18000000000757
107	18.8752152587985	1.19000000000233
108	18.8751252325607	1.19999999999709
109	18.8750460107803	1.22000000000116
110	18.8749762239063	1.22999999999593
111	18.8749146791809	1.24000000000524
112	18.8748603371776	1.25999999999476
113	18.8748122915671	1.27000000000407
114	18.8747697492974	1.27999999999884
115	18.8747321360875	1.2899999999936
116	18.8746989225221	1.30000000000291
117	18.8746696250092	1.30999999999767
118	18.8746438049848	1.32000000000698
119	18.8746210669967	1.33999999999651
120	18.8746010561133	1.35000000000582
121	18.8745834549711	1.36000000000058
122	18.8745679806767	1.36999999999534
123	18.8745543817092	1.38000000000466
124	18.8745424349181	1.38999999999942
125	18.874531942677	1.39999999999418
126	18.874522730227	1.41000000000349
127	18.8745146432264	1.41999999999825
128	18.8745075455111	1.44000000000233
129	18.8745013170637	1.4600000000064
130	18.87449585218	1.4600000000064
131	18.8744910578238	1.47000000000116
132	18.8744868521547	1.49000000000524
133	18.8744831632153	1.5
134	18.8744799277643	1.50999999999476
135	18.8744770902398	1.52000000000407
136	18.8744746018419	1.52999999999884
137	18.8744724197212	1.5399999999936
138	18.874470506261	1.55999999999767
139	18.874468828445	1.57000000000698
140	18.8744673572998	1.58000000000175
141	18.8744660674029	1.58999999999651
142	18.8744649364505	1.61000000000058
143	18.874463944877	1.61999999999534
144	18.8744630755206	1.63000000000466
145	18.8744623133287	1.63999999999942
146	18.8744616450999	1.64999999999418
147	18.8744610592571	1.66000000000349
148	18.8744605456478	1.68000000000757
149	18.8744600953696	1.69000000000233
150	18.8744597006161	1.69999999999709
151	18.8744593545426	1.7100000000064
152	18.8744590511477	1.72999999999593
153	18.8744587851695	1.74000000000524
154	18.8744585519943	1.75
155	18.8744583475772	1.77000000000407
156	18.8744581683721	1.77999999999884
157	18.8744580112697	1.77999999999884
158	18.8744578735443	1.80000000000291
159	18.8744577528061	1.80999999999767
160	18.8744576469601	1.80999999999767
161	18.8744575541697	1.83000000000175
162	18.8744574728244	1.83999999999651
163	18.8744574015128	1.86000000000058
164	18.8744573389973	1.86999999999534
165	18.8744572841929	1.88000000000466
166	18.8744572361485	1.89999999999418
167	18.8744571940303	1.91000000000349
168	18.8744571571073	1.91999999999825
169	18.8744571247387	1.91999999999825
170	18.8744570963628	1.93000000000757
171	18.8744570714871	1.94999999999709
172	18.8744570496798	1.9600000000064
173	18.8744570305625	1.97000000000116
174	18.8744570138033	1.97999999999593
175	18.8744569991114	1.99000000000524
176	18.8744569862317	2.00999999999476
177	18.8744569749408	2.02000000000407
178	18.8744569650427	2.02999999999884
179	18.8744569563655	2.0399999999936
180	18.8744569487586	2.05000000000291
181	18.8744569420901	2.05999999999767
182	18.8744569362441	2.08000000000175
183	18.8744569311193	2.08999999999651
184	18.8744569266266	2.10000000000582
185	18.8744569226881	2.11000000000058
186	18.8744569192354	2.11999999999534
187	18.8744569162086	2.13000000000466
188	18.8744569135552	2.13999999999942
189	18.874456911229	2.14999999999418
190	18.8744569091898	2.16000000000349
191	18.8744569074022	2.16999999999825
192	18.8744569058328	2.18000000000757
193	18.8744569044574	2.19000000000233
194	18.8744569032518	2.19999999999709
195	18.8744569021951	2.2100000000064
196	18.874456901269	2.22999999999593
197	18.8744569004573	2.22999999999593
198	18.8744568997459	2.25
199	18.8744568991223	2.25999999999476
200	18.8744568985755	2.27000000000407
201	18.8744568980966	2.27999999999884
202	18.8744568976769	2.2899999999936
203	18.8744568973086	2.30000000000291
204	18.8744568969863	2.32000000000698
205	18.8744568966954	2.33000000000175
206	18.8744568964444	2.33999999999651
207	18.8744568962239	2.33999999999651
208	18.8744568960296	2.36000000000058
209	18.8744568958602	2.36000000000058
210	18.8744568957153	2.38000000000466
211	18.8744568955854	2.38000000000466
212	18.8744568954705	2.39999999999418
213	18.8744568953733	2.41000000000349
214	18.8744568952916	2.41999999999825
215	18.8744568951912	2.43000000000757
216	18.8744568949296	2.44000000000233


==> data/perfprofdiscrete-10-100-1-6.dat <==
iter	objfun	time
1	14.1692364571011	0.00162
2	14.1692364571011	0.006522
3	13.9224214867504	0.009874
4	13.8139240524822	0.014735
5	13.7852903979914	0.019048
6	13.7840500918571	0.021432
7	13.7840487520924	0.023814
8	13.7840487520902	0.026187
9	13.7840487520902	0.031959
10	13.7840487520902	0.037722
11	13.7840487520902	0.043487
12	13.7840487520902	0.049305
13	13.7840487520908	0.055287
14	13.7840487520902	0.058844
15	13.7840487520902	0.064645
16	13.7840487520902	0.070557
17	13.7840487520902	0.074102
18	13.7840487520908	0.079985
19	13.7840487520902	0.082345
20	13.7840487520902	0.089414
21	13.7840487520902	0.092956
22	13.7840487520902	0.097685
23	13.7840487520902	0.101224
24	13.7840487520902	0.107
25	13.7840487520902	0.112882
26	13.7840487520902	0.11643
27	13.7840487520904	0.122321
28	13.7840487520902	0.125858
29	13.7840487520902	0.131645
30	13.7840487520902	0.137561
31	13.7840487520902	0.141106
32	13.7840487520903	0.146994
33	13.7840487520902	0.150524
34	13.7840487520914	0.156413
35	13.7840487520902	0.15878
36	13.7840487520902	0.162332
37	13.7840487520916	0.167049
38	13.7840487520902	0.169407
39	13.7840487520902	0.175311
40	13.7840487520902	0.178856
41	13.7840487520904	0.183561
42	13.7840487520902	0.187109
43	13.7840487520916	0.192996
44	13.7840487520902	0.195368
45	13.7840487520902	0.198921
46	13.7840487520902	0.203619
47	13.7840487520902	0.207113
48	13.7840487520903	0.213001
49	13.7840487520902	0.21665
50	13.7840487520916	0.222531
51	13.7840487520902	0.224893
52	13.7840487520903	0.231935
53	13.7840487520902	0.235481
54	13.7840487520903	0.241359
55	13.7840487520902	0.244901
56	13.7840487520902	0.250677
57	13.7840487520902	0.256561
58	13.7840487520902	0.26013
59	13.7840487520904	0.266032
61	13.7840487520902	0.273131
62	13.7840487520902	0.277741
63	13.7840487520902	0.282474
64	13.7840487520902	0.286032
66	13.7840487520902	0.294295
67	13.7840487520902	0.299074
68	13.7840487520903	0.303801
70	13.7840487520902	0.313142
71	13.7840487520902	0.31902
73	13.7840487520902	0.326075
74	13.7840487520903	0.330794
76	13.7840487520902	0.33786
77	13.7840487520902	0.34246
79	13.7840487520902	0.350705
80	13.7840487520904	0.35662
82	13.7840487520902	0.363639
84	13.7840487520903	0.372934
85	13.7840487520902	0.37647
87	13.7840487520902	0.385888
89	13.7840487520902	0.399907
91	13.7840487520902	0.409331
92	13.7840487520902	0.41283
94	13.7840487520902	0.422207
96	13.7840487520902	0.433857
98	13.7840487520903	0.443268
100	13.7840487520902	0.452514
102	13.7840487520902	0.461894
104	13.7840487520902	0.471315
106	13.7840487520908	0.479506
108	13.7840487520902	0.488835
111	13.7840487520904	0.504131
113	13.7840487520902	0.513446
115	13.7840487520902	0.522849
117	13.7840487520902	0.532247
120	13.7840487520902	0.545026
122	13.7840487520902	0.55324
125	13.7840487520902	0.565038
127	13.7840487520907	0.573267
130	13.7840487520906	0.584998
132	13.7840487520909	0.594417
135	13.7840487520902	0.608421
138	13.7840487520902	0.620212
141	13.7840487520902	0.635387
144	13.7840487520902	0.650592
146	13.7840487520902	0.65998
149	13.7840487520903	0.675339999999999
152	13.7840487520903	0.690502999999999
155	13.7840487520902	0.702283999999999
159	13.7840487520903	0.720008999999999
162	13.7840487520902	0.732958999999999
165	13.7840487520902	0.745826999999999
168	13.7840487520902	0.758846999999999
172	13.7840487520903	0.779918999999999
175	13.7840487520902	0.791576999999999
179	13.7840487520902	0.809253999999999
183	13.7840487520902	0.827989999999999
186	13.7840487520902	0.843201999999999
190	13.7840487520902	0.863155999999999
194	13.7840487520907	0.886546
198	13.7840487520909	0.904205
202	13.7840487520902	0.919423
206	13.7840487520906	0.940453
210	13.7840487520902	0.954531
214	13.7840487520902	0.970944
219	13.7840487520902	0.996663
223	13.7840487520902	1.017861
227	13.7840487520904	1.035555
232	13.7840487520902	1.06019
237	13.7840487520902	1.079001
242	13.7840487520902	1.10363
246	13.7840487520902	1.122451
251	13.7840487520902	1.147129
257	13.7840487520902	1.178674
262	13.7840487520911	1.204756
267	13.7840487520904	1.228419
272	13.7840487520902	1.248658
278	13.7840487520902	1.273754
284	13.7840487520912	1.299791
289	13.7840487520903	1.323257
295	13.7840487520902	1.349152
301	13.7840487520902	1.371671
307	13.7840487520902	1.398824
313	13.7840487520902	1.424769
320	13.7840487520909	1.456481
326	13.7840487520902	1.485887
333	13.7840487520902	1.517471
340	13.7840487520905	1.550523
346	13.7840487520902	1.580916
353	13.7840487520905	1.611218
361	13.7840487520902	1.646536
368	13.7840487520902	1.681905
375	13.7840487520902	1.715072
383	13.7840487520903	1.751637
391	13.7840487520902	1.785721
399	13.7840487520902	1.823277
407	13.7840487520902	1.85976
415	13.7840487520903	1.89638
423	13.7840487520904	1.935156
432	13.7840487520902	1.975157
441	13.7840487520902	2.017333
449	13.7840487520902	2.053693
459	13.7840487520902	2.101809
468	13.7840487520902	2.138384
477	13.7840487520902	2.17721
487	13.7840487520902	2.223079
497	13.7840487520902	2.264323
507	13.7840487520902	2.30789
517	13.7840487520902	2.355911
528	13.7840487520909	2.401792
538	13.7840487520902	2.442956
549	13.7840487520902	2.499092
560	13.7840487520913	2.549616
572	13.7840487520902	2.602338
583	13.7840487520902	2.652995
595	13.7840487520902	2.703747
607	13.7840487520902	2.757828
619	13.7840487520902	2.816532
632	13.7840487520902	2.877553
645	13.7840487520904	2.93869
658	13.7840487520912	2.998559
671	13.7840487520902	3.053978
684	13.7840487520902	3.112698
698	13.7840487520902	3.176541
712	13.7840487520902	3.233345
727	13.7840487520902	3.306104
742	13.7840487520903	3.377732
757	13.7840487520902	3.441374
772	13.7840487520905	3.509296
787	13.7840487520902	3.572754
803	13.7840487520902	3.647004
820	13.7840487520903	3.717882
836	13.7840487520912	3.787256
853	13.7840487520902	3.864838
870	13.7840487520902	3.939155
888	13.7840487520902	4.019025
906	13.7840487520902	4.103475
924	13.7840487520902	4.189151
943	13.7840487520902	4.274107
962	13.7840487520902	4.355279
981	13.7840487520902	4.434136
1001	13.7840487520902	4.525753
1022	13.7840487520903	4.626036
1042	13.7840487520903	4.718752
1063	13.7840487520902	4.813259
1085	13.7840487520912	4.92041
1107	13.7840487520902	5.017971
1129	13.7840487520902	5.115852
1152	13.7840487520902	5.226352
1175	13.7840487520902	5.32513
1199	13.7840487520902	5.437368
1223	13.7840487520904	5.549699
1248	13.7840487520905	5.665834
1273	13.7840487520902	5.773762
1299	13.7840487520902	5.893248
1325	13.7840487520905	6.008142
1352	13.7840487520902	6.120653
1380	13.7840487520902	6.241865
1407	13.7840487520903	6.35926
1436	13.7840487520902	6.484581
1465	13.7840487520906	6.616986
1495	13.7840487520902	6.742715
1525	13.7840487520902	6.875061
1556	13.7840487520902	7.0282
1587	13.7840487520902	7.163221
1619	13.7840487520902	7.30419
1652	13.7840487520902	7.45185999999999
1685	13.7840487520902	7.60575099999999
1720	13.7840487520902	7.75971599999999
1754	13.7840487520902	7.92026899999999
1790	13.7840487520902	8.09355299999999
1826	13.7840487520902	8.26594099999999
1863	13.784048752091	8.43940099999999
1901	13.7840487520902	8.60827599999999
1939	13.7840487520902	8.77744499999999
1978	13.7840487520902	8.94890399999999
2018	13.7840487520902	9.12050099999999
2059	13.7840487520902	9.30711799999999
2101	13.7840487520902	9.50519999999999
2143	13.7840487520902	9.69713099999999
2187	13.7840487520902	9.895786
2231	13.7840487520902	10.096619
2276	13.7840487520902	10.298713
2322	13.7840487520902	10.510804
2369	13.7840487520908	10.715546
2417	13.7840487520905	10.927876
2466	13.7840487520902	11.147498
2516	13.7840487520902	11.366933
2567	13.7840487520902	11.598442
2618	13.7840487520902	11.822795
2671	13.7840487520902	12.049123
2725	13.7840487520902	12.290366
2781	13.7840487520902	12.537243
2837	13.7840487520902	12.798209
2894	13.7840487520902	13.062103
2953	13.7840487520902	13.334539
3013	13.7840487520902	13.611389
3073	13.7840487520902	13.876902
3136	13.7840487520902	14.156505
3199	13.7840487520902	14.446066
3264	13.7840487520902	14.741082
3330	13.7840487520902	15.025823
3397	13.7840487520904	15.343053
3466	13.7840487520902	15.648246
3536	13.7840487520903	15.951678
3608	13.7840487520902	16.283546
3680	13.7840487520902	16.618348
3755	13.7840487520902	16.95907
3831	13.7840487520902	17.307889
3908	13.7840487520902	17.646639
3987	13.7840487520902	18.009286
4068	13.7840487520902	18.373476
4150	13.7840487520906	18.759689
4234	13.7840487520903	19.150711
4320	13.784048752091	19.52562
4407	13.7840487520902	19.918614
4497	13.7840487520902	20.331497
4588	13.7840487520909	20.740822
4680	13.7840487520902	21.154734
4775	13.7840487520902	21.590732
4872	13.7840487520902	22.043877
4970	13.7840487520902	22.504238
5071	13.7840487520902	22.963094
5173	13.7840487520902	23.408052
5278	13.7840487520902	23.888333
5385	13.7840487520902	24.35944
5494	13.7840487520912	24.837579
5605	13.7840487520902	25.337186
5718	13.7840487520902	25.86233
5834	13.7840487520902	26.387051
5952	13.7840487520902	26.93495
6072	13.7840487520902	27.477242
6195	13.7840487520902	28.038417
6320	13.7840487520902	28.610399
6448	13.7840487520902	29.202886
6579	13.7840487520903	29.806318
6712	13.7840487520903	30.404731
6847	13.7840487520902	31.0267500000001
6986	13.7840487520902	31.6431220000001
7127	13.7840487520913	32.2842330000001
7271	13.7840487520902	32.919544
7418	13.7840487520902	33.5947490000001
7568	13.7840487520902	34.2632450000001
7722	13.7840487520902	34.9688830000001
7878	13.7840487520902	35.67155
8037	13.7840487520902	36.395639
8200	13.7840487520902	37.139066
8366	13.7840487520902	37.902624
8535	13.7840487520902	38.675385
8707	13.7840487520902	39.470041
8884	13.7840487520902	40.278356
9063	13.7840487520902	41.096128
9247	13.7840487520902	41.9475549999999
9434	13.7840487520903	42.8002959999999
9624	13.7840487520902	43.6883669999999
9819	13.7840487520905	44.6175079999999
10018	13.7840487520902	45.5391619999999
10220	13.7840487520903	46.46273
10427	13.7840487520903	47.4129729999999
10638	13.7840487520902	48.39563
10853	13.7840487520902	49.389695
11073	13.7840487520902	50.39769
11297	13.7840487520902	51.4131119999999
11525	13.7840487520902	52.4373819999999
11758	13.7840487520902	53.4921639999999
11996	13.7840487520902	54.6047009999999
12239	13.7840487520902	55.7321819999999
12487	13.7840487520902	56.8654689999998
12739	13.7840487520902	58.0224199999998
12997	13.7840487520902	59.2325079999998
13260	13.7840487520902	60.4203669999997
13528	13.7840487520902	61.6270649999997
13802	13.7840487520902	62.8913549999997
14081	13.7840487520902	64.1703529999997
14366	13.7840487520902	65.4918689999997
14656	13.7840487520902	66.7923369999996
14953	13.7840487520902	68.1353269999996
15255	13.7840487520902	69.5611309999995
15564	13.7840487520902	70.9624519999995
15879	13.7840487520903	72.4050139999994
16200	13.7840487520902	73.8689189999994
16527	13.7840487520902	75.3710229999994
16862	13.7840487520902	76.9365729999992
17203	13.7840487520902	78.4876829999994
17551	13.7840487520902	80.0983909999995
17906	13.7840487520902	81.7458739999993
18268	13.7840487520902	83.4056169999993
18638	13.7840487520902	85.1136429999993
19015	13.7840487520902	86.8566379999992
19399	13.7840487520902	88.6605909999993
19792	13.7840487520902	90.4720819999992
20192	13.7840487520902	92.3090199999991
20600	13.7840487520902	94.1655249999991
21017	13.7840487520902	96.095642999999
21442	13.7840487520902	98.0320799999989
21876	13.7840487520902	100.003120999999


==> data/perfprofdiscrete-10-100-2-1.dat <==
iter	objfun	time
1	3.75144122161721	0
2	3.32653940881909	0
3	3.28972240491903	0.0100000000093132
4	3.27992178085168	0.0100000000093132
5	3.27032298638065	0.0100000000093132
6	3.25602530908676	0.0100000000093132
7	3.23530544107258	0.0100000000093132
8	3.2082393732487	0.0100000000093132
9	3.17889105888069	0.0100000000093132
10	3.15475800647907	0.0100000000093132
11	3.13288605464932	0.0100000000093132
12	3.10376140528987	0.0100000000093132
13	3.06151547970324	0.0100000000093132
14	2.99755895267026	0.0100000000093132
15	2.93164088864976	0.0100000000093132
16	2.87909959195853	0.0100000000093132
17	2.87909959195853	0.0100000000093132
18	2.86599567392356	0.0100000000093132
19	2.84909608323722	0.0100000000093132
20	2.83645490580716	0.0100000000093132
21	2.82925349473048	0.0100000000093132
22	2.82018450635173	0.0100000000093132
23	2.80801171282478	0.0100000000093132
24	2.79409285406053	0.0100000000093132
25	2.79395129427673	0.0100000000093132
26	2.77333965522954	0.0100000000093132
27	2.77333965522954	0.0100000000093132
28	2.76969168570172	0.0100000000093132
29	2.76587051704123	0.0200000000040745
30	2.76330045456123	0.0200000000040745
31	2.76131395408531	0.0200000000040745
32	2.75863731375898	0.0200000000040745
33	2.75488446601435	0.0200000000040745
34	2.74962751012492	0.0200000000040745
35	2.7423438198013	0.0200000000040745
36	2.7326458389561	0.0200000000040745
37	2.72785541413465	0.0200000000040745
38	2.71825475546242	0.0200000000040745
39	2.70474483785511	0.0200000000040745
40	2.69279979895475	0.0200000000040745
41	2.69255679861968	0.0200000000040745
42	2.68198153918925	0.0200000000040745
43	2.67427139853228	0.0200000000040745
45	2.65441045840525	0.0200000000040745
46	2.64740128945114	0.0200000000040745
47	2.6397313676089	0.0200000000040745
48	2.63195447587537	0.0200000000040745
49	2.62209665050286	0.0200000000040745
51	2.60859521990602	0.0200000000040745
52	2.60653683415613	0.0200000000040745
53	2.59776837509252	0.0200000000040745
55	2.58370008823723	0.0200000000040745
56	2.57759679697129	0.0200000000040745
58	2.56802088783057	0.0200000000040745
59	2.56005358789425	0.0200000000040745
61	2.54849177752236	0.0200000000040745
63	2.53819628469672	0.0200000000040745
64	2.5333276705855	0.0200000000040745
66	2.52819733556734	0.0200000000040745
68	2.52168466622947	0.0200000000040745
69	2.51338583062822	0.0200000000040745
71	2.51220610881962	0.0200000000040745
73	2.50248910706365	0.0200000000040745
75	2.49181024447204	0.0200000000040745
77	2.48531972769721	0.0299999999988358
79	2.48241500937407	0.0299999999988358
81	2.47368491383491	0.0299999999988358
83	2.46905279019057	0.0299999999988358
86	2.46292180572942	0.0299999999988358
88	2.45835028792643	0.0299999999988358
90	2.4543326077875	0.0299999999988358
93	2.44807839625056	0.0299999999988358
95	2.44446965980101	0.0299999999988358
98	2.43994267287097	0.0299999999988358
100	2.43912487584562	0.0299999999988358
103	2.43320029300298	0.0299999999988358
106	2.42989241062665	0.0299999999988358
108	2.42697945852217	0.0299999999988358
111	2.4215598355676	0.0299999999988358
114	2.41756088361253	0.0299999999988358
117	2.41589845339495	0.0299999999988358
120	2.40963609948457	0.0299999999988358
124	2.40454992388097	0.0299999999988358
127	2.40051659774586	0.0400000000081491
130	2.39578756576853	0.0500000000029104
134	2.39065853686138	0.0500000000029104
137	2.3883463350985	0.0500000000029104
141	2.38354646608895	0.0500000000029104
145	2.3793105679593	0.0500000000029104
148	2.37651082572407	0.0500000000029104
152	2.37323018152963	0.0500000000029104
156	2.36909922123382	0.0500000000029104
161	2.36604105716645	0.0500000000029104
165	2.36183244214441	0.0500000000029104
169	2.35852769963133	0.0500000000029104
174	2.35380758057407	0.0500000000029104
178	2.35083984833645	0.0600000000122236
183	2.3464347286616	0.0600000000122236
188	2.34222628859808	0.0600000000122236
193	2.3390094193156	0.0600000000122236
198	2.33479492634906	0.0600000000122236
203	2.33282522731873	0.0600000000122236
209	2.32713025092849	0.0600000000122236
214	2.32428809278565	0.0600000000122236
220	2.32065056620591	0.0700000000069849
226	2.31710022935632	0.0700000000069849
232	2.31362861501542	0.0700000000069849
238	2.30980438530586	0.0700000000069849
244	2.30735486186303	0.0700000000069849
251	2.30295482232252	0.0700000000069849
257	2.30040467516984	0.0700000000069849
264	2.29670803485904	0.0700000000069849
271	2.29358590312459	0.0800000000017462
278	2.29031854585981	0.0800000000017462
286	2.28709169819938	0.0800000000017462
293	2.28413836885877	0.0800000000017462
301	2.28099950920213	0.0800000000017462
309	2.27786711841371	0.0900000000110595
317	2.27498196444543	0.0900000000110595
325	2.27258545651174	0.0900000000110595
334	2.26939521159117	0.0900000000110595
343	2.26681689936977	0.0900000000110595
352	2.26427260694388	0.0900000000110595
361	2.26146650419158	0.100000000005821
371	2.25853029478077	0.100000000005821
381	2.25600326605339	0.100000000005821
391	2.25371260634547	0.100000000005821
401	2.25133667107656	0.110000000000582
412	2.24906836259116	0.110000000000582
423	2.24649654353007	0.110000000000582
434	2.24403267853069	0.110000000000582
446	2.24171942949498	0.120000000009895
457	2.23971685710056	0.120000000009895
470	2.2375029492942	0.120000000009895
482	2.23557055167502	0.120000000009895
495	2.23345552528189	0.130000000004657
508	2.23149588099883	0.130000000004657
521	2.22964327708741	0.130000000004657
535	2.22778889639926	0.139999999999418
549	2.22598291338891	0.139999999999418
564	2.22393830358408	0.139999999999418
579	2.22211750860059	0.150000000008731
594	2.22047528576552	0.150000000008731
610	2.21863283636069	0.150000000008731
626	2.21694978012754	0.160000000003492
643	2.21518477036465	0.160000000003492
660	2.21344909255868	0.160000000003492
677	2.21182441520293	0.170000000012806
695	2.21014971427925	0.170000000012806
714	2.20840466343745	0.180000000007567
733	2.20681542582568	0.180000000007567
752	2.20505461193697	0.180000000007567
772	2.20333824617638	0.190000000002328
793	2.2016249078527	0.190000000002328
814	2.19991120703578	0.200000000011642
835	2.19834681928563	0.200000000011642
857	2.19660351812559	0.210000000006403
880	2.19476737277368	0.210000000006403
903	2.19305393294976	0.220000000001164
927	2.19124916264387	0.220000000001164
952	2.18942456422166	0.230000000010477
977	2.18759573375951	0.230000000010477
1003	2.18572573252956	0.240000000005239
1030	2.18369022713535	0.25
1057	2.18173684012103	0.25
1085	2.17963165416722	0.260000000009313
1114	2.17746583532988	0.270000000004075
1143	2.17534365404328	0.270000000004075
1174	2.17300927797495	0.279999999998836
1205	2.17065504397884	0.290000000008149
1237	2.168279494217	0.290000000008149
1270	2.16565969834949	0.30000000000291
1303	2.16307628448134	0.310000000012224
1338	2.16021503582045	0.310000000012224
1373	2.15734218988678	0.320000000006985
1410	2.15439371801997	0.330000000001746
1447	2.15115056438208	0.340000000011059
1486	2.14777489351364	0.350000000005821
1525	2.14434398050162	0.360000000000582
1566	2.1406997025682	0.360000000000582
1607	2.13703222746989	0.380000000004657
1650	2.13308296942108	0.380000000004657
1693	2.12901035620538	0.389999999999418
1738	2.12492922282343	0.400000000008731
1784	2.12060132991738	0.410000000003492
1832	2.11610728689323	0.420000000012806
1880	2.11174017591267	0.430000000007567
1930	2.10728103380934	0.440000000002328
1981	2.10294461837993	0.460000000006403
2034	2.0986457968991	0.470000000001164
2088	2.09451619803987	0.480000000010477
2143	2.09064061574814	0.490000000005239
2200	2.08693466657035	0.5
2258	2.08348199277093	0.520000000004075
2318	2.08022881492473	0.529999999998836
2380	2.07709212639816	0.540000000008149
2443	2.07403810434875	0.560000000012224
2508	2.07108765667375	0.570000000006985
2574	2.06811729975304	0.590000000011059
2643	2.06513294910436	0.600000000005821
2713	2.06216637134483	0.620000000009895
2785	2.05921227563048	0.639999999999418
2859	2.05617413685617	0.650000000008731
2934	2.05321262061989	0.670000000012806
3012	2.05017013532365	0.690000000002328
3092	2.0472548677819	0.700000000011642
3174	2.04431976143199	0.720000000001164
3258	2.04152520120839	0.740000000005239
3345	2.03881139289227	0.760000000009313
3433	2.03626170513233	0.779999999998836
3524	2.03394082860584	0.80000000000291
3618	2.03180660566533	0.820000000006985
3714	2.02984031230798	0.840000000011059
3812	2.02793516513907	0.860000000000582
3913	2.02593470805219	0.889999999999418
4017	2.02385156580462	0.910000000003492
4124	2.02159677548612	0.930000000007567
4233	2.0192567967245	0.960000000006403
4346	2.01681151597308	0.980000000010477
4461	2.01438442863112	1.01000000000931
4579	2.01204096239522	1.04000000000815
4701	2.00985151453391	1.06000000001222
4825	2.00791435210947	1.09000000001106
4953	2.00618951270332	1.1200000000099
5085	2.00464437321084	1.15000000000873
5219	2.00320022879231	1.18000000000757
5358	2.00170949005018	1.2100000000064
5500	2.00014777231255	1.24000000000524
5646	1.99855221366543	1.27000000000407
5796	1.99700135911155	1.31000000001222
5949	1.99549451709517	1.34000000001106
6107	1.99395864257293	1.3700000000099
6269	1.99240625003089	1.42000000001281
6435	1.99088341877331	1.45000000001164
6606	1.98948139628826	1.49000000000524
6781	1.9883133900789	1.52000000000407
6961	1.98733202229171	1.56000000001222
7146	1.98642988114911	1.60000000000582
7335	1.98550300796535	1.65000000000873
7530	1.98454730104698	1.70000000001164
7730	1.98360944774563	1.74000000000524
7935	1.98266094420921	1.77999999999884
8145	1.98171749577971	1.83000000000175
8361	1.98080093431928	1.88000000000466
8583	1.97992097020328	1.93000000000757
8810	1.97906353642657	1.98000000001048
9044	1.97820927461806	2.02999999999884
9284	1.97741768563167	2.08000000000175
9530	1.97674675397345	2.13999999999942
9783	1.97610279203525	2.19000000000233
10043	1.9753527174196	2.25
10309	1.97456571806008	2.31000000001222
10582	1.97378667401378	2.3700000000099
10863	1.97298585400021	2.43000000000757
11151	1.97218689301782	2.5
11447	1.97140884420495	2.57000000000698
11751	1.97065888133953	2.63000000000466
12062	1.96991352088527	2.7100000000064
12382	1.9692139738833	2.77999999999884
12711	1.96848466796861	2.85000000000582
13048	1.96767192734499	2.92000000001281
13394	1.966866208997	3
13749	1.96609374709251	3.07000000000698
14114	1.9653641450205	3.15000000000873
14488	1.96471975935365	3.24000000000524
14872	1.96410183748711	3.32000000000698
15267	1.9634490698202	3.41000000000349
15672	1.96273991849027	3.5
16087	1.96195721730054	3.59000000001106
16514	1.96122775470643	3.69000000000233
16952	1.96056910438658	3.77999999999884
17402	1.95994598837922	3.88000000000466
17863	1.95935439595732	3.98000000001048
18337	1.95871521655289	4.08000000000175
18823	1.95803187617801	4.18000000000757
19323	1.95733238794642	4.29000000000815
19835	1.95672132296332	4.40000000000873
20361	1.95613689298984	4.52000000000407
20901	1.95554203078898	4.63999999999942
21456	1.9548867778505	4.76000000000931
22025	1.95421756702024	4.88999999999942
22609	1.95356658722287	5.02000000000407
23209	1.95297467897666	5.15000000000873
23824	1.95235846886435	5.27999999999884
24456	1.95172379742432	5.41000000000349
25105	1.95105948008494	5.56000000001222
25771	1.95040006042821	5.70000000001164
26454	1.94978086012549	5.84000000001106
27156	1.94914820353613	6
27876	1.94849656657143	6.16000000000349
28615	1.94782187074504	6.32000000000698
29374	1.94715449386704	6.48000000001048
30153	1.94651834646534	6.65000000000873
30953	1.94586554412814	6.82000000000698
31774	1.94519244836921	6.99000000000524
32617	1.94451349093963	7.18000000000757
33482	1.94386664832318	7.3700000000099
34370	1.9432091450998	7.56000000001222
35282	1.94252568020538	7.75
36218	1.94185093797864	7.9600000000064
37178	1.94121152666272	8.16000000000349
38164	1.94055199926662	8.3700000000099
39177	1.93987817964265	8.59000000001106
40216	1.93921254208355	8.82000000000698
41282	1.93856039531385	9.05000000000291
42377	1.9379026064356	9.27999999999884
43501	1.93723359254627	9.52999999999884
44655	1.93658187894629	9.77000000000407
45839	1.93593995503128	10.0299999999988
47055	1.93528006857669	10.2900000000081
48303	1.93462204451828	10.5600000000122
49585	1.93398248463657	10.8400000000111
50900	1.93333065278902	11.1200000000099
52250	1.93267352735287	11.4200000000128
53636	1.93203239229021	11.7100000000064
55058	1.93138352215101	12.0100000000093
56519	1.93072564347552	12.3300000000017
58018	1.93008403185262	12.6500000000087
59556	1.92943660336615	12.9800000000105
61136	1.92878580504679	13.3300000000017
62758	1.92815074986874	13.6700000000128
64422	1.92751171197484	14.0299999999988
66131	1.92687325591625	14.3899999999994
67885	1.92624565092662	14.7700000000041
69685	1.92560665339251	15.1700000000128
71534	1.92497881587693	15.5600000000122
73431	1.92434865005847	15.9700000000012
75379	1.92372087173957	16.3800000000047
77378	1.92309872138342	16.8100000000122
79430	1.92247593804932	17.2600000000093
81537	1.92186014708395	17.7000000000116
83700	1.92124267653984	18.1700000000128
85920	1.92063043305546	18.6500000000087
88199	1.92002230912625	19.1399999999994
90538	1.9194188493548	19.6399999999994
92939	1.91882101501464	20.1500000000087
95404	1.91822636814077	20.6800000000076
97935	1.91763684985591	21.2100000000064
100532	1.91705068466639	21.7700000000041
103199	1.91647053544155	22.3400000000111
105936	1.91589369591529	22.9300000000076
108746	1.91532469198077	23.5299999999988
111630	1.9147559015257	24.1399999999994
114591	1.91419763311279	24.7799999999988
117630	1.91363973626817	25.4200000000128
120750	1.91309304075601	26.0900000000111
123953	1.91255047435444	26.7799999999988
127241	1.91201449201795	27.4800000000105
130616	1.91148584727722	28.1900000000023
134080	1.91096187563404	28.9400000000023
137636	1.91044698010408	29.6900000000023
141287	1.90993797550203	30.4700000000012
145034	1.90943609076328	31.2600000000093
148881	1.90893972688725	32.0900000000111
152830	1.90845028915631	32.9200000000128
156883	1.90796958800517	33.7799999999988
161044	1.90749599882948	34.6600000000035
165316	1.90702929738493	35.5600000000122
169701	1.90656998078428	36.4900000000052
174202	1.90611888960909	37.4400000000023
178822	1.90567478192633	38.4200000000128
183565	1.90523819069057	39.4300000000076
188434	1.90480833498381	40.4600000000064
193432	1.90438571977648	41.5100000000093
198562	1.90397131477799	42.6000000000058
203829	1.90356437592631	43.7100000000064
209235	1.90316449057281	44.8600000000006
214785	1.90277222917323	46.0299999999988
220482	1.90238749887396	47.2400000000052
226330	1.90200905062677	48.4800000000105
232333	1.90163790310369	49.7400000000052
238495	1.90127417619097	51.0500000000029
244821	1.90091691079943	52.3899999999994
251314	1.90056652815539	53.7700000000041
257980	1.9002229067885	55.1700000000128
264822	1.8998866115682	56.6200000000099
271846	1.89955614818831	58.1000000000058
279057	1.89923126139468	59.6200000000099
286458	1.89891336457962	61.1800000000076
294056	1.89860134119964	62.8100000000122
301855	1.89829393867068	64.4400000000023
309862	1.89799348923601	66.1399999999994
318080	1.89769909727273	67.8700000000099
326517	1.89740930901101	69.6500000000087
335177	1.89712521657394	71.4800000000105
344067	1.89684666630048	73.3400000000111
353193	1.89657316967839	75.2700000000041
362561	1.8963046704838	77.2400000000052
372177	1.89604095192003	79.2600000000093
382049	1.89578279325194	81.3400000000111
392182	1.89552937062634	83.4700000000012
402584	1.89528001048987	85.6600000000035
413262	1.89503466787843	87.9000000000087
424223	1.89479395103567	90.2000000000116
435475	1.89455775846668	92.5500000000029
447025	1.89432503024656	94.9700000000012
458882	1.89409654640801	97.4600000000064
471053	1.89387188201754	100.010000000009


==> data/perfprofdiscrete-10-100-2-2.dat <==
iter	objfun	time
1	3.52164851835523	0
2	3.46271805913009	0
3	3.40639854123571	0
4	3.36732235548525	0
5	3.36048628697	0
6	3.28686298239575	0
7	3.25662284329723	0
8	3.23791993023831	0
9	3.22424155642819	0
10	3.21720964456081	0
11	3.21275020856553	0
12	3.19244009820282	0
13	3.16171194391983	0
14	3.13910215814477	0
15	3.12877066610643	0
16	3.12239888385613	0
17	3.12062939536603	0
18	3.11663394496075	0
19	3.10579555225171	0
20	3.0857061465776	0
21	3.06491211763562	0
22	3.06093656479946	0
23	3.04743860506006	0
24	3.0369533921829	0
25	3.03303660464638	0
26	3.02431323548536	0
27	3.02079528901302	0.00999999999476131
28	3.0075997217713	0.00999999999476131
29	2.99186240886551	0.00999999999476131
30	2.98480294618611	0.00999999999476131
31	2.98195064787653	0.00999999999476131
32	2.97303055338949	0.00999999999476131
33	2.96490149730119	0.00999999999476131
34	2.9583990355825	0.00999999999476131
35	2.95177361317022	0.00999999999476131
36	2.9501072290376	0.00999999999476131
37	2.94079046561805	0.00999999999476131
38	2.94012959966316	0.00999999999476131
39	2.9320660759724	0.00999999999476131
40	2.93017416913587	0.00999999999476131
41	2.92271236238234	0.00999999999476131
42	2.9140984262736	0.00999999999476131
44	2.90476245892983	0.00999999999476131
45	2.90071818519788	0.00999999999476131
46	2.8973356102907	0.00999999999476131
47	2.89355645532115	0.00999999999476131
48	2.89155454963773	0.00999999999476131
50	2.88346961950771	0.00999999999476131
51	2.87936555154342	0.00999999999476131
52	2.87727160761858	0.00999999999476131
54	2.8723881739497	0.00999999999476131
55	2.86760109871677	0.00999999999476131
57	2.86083012108743	0.00999999999476131
58	2.86023548320352	0.00999999999476131
60	2.85361854550216	0.00999999999476131
61	2.85230421513547	0.00999999999476131
63	2.84866111324783	0.00999999999476131
65	2.83948924041822	0.00999999999476131
66	2.83794084663034	0.00999999999476131
68	2.83136976474367	0.00999999999476131
70	2.8251117770425	0.0199999999895226
72	2.82313395472916	0.0199999999895226
74	2.81859920236832	0.0199999999895226
75	2.81575333695895	0.0199999999895226
77	2.80887561743156	0.0199999999895226
80	2.80225968282513	0.0199999999895226
82	2.79965846885419	0.0199999999895226
84	2.79343938280445	0.0199999999895226
86	2.7901993815196	0.0199999999895226
88	2.78521190073476	0.0199999999895226
91	2.77843662038626	0.0199999999895226
93	2.77393972178261	0.0199999999895226
96	2.7673468473789	0.0199999999895226
98	2.76412643414818	0.0199999999895226
101	2.75765578008679	0.0199999999895226
103	2.7549997461023	0.0199999999895226
106	2.74790319720389	0.0199999999895226
109	2.74421653897582	0.0199999999895226
112	2.73859479445741	0.0299999999988358
115	2.73466918300233	0.0299999999988358
118	2.72856117664498	0.0299999999988358
121	2.72485010330443	0.0299999999988358
124	2.72008068797916	0.0299999999988358
128	2.71445302328946	0.0299999999988358
131	2.7112992279148	0.0299999999988358
134	2.70770102746571	0.0299999999988358
138	2.70169113507306	0.0299999999988358
142	2.69729107629944	0.0299999999988358
145	2.69496343029073	0.0299999999988358
149	2.69063498690302	0.0299999999988358
153	2.68639078115085	0.0399999999935972
157	2.68280125808736	0.0399999999935972
161	2.67921859676205	0.0399999999935972
166	2.67543092302208	0.0399999999935972
170	2.67273510487388	0.0399999999935972
175	2.66870288908493	0.0399999999935972
179	2.66607011495297	0.0399999999935972
184	2.66302711317978	0.0399999999935972
189	2.66002906327053	0.0399999999935972
194	2.65729571671993	0.0399999999935972
199	2.65474417591843	0.0500000000029104
204	2.65269657212359	0.0500000000029104
210	2.64946638740867	0.0500000000029104
215	2.64719146883173	0.0500000000029104
221	2.64466339699035	0.0500000000029104
227	2.64231935042818	0.0500000000029104
233	2.63986955660174	0.0500000000029104
239	2.63778113746949	0.0599999999976717
245	2.63586454379882	0.0599999999976717
252	2.63336933929998	0.0599999999976717
259	2.63118263206844	0.0599999999976717
266	2.62923123248356	0.0599999999976717
273	2.62686564208885	0.0599999999976717
280	2.6249195713371	0.0599999999976717
287	2.6230591711428	0.069999999992433
295	2.62112898108003	0.069999999992433
303	2.61911655125966	0.069999999992433
311	2.61720488060748	0.069999999992433
319	2.61528895030382	0.069999999992433
328	2.6134024014332	0.0800000000017462
336	2.61178033425673	0.0800000000017462
345	2.61017332764097	0.0800000000017462
354	2.60830215805362	0.0800000000017462
364	2.60642879836101	0.0800000000017462
373	2.60503558697333	0.0899999999965075
383	2.60324062517345	0.0899999999965075
393	2.60176375888376	0.0899999999965075
404	2.60014558857967	0.0899999999965075
415	2.59837258257098	0.0999999999912689
426	2.59688684787357	0.0999999999912689
437	2.59546821412484	0.0999999999912689
449	2.59385639836501	0.0999999999912689
460	2.59243268476488	0.110000000000582
473	2.59087139499407	0.110000000000582
485	2.58935033082917	0.110000000000582
498	2.58792515563777	0.110000000000582
511	2.5864157474993	0.119999999995343
525	2.58487834022924	0.119999999995343
539	2.58333643799958	0.119999999995343
553	2.5819229621937	0.129999999990105
568	2.58047675527107	0.129999999990105
583	2.5787940723449	0.129999999990105
598	2.57735352817493	0.139999999999418
614	2.57586468921263	0.139999999999418
631	2.57429135476053	0.139999999999418
647	2.57282777412675	0.149999999994179
665	2.57128476374716	0.149999999994179
682	2.56983946495265	0.160000000003492
700	2.56831478286012	0.160000000003492
719	2.56671752276417	0.160000000003492
738	2.56529300221507	0.169999999998254
758	2.56355619058621	0.169999999998254
778	2.56201744286521	0.179999999993015
798	2.56048459135733	0.179999999993015
820	2.55878242616475	0.190000000002328
841	2.55728823069739	0.190000000002328
864	2.55556943405663	0.19999999999709
887	2.55392751148977	0.19999999999709
910	2.55231330536213	0.209999999991851
934	2.55082814698439	0.209999999991851
959	2.5490611344267	0.220000000001164
985	2.54733679112268	0.220000000001164
1011	2.54566722728311	0.229999999995925
1038	2.54395669595376	0.229999999995925
1065	2.54226160610064	0.239999999990687
1093	2.54050211611131	0.25
1122	2.53877569862748	0.25
1152	2.53697677716157	0.259999999994761
1183	2.53530867940833	0.269999999989523
1214	2.53346696677612	0.269999999989523
1246	2.53169033990595	0.279999999998836
1280	2.52989948928283	0.289999999993597
1314	2.52812273303397	0.30000000000291
1348	2.52634182559996	0.30000000000291
1384	2.52451765144507	0.309999999997672
1421	2.52266166317359	0.319999999992433
1459	2.52083075302351	0.330000000001746
1497	2.51908557475377	0.339999999996508
1537	2.51725828938228	0.349999999991269
1578	2.51541927612175	0.349999999991269
1620	2.51359816944363	0.360000000000582
1663	2.51177697480438	0.369999999995343
1707	2.5100083579244	0.379999999990105
1752	2.50820918590577	0.389999999999418
1799	2.50635367372707	0.399999999994179
1847	2.50453996269741	0.410000000003492
1896	2.50270929242592	0.429999999993015
1946	2.50088161919092	0.440000000002328
1998	2.49903579085449	0.44999999999709
2051	2.49726136071434	0.459999999991851
2105	2.49535663206588	0.470000000001164
2161	2.49348725304092	0.489999999990687
2219	2.49159819955437	0.5
2277	2.4897134747955	0.509999999994761
2338	2.48780709503881	0.529999999998836
2400	2.48588336192015	0.539999999993597
2464	2.48397072541868	0.55000000000291
2529	2.48200765395127	0.569999999992433
2596	2.48004650847945	0.580000000001746
2665	2.47810594599714	0.599999999991269
2736	2.4761065614348	0.610000000000582
2809	2.4741118592523	0.629999999990105
2883	2.4721780157505	0.649999999994179
2960	2.47011759914956	0.660000000003492
3038	2.46811197009036	0.679999999993015
3119	2.4660848590534	0.69999999999709
3202	2.46403616965695	0.720000000001164
3287	2.46198213248386	0.739999999990687
3374	2.45991217287703	0.759999999994761
3464	2.45781217017662	0.779999999998836
3556	2.45570947877764	0.80000000000291
3650	2.45357540510948	0.819999999992433
3747	2.45141777168314	0.839999999996508
3847	2.44922703756188	0.860000000000582
3949	2.44702961713352	0.889999999999418
4054	2.44478797768804	0.919999999998254
4161	2.44253629533813	0.940000000002328
4272	2.44024726784002	0.970000000001164
4385	2.43795526360764	0.989999999990687
4501	2.43563710180931	1.01999999998952
4621	2.43326316072	1.05000000000291
4744	2.43086243426803	1.08000000000175
4870	2.42846087453901	1.09999999999127
4999	2.42605776203053	1.1299999999901
5132	2.42358816456157	1.16000000000349
5268	2.42112676016996	1.19000000000233
5408	2.41864236412212	1.22999999999593
5551	2.41615631866495	1.25999999999476
5699	2.41364018838043	1.2899999999936
5850	2.41114297607212	1.33000000000175
6005	2.40867010051714	1.36000000000058
6165	2.40616815292424	1.38999999999942
6329	2.40372020612406	1.42999999999302
6497	2.40130043661451	1.45999999999185
6669	2.39895037303527	1.5
6846	2.39663547114444	1.5399999999936
7028	2.39437131672592	1.58000000000175
7215	2.39218797443112	1.61999999999534
7406	2.39007508182471	1.66000000000349
7603	2.38802447504923	1.69999999999709
7805	2.38605574416052	1.75
8012	2.38413018884194	1.80000000000291
8225	2.38227028293149	1.83999999999651
8443	2.38045990693452	1.88999999999942
8667	2.37869273689619	1.94000000000233
8897	2.37695826970437	1.98999999999069
9134	2.37525249210774	2.0399999999936
9376	2.37358650909691	2.08999999999651
9625	2.37195283752145	2.14999999999418
9881	2.37035469789982	2.20999999999185
10143	2.36881043854689	2.26999999998952
10412	2.36731948727148	2.31999999999243
10689	2.36588752263682	2.3799999999901
10973	2.36451503958586	2.44000000000233
11264	2.36321450049783	2.50999999999476
11563	2.36197951059641	2.56999999999243
11870	2.36080462810275	2.63999999999942
12185	2.35969050826149	2.70999999999185
12509	2.35862460313667	2.77999999999884
12841	2.35759816664523	2.84999999999127
13182	2.35661019734128	2.92999999999302
13532	2.35565523631535	3
13891	2.35471917486552	3.08000000000175
14260	2.35380168154218	3.16000000000349
14639	2.35290240978247	3.25
15028	2.35201311785708	3.33000000000175
15427	2.3511338235152	3.41999999999825
15836	2.35025924378692	3.50999999999476
16257	2.34938721435459	3.59999999999127
16688	2.34851955584004	3.69999999999709
17132	2.34765951054541	3.80000000000291
17586	2.34681346115763	3.88999999999942
18053	2.34598126308917	4
18533	2.34517099068835	4.09999999999127
19025	2.34438434281649	4.20999999999185
19530	2.34362392852747	4.31999999999243
20049	2.34288960754678	4.42999999999302
20581	2.34218365383867	4.55000000000291
21127	2.34150577109726	4.66999999999825
21688	2.34085365426971	4.7899999999936
22264	2.34023007665235	4.91999999999825
22855	2.33963149676667	5.05000000000291
23462	2.33905594254373	5.17999999999302
24085	2.3385042212536	5.30999999999767
24725	2.33797120369468	5.44999999999709
25381	2.33745370854925	5.58999999999651
26055	2.3369515894504	5.72999999999593
26747	2.3364612453008	5.88999999999942
27457	2.33598191147474	6.0399999999936
28186	2.33551000319216	6.19000000000233
28935	2.33504545711561	6.36000000000058
29703	2.33459077626213	6.52999999999884
30492	2.33414493080938	6.69000000000233
31301	2.33370754259652	6.86000000000058
32132	2.33327917846932	7.0399999999936
32986	2.33285775748785	7.22999999999593
33861	2.33244392659355	7.41000000000349
34761	2.33203462787407	7.61000000000058
35684	2.33163200476047	7.80999999999767
36631	2.33123579605159	8.00999999999476
37604	2.33084511422322	8.20999999999185
38602	2.33046043445685	8.42999999999302
39627	2.33008100300658	8.64999999999418
40679	2.32970524783958	8.86999999999534
41760	2.32933325380762	9.09999999999127
42868	2.32896385818737	9.33000000000175
44007	2.32859505341986	9.58000000000175
45175	2.32822741342331	9.83000000000175
46375	2.32785885950966	10.0899999999965
47606	2.32749002356687	10.3499999999913
48870	2.32711910005059	10.6100000000006
50168	2.32674444361255	10.8899999999994
51500	2.3263667231627	11.179999999993
52867	2.32598519241708	11.4700000000012
54271	2.32560104228153	11.7699999999895
55712	2.32521479213754	12.0699999999924
57191	2.32482614536625	12.3999999999942
58710	2.32443546650442	12.7200000000012
60269	2.32404242405542	13.0500000000029
61869	2.32364786028925	13.3899999999994
63512	2.32324997340329	13.7399999999907
65198	2.32284749658291	14.0999999999913
66929	2.32243790330018	14.4700000000012
68706	2.32201932587479	14.8499999999913
70531	2.3215915333745	15.2299999999959
72404	2.32115514806359	15.6299999999901
74326	2.32071110809638	16.0299999999988
76300	2.32025957248147	16.4599999999919
78326	2.31980251698064	16.8899999999994
80405	2.31934065415878	17.3199999999924
82540	2.31887394491351	17.7799999999988
84732	2.31840103468782	18.2399999999907
86982	2.3179193228349	18.7200000000012
89291	2.31742884668763	19.2099999999919
91662	2.31692848494787	19.7200000000012
94096	2.31641951060735	20.2299999999959
96595	2.31590208245844	20.7599999999948
99159	2.31537921032311	21.3099999999977
101792	2.31485214568767	21.8600000000006
104495	2.31432012238685	22.429999999993
107270	2.31378185553056	23.0199999999895
110118	2.31323581730154	23.6199999999953
113042	2.3126809435812	24.2399999999907
116044	2.31211626460405	24.8600000000006
119125	2.31154285533746	25.5199999999895
122288	2.3109626984886	26.179999999993
125535	2.31037622435557	26.8699999999953
128868	2.30978380886012	27.5800000000017
132290	2.30918493186337	28.3000000000029
135803	2.30857802075594	29.0500000000029
139409	2.30796343277073	29.8199999999924
143110	2.30734193691119	30.5999999999913
146910	2.30671429663763	31.3999999999942
150811	2.30608157786728	32.2200000000012
154815	2.30544519931649	33.0599999999977
158926	2.30480418810444	33.929999999993
163146	2.30415891127317	34.8199999999924
167478	2.30350885924555	35.7200000000012
171925	2.30285439600458	36.6699999999983
176490	2.30219580355734	37.6299999999901
181176	2.30153334984881	38.6100000000006
185987	2.3008673818334	39.6299999999901
190925	2.30019831807422	40.6600000000035
195995	2.29952629489003	41.7299999999959
201199	2.29885184716064	42.8199999999924
206541	2.29817495312684	43.9400000000023
212025	2.29749548528828	45.0899999999965
217655	2.2968146930379	46.2699999999895
223435	2.29613331570578	47.4899999999907
229367	2.29545245394648	48.7299999999959
235458	2.29477181993259	50
241710	2.29409158681949	51.3000000000029
248128	2.29341083243565	52.6399999999994
254716	2.2927312852501	54.0099999999948
261479	2.29205392573078	55.4199999999983
268422	2.29137937028686	56.8699999999953
275550	2.29070668766734	58.3499999999913
282866	2.29003577743044	59.8600000000006
290377	2.28936684721829	61.4199999999983
298087	2.28870127775934	63.0199999999895
306002	2.28803963826843	64.6600000000035
314127	2.28738133342232	66.3399999999965
322468	2.28672531934463	68.0699999999924
331030	2.28607205610167	69.8399999999965
339820	2.2854225686133	71.6600000000035
348843	2.28477736570651	73.5099999999948
358106	2.28413606206131	75.429999999993
367614	2.28349847823197	77.3799999999901
377376	2.28286476760619	79.3899999999994
387396	2.28223593224584	81.4499999999971
397682	2.28161220791816	83.5699999999924
408242	2.28099295819853	85.7299999999959
419081	2.28037807179344	87.9599999999919
430209	2.2797672049239	90.25
441632	2.27916086112679	92.5899999999965
453359	2.27855914468631	95
465397	2.27796201939803	97.4700000000012
477754	2.27736897071504	100.009999999995


==> data/perfprofdiscrete-10-100-2-3.dat <==
iter	objfun	time
1	3.52164851835523	0
2	3.46271805913009	0
3	3.40639854123571	0
4	3.36732235548525	0
5	3.36048628697	0
6	3.28686298239575	0
7	3.25662284329723	0
8	3.23791993023831	0
9	3.22424155642819	0
10	3.21720964456081	0
11	3.21275020856553	0
12	3.19244009820282	0
13	3.16171194391983	0
14	3.13910215814477	0
15	3.12877066610643	0
16	3.12239888385613	0
17	3.12062939536603	0
18	3.11663394496075	0
19	3.10579555225171	0
20	3.0857061465776	0
21	3.06491211763562	0
22	3.06093656479946	0
23	3.04743860506006	0
24	3.0369533921829	0
25	3.03303660464638	0
26	3.02431323548536	0
27	3.02079528901302	0
28	3.0075997217713	0.00999999999476131
29	2.99186240886551	0.00999999999476131
30	2.98480294618611	0.00999999999476131
31	2.98195064787653	0.00999999999476131
32	2.97303055338949	0.00999999999476131
33	2.96490149730119	0.00999999999476131
34	2.9583990355825	0.00999999999476131
35	2.95177361317022	0.00999999999476131
36	2.9501072290376	0.00999999999476131
37	2.94079046561805	0.00999999999476131
38	2.94012959966316	0.00999999999476131
39	2.9320660759724	0.00999999999476131
40	2.93017416913587	0.00999999999476131
41	2.92271236238234	0.00999999999476131
42	2.9140984262736	0.00999999999476131
44	2.90476245892983	0.00999999999476131
45	2.90071818519788	0.00999999999476131
46	2.8973356102907	0.00999999999476131
47	2.89355645532115	0.00999999999476131
48	2.89155454963773	0.00999999999476131
50	2.88346961950771	0.00999999999476131
51	2.87936555154342	0.00999999999476131
52	2.87727160761858	0.00999999999476131
54	2.8723881739497	0.00999999999476131
55	2.86760109871677	0.00999999999476131
57	2.86083012108743	0.00999999999476131
58	2.86023548320352	0.00999999999476131
60	2.85361854550216	0.00999999999476131
61	2.85230421513547	0.00999999999476131
63	2.84866111324783	0.00999999999476131
65	2.83948924041822	0.00999999999476131
66	2.83794084663034	0.00999999999476131
68	2.83136976474367	0.00999999999476131
70	2.8251117770425	0.0200000000040745
72	2.82313395472916	0.0200000000040745
74	2.81859920236832	0.0200000000040745
76	2.81265796958393	0.0200000000040745
78	2.8077501862267	0.0200000000040745
80	2.80225968282513	0.0200000000040745
82	2.79965846885419	0.0200000000040745
84	2.79343938280445	0.0200000000040745
86	2.7901993815196	0.0200000000040745
88	2.78521190073476	0.0200000000040745
91	2.77843662038626	0.0200000000040745
93	2.77393972178261	0.0200000000040745
96	2.7673468473789	0.0200000000040745
98	2.76412643414818	0.0200000000040745
101	2.75765578008679	0.0200000000040745
104	2.75382883169811	0.0200000000040745
106	2.74790319720389	0.0200000000040745
109	2.74421653897582	0.0200000000040745
112	2.73859479445741	0.0200000000040745
115	2.73466918300233	0.0299999999988358
118	2.72856117664498	0.0299999999988358
121	2.72485010330443	0.0299999999988358
124	2.72008068797916	0.0299999999988358
128	2.71445302328946	0.0299999999988358
131	2.7112992279148	0.0299999999988358
135	2.70609631116114	0.0299999999988358
138	2.70169113507306	0.0299999999988358
142	2.69729107629944	0.0299999999988358
146	2.69443698391838	0.0299999999988358
149	2.69063498690302	0.0299999999988358
153	2.68639078115085	0.0299999999988358
157	2.68280125808736	0.0400000000081491
162	2.67871150240817	0.0400000000081491
166	2.67543092302208	0.0400000000081491
170	2.67273510487388	0.0400000000081491
175	2.66870288908493	0.0400000000081491
179	2.66607011495297	0.0400000000081491
184	2.66302711317978	0.0400000000081491
189	2.66002906327053	0.0400000000081491
194	2.65729571671993	0.0400000000081491
199	2.65474417591843	0.0500000000029104
205	2.65213947456349	0.0500000000029104
210	2.64946638740867	0.0500000000029104
216	2.64698581199683	0.0500000000029104
221	2.64466339699035	0.0500000000029104
227	2.64231935042818	0.0500000000029104
233	2.63986955660174	0.0500000000029104
239	2.63778113746949	0.0500000000029104
246	2.63547022222129	0.0599999999976717
252	2.63336933929998	0.0599999999976717
259	2.63118263206844	0.0599999999976717
266	2.62923123248356	0.0599999999976717
273	2.62686564208885	0.0599999999976717
280	2.6249195713371	0.0599999999976717
288	2.62295763950716	0.0700000000069849
295	2.62112898108003	0.0700000000069849
303	2.61911655125966	0.0700000000069849
311	2.61720488060748	0.0700000000069849
319	2.61528895030382	0.0700000000069849
328	2.6134024014332	0.0800000000017462
337	2.61172623561815	0.0800000000017462
346	2.61004807013489	0.0800000000017462
355	2.60798821329597	0.0800000000017462
364	2.60642879836101	0.0800000000017462
374	2.60485029219092	0.0800000000017462
384	2.60309370988832	0.0800000000017462
394	2.60166061940936	0.0899999999965075
404	2.60014558857967	0.0899999999965075
415	2.59837258257098	0.0899999999965075
426	2.59688684787357	0.0899999999965075
438	2.59529678511626	0.100000000005821
449	2.59385639836501	0.100000000005821
461	2.59225600657272	0.100000000005821
473	2.59087139499407	0.100000000005821
486	2.5892939735463	0.110000000000582
499	2.58775381045288	0.110000000000582
512	2.58629987325688	0.110000000000582
526	2.58477243195602	0.119999999995343
540	2.58332472288997	0.119999999995343
554	2.58175576557589	0.119999999995343
569	2.58026141801669	0.130000000004657
584	2.57873402967827	0.130000000004657
599	2.57724629605276	0.130000000004657
615	2.57585279945541	0.139999999999418
632	2.57418295517858	0.139999999999418
648	2.57280616165527	0.139999999999418
666	2.57116304633834	0.150000000008731
683	2.56977393507776	0.150000000008731
701	2.56823216109822	0.160000000003492
720	2.56668455159992	0.160000000003492
739	2.56526563112282	0.160000000003492
759	2.56350962431325	0.169999999998254
779	2.5620160769307	0.169999999998254
800	2.56038434309564	0.180000000007567
821	2.55872995653909	0.180000000007567
843	2.55711212734682	0.190000000002328
865	2.55556250730312	0.190000000002328
888	2.55387937649911	0.19999999999709
912	2.55220108477649	0.19999999999709
936	2.55053994904505	0.210000000006403
961	2.5489015744011	0.210000000006403
986	2.54728713952834	0.220000000001164
1012	2.5456471280764	0.220000000001164
1039	2.5438374944752	0.229999999995925
1067	2.54207460833358	0.240000000005239
1095	2.54041919138455	0.240000000005239
1124	2.53863728122876	0.25
1154	2.5368509710423	0.259999999994761
1185	2.5350904851712	0.259999999994761
1216	2.5333249175973	0.270000000004075
1249	2.53152479529687	0.279999999998836
1282	2.5297410310091	0.279999999998836
1316	2.52799298320691	0.290000000008149
1351	2.52614921416106	0.30000000000291
1387	2.52433811745288	0.309999999997672
1423	2.52259099731796	0.320000000006985
1461	2.52076357204668	0.320000000006985
1500	2.51891768980983	0.330000000001746
1540	2.51710422440664	0.339999999996508
1581	2.51530428147285	0.350000000005821
1623	2.51346907678022	0.360000000000582
1666	2.51168239711576	0.369999999995343
1710	2.50986274055501	0.380000000004657
1756	2.50802140159929	0.389999999999418
1802	2.50626389885401	0.400000000008731
1850	2.50443866866422	0.410000000003492
1899	2.50262155639548	0.419999999998254
1950	2.50076312168727	0.430000000007567
2001	2.49893572016681	0.440000000002328
2055	2.49706247167906	0.44999999999709
2109	2.49524994107612	0.470000000001164
2165	2.49335557177545	0.479999999995925
2223	2.49146835925375	0.5
2282	2.48954924153482	0.509999999994761
2342	2.48766163757911	0.520000000004075
2404	2.48578117364605	0.540000000008149
2468	2.4838089439746	0.55000000000291
2534	2.48191878504611	0.570000000006985
2601	2.47991728917208	0.580000000001746
2670	2.47793962590032	0.600000000005821
2741	2.47597727154685	0.610000000000582
2814	2.47400725169751	0.630000000004657
2889	2.47200558036313	0.650000000008731
2965	2.46999641652299	0.660000000003492
3044	2.46798390484032	0.680000000007567
3125	2.46593771826434	0.69999999999709
3208	2.46388729388863	0.720000000001164
3293	2.46184235881106	0.740000000005239
3381	2.45975637308101	0.759999999994761
3470	2.45768134127221	0.779999999998836
3563	2.45556559972834	0.80000000000291
3657	2.4534206958621	0.820000000006985
3754	2.45126050664956	0.839999999996508
3854	2.44907404507362	0.860000000000582
3956	2.44687545418798	0.889999999999418
4062	2.44460951295627	0.910000000003492
4169	2.44236492194516	0.930000000007567
4280	2.44007420289198	0.960000000006403
4394	2.43776088507021	0.979999999995925
4511	2.43542508020348	1.02000000000407
4630	2.43307409890261	1.04000000000815
4753	2.43070849510269	1.07000000000698
4880	2.42828344684719	1.10000000000582
5009	2.42585403572047	1.13000000000466
5142	2.42341935645482	1.16000000000349
5279	2.42093278880357	1.19000000000233
5419	2.41844381103058	1.22000000000116
5563	2.41596194916805	1.25
5711	2.41343669510215	1.29000000000815
5862	2.4109441921516	1.32000000000698
6018	2.4084640294106	1.36000000000058
6178	2.40596978732556	1.38999999999942
6342	2.40351839181183	1.43000000000757
6510	2.4011387511821	1.4600000000064
6683	2.39876429895763	1.5
6861	2.39643746301628	1.54000000000815
7043	2.39420050627051	1.58000000000175
7230	2.39202273227288	1.61999999999534
7422	2.38990720651711	1.66000000000349
7619	2.38786953746674	1.69999999999709
7821	2.38590101793839	1.75
8029	2.38398021101056	1.79000000000815
8242	2.38212782266601	1.83999999999651
8461	2.38031947656216	1.88999999999942
8686	2.37854907510058	1.93000000000757
8917	2.37681133579302	1.97999999999593
9154	2.37511917947175	2.04000000000815
9397	2.37345032828953	2.08999999999651
9646	2.3718234891655	2.13999999999942
9902	2.37023236443028	2.19999999999709
10165	2.3686870919807	2.25999999999476
10435	2.36719586918808	2.32000000000698
10713	2.36576797888801	2.36999999999534
10997	2.36440516012796	2.44000000000233
11289	2.36310866959712	2.5
11589	2.36187787576649	2.57000000000698
11897	2.36070498806935	2.63999999999942
12213	2.35959481932551	2.7100000000064
12537	2.35853433661427	2.77999999999884
12870	2.35751371205405	2.85000000000582
13212	2.35652650834773	2.93000000000757
13563	2.35557086983173	3
13923	2.35463950677202	3.08000000000175
14293	2.35372213070136	3.16000000000349
14672	2.35282581135748	3.25
15062	2.35193714150732	3.33000000000175
15462	2.3510574153982	3.41999999999825
15873	2.35018134397828	3.50999999999476
16294	2.34931359348052	3.60000000000582
16727	2.34844180081114	3.69000000000233
17171	2.34758344827484	3.79000000000815
17627	2.34673926040951	3.88999999999942
18096	2.34590658042858	3.99000000000524
18576	2.34510058244074	4.10000000000582
19069	2.34431846160218	4.2100000000064
19576	2.34355807632553	4.32000000000698
20096	2.34282610614641	4.43000000000757
20630	2.34212176402316	4.55000000000291
21178	2.34144547755947	4.66000000000349
21740	2.34079736653538	4.77999999999884
22317	2.3401743069754	4.91000000000349
22910	2.33957751686063	5.04000000000815
23519	2.3390040385897	5.16999999999825
24143	2.3384541296577	5.30000000000291
24784	2.33792281543102	5.44000000000233
25443	2.3374069814451	5.58000000000175
26118	2.33690627969375	5.72999999999593
26812	2.33641635399439	5.88000000000466
27524	2.33593743011092	6.02999999999884
28255	2.33546632201572	6.19000000000233
29006	2.33500261060372	6.36000000000058
29776	2.3345485860259	6.52000000000407
30567	2.3341033133844	6.69000000000233
31379	2.33366714026787	6.86000000000058
32212	2.3332389988129	7.04000000000815
33067	2.33281865321102	7.22000000000116
33946	2.33240454943342	7.41000000000349
34847	2.33199610758896	7.60000000000582
35773	2.33159407279623	7.80000000000291
36723	2.33119831633254	8
37698	2.33080842423331	8.2100000000064
38699	2.33042428934928	8.41999999999825
39727	2.33004440979602	8.63999999999942
40782	2.3296692414978	8.86000000000058
41865	2.32929756409419	9.08999999999651
42977	2.328927962542	9.33000000000175
44119	2.32855933255144	9.57000000000698
45291	2.32819125144843	9.82000000000698
46493	2.32782310462811	10.070000000007
47728	2.32745394546268	10.3399999999965
48996	2.32708223130026	10.6100000000006
50297	2.32670757522201	10.8899999999994
51633	2.32632891615957	11.1699999999983
53004	2.32594729448771	11.4700000000012
54412	2.32556289154421	11.7700000000041
55857	2.3251764367476	12.070000000007
57341	2.32478705861349	12.3899999999994
58864	2.32439621093556	12.7100000000064
60427	2.32400325257589	13.0400000000081
62032	2.3236080369774	13.3800000000047
63679	2.32320998806863	13.7400000000052
65370	2.32280673246207	14.1000000000058
67107	2.32239594077507	14.4600000000064
68889	2.32197633941281	14.8399999999965
70719	2.32154755908224	15.2299999999959
72597	2.32111043514983	15.6300000000047
74525	2.32066552978813	16.0400000000081
76504	2.32021347011254	16.4600000000064
78536	2.31975542268412	16.8899999999994
80622	2.31929292376975	17.3300000000017
82763	2.31882563733682	17.7799999999988
84961	2.31835162758769	18.25
87218	2.31786900429513	18.7299999999959
89534	2.31737723645689	19.2200000000012
91912	2.31687587083511	19.7299999999959
94353	2.31636564754594	20.25
96859	2.31584785998567	20.7799999999988
99431	2.31532432736139	21.3300000000017
102072	2.31479654032526	21.8800000000047
104783	2.3142638484403	22.4600000000064
107566	2.31372463369053	23.0400000000081
110423	2.3131779227595	23.6399999999994
113356	2.31262177038461	24.2599999999948
116366	2.31205620624528	24.8899999999994
119457	2.31148169929876	25.5500000000029
122629	2.31090086119562	26.2200000000012
125886	2.31031340755491	26.9000000000087
129230	2.30972013229948	27.6100000000006
132662	2.30912011499833	28.3399999999965
136185	2.30851263823653	29.0899999999965
139802	2.30789694664588	29.8500000000058
143515	2.3072746242319	30.6300000000047
147327	2.30664580693632	31.4300000000076
151240	2.30601277053318	32.2599999999948
155257	2.30537563197958	33.1100000000006
159380	2.30473427384983	33.9700000000012
163613	2.3040882076666	34.8600000000006
167958	2.30343754441092	35.7700000000041
172419	2.30278240726996	36.7100000000064
176998	2.30212325596086	37.6800000000076
181699	2.30146033819752	38.6699999999983
186525	2.30079390353942	39.6900000000023
191479	2.30012409960077	40.7299999999959
196564	2.29945184584594	41.8000000000029
201785	2.29877683350351	42.9100000000035
207144	2.29809942713754	44.0299999999988
212646	2.29741957293211	45.1900000000023
218293	2.29673861247018	46.3699999999953
224091	2.29605711102283	47.5899999999965
230042	2.29537610870808	48.8300000000017
236152	2.29469542769654	50.1000000000058
242424	2.29401474097412	51.4000000000087
248863	2.29333413276401	52.7400000000052
255472	2.2926545493492	54.1100000000006
262257	2.29197741004121	55.5200000000041
269222	2.29130289718279	56.9600000000064
276373	2.29063024992847	58.4499999999971
283713	2.28995929436729	59.9600000000064
291248	2.28929067323586	61.5200000000041
298983	2.28862534499521	63.1100000000006
306924	2.28796387313123	64.7599999999948
315075	2.28730582757987	66.4199999999983
323444	2.28664983404904	68.1500000000087
332034	2.28599676357947	69.9100000000035
340852	2.2853477253079	71.7200000000012
349905	2.28470286260424	73.570000000007
359198	2.28406182324467	75.4700000000012
368738	2.28342451967587	77.4199999999983
378531	2.28279121392036	79.4300000000076
388585	2.28216272977798	81.4799999999959
398905	2.28153937361456	83.5899999999965
409500	2.28092051857243	85.75
420375	2.28030596362204	87.9799999999959
431540	2.27969550647481	90.2599999999948
443001	2.27908954168408	92.6100000000006
454767	2.27848825388018	95.0200000000041
466845	2.27789148887402	97.4799999999959
479244	2.2772987683115	100.009999999995


==> data/perfprofdiscrete-10-100-2-4.dat <==
iter	objfun	time
1	3.7845926421781	0.0100000000093132
2	3.79491465397088	0.0300000000133878
3	3.80841726711784	0.0500000000029104
4	3.82603752119227	0.0600000000122236
5	3.84894708148414	0.0900000000110595
6	3.87856366925409	0.110000000000582
7	3.91649196155116	0.120000000009895
8	3.96427271007158	0.130000000004657
9	4.02264900242441	0.160000000003492
10	4.08973138494267	0.170000000012806
11	4.15716057126041	0.180000000007567
12	4.20395696466316	0.200000000011642
13	4.19097808578737	0.210000000006403
14	4.14477500311508	0.220000000001164
15	4.09864150111943	0.240000000005239
16	4.05740233639034	0.25
17	4.01984609780878	0.260000000009313
18	3.98500377512539	0.270000000004075
19	3.95247719372953	0.290000000008149
20	3.92217924325908	0.30000000000291
21	3.89410638881457	0.320000000006985
22	3.86819986137331	0.330000000001746
23	3.8443066800424	0.330000000001746
24	3.822212401257	0.350000000005821
25	3.80169452869548	0.360000000000582
26	3.78255914141569	0.370000000009895
27	3.76465244901628	0.39000000001397
28	3.74785672407308	0.400000000008731
29	3.73208155364487	0.410000000003492
30	3.71725605613378	0.420000000012806
31	3.70332334681191	0.430000000007567
32	3.69023679070255	0.450000000011642
33	3.67795736112979	0.460000000006403
34	3.66645164547492	0.470000000001164
35	3.65569025651251	0.490000000005239
36	3.64564653415959	0.5
37	3.63629548293449	0.510000000009313
38	3.62761291628498	0.530000000013388
39	3.61957478892529	0.540000000008149
40	3.61215670140727	0.55000000000291
41	3.60533356137913	0.560000000012224
42	3.59907938518565	0.570000000006985
43	3.59336722249071	0.580000000001746
44	3.58816918583366	0.590000000011059
45	3.58345656660425	0.610000000000582
46	3.57920001886563	0.620000000009895
47	3.57536979277353	0.630000000004657
48	3.57193600004058	0.650000000008731
49	3.56886889499948	0.660000000003492
50	3.5661391563417	0.670000000012806
51	3.56371815653453	0.680000000007567
52	3.56157820818968	0.690000000002328
53	3.55969277916598	0.710000000006403
54	3.55803667079534	0.720000000001164
55	3.55658615617078	0.730000000010477
56	3.555319077779	0.75
57	3.55421490577768	0.760000000009313
58	3.55325475982888	0.770000000004075
59	3.55242139856716	0.790000000008149
60	3.55169918151113	0.80000000000291
61	3.55107400855724	0.810000000012224
62	3.55053324218859	0.820000000006985
63	3.55006561726165	0.830000000001746
64	3.54966114277829	0.850000000005821
66	3.54900743647757	0.870000000009895
67	3.54874366949978	0.89000000001397
68	3.54851378275339	0.900000000008731
69	3.54831263584107	0.910000000003492
71	3.54797936127986	0.930000000007567
72	3.54784007982473	0.950000000011642
73	3.54771509044302	0.960000000006403
75	3.5474986062951	0.990000000005239
76	3.54740325938793	1
77	3.54731441098215	1.01000000000931
79	3.54715128980388	1.03000000001339
80	3.41215691097455	1.05000000000291
82	3.37996597834541	1.08000000000175
83	3.36527367619658	1.08000000000175
85	3.34338781666549	1.11000000000058
86	3.33507879517935	1.13000000000466
88	3.32200516925662	1.15000000000873
90	3.31226373815129	1.17000000001281
91	3.30828756765531	1.18000000000757
93	3.3016573161276	1.2100000000064
95	3.29636490407617	1.24000000000524
96	3.2941032977564	1.25
98	3.29018289519464	1.28000000001339
100	3.28690490114078	1.30000000000291
102	3.16382455551484	1.33000000000175
104	3.13441060585416	1.35000000000582
106	3.11052904962479	1.3700000000099
108	2.98749292872282	1.40000000000873
109	2.97269579556686	1.41000000000349
112	2.92947956108736	1.45000000001164
114	2.91208972611555	1.48000000001048
116	2.89973416730863	1.5
118	2.89062590875175	1.52000000000407
120	2.88370115508264	1.55000000000291
122	2.87829334961099	1.57000000000698
124	2.87396914651193	1.60000000000582
127	2.86890535033717	1.63000000000466
129	2.86620962303987	1.66000000000349
131	2.86391285997029	1.68000000000757
134	2.75399512101423	1.72000000000116
136	2.73908567651924	1.75
139	2.7262767948427	1.78000000001339
141	2.72106240517239	1.81000000001222
144	2.71580804845302	1.84000000001106
147	2.71226810429912	1.8700000000099
149	2.71045786360481	1.90000000000873
152	2.70825460530033	1.94000000000233
155	2.7064606474938	1.97000000000116
158	2.70494197560444	2.02000000000407
161	2.70362068480895	2.05000000000291
164	2.70244839695965	2.09000000001106
167	2.70139317402373	2.13000000000466
170	2.61984871060981	2.16000000000349
173	2.53641132008392	2.20000000001164
176	2.46382353051321	2.23000000001048
179	2.44805814934781	2.27000000000407
183	2.43385928913084	2.32000000000698
186	2.42772260786274	2.36000000000058
189	2.42342702280832	2.39000000001397
193	2.37602716512468	2.45000000001164
196	2.3301789402198	2.48000000001048
200	2.31351236821519	2.53000000001339
204	2.30085946559864	2.58000000000175
208	2.29068265629185	2.6200000000099
211	2.28421623847091	2.66000000000349
215	2.27682639659113	2.7100000000064
219	2.24035611087803	2.76000000000931
223	2.22981200691083	2.81000000001222
227	2.21861398402284	2.85000000000582
232	2.18026720910853	2.91000000000349
236	2.16909865582257	2.9600000000064
240	2.14117667072531	3.02000000000407
245	2.12891612550213	3.08000000000175
249	2.10684202409527	3.13000000000466
254	2.0974507215496	3.19000000000233
258	2.08036173339957	3.24000000000524
263	2.05884122070398	3.31000000001222
268	2.04931790217819	3.39000000001397
273	2.04167998662104	3.45000000001164
278	2.03414254877817	3.52000000000407
283	2.0290206271991	3.60000000000582
288	2.02700805779764	3.67000000001281
294	2.02533176584748	3.75
299	2.02501766698214	3.81000000001222
305	2.02493119488994	3.88000000000466
310	2.02491579878148	3.94000000000233
316	2.0249115833352	4.02000000000407
322	2.02491077260001	4.08000000000175
328	2.02491061973025	4.15000000000873
334	2.02491060797751	4.22000000000116
340	2.02491059541769	4.28000000001339
346	2.02491058285793	4.35000000000582
353	2.02491056820487	4.43000000000757
359	2.0249105556451	4.5
366	2.02491054099203	4.57000000000698
372	2.02491052843227	4.63000000000466
379	2.02491051377918	4.72000000000116
386	2.02491049912617	4.79000000000815
393	2.02491048447311	4.86000000000058
401	2.02491046772679	4.95000000001164
408	2.02491045307375	5.02000000000407
416	2.02491043632742	5.11000000000058
423	2.02491042167445	5.19000000000233
431	2.02491040492816	5.27000000000407
439	2.02491038818188	5.36000000000058
447	2.02491037143562	5.44000000000233
455	2.02491035468935	5.53000000001339
464	2.02491033584985	5.63000000000466
472	2.02491031910362	5.72000000000116
481	2.02491030026409	5.81000000001222
490	2.02491028142455	5.91000000000349
499	2.02491026258502	6.01000000000931
508	2.0249102437455	6.11000000000058
517	2.02491022490604	6.20000000001164
527	2.02491020397329	6.31000000001222
537	2.02491018304064	6.42000000001281
547	2.02491016210797	6.53000000001339
557	2.02491014117531	6.64000000001397
567	2.02491012024268	6.75
577	2.02491009931001	6.86000000000058
588	2.02491007628415	6.98000000001048
599	2.02491005325826	7.09000000001106
610	2.02491003023244	7.2100000000064
621	2.0249100072066	7.33000000000175
633	2.02490998208754	7.4600000000064
644	2.02490995906174	7.6200000000099
656	2.02490993394268	7.80000000000291
668	2.02490990882367	7.97000000000116
681	2.02490988161136	8.15000000000873
693	2.02490985649236	8.32000000000698
706	2.02490982928023	8.51000000000931
719	2.02490980206811	8.70000000001164
732	2.02490977485592	8.88000000000466
746	2.02490974555062	9.08000000000175
759	2.02490971833858	9.27000000000407
773	2.02490968903331	9.48000000001048
788	2.02490965763484	9.68000000000757
802	2.02490962832955	9.85000000000582
817	2.02490959693114	10.0400000000081
832	2.02490956553277	10.2300000000105
847	2.02490953413441	10.4100000000035
863	2.02490950064284	10.6100000000006
879	2.02490946715137	10.820000000007
895	2.02490943365994	11.0200000000041
912	2.02490939807534	11.2300000000105
928	2.024909364584	11.4200000000128
946	2.0249093269063	11.6600000000035
963	2.02490929132173	11.8700000000099
981	2.02490925364411	12.0900000000111
999	2.02490921596649	12.320000000007
1017	2.02490917828898	12.5400000000081
1036	2.02490913851828	12.7800000000134
1055	2.02490909874756	13.0100000000093
1075	2.02490905688379	13.2600000000093
1094	2.02490901711323	13.5
1115	2.02490897315639	13.7600000000093
1135	2.02490893129283	14
1156	2.02490888733613	14.25
1177	2.02490884337948	14.4700000000012
1199	2.02490879732977	14.7000000000116
1221	2.02490875128013	14.9300000000076
1244	2.02490870313738	15.1700000000128
1267	2.02490865499472	15.4200000000128
1290	2.02490860685209	15.6700000000128
1314	2.02490855661642	15.9300000000076
1338	2.02490850638077	16.1900000000023
1363	2.02490845405211	16.4600000000064
1388	2.02490840172351	16.7300000000105
1413	2.02490834939503	17
1439	2.02490829497355	17.2800000000134
1466	2.02490823845907	17.5800000000017
1493	2.02490818194466	17.8700000000099
1521	2.02490812333729	18.1700000000128
1549	2.02490806473004	18.4700000000012
1577	2.02490800612284	18.7700000000041
1606	2.02490794542266	19.0800000000017
1636	2.02490788262949	19.4100000000035
1666	2.02490781983645	19.7300000000105
1697	2.02490775495034	20.0600000000122
1728	2.02490769006452	20.4000000000087
1760	2.02490762308574	20.75
1792	2.02490755610716	21.1000000000058
1825	2.02490748703561	21.4500000000116
1859	2.02490741587119	21.820000000007
1893	2.02490734470694	22.1900000000023
1928	2.02490727144979	22.5600000000122
1964	2.02490719609985	22.9600000000064
2000	2.02490712075009	23.3500000000058
2037	2.02490704330746	23.75
2074	2.024906965865	24.140000000014
2113	2.02490688423675	24.570000000007
2152	2.02490680260868	24.9800000000105
2191	2.02490672098087	25.4100000000035
2232	2.02490663516718	25.8400000000111
2273	2.02490654935378	26.2800000000134
2315	2.02490646144756	26.7400000000052
2358	2.02490637144876	27.2000000000116
2401	2.02490628145024	27.6700000000128
2445	2.02490618935891	28.140000000014
2490	2.02490609517506	28.6300000000047
2536	2.02490599889839	29.1100000000006
2583	2.02490590052902	29.6200000000099
2631	2.02490580006722	30.1300000000047
2679	2.02490569960573	30.6600000000035
2729	2.02490559495878	31.2000000000116
2779	2.02490549031213	31.7400000000052
2830	2.02490538357299	32.2900000000081
2882	2.02490527474126	32.8500000000058
2935	2.02490516381708	33.4300000000076
2990	2.02490504870756	34.0300000000134
3045	2.02490493359847	34.6200000000099
3101	2.0249048163969	35.2200000000012
3158	2.02490469710309	35.8500000000058
3216	2.02490457571688	36.4800000000105
3276	2.02490445014549	37.1300000000047
3336	2.02490432457461	37.7800000000134
3398	2.02490419481834	38.4600000000064
3460	2.02490406506284	39.1300000000047
3524	2.02490393112235	39.820000000007
3589	2.02490379508957	40.5200000000041
3655	2.02490365696482	41.2400000000052
3723	2.02490351465513	41.9700000000012
3791	2.02490337234605	42.7300000000105
3861	2.02490322585231	43.4900000000052
3932	2.02490307726644	44.3000000000029
4005	2.02490292449577	45.0600000000122
4079	2.0249027696332	45.8400000000111
4154	2.02490261267881	46.640000000014
4230	2.0249024536326	47.4500000000116
4308	2.02490229040182	48.3000000000029
4388	2.02490212298656	49.140000000014
4469	2.02490195347977	50.0100000000093
4551	2.02490178188117	50.8800000000047
4635	2.02490160609834	51.7900000000081
4721	2.02490142613132	52.7200000000012
4808	2.02490124407265	53.6600000000035
4896	2.02490105992278	54.6200000000099
4987	2.02490086949603	55.5800000000017
5078	2.02490067907057	56.5500000000029
5172	2.02490048236888	57.5800000000017
5268	2.02490028148346	58.6000000000058
5365	2.02490007850684	59.6500000000087
5464	2.02489987134667	60.7100000000064
5564	2.02489966209533	61.8000000000029
5667	2.02489944656803	62.9100000000035
5771	2.02489922894995	64.0100000000093
5878	2.02489900505607	65.1600000000035
5986	2.02489877907153	66.2900000000081
6097	2.02489854681151	67.4800000000105
6209	2.02489831246097	68.6700000000128
6323	2.02489807392757	69.9100000000035
6440	2.02489782911903	71.1700000000128
6559	2.02489758012773	72.4600000000064
6680	2.02489732695396	73.7700000000041
6803	2.02489706959774	75.0900000000111
6928	2.02489680805927	76.4500000000116
7056	2.02489654024637	77.8300000000017
7186	2.02489626825142	79.2300000000105
7319	2.02489598998239	80.6300000000047
7454	2.02489570753135	82.0600000000122
7591	2.02489542089895	83.5
7731	2.02489512799265	85
7874	2.02489482881283	86.6000000000058
8019	2.02489452545202	88.1700000000128
8167	2.02489421581788	89.7800000000134
8317	2.02489390200302	91.4100000000035
8471	2.02489357982336	93.0600000000122
8627	2.02489325346323	94.7400000000052
8786	2.02489292083058	96.4700000000012
8948	2.02489258192613	98.2200000000012
9113	2.0248922367496	100.010000000009


==> data/perfprofdiscrete-10-100-2-5.dat <==
iter	objfun	time
1	3.55726107456386	0.00999999999476131
2	3.61636287881947	0.0299999999988358
3	3.6790079049252	0.0399999999935972
4	3.73398745747303	0.0599999999976717
5	3.78163521775819	0.069999999992433
6	3.82654049060924	0.0899999999965075
7	3.873158339754	0.0999999999912689
8	3.91319757535865	0.119999999995343
9	3.9406871856643	0.130000000004657
10	3.9553718641067	0.139999999999418
11	3.96026893389111	0.160000000003492
12	3.95910610391287	0.169999999998254
13	3.95491107564618	0.190000000002328
14	3.94951974942783	0.19999999999709
15	3.9437732100048	0.209999999991851
16	3.93798002257363	0.220000000001164
17	3.93224778828388	0.229999999995925
18	3.92661851869377	0.239999999990687
19	3.92110676741022	0.259999999994761
20	3.91571217320946	0.270000000004075
21	3.91042758379898	0.279999999998836
22	3.90524505358194	0.30000000000291
23	3.90015951268599	0.309999999997672
24	3.89517047409179	0.319999999992433
25	3.89028242408842	0.339999999996508
26	3.8855044495431	0.349999999991269
27	3.88084946880925	0.360000000000582
28	3.87633328002521	0.380000000004657
29	3.871973545089	0.389999999999418
30	3.86778877718883	0.399999999994179
31	3.86379737660636	0.410000000003492
32	3.86001674982526	0.419999999998254
33	3.85646254209153	0.440000000002328
34	3.85314800878116	0.44999999999709
35	3.85008354424674	0.459999999991851
36	3.84727637800835	0.470000000001164
37	3.84473043802527	0.489999999990687
38	3.84244637061603	0.509999999994761
39	3.84042169770179	0.520000000004075
40	3.83865108547102	0.529999999998836
41	3.83712669487639	0.539999999993597
42	3.83583858364481	0.55000000000291
43	3.83477513134352	0.559999999997672
44	3.8339234628428	0.580000000001746
45	3.83326985047623	0.589999999996508
46	3.83280008057816	0.599999999991269
47	3.83249977526701	0.619999999995343
48	3.83235466491627	0.630000000004657
49	3.83235081047682	0.639999999999418
50	3.83247477761005	0.649999999994179
51	3.83271376650234	0.669999999998254
52	3.83305570237597	0.679999999993015
53	3.83348929223701	0.69999999999709
54	3.8340040534649	0.69999999999709
55	3.83459031959113	0.709999999991851
56	3.83523922815644	0.729999999995925
57	3.83594269496982	0.739999999990687
58	3.83669337848715	0.75
59	3.83748463742973	0.759999999994761
60	3.83831048420313	0.779999999998836
61	3.83916553617168	0.789999999993597
63	3.84094445510085	0.809999999997672
64	3.84186014268363	0.830000000001746
65	3.84278858508662	0.839999999996508
66	3.84372671179683	0.860000000000582
67	3.84467178684224	0.869999999995343
68	3.845621372881	0.880000000004657
70	3.84752562807808	0.899999999994179
71	3.84847663588613	0.919999999998254
72	3.8494247813065	0.929999999993015
74	3.85130712479564	0.959999999991851
75	3.85223898945168	0.970000000001164
76	3.85316329374365	0.979999999995925
78	3.85498576471808	1.00999999999476
79	3.85588241959541	1.02000000000407
81	3.85764334646827	1.05000000000291
82	3.85850652290394	1.05999999999767
84	3.86019597724087	1.08000000000175
85	3.86102147209745	1.09999999999127
87	3.86263236338747	1.11999999999534
88	3.86341722380849	1.13000000000466
90	3.86494470023619	1.16000000000349
92	3.86641479809269	1.17999999999302
93	3.86712804784481	1.19999999999709
95	3.86851062850341	1.22999999999593
97	3.86983452363555	1.25
99	3.87109991346188	1.27999999999884
100	3.87171082181142	1.2899999999936
102	3.87288954816706	1.31999999999243
104	3.87401167871479	1.33999999999651
106	3.87507847410254	1.36000000000058
108	3.87609142918824	1.38999999999942
110	3.87705223994525	1.41000000000349
112	3.87796277077934	1.44000000000233
114	3.87882502264597	1.47000000000116
116	3.87964110236523	1.48999999999069
118	3.88041319350418	1.52000000000407
120	3.88114352914563	1.5399999999936
123	3.88216568038096	1.58000000000175
125	3.88280150190911	1.61000000000058
127	3.88340343277093	1.63999999999942
130	3.88424753705227	1.66999999999825
132	3.88477414731011	1.69999999999709
134	3.88527421584453	1.72000000000116
137	3.88597874819139	1.75999999999476
139	3.88642070417842	1.7899999999936
142	3.88704628151483	1.81999999999243
145	3.8876317178737	1.86000000000058
147	3.88800210808114	1.88999999999942
150	3.88853111124201	1.92999999999302
153	3.735416317329	1.97000000000116
155	3.7214936603531	1.97999999999593
158	3.71022942109611	2.02999999999884
161	3.70394814897034	2.05999999999767
164	3.69970282874486	2.11000000000058
167	3.6963744584213	2.14999999999418
170	3.69351379776388	2.17999999999302
173	3.69092752826819	2.22000000000116
177	3.68775494763366	2.27000000000407
180	3.68552421776503	2.30999999999767
183	3.68339145612865	2.33999999999651
186	3.68133874072411	2.38999999999942
190	3.67870297452762	2.44000000000233
193	3.67678802480292	2.47000000000116
197	3.67430031057321	2.52000000000407
201	3.67187123419835	2.56999999999243
204	3.67007862759822	2.61000000000058
208	3.66771659620318	2.66000000000349
212	3.66537571247809	2.72000000000116
216	3.66304521813946	2.75999999999476
220	3.66071541870264	2.81999999999243
224	3.65837749601015	2.86000000000058
228	3.65602336803521	2.91000000000349
232	3.65364558486939	2.95999999999185
236	3.65123725355968	3.02000000000407
241	3.64817419594399	3.08000000000175
245	3.64567449980327	3.13000000000466
250	3.64247956520204	3.19000000000233
254	3.63986150973371	3.25
259	3.63650434170815	3.30000000000291
264	3.6330466147767	3.36999999999534
268	3.63020420127386	3.41999999999825
273	3.62655243454419	3.47999999999593
278	3.62278877251437	3.55000000000291
284	3.61812440560819	3.61999999999534
289	3.61411684493682	3.69000000000233
294	3.61000509413022	3.75
299	3.60579724469118	3.81999999999243
305	3.60063679364847	3.88999999999942
311	3.59537897287733	3.95999999999185
316	3.59094520474726	4.02999999999884
322	3.58559302404979	4.11999999999534
328	3.58024412287782	4.17999999999302
334	3.57494135411838	4.25999999999476
340	3.56972876541437	4.33000000000175
346	3.56464962351525	4.39999999999418
353	3.55894642587274	4.48999999999069
359	3.55428924745365	4.55999999999767
366	3.5491662562932	4.64999999999418
373	3.54440924451613	4.73999999999069
379	3.54063878214008	4.81999999999243
386	3.53660522307734	4.89999999999418
394	3.53247295936384	5
401	3.52926057321396	5.08999999999651
408	3.38055410454009	5.16999999999825
416	3.29929489755983	5.27999999999884
423	3.27689433827214	5.36000000000058
431	3.08746851941492	5.47000000000116
439	3.05994236457059	5.55999999999767
447	3.05038405004809	5.66999999999825
455	3.04589368771344	5.75999999999476
464	3.0431296924571	5.88000000000466
472	3.04161335541906	5.97999999999593
481	2.88562338375611	6.08999999999651
490	2.86947684848175	6.19999999999709
499	2.75235141502661	6.30999999999767
508	2.72632328060589	6.41999999999825
517	2.71985414026077	6.52999999999884
527	2.71629798891078	6.64999999999418
536	2.55409456430399	6.75999999999476
546	2.52033238711221	6.88999999999942
556	2.40953415222591	7.00999999999476
567	2.37741947227165	7.13999999999942
577	2.32905610455382	7.25999999999476
588	2.30191358802922	7.38999999999942
598	2.24863000957354	7.52000000000407
609	2.19682666706795	7.64999999999418
621	2.13698244317275	7.7899999999936
632	2.10855244794715	7.92999999999302
644	2.0766228086194	8.09999999999127
655	2.05992885337218	8.25
668	2.05501430183481	8.44000000000233
680	2.05462216249958	8.58999999999651
692	2.05460757670967	8.72999999999593
705	2.05460703637803	8.88000000000466
718	2.0546070227246	9.02000000000407
731	2.05460700906908	9.16000000000349
745	2.05460699436311	9.31999999999243
758	2.05460698070763	9.45999999999185
772	2.05460696600171	9.61000000000058
786	2.05460695129569	9.75999999999476
801	2.05460693553941	9.94999999999709
816	2.05460691978315	10.1100000000006
831	2.05460690402649	10.2599999999948
846	2.05460688827014	10.429999999993
861	2.05460687251385	10.5899999999965
877	2.05460685570707	10.7599999999948
893	2.05460683890015	10.9400000000023
910	2.05460682104304	11.1300000000047
927	2.05460680318583	11.3199999999924
944	2.05460678532889	11.5
961	2.05460676747213	11.6699999999983
979	2.05460674856439	11.8600000000006
997	2.05460672965666	12.0500000000029
1015	2.05460671074903	12.2399999999907
1034	2.05460669079096	12.4499999999971
1053	2.05460667083285	12.6600000000035
1072	2.05460665087496	12.8600000000006
1092	2.05460662986666	13.0699999999924
1112	2.05460660885796	13.3000000000029
1132	2.05460658784972	13.5
1153	2.05460656579097	13.7299999999959
1174	2.05460654373252	13.9499999999971
1196	2.05460652062347	14.179999999993
1218	2.05460649751436	14.4100000000035
1240	2.05460647440557	14.6399999999994
1263	2.05460645024632	14.8800000000047
1286	2.05460642608672	15.1300000000047
1310	2.05460640087676	15.3800000000047
1334	2.05460637566716	15.6300000000047
1358	2.05460635045705	15.8899999999994
1383	2.05460632419693	16.1600000000035
1409	2.05460629688642	16.4400000000023
1435	2.05460626957528	16.7200000000012
1461	2.05460624226519	17
1488	2.05460621390462	17.2899999999936
1515	2.05460618554405	17.5800000000017
1543	2.05460615613338	17.8899999999994
1572	2.05460612567207	18.1999999999971
1600	2.05460609626134	18.5
1630	2.05460606474939	18.8199999999924
1660	2.05460603323758	19.1499999999942
1690	2.05460600172594	19.4799999999959
1721	2.05460596916371	19.8099999999977
1753	2.05460593555101	20.1499999999942
1785	2.05460590193854	20.5
1818	2.0546058672758	20.8699999999953
1851	2.0546058326134	21.2200000000012
1886	2.05460579585004	21.5999999999913
1920	2.05460576013717	21.9700000000012
1955	2.05460572337364	22.3499999999913
1991	2.05460568556002	22.7299999999959
2028	2.05460564669638	23.1399999999994
2065	2.05460560783256	23.5399999999936
2103	2.05460556791867	23.9499999999971
2142	2.05460552695427	24.3699999999953
2181	2.05460548598983	24.7899999999936
2221	2.05460544397511	25.2299999999959
2262	2.05460540090983	25.6499999999942
2304	2.05460535679468	26.0800000000017
2346	2.05460531267915	26.5299999999988
2389	2.05460526751351	26.9700000000012
2433	2.05460522129723	27.4499999999971
2478	2.05460517403089	27.929999999993
2524	2.0546051257145	28.429999999993
2570	2.05460507739809	28.9100000000035
2617	2.05460502803113	29.4100000000035
2665	2.05460497761439	29.9199999999983
2714	2.05460492614673	30.4400000000023
2764	2.05460487362941	30.9799999999959
2815	2.05460482006179	31.5200000000041
2867	2.05460476544406	32.0899999999965
2920	2.05460470977641	32.6499999999942
2973	2.05460465410801	33.2099999999919
3028	2.05460459633957	33.8000000000029
3084	2.05460453752108	34.3800000000047
3140	2.05460447870263	34.9700000000012
3198	2.05460441778323	35.5800000000017
3257	2.05460435581407	36.1900000000023
3317	2.05460429279452	36.8300000000017
3378	2.05460422872491	37.4599999999919
3440	2.05460416360459	38.1100000000006
3503	2.05460409743421	38.8000000000029
3567	2.0546040302144	39.4700000000012
3633	2.05460396089333	40.1900000000023
3700	2.05460389052217	40.9100000000035
3768	2.05460381910114	41.6300000000047
3837	2.05460374662992	42.3899999999994
3907	2.0546036731083	43.1499999999942
3979	2.05460359748625	43.8999999999942
4052	2.05460352081439	44.6699999999983
4127	2.054603442042	45.4499999999971
4203	2.05460336222021	46.25
4280	2.05460328134814	47.1300000000047
4359	2.0546031983754	47.9899999999907
4439	2.05460311435251	48.8600000000006
4521	2.05460302822908	49.7399999999907
4604	2.05460294105621	50.6499999999942
4688	2.05460285283278	51.5599999999977
4774	2.05460276250943	52.4899999999907
4862	2.05460267008589	53.4199999999983
4952	2.05460257556261	54.4100000000035
5043	2.05460247998916	55.4599999999919
5135	2.05460238336521	56.5200000000041
5230	2.05460228359126	57.6100000000006
5326	2.0546021827677	58.7099999999919
5424	2.05460207984329	59.8300000000017
5524	2.05460197481888	60.9700000000012
5625	2.05460186874401	62.1199999999953
5729	2.05460175952036	63.3099999999977
5834	2.0546016492459	64.5200000000041
5941	2.0546015368716	65.8000000000029
6050	2.05460142239779	67.1100000000006
6162	2.0546013047737	68.4400000000023
6275	2.05460118609977	69.7700000000041
6390	2.05460106532547	71.0800000000017
6508	2.05460094140036	72.4400000000023
6627	2.05460081642647	73.8000000000029
6749	2.05460068830238	75.2599999999948
6873	2.05460055807844	76.7399999999907
7000	2.0546004247049	78.2399999999907
7128	2.05460029028103	79.6900000000023
7259	2.05460015270816	81.2099999999919
7393	2.05460001198588	82.7399999999907
7529	2.05459986916368	84.3600000000006
7667	2.05459972424143	86.0099999999948
7808	2.05459957616912	87.6699999999983
7952	2.05459942494729	89.3199999999924
8098	2.0545992716267	91
8247	2.05459911515608	92.6999999999971
8398	2.05459895658553	94.429999999993
8553	2.05459879381636	96.2200000000012
8710	2.054598628948	98.0999999999913
8870	2.05459846093026	100.009999999995


==> data/perfprofdiscrete-10-100-2-6.dat <==
iter	objfun	time
1	3.71032286483735	0.001438
2	3.30946073044882	0.004387
3	3.12024753133401	0.008129
4	2.72060346035003	0.01052
5	2.55215058876591	0.012896
6	2.19546538113039	0.017665
7	2.08639016749496	0.024804
8	2.01365130004404	0.031916
9	1.97176936621574	0.03901
10	1.97176936621574	0.048354
11	1.91390995747555	0.053114
12	1.91390995747555	0.061274
13	1.90997946536178	0.065964
14	1.90561560851911	0.071834
15	1.90098833427919	0.083683
16	1.89300148351942	0.094422
17	1.89300148351942	0.10619
18	1.8918327243854	0.1121
19	1.8900078619968	0.122706
20	1.88833008688215	0.139275
21	1.88757071411702	0.153459
22	1.88729556684714	0.178294
23	1.88720978638872	0.194845
24	1.88720092329423	0.235006
25	1.88720073669006	0.27623
26	1.8872007365833	0.330649
27	1.88720073658329	0.385057
28	1.88720073658329	0.439381
29	1.88720073658329	0.493754
30	1.88720073658329	0.548064
31	1.88720073658329	0.602521
32	1.88720073658329	0.656897
33	1.88720073658329	0.711401


==> data/perfprofdiscrete-10-100-3-1.dat <==
iter	objfun	time
1	7.77112236832264	0
2	5.36001174351227	0
3	5.36001174351227	0
4	5.12901416141983	0.00999999999476131
5	4.95198299632335	0.00999999999476131
6	4.81870641754906	0.00999999999476131
7	4.68116086925238	0.00999999999476131
8	4.61846310602287	0.00999999999476131
9	4.59246931848072	0.00999999999476131
10	4.54643782236935	0.00999999999476131
11	4.50881642446637	0.00999999999476131
12	4.46698568314949	0.00999999999476131
13	4.41419375655581	0.00999999999476131
14	4.3463115489598	0.00999999999476131
15	4.27722607146136	0.00999999999476131
16	4.21724696538305	0.00999999999476131
17	4.12206061237164	0.00999999999476131
18	4.04749797951311	0.00999999999476131
19	3.97033696960268	0.00999999999476131
20	3.89496268964212	0.00999999999476131
21	3.79575426712895	0.00999999999476131
22	3.69141007116883	0.00999999999476131
23	3.66464646321436	0.00999999999476131
24	3.53990527600052	0.00999999999476131
25	3.50243731212801	0.00999999999476131
26	3.41471415797562	0.00999999999476131
27	3.35974652265017	0.00999999999476131
28	3.32761207136637	0.00999999999476131
29	3.29575769721518	0.00999999999476131
30	3.25735589317045	0.00999999999476131
31	3.22375773503526	0.00999999999476131
32	3.21124289568675	0.00999999999476131
33	3.19004265390677	0.00999999999476131
34	3.16965217643609	0.00999999999476131
35	3.14861787330695	0.00999999999476131
36	3.12500402994327	0.00999999999476131
37	3.11839085997112	0.00999999999476131
38	3.1046633370311	0.00999999999476131
39	3.09282392898579	0.00999999999476131
40	3.07045741278942	0.00999999999476131
41	3.06765885455133	0.00999999999476131
42	3.03528604622606	0.00999999999476131
43	3.02231225015862	0.00999999999476131
44	2.99575230642939	0.00999999999476131
46	2.96813597606443	0.00999999999476131
47	2.95605147548779	0.00999999999476131
48	2.93992327216774	0.00999999999476131
49	2.93830572287253	0.00999999999476131
51	2.91348423878003	0.0200000000040745
52	2.90100616695611	0.0200000000040745
53	2.89704114173474	0.0200000000040745
55	2.87430274367724	0.0200000000040745
56	2.86436839368697	0.0200000000040745
58	2.84798680090187	0.0200000000040745
59	2.84460880886979	0.0200000000040745
61	2.82490389840986	0.0200000000040745
62	2.81859760818231	0.0200000000040745
64	2.8073112872499	0.0200000000040745
66	2.79537715248579	0.0200000000040745
67	2.78904347515596	0.0200000000040745
69	2.7780956261582	0.0200000000040745
71	2.76461130724574	0.0200000000040745
73	2.75629797837132	0.0200000000040745
75	2.74282997886839	0.0200000000040745
77	2.73442324559186	0.0200000000040745
79	2.72855075666776	0.0200000000040745
81	2.71532618108066	0.0200000000040745
83	2.71016855952807	0.0200000000040745
85	2.69608479610615	0.0200000000040745
88	2.68090826854737	0.0200000000040745
90	2.67582136789845	0.0200000000040745
92	2.66442317294097	0.0200000000040745
95	2.65319181158748	0.0200000000040745
97	2.64685169286208	0.0299999999988358
100	2.63822069010794	0.0299999999988358
102	2.62169226310766	0.0299999999988358
105	2.60815166713928	0.0299999999988358
108	2.59603308336378	0.0299999999988358
111	2.58175252639364	0.0299999999988358
114	2.56784696148008	0.0299999999988358
117	2.55673576816805	0.0299999999988358
120	2.55256245937932	0.0299999999988358
123	2.53589957251654	0.0299999999988358
126	2.52773647233018	0.0299999999988358
130	2.51611571069851	0.0299999999988358
133	2.50535970330168	0.0299999999988358
137	2.49445351811131	0.0299999999988358
140	2.48708440844591	0.0400000000081491
144	2.4778571468444	0.0400000000081491
148	2.46895319516883	0.0400000000081491
152	2.46204294795325	0.0400000000081491
156	2.45457397982882	0.0400000000081491
160	2.44571830499333	0.0400000000081491
164	2.43894534367991	0.0400000000081491
168	2.43140950047531	0.0400000000081491
173	2.42280831883764	0.0400000000081491
177	2.41604955505677	0.0400000000081491
182	2.40892883662564	0.0400000000081491
187	2.40074509331907	0.0500000000029104
192	2.39454365121185	0.0500000000029104
197	2.38553768624226	0.0500000000029104
202	2.37846626092491	0.0500000000029104
208	2.3694464877469	0.0500000000029104
213	2.36257912496614	0.0500000000029104
219	2.35481342890801	0.0500000000029104
224	2.34798268681797	0.0500000000029104
230	2.34177762599632	0.0599999999976717
237	2.33262755685241	0.0599999999976717
243	2.3266037583595	0.0599999999976717
249	2.32171353625017	0.0599999999976717
256	2.31574674927808	0.0599999999976717
263	2.31163099244584	0.0599999999976717
270	2.30721860239628	0.0700000000069849
277	2.30374967976213	0.0700000000069849
284	2.30048346374425	0.0700000000069849
292	2.29686720587059	0.0700000000069849
299	2.29378993938376	0.0700000000069849
307	2.29028519509612	0.0700000000069849
315	2.28658443251942	0.0800000000017462
324	2.2822033275955	0.0800000000017462
332	2.27862098204431	0.0800000000017462
341	2.27429610436249	0.0800000000017462
350	2.27010716316663	0.0800000000017462
359	2.26610957637782	0.0899999999965075
369	2.2616503777623	0.0899999999965075
379	2.25778457191936	0.0899999999965075
389	2.25327877904309	0.0899999999965075
399	2.24901052569394	0.100000000005821
410	2.24513009045926	0.100000000005821
420	2.24076458038171	0.100000000005821
432	2.2363512559078	0.100000000005821
443	2.23248420421598	0.110000000000582
455	2.22698010526365	0.110000000000582
467	2.22209475541112	0.110000000000582
479	2.21779644844589	0.110000000000582
492	2.21202315324441	0.119999999995343
505	2.20722112026466	0.119999999995343
518	2.20198097473448	0.119999999995343
532	2.19697981888972	0.130000000004657
546	2.19135541458814	0.130000000004657
561	2.18616679588319	0.130000000004657
575	2.18092585511162	0.139999999999418
591	2.17474270372956	0.139999999999418
606	2.16906754366215	0.139999999999418
622	2.16344607631693	0.150000000008731
639	2.15780306265627	0.150000000008731
656	2.15168087632051	0.150000000008731
673	2.14606817775919	0.160000000003492
691	2.13959815185798	0.160000000003492
709	2.13334096497053	0.169999999998254
728	2.12708146972373	0.169999999998254
747	2.12043079276983	0.169999999998254
767	2.11356442447538	0.180000000007567
788	2.10621890354802	0.180000000007567
808	2.09926773258518	0.190000000002328
830	2.09167615501579	0.190000000002328
852	2.08350414486857	0.19999999999709
874	2.07542396433775	0.19999999999709
898	2.06673644809901	0.210000000006403
921	2.0581954988799	0.210000000006403
946	2.04877833410407	0.220000000001164
971	2.03956077188911	0.229999999995925
997	2.02993313101014	0.229999999995925
1023	2.02055278009549	0.240000000005239
1050	2.01137512761549	0.240000000005239
1078	2.00266576046614	0.25
1107	1.99463856593511	0.259999999994761
1136	1.98838799226382	0.259999999994761
1166	1.98346019957966	0.270000000004075
1197	1.98008267382012	0.279999999998836
1229	1.97750709252703	0.290000000008149
1261	1.97579198059124	0.290000000008149
1295	1.97382658580997	0.30000000000291
1329	1.97110028777694	0.309999999997672
1364	1.96736481361909	0.320000000006985
1400	1.96345782346721	0.320000000006985
1437	1.9597734215033	0.330000000001746
1475	1.95687117475356	0.339999999996508
1514	1.95445740804977	0.350000000005821
1555	1.95179153127049	0.360000000000582
1596	1.94860077818676	0.369999999995343
1638	1.94458327221008	0.380000000004657
1681	1.94036774559736	0.389999999999418
1726	1.93614115573403	0.400000000008731
1772	1.93216097448606	0.410000000003492
1819	1.92800284850797	0.419999999998254
1867	1.92341689745663	0.430000000007567
1916	1.91846390025299	0.440000000002328
1967	1.91354988692633	0.44999999999709
2019	1.9090200536398	0.460000000006403
2073	1.90489649028203	0.470000000001164
2128	1.9007146013233	0.490000000005239
2184	1.89624515786204	0.5
2242	1.89204781936892	0.509999999994761
2301	1.88852545133596	0.529999999998836
2362	1.88532261574799	0.540000000008149
2425	1.88182918750664	0.55000000000291
2489	1.87786575243441	0.570000000006985
2555	1.87382002935005	0.580000000001746
2623	1.86996852235825	0.600000000005821
2692	1.86608869038377	0.610000000000582
2764	1.86196081470337	0.639999999999418
2837	1.85841044118346	0.650000000008731
2912	1.85549579874775	0.669999999998254
2989	1.85228974821132	0.690000000002328
3068	1.84842639038688	0.69999999999709
3150	1.84449057082555	0.720000000001164
3233	1.84109180018091	0.740000000005239
3319	1.83760741176617	0.759999999994761
3407	1.83397633279103	0.779999999998836
3497	1.83052089734613	0.80000000000291
3590	1.82688366884197	0.820000000006985
3685	1.82286022430448	0.839999999996508
3783	1.81899223387689	0.860000000000582
3883	1.81534806486137	0.889999999999418
3986	1.81183021465163	0.910000000003492
4091	1.8084758507733	0.930000000007567
4200	1.80494913546272	0.960000000006403
4311	1.80139789078711	0.979999999995925
4425	1.79789507774832	1.00999999999476
4542	1.79428012967854	1.02999999999884
4663	1.79108489473314	1.05999999999767
4786	1.78783587458335	1.08999999999651
4913	1.78458289602247	1.11000000000058
5043	1.78124116127958	1.13999999999942
5177	1.77768956736725	1.16999999999825
5314	1.77428594448757	1.19999999999709
5455	1.77093584001347	1.22999999999593
5600	1.76766058927029	1.25999999999476
5748	1.7643046758844	1.29000000000815
5900	1.76096500986863	1.33000000000175
6057	1.75777796853141	1.36000000000058
6217	1.75489344955166	1.40000000000873
6382	1.75198479841612	1.43000000000757
6551	1.7490203437281	1.47000000000116
6725	1.74598538148186	1.50999999999476
6903	1.74308937959018	1.55000000000291
7086	1.74024329974704	1.58999999999651
7273	1.73737857437508	1.63000000000466
7466	1.7344776089623	1.66999999999825
7664	1.73170255495287	1.7100000000064
7867	1.72907549569461	1.75
8075	1.72646006877159	1.80999999999767
8289	1.72382512496304	1.85000000000582
8509	1.72126554090205	1.90000000000873
8735	1.71877676669129	1.94999999999709
8966	1.7163158739892	2
9204	1.71380380305341	2.05000000000291
9447	1.71133765826562	2.10000000000582
9698	1.70881810484685	2.16000000000349
9955	1.70628073865082	2.2100000000064
10219	1.70381689652249	2.27000000000407
10489	1.70133476436816	2.33000000000175
10767	1.69878855946869	2.38000000000466
11053	1.69629198775037	2.44999999999709
11345	1.69378034041977	2.52000000000407
11646	1.69117106522802	2.58000000000175
11955	1.68857138273675	2.65000000000873
12271	1.68603928247353	2.72000000000116
12597	1.68337491566176	2.79000000000815
12930	1.68078177535442	2.86000000000058
13273	1.67817770607304	2.94000000000233
13625	1.67553158827586	3.00999999999476
13986	1.67297811834553	3.08999999999651
14356	1.67038255518108	3.16999999999825
14737	1.66779698017817	3.25
15127	1.66521280456491	3.33000000000175
15528	1.66259122130119	3.41999999999825
15940	1.66005349510058	3.50999999999476
16362	1.65751174044839	3.60000000000582
16796	1.6550397045528	3.69999999999709
17241	1.65253969445981	3.80000000000291
17697	1.65010394786138	3.90000000000873
18166	1.64762976857711	4
18648	1.6452205743241	4.11000000000058
19142	1.64282318708319	4.22000000000116
19649	1.64042881077269	4.33000000000175
20170	1.63807375627285	4.44999999999709
20704	1.63573914462799	4.57000000000698
21253	1.63343383673764	4.69000000000233
21816	1.63113653410594	4.80999999999767
22394	1.62887860856861	4.94999999999709
22987	1.62662511768321	5.08000000000175
23597	1.62439950871515	5.2100000000064
24222	1.62220011064583	5.35000000000582
24864	1.62002630934201	5.49000000000524
25522	1.61789652495013	5.63999999999942
26199	1.61577814887941	5.79000000000815
26893	1.61368409607199	5.94000000000233
27606	1.61161403551773	6.10000000000582
28337	1.60957804043622	6.25999999999476
29088	1.60757451927443	6.43000000000757
29859	1.60561736743613	6.60000000000582
30650	1.60369771073098	6.77000000000407
31462	1.60181159191381	6.94999999999709
32296	1.59996850427051	7.13999999999942
33151	1.59815607994669	7.32000000000698
34030	1.59636737986724	7.52000000000407
34932	1.59459022963389	7.7100000000064
35857	1.5928225609078	7.91000000000349
36807	1.59105582356512	8.11999999999534
37783	1.58927358981397	8.32000000000698
38784	1.58748151665459	8.54000000000815
39812	1.5856856277735	8.77000000000407
40866	1.5839120603858	9
41949	1.58217833579192	9.22999999999593
43061	1.58052952944422	9.47000000000116
44202	1.57893455709283	9.7100000000064
45373	1.57729943079471	9.97999999999593
46575	1.57556505426701	10.2400000000052
47810	1.57374298805431	10.5099999999948
49076	1.57187887050001	10.7900000000081
50377	1.57008425760443	11.070000000007
51712	1.56849467988548	11.3600000000006
53082	1.56709722669584	11.6500000000087
54489	1.56565285595425	11.9499999999971
55932	1.56404091970993	12.2700000000041
57414	1.56240205515023	12.5800000000017
58936	1.56087700582753	12.9199999999983
60497	1.55944269845219	13.25
62101	1.5580724705851	13.6100000000006
63746	1.55681916690202	13.9600000000064
65435	1.55571147311329	14.3300000000017
67169	1.55465805748219	14.6999999999971
68949	1.55366577030319	15.0800000000017
70776	1.55265809131718	15.4799999999959
72651	1.5516951930376	15.8899999999994
74576	1.5508320979862	16.3000000000029
76553	1.54992572518621	16.7299999999959
78581	1.54903505952398	17.1800000000076
80663	1.54822731885181	17.6300000000047
82801	1.54733978335931	18.1000000000058
84995	1.54648338586422	18.5800000000017
87247	1.54557896940493	19.0599999999977
89559	1.54475204519083	19.570000000007
91932	1.54397651929423	20.070000000007
94368	1.54331072384619	20.6000000000058
96868	1.54263221360995	21.1500000000087
99435	1.54198704681436	21.7100000000064
102070	1.5413163785275	22.2799999999988
104775	1.54059978127487	22.8500000000058
107551	1.53992287939521	23.4400000000023
110401	1.53936986750381	24.070000000007
113326	1.53882112063938	24.7100000000064
116329	1.53821793930525	25.3500000000058
119412	1.53764198016444	26.0299999999988
122576	1.53705223551437	26.7100000000064
125824	1.5364892357378	27.4100000000035
129158	1.53592275055437	28.1199999999953
132580	1.53533341708319	28.8600000000006
136093	1.53477218784374	29.6100000000006
139699	1.53425028403679	30.4000000000087
143401	1.53369300885182	31.1900000000023
147201	1.53315633011164	32.0200000000041
151102	1.53262795865431	32.8699999999953
155105	1.53206006122309	33.7299999999959
159215	1.53157919422519	34.6199999999953
163434	1.5310541188741	35.5299999999988
167765	1.53051316926225	36.4600000000064
172210	1.53006626937216	37.4100000000035
176774	1.52959020221145	38.3899999999994
181458	1.52906273427783	39.4000000000087
186266	1.52855884886624	40.4300000000076
191202	1.52806797302386	41.4900000000052
196268	1.52761708628491	42.5800000000017
201469	1.52712694209192	43.6999999999971
206807	1.52662944619252	44.8500000000058
212287	1.52615631980219	46.0200000000041
217912	1.525699573186	47.2200000000012
223686	1.52522164918756	48.4499999999971
229614	1.52478144368304	49.7200000000012
235698	1.52428506239782	51.0200000000041
241943	1.52381026272075	52.3399999999965
248354	1.52336165041167	53.7100000000064
254935	1.52289253761723	55.1199999999953
261690	1.52243793184732	56.5599999999977
268625	1.52194665908253	58.0500000000029
275743	1.52149896904101	59.570000000007
283049	1.52105593728341	61.1199999999953
290549	1.52057371097344	62.7400000000052
298248	1.52011810424362	64.3800000000047
306151	1.51968542127524	66.0800000000017
314264	1.51921217277277	67.8000000000029
322591	1.51876929747259	69.5800000000017
331139	1.51830977707005	71.4100000000035
339913	1.51786235892673	73.2799999999988
348920	1.51741006629358	75.1999999999971
358166	1.51697326213562	77.1800000000076
367657	1.51652938087604	79.2100000000064
377399	1.51608467624709	81.2900000000081
387399	1.51564776064709	83.4100000000035
397664	1.5152215091516	85.6100000000006
408202	1.5147912659098	87.8500000000058
419018	1.5143632182105	90.1600000000035
430121	1.51395165237532	92.5099999999948
441518	1.51355600836428	94.9400000000023
453218	1.5131506830555	97.4499999999971
465227	1.51275081258071	100.009999999995


==> data/perfprofdiscrete-10-100-3-2.dat <==
iter	objfun	time
1	6.99195119011836	0
2	6.71403539745079	0
3	6.59923960882393	0
4	6.46925402618271	0
5	6.36301135393708	0
6	6.30761439191324	0
7	6.24683624387967	0
8	6.15327971286255	0
9	6.03221612641345	0
10	5.89075323039688	0
11	5.86763557398004	0
12	5.73340948515449	0
13	5.65574063408393	0
14	5.5706056391478	0
15	5.48791895385964	0
16	5.4657524211073	0
17	5.44474308203086	0
18	5.33376035127884	0
19	5.29649033980337	0
20	5.28093983516103	0
21	5.21096496242426	0
22	5.16836808786829	0
23	5.13677020749734	0
24	5.13661827520788	0
25	5.08100308758851	0.0100000000093132
26	5.05266262176312	0.0100000000093132
27	5.03085780757808	0.0100000000093132
28	5.00573352583172	0.0100000000093132
29	4.97642020423883	0.0100000000093132
30	4.96567709404738	0.0100000000093132
31	4.94639931786636	0.0100000000093132
32	4.92211183774656	0.0100000000093132
33	4.88834107531089	0.0100000000093132
34	4.87456313140654	0.0100000000093132
35	4.84787911005407	0.0100000000093132
36	4.82411224383596	0.0100000000093132
37	4.80554523051878	0.0100000000093132
38	4.78067256965296	0.0100000000093132
39	4.75528159911752	0.0100000000093132
40	4.73792023738151	0.0100000000093132
41	4.71550201586921	0.0100000000093132
42	4.69466502270606	0.0100000000093132
43	4.65994166902745	0.0100000000093132
44	4.6246586593209	0.0100000000093132
45	4.6076396558326	0.0100000000093132
47	4.5830087222395	0.0100000000093132
48	4.53103015484754	0.0100000000093132
49	4.53031999366187	0.0100000000093132
50	4.51602752922221	0.0100000000093132
52	4.46564150292152	0.0100000000093132
53	4.45983610003058	0.0100000000093132
54	4.4405711128664	0.0100000000093132
56	4.41908840278604	0.0100000000093132
57	4.4086973069809	0.0100000000093132
59	4.37708144352907	0.0100000000093132
61	4.3450276814274	0.0100000000093132
62	4.32689800561115	0.0100000000093132
64	4.30381721637526	0.0100000000093132
65	4.29165115217267	0.0100000000093132
67	4.25968694749665	0.0100000000093132
69	4.2404188991429	0.0200000000040745
71	4.23366616775766	0.0200000000040745
73	4.21342052410298	0.0200000000040745
75	4.19490840345768	0.0200000000040745
77	4.17204659444513	0.0200000000040745
79	4.15244792142578	0.0200000000040745
81	4.13195117118418	0.0200000000040745
83	4.12717030689835	0.0200000000040745
85	4.09606424573905	0.0200000000040745
87	4.07423425647602	0.0200000000040745
90	4.06866912524327	0.0200000000040745
92	4.04509825957032	0.0200000000040745
94	4.02190527072882	0.0200000000040745
97	4.00560927053969	0.0200000000040745
99	3.99530325116714	0.0200000000040745
102	3.98250019570334	0.0200000000040745
105	3.96958282463491	0.0200000000040745
108	3.95365373105789	0.0200000000040745
110	3.94667271831259	0.0200000000040745
113	3.9361508573884	0.0300000000133878
116	3.92513650558463	0.0300000000133878
119	3.91606305616565	0.0300000000133878
123	3.90049380509686	0.0300000000133878
126	3.89286113961592	0.0300000000133878
129	3.88318030442683	0.0300000000133878
133	3.86461298596619	0.0300000000133878
136	3.85426022264631	0.0300000000133878
140	3.83915190273418	0.0300000000133878
143	3.82952899186299	0.0300000000133878
147	3.81690195848351	0.0300000000133878
151	3.80111996688833	0.0300000000133878
155	3.78812230270106	0.0400000000081491
159	3.77492679684194	0.0400000000081491
163	3.76368577186456	0.0400000000081491
168	3.74699222751605	0.0400000000081491
172	3.73290205073409	0.0400000000081491
177	3.72229729901702	0.0400000000081491
181	3.70639022311146	0.0400000000081491
186	3.69164657398897	0.0400000000081491
191	3.67857169018426	0.0400000000081491
196	3.66171661067166	0.0500000000029104
201	3.64637185345818	0.0500000000029104
207	3.62906352396056	0.0500000000029104
212	3.61404981872369	0.0500000000029104
218	3.59827079659836	0.0500000000029104
223	3.58630378499163	0.0500000000029104
229	3.56893428783806	0.0500000000029104
235	3.55294394193401	0.0500000000029104
242	3.53779953625881	0.0600000000122236
248	3.52282169114363	0.0600000000122236
255	3.5044890036944	0.0600000000122236
261	3.49217776220338	0.0600000000122236
268	3.47499553104721	0.0600000000122236
275	3.46001382112199	0.0600000000122236
283	3.44460654542964	0.0600000000122236
290	3.42921494848826	0.0700000000069849
298	3.41419748061183	0.0700000000069849
306	3.3990884845755	0.0700000000069849
314	3.38473102446654	0.0700000000069849
322	3.37187862166529	0.0700000000069849
331	3.35690083899422	0.0700000000069849
339	3.3446968713789	0.0800000000017462
348	3.33187314771033	0.0800000000017462
358	3.31493660187	0.0800000000017462
367	3.30204439496486	0.0800000000017462
377	3.28921227096647	0.0800000000017462
387	3.27555248081358	0.0900000000110595
397	3.26318331859298	0.0900000000110595
408	3.25047541806036	0.0900000000110595
418	3.23968068950664	0.0900000000110595
429	3.22751156956665	0.100000000005821
441	3.21531457314167	0.100000000005821
453	3.20386586690997	0.100000000005821
464	3.19418449763087	0.100000000005821
477	3.18324432038564	0.110000000000582
489	3.17383551834414	0.110000000000582
502	3.16439959977126	0.110000000000582
516	3.15466254605758	0.120000000009895
529	3.14680328241394	0.120000000009895
543	3.13757691685918	0.120000000009895
558	3.12851963327648	0.120000000009895
572	3.12057201177993	0.130000000004657
588	3.11236000393971	0.130000000004657
603	3.10391054670387	0.130000000004657
619	3.09571657517268	0.14000000001397
636	3.0874020071556	0.14000000001397
652	3.08008441180852	0.150000000008731
670	3.07220017041499	0.150000000008731
687	3.06432293460118	0.150000000008731
706	3.05590896266155	0.160000000003492
724	3.04870858022343	0.160000000003492
743	3.04145103660304	0.170000000012806
763	3.03421673104369	0.170000000012806
783	3.02680149233304	0.180000000007567
804	3.01987802952422	0.180000000007567
825	3.01287961641133	0.180000000007567
847	3.00523933338038	0.190000000002328
870	2.9978721413748	0.190000000002328
893	2.99091279031964	0.200000000011642
916	2.98415225810528	0.210000000006403
941	2.97700750340306	0.210000000006403
965	2.97002595471717	0.220000000001164
991	2.96301170506862	0.220000000001164
1017	2.9563277797227	0.230000000010477
1044	2.94951013847134	0.230000000010477
1072	2.94243091138188	0.240000000005239
1100	2.9358243342368	0.25
1129	2.92886120649252	0.25
1159	2.92215533360972	0.260000000009313
1190	2.91547559675549	0.260000000009313
1221	2.90888415976183	0.270000000004075
1254	2.90211494169552	0.290000000008149
1287	2.89500905843179	0.290000000008149
1321	2.88814769382566	0.30000000000291
1356	2.88084808568385	0.310000000012224
1392	2.87354945757841	0.320000000006985
1429	2.86611349318477	0.320000000006985
1467	2.85855455970027	0.330000000001746
1505	2.8510949747776	0.340000000011059
1545	2.84336039876864	0.350000000005821
1586	2.83562373954363	0.360000000000582
1628	2.82789554827181	0.370000000009895
1671	2.82001571860152	0.370000000009895
1716	2.81205535479953	0.380000000004657
1761	2.8043430458263	0.400000000008731
1808	2.79622732515965	0.410000000003492
1856	2.78802227427576	0.420000000012806
1905	2.77980994396623	0.430000000007567
1955	2.77144958035026	0.440000000002328
2007	2.76299205750927	0.450000000011642
2060	2.75422838833983	0.460000000006403
2115	2.7452331026287	0.470000000001164
2170	2.73626517473285	0.490000000005239
2228	2.7269704356441	0.5
2287	2.71758686552717	0.510000000009313
2347	2.70812838331936	0.520000000004075
2410	2.69836188494321	0.540000000008149
2473	2.6886857045218	0.55000000000291
2539	2.67829582692814	0.570000000006985
2606	2.66795432416299	0.580000000001746
2675	2.65759725354636	0.600000000005821
2746	2.64638092768389	0.610000000000582
2819	2.63517769997012	0.630000000004657
2893	2.62392870954297	0.64000000001397
2970	2.61214700541729	0.660000000003492
3049	2.6002912749832	0.680000000007567
3129	2.58835233767968	0.690000000002328
3212	2.5761913830969	0.710000000006403
3297	2.56430890746365	0.730000000010477
3384	2.55276961379628	0.75
3474	2.5420907211312	0.770000000004075
3566	2.53245186674451	0.790000000008149
3660	2.52371714416801	0.810000000012224
3757	2.51598000023398	0.830000000001746
3857	2.50859329485286	0.860000000000582
3959	2.50138105207348	0.880000000004657
4064	2.4939779414338	0.900000000008731
4171	2.48661119089189	0.930000000007567
4282	2.47921907859472	0.950000000011642
4395	2.47199019639973	0.980000000010477
4512	2.46482535817095	1.01000000000931
4631	2.45776404365268	1.04000000000815
4754	2.45094789785859	1.06000000001222
4879	2.4448301741226	1.09000000001106
5009	2.43935990312097	1.1200000000099
5141	2.43438455792208	1.15000000000873
5277	2.42966647146308	1.17000000001281
5417	2.42516377042682	1.2100000000064
5561	2.42094842230439	1.24000000000524
5708	2.41696920579737	1.27000000000407
5859	2.41300347462297	1.30000000000291
6014	2.40874830710802	1.34000000001106
6173	2.40425064717644	1.3700000000099
6337	2.39991009953114	1.41000000000349
6504	2.39592487266167	1.44000000000233
6677	2.39203043651529	1.48000000001048
6853	2.38821150760005	1.53000000001339
7035	2.38445023821015	1.57000000000698
7221	2.38080929672187	1.61000000000058
7412	2.37694470120055	1.65000000000873
7609	2.37286219932276	1.69000000000233
7810	2.36884549886799	1.74000000000524
8017	2.36503725033482	1.78000000001339
8229	2.36121979016848	1.83000000000175
8447	2.35718783357041	1.88000000000466
8671	2.35313413685114	1.92000000001281
8900	2.34919541832268	1.97000000000116
9136	2.34537337526208	2.02000000000407
9378	2.34188377064388	2.08000000000175
9626	2.33846940883085	2.13000000000466
9881	2.33490897233931	2.18000000000757
10142	2.33121201367829	2.24000000000524
10411	2.32753760538785	2.29000000000815
10687	2.32421154032705	2.35000000000582
10969	2.32116105657114	2.41000000000349
11260	2.31811405810941	2.48000000001048
11558	2.3150956292966	2.54000000000815
11864	2.31176609638834	2.61000000000058
12178	2.30852499338291	2.68000000000757
12501	2.30541935532758	2.75
12832	2.30233290602225	2.82000000000698
13171	2.29934395094845	2.89000000001397
13520	2.29619799987444	2.97000000000116
13878	2.293043546361	3.05000000000291
14245	2.29003902573193	3.13000000000466
14623	2.2870174398688	3.20000000001164
15010	2.28389657972202	3.29000000000815
15407	2.28083546820888	3.3700000000099
15815	2.27761038918894	3.4600000000064
16234	2.27433818779057	3.55000000000291
16664	2.27114145949941	3.64000000001397
17105	2.26794994332123	3.74000000000524
17558	2.26482207332745	3.84000000001106
18022	2.26176740127315	3.94000000000233
18500	2.25864498764044	4.04000000000815
18989	2.25568499937856	4.15000000000873
19492	2.25283723285329	4.26000000000931
20008	2.24982866785798	4.3700000000099
20538	2.2466899339392	4.49000000000524
21082	2.24372939955022	4.60000000000582
21640	2.24056613657853	4.72000000000116
22213	2.23726401998944	4.85000000000582
22801	2.23423098184202	4.97000000000116
23405	2.23114175206978	5.11000000000058
24024	2.22795802828035	5.24000000000524
24660	2.22488640902964	5.38000000000466
25313	2.22164445054727	5.53000000001339
25983	2.21834660983135	5.67000000001281
26671	2.2152523479791	5.83000000000175
27378	2.21207244500936	5.98000000001048
28102	2.20881825770623	6.14000000001397
28846	2.20565679602752	6.30000000000291
29610	2.20246875220141	6.47000000000116
30394	2.1991407857721	6.64000000001397
31199	2.19592008481201	6.81000000001222
32025	2.19273206545649	6.99000000000524
32873	2.18935630150407	7.17000000001281
33743	2.1860383020543	7.36000000000058
34637	2.18271108261067	7.55000000000291
35554	2.17937451465297	7.76000000000931
36495	2.17609888307368	7.9600000000064
37461	2.17287370710181	8.17000000001281
38453	2.16976876567565	8.39000000001397
39471	2.16663266203665	8.60000000000582
40516	2.16329359927435	8.83000000000175
41589	2.15984163866447	9.06000000001222
42690	2.15651180347269	9.30000000000291
43820	2.15317223441865	9.54000000000815
44980	2.14971446767934	9.79000000000815
46171	2.14624638306762	10.0500000000029
47394	2.14278136039777	10.3100000000122
48648	2.13916688116429	10.5800000000017
49937	2.13562349887001	10.8500000000058
51259	2.13194026506573	11.1300000000047
52616	2.12830394600943	11.4300000000076
54009	2.12457148941639	11.7300000000105
55439	2.12081000818625	12.0400000000081
56907	2.11697141610852	12.3600000000006
58413	2.11317378068915	12.6800000000076
59960	2.10929787611887	13.0200000000041
61547	2.10530884387397	13.3600000000006
63177	2.10122665349162	13.7100000000064
64849	2.09712379909424	14.070000000007
66566	2.09296836220715	14.4300000000076
68329	2.08869355456162	14.820000000007
70138	2.08423253070714	15.2100000000064
71995	2.07978893267719	15.6100000000006
73901	2.07527941338754	16.0200000000041
75858	2.0706532171721	16.4400000000023
77866	2.06594014392183	16.8700000000099
79928	2.06105155796702	17.3100000000122
82044	2.0561566014895	17.7700000000041
84216	2.05111589272405	18.2300000000105
86446	2.04600681134979	18.7100000000064
88735	2.04077368363112	19.2000000000116
91084	2.03545014344268	19.7100000000064
93495	2.02997558578023	20.2300000000105
95971	2.0243450036314	20.7600000000093
98512	2.0186292146115	21.320000000007
101120	2.01286637336521	21.8800000000047
103797	2.0069399882241	22.4700000000012
106545	2.00086115832507	23.0600000000122
109366	1.99471429746149	23.6600000000035
112262	1.98845246985742	24.2900000000081
115234	1.98208905937619	24.9200000000128
118285	1.97562978896731	25.5900000000111
121417	1.96913180135167	26.2600000000093
124631	1.96257916016849	26.9500000000116
127931	1.95604475552063	27.6600000000035
131318	1.94944106508468	28.390000000014
134795	1.94289554145785	29.1500000000087
138364	1.93637573615664	29.9200000000128
142027	1.92987135557155	30.7200000000012
145788	1.92332429760691	31.5400000000081
149647	1.91683644686304	32.3800000000047
153610	1.91026429356053	33.25
157677	1.90373998635221	34.1300000000047
161851	1.89729543695393	35.0400000000081
166136	1.89097266051111	35.9600000000064
170535	1.88491457596284	36.9200000000128
175050	1.8790003147801	37.9000000000087
179685	1.87330891471361	38.9100000000035
184442	1.86779722191696	39.9300000000076
189325	1.86243252390999	40.9900000000052
194338	1.85734572004694	42.0900000000111
199483	1.85238385321362	43.2100000000064
204765	1.8477253224115	44.3600000000006
210186	1.84323565044087	45.5300000000134
215751	1.83888555237497	46.75
221463	1.83474403891969	47.9900000000052
227327	1.83077549879965	49.2600000000093
233346	1.82687699575821	50.5800000000017
239524	1.8231488156885	51.9200000000128
245865	1.81950351658472	53.3000000000029
252375	1.81609929763613	54.7300000000105
259057	1.81285970501114	56.1800000000076
265916	1.80970501307315	57.6700000000128
272956	1.80677083010545	59.2000000000116
280183	1.80390249197539	60.7700000000041
287601	1.80123203837457	62.390000000014
295215	1.79861556192269	64.0600000000122
303032	1.79612015180624	65.7700000000041
311055	1.79371626458255	67.5200000000041
319290	1.79145010648389	69.3300000000017
327744	1.78930848848002	71.1800000000076
336421	1.78719963686089	73.070000000007
345328	1.78517835159624	75.0300000000134
354471	1.78328567275404	77.0300000000134
363856	1.78146214779836	79.070000000007
373490	1.77970474235761	81.1700000000128
383378	1.77808113672118	83.3300000000017
393529	1.77656171399701	85.5500000000029
403948	1.77504924773155	87.820000000007
414643	1.77363517162468	90.1500000000087
425621	1.77226374445534	92.5400000000081
436889	1.77096739638653	94.9600000000064
448457	1.76973324045171	97.4500000000116
460330	1.76853404407923	100.010000000009


==> data/perfprofdiscrete-10-100-3-3.dat <==
iter	objfun	time
1	6.99195119011836	0
2	6.71403539745079	0
3	6.59923960882393	0
4	6.46925402618271	0
5	6.36301135393708	0
6	6.30761439191324	0
7	6.24683624387967	0
8	6.15327971286255	0
9	6.03221612641345	0
10	5.89075323039688	0
11	5.86763557398004	0
12	5.73340948515449	0
13	5.65574063408393	0
14	5.5706056391478	0
15	5.48791895385964	0
16	5.4657524211073	0
17	5.44474308203086	0
18	5.33376035127884	0
19	5.29649033980337	0
20	5.28093983516103	0
21	5.21096496242426	0
22	5.16836808786829	0
23	5.13677020749734	0
24	5.13661827520788	0
25	5.08100308758851	0.00999999999476131
26	5.05266262176312	0.00999999999476131
27	5.03085780757808	0.00999999999476131
28	5.00573352583172	0.00999999999476131
29	4.97642020423883	0.00999999999476131
30	4.96567709404738	0.00999999999476131
31	4.94639931786636	0.00999999999476131
32	4.92211183774656	0.00999999999476131
33	4.88834107531089	0.00999999999476131
34	4.87456313140654	0.00999999999476131
35	4.84787911005407	0.00999999999476131
36	4.82411224383596	0.00999999999476131
37	4.80554523051878	0.00999999999476131
38	4.78067256965296	0.00999999999476131
39	4.75528159911752	0.00999999999476131
40	4.73792023738151	0.00999999999476131
41	4.71550201586921	0.00999999999476131
42	4.69466502270606	0.00999999999476131
43	4.65994166902745	0.00999999999476131
44	4.6246586593209	0.00999999999476131
45	4.6076396558326	0.00999999999476131
47	4.5830087222395	0.00999999999476131
48	4.53103015484754	0.00999999999476131
49	4.53031999366187	0.00999999999476131
50	4.51602752922221	0.00999999999476131
52	4.46564150292152	0.00999999999476131
53	4.45983610003058	0.00999999999476131
54	4.4405711128664	0.00999999999476131
56	4.41908840278604	0.00999999999476131
57	4.4086973069809	0.00999999999476131
59	4.37708144352907	0.00999999999476131
60	4.35349081578595	0.00999999999476131
62	4.32689800561115	0.00999999999476131
64	4.30381721637526	0.00999999999476131
65	4.29165115217267	0.00999999999476131
67	4.25968694749665	0.00999999999476131
69	4.2404188991429	0.0200000000040745
71	4.23366616775766	0.0200000000040745
73	4.21342052410298	0.0200000000040745
75	4.19490840345768	0.0200000000040745
77	4.17204659444513	0.0200000000040745
79	4.15244792142578	0.0200000000040745
81	4.13195117118418	0.0200000000040745
83	4.12717030689835	0.0200000000040745
85	4.09606424573905	0.0200000000040745
87	4.07423425647602	0.0200000000040745
89	4.06954897460761	0.0200000000040745
92	4.04509825957032	0.0200000000040745
94	4.02190527072882	0.0200000000040745
97	4.00560927053969	0.0200000000040745
99	3.99530325116714	0.0200000000040745
102	3.98250019570334	0.0200000000040745
105	3.96958282463491	0.0200000000040745
107	3.95984262174612	0.0200000000040745
110	3.94667271831259	0.0200000000040745
113	3.9361508573884	0.0299999999988358
116	3.92513650558463	0.0299999999988358
119	3.91606305616565	0.0299999999988358
122	3.90525150917657	0.0299999999988358
126	3.89286113961592	0.0299999999988358
129	3.88318030442683	0.0299999999988358
132	3.86953548143695	0.0399999999935972
136	3.85426022264631	0.0399999999935972
140	3.83915190273418	0.0399999999935972
143	3.82952899186299	0.0399999999935972
147	3.81690195848351	0.0399999999935972
151	3.80111996688833	0.0399999999935972
155	3.78812230270106	0.0500000000029104
159	3.77492679684194	0.0500000000029104
163	3.76368577186456	0.0500000000029104
168	3.74699222751605	0.0500000000029104
172	3.73290205073409	0.0500000000029104
177	3.72229729901702	0.0500000000029104
181	3.70639022311146	0.0500000000029104
186	3.69164657398897	0.0500000000029104
191	3.67857169018426	0.0500000000029104
196	3.66171661067166	0.0500000000029104
201	3.64637185345818	0.0599999999976717
207	3.62906352396056	0.0599999999976717
212	3.61404981872369	0.0599999999976717
218	3.59827079659836	0.0599999999976717
223	3.58630378499163	0.0599999999976717
229	3.56893428783806	0.0599999999976717
235	3.55294394193401	0.0599999999976717
242	3.53779953625881	0.069999999992433
248	3.52282169114363	0.069999999992433
255	3.5044890036944	0.069999999992433
261	3.49217776220338	0.069999999992433
268	3.47499553104721	0.069999999992433
275	3.46001382112199	0.069999999992433
283	3.44460654542964	0.069999999992433
290	3.42921494848826	0.0800000000017462
298	3.41419748061183	0.0800000000017462
306	3.3990884845755	0.0800000000017462
314	3.38473102446654	0.0800000000017462
322	3.37187862166529	0.0800000000017462
331	3.35690083899422	0.0899999999965075
339	3.3446968713789	0.0899999999965075
348	3.33187314771033	0.0899999999965075
357	3.31595374114712	0.0899999999965075
367	3.30204439496486	0.0899999999965075
377	3.28921227096647	0.0999999999912689
387	3.27555248081358	0.0999999999912689
397	3.26318331859298	0.0999999999912689
407	3.25102699907153	0.0999999999912689
418	3.23968068950664	0.110000000000582
429	3.22751156956665	0.110000000000582
441	3.21531457314167	0.110000000000582
452	3.2049785043933	0.110000000000582
464	3.19418449763087	0.119999999995343
477	3.18324432038564	0.119999999995343
489	3.17383551834414	0.119999999995343
502	3.16439959977126	0.119999999995343
515	3.15528739654286	0.130000000004657
529	3.14680328241394	0.130000000004657
543	3.13757691685918	0.130000000004657
557	3.12904068501384	0.139999999999418
572	3.12057201177993	0.139999999999418
587	3.11239626224569	0.139999999999418
603	3.10391054670387	0.149999999994179
619	3.09571657517268	0.149999999994179
635	3.08804601554122	0.149999999994179
652	3.08008441180852	0.160000000003492
669	3.07257210442259	0.160000000003492
687	3.06432293460118	0.169999999998254
705	3.05638391767584	0.169999999998254
724	3.04870858022343	0.169999999998254
743	3.04145103660304	0.179999999993015
763	3.03421673104369	0.179999999993015
783	3.02680149233304	0.190000000002328
804	3.01987802952422	0.190000000002328
825	3.01287961641133	0.19999999999709
847	3.00523933338038	0.19999999999709
869	2.99828807359261	0.209999999991851
892	2.99134006197594	0.209999999991851
916	2.98415225810528	0.220000000001164
940	2.97740774608484	0.220000000001164
965	2.97002595471717	0.229999999995925
990	2.963202827501	0.229999999995925
1017	2.9563277797227	0.239999999990687
1044	2.94951013847134	0.25
1071	2.94274451414073	0.25
1100	2.9358243342368	0.259999999994761
1129	2.92886120649252	0.259999999994761
1159	2.92215533360972	0.270000000004075
1189	2.91556979329688	0.279999999998836
1221	2.90888415976183	0.279999999998836
1253	2.90222039271942	0.289999999993597
1286	2.89529551122115	0.30000000000291
1320	2.88841679491242	0.30000000000291
1355	2.88099486335503	0.309999999997672
1391	2.87370937472154	0.319999999992433
1428	2.8663602090289	0.330000000001746
1466	2.8587889330783	0.339999999996508
1504	2.85136062772747	0.339999999996508
1544	2.84354670966692	0.349999999991269
1585	2.83569890767135	0.360000000000582
1627	2.82802784027473	0.369999999995343
1670	2.82014323674889	0.380000000004657
1714	2.81231766794932	0.389999999999418
1760	2.80468125075679	0.399999999994179
1806	2.79663067269955	0.410000000003492
1854	2.78832850650359	0.419999999998254
1903	2.78016263235969	0.429999999993015
1954	2.77165148070577	0.440000000002328
2005	2.76338301877124	0.44999999999709
2059	2.75426767696022	0.459999999991851
2113	2.74544468888115	0.470000000001164
2169	2.73635796342369	0.5
2226	2.72721191945052	0.509999999994761
2285	2.71784536828142	0.520000000004075
2346	2.70841724139368	0.529999999998836
2408	2.69855674165121	0.55000000000291
2472	2.688765269173	0.559999999997672
2537	2.67861340193572	0.580000000001746
2604	2.66824416112621	0.589999999996508
2673	2.65776223806038	0.610000000000582
2744	2.64679438782081	0.619999999995343
2817	2.63549339859521	0.639999999999418
2891	2.62424266793677	0.649999999994179
2968	2.61250718957272	0.669999999998254
3046	2.60068535877314	0.690000000002328
3127	2.58855443013527	0.709999999991851
3210	2.57638920852262	0.720000000001164
3295	2.56447082773229	0.739999999990687
3382	2.55303323430386	0.759999999994761
3471	2.5424031671419	0.779999999998836
3563	2.53259810625876	0.80000000000291
3658	2.5238602412514	0.819999999992433
3755	2.51605348034135	0.839999999996508
3854	2.50882440834026	0.869999999995343
3956	2.50155233335115	0.889999999999418
4061	2.49424661771027	0.910000000003492
4168	2.48680808924935	0.940000000002328
4279	2.47950587737637	0.959999999991851
4392	2.47217738510438	0.989999999990687
4508	2.46502319763078	1.00999999999476
4627	2.45795967012316	1.02999999999884
4750	2.45118637356487	1.05999999999767
4876	2.44499920548761	1.08999999999651
5005	2.43949287013413	1.11999999999534
5137	2.43450778931627	1.14999999999418
5273	2.42977292077653	1.17999999999302
5413	2.42526753065641	1.20999999999185
5556	2.42105187509448	1.23999999999069
5703	2.41710163123589	1.27999999999884
5854	2.41313608503484	1.30999999999767
6009	2.40886659520127	1.33999999999651
6168	2.40437449758282	1.38000000000466
6332	2.4000360924726	1.41000000000349
6499	2.39604596744857	1.44999999999709
6671	2.3921545642041	1.47999999999593
6848	2.38832889929089	1.52000000000407
7029	2.38455571792973	1.55999999999767
7215	2.38092737590134	1.59999999999127
7406	2.37708246099593	1.64999999999418
7602	2.37298451075237	1.69000000000233
7804	2.36893983035901	1.72999999999593
8010	2.36515213353705	1.77999999999884
8222	2.36134945961029	1.83000000000175
8440	2.35731783139761	1.88000000000466
8663	2.35327701750897	1.92999999999302
8893	2.34930549488453	1.97999999999593
9128	2.3455086672922	2.02999999999884
9370	2.34197436594353	2.06999999999243
9618	2.33856978644788	2.11999999999534
9873	2.3350264995679	2.17999999999302
10134	2.33132648734077	2.22999999999593
10402	2.32766173288464	2.2899999999936
10678	2.32431839446999	2.34999999999127
10960	2.32126680407865	2.41999999999825
11250	2.31821108527339	2.47999999999593
11548	2.31519917056464	2.55000000000291
11854	2.31188228778253	2.61000000000058
12168	2.30861598482499	2.67999999999302
12490	2.30552516839323	2.75
12821	2.30243526572725	2.81999999999243
13160	2.2994457830704	2.88999999999942
13508	2.29630728506934	2.97000000000116
13866	2.29314240353344	3.0399999999936
14233	2.29013476027517	3.11999999999534
14610	2.28712746480778	3.20999999999185
14997	2.28400299864334	3.27999999999884
15394	2.280931835838	3.36999999999534
15801	2.2777190193448	3.45999999999185
16219	2.27445080285854	3.55000000000291
16649	2.2712545319876	3.63999999999942
17090	2.26806789929565	3.73999999999069
17542	2.26493025596885	3.83000000000175
18006	2.26187142074133	3.94000000000233
18483	2.25875152288824	4.0399999999936
18972	2.25579281980801	4.13999999999942
19475	2.2529382986894	4.25999999999476
19990	2.24994002038008	4.36999999999534
20519	2.24680138792519	4.47999999999593
21063	2.24382812051151	4.59999999999127
21620	2.24068202203507	4.72000000000116
22193	2.23737432563385	4.83999999999651
22780	2.23433332793877	4.97000000000116
23383	2.23126024270158	5.11000000000058
24002	2.22806955788684	5.23999999999069
24638	2.22499050979391	5.38000000000466
25290	2.22177357699196	5.52000000000407
25959	2.21846059340199	5.66999999999825
26647	2.21536264382345	5.80999999999767
27352	2.2121920059366	5.97000000000116
28076	2.20893605439633	6.13000000000466
28820	2.20576132203345	6.2899999999936
29583	2.20258795729153	6.44999999999709
30366	2.19925623834627	6.63000000000466
31170	2.19603041478522	6.80000000000291
31995	2.192849148687	6.97999999999593
32842	2.18947802070458	7.16000000000349
33711	2.18615545243375	7.34999999999127
34604	2.18283415188687	7.55000000000291
35520	2.17949566511602	7.75
36460	2.17621776484763	7.94999999999709
37425	2.17299395464842	8.16000000000349
38416	2.16987724260689	8.38000000000466
39433	2.16675583670158	8.58999999999651
40477	2.16341645179967	8.81999999999243
41549	2.15997233358479	9.05999999999767
42649	2.15663066020214	9.30000000000291
43778	2.15329460346378	9.5399999999936
44937	2.14983807498175	9.77999999999884
46126	2.1463715539665	10.0399999999936
47347	2.142920091946	10.3000000000029
48601	2.13929592985804	10.5699999999924
49887	2.13576012296169	10.8499999999913
51208	2.13207464884191	11.1399999999994
52564	2.12843890241458	11.429999999993
53955	2.12471437176293	11.7299999999959
55384	2.12095194059592	12.0399999999936
56850	2.11711750156809	12.3699999999953
58355	2.11331511266676	12.6900000000023
59900	2.1094412065227	13.0299999999988
61486	2.10546372297992	13.3699999999953
63113	2.10137889889287	13.7200000000012
64784	2.09728098097338	14.0899999999965
66499	2.09313402705072	14.4499999999971
68260	2.08886311640084	14.8300000000017
70067	2.08440326897936	15.2200000000012
71922	2.07997111290233	15.6199999999953
73826	2.07545832573961	16.0299999999988
75780	2.07084156617163	16.4499999999971
77786	2.06612984243827	16.8800000000047
79846	2.06124747816155	17.3199999999924
81960	2.05635238479258	17.7799999999988
84129	2.05131925426411	18.2399999999907
86357	2.04621158592455	18.7200000000012
88643	2.04098206013139	19.2200000000012
90989	2.03567079411741	19.7299999999959
93398	2.03019876060813	20.2399999999907
95871	2.02456906430821	20.7799999999988
98409	2.01886191624403	21.3199999999924
101014	2.01310441521791	21.8800000000047
103688	2.00717880393138	22.4599999999919
106433	2.00110845639949	23.0500000000029
109251	1.99496954284584	23.6600000000035
112143	1.98870736916648	24.2700000000041
115112	1.98234900189994	24.9199999999983
118160	1.975897634962	25.5800000000017
121288	1.96940049106449	26.25
124499	1.96284328054405	26.9400000000023
127795	1.95630767805662	27.6499999999942
131178	1.94970901761368	28.3800000000047
134650	1.94316711236542	29.1399999999994
138215	1.9366366948428	29.9100000000035
141874	1.93014161312997	30.7099999999919
145630	1.92359979717913	31.5299999999988
149486	1.91710597117524	32.3699999999953
153443	1.9105374819119	33.2399999999907
157505	1.90400624030209	34.1300000000047
161675	1.89756731647732	35.0299999999988
165955	1.89122964734382	35.9599999999919
170348	1.88516285902764	36.9199999999983
174858	1.87924264180869	37.8999999999942
179487	1.87354188007278	38.8999999999942
184239	1.86802973678964	39.929999999993
189116	1.86265175394801	40.9799999999959
194123	1.85756026572875	42.0699999999924
199262	1.85259425599492	43.1900000000023
204537	1.84791596497722	44.3399999999965
209952	1.84343208688988	45.5099999999948
215511	1.83907055820183	46.7200000000012
221216	1.83492002663203	47.9599999999919
227072	1.83095167383561	49.2299999999959
233084	1.82704024343719	50.5399999999936
239254	1.82330496403235	51.8800000000047
245588	1.8196626476771	53.2700000000041
252090	1.81624923883528	54.679999999993
258764	1.81299352913201	56.1399999999994
265614	1.80983883899176	57.6300000000047
272646	1.80689007962838	59.1699999999983
279864	1.80401998418826	60.7399999999907
287273	1.8013476988442	62.3600000000006
294878	1.79872025509873	64.0200000000041
302684	1.79623381291863	65.7299999999959
310697	1.79382832451025	67.5
318923	1.79155169197823	69.3000000000029
327366	1.78940330944257	71.1600000000035
336032	1.78729184330092	73.0599999999977
344928	1.78525884929995	75.0200000000041
354060	1.78336920356217	77.0200000000041
363433	1.78153344890293	79.0599999999977
373055	1.77977906763324	81.1699999999983
382931	1.77815210464808	83.3199999999924
393068	1.7766277727465	85.5399999999936
403474	1.77510871595005	87.8099999999977
414156	1.77369490587871	90.1499999999942
425120	1.7723252823115	92.5500000000029
436374	1.77102937304465	94.9700000000012
447927	1.76978602287592	97.4599999999919
459785	1.76858570109221	100.009999999995


==> data/perfprofdiscrete-10-100-3-4.dat <==
iter	objfun	time
1	7.61158688538584	0.0100000000093132
2	7.42257450936612	0.0299999999988358
3	7.22207558240243	0.0500000000029104
4	7.01812790522803	0.0599999999976717
5	6.82013159512144	0.0800000000017462
6	6.62935062362105	0.0899999999965075
7	6.43963779927766	0.100000000005821
8	6.24527932773758	0.120000000009895
9	6.04413479463213	0.130000000004657
10	5.83653023877106	0.139999999999418
11	5.62405376193539	0.150000000008731
12	5.40900215681762	0.169999999998254
13	5.19411858930027	0.180000000007567
14	4.98236356115969	0.19999999999709
15	4.77663370723665	0.210000000006403
16	4.5794811421913	0.229999999995925
17	4.39294565778532	0.240000000005239
18	4.21845468957503	0.260000000009313
19	4.05651930052801	0.270000000004075
20	3.9063135561761	0.290000000008149
21	3.7660831269668	0.30000000000291
22	3.64028687058684	0.320000000006985
23	3.53222806665036	0.330000000001746
24	3.44233827112732	0.350000000005821
25	3.37052342385226	0.360000000000582
26	3.31502621572044	0.370000000009895
27	3.27239992125859	0.380000000004657
28	3.23897371990911	0.389999999999418
29	3.2119060679768	0.400000000008731
30	3.18928807356114	0.410000000003492
31	3.16988722818259	0.430000000007567
32	3.15290125356033	0.440000000002328
33	3.13779332640395	0.460000000006403
34	3.12419176021631	0.460000000006403
35	3.11183015770723	0.479999999995925
36	3.1005114486243	0.490000000005239
37	3.09008583813363	0.5
38	3.08043689640454	0.520000000004075
39	3.07147248300852	0.529999999998836
40	3.0631186070397	0.540000000008149
41	3.055315122394	0.55000000000291
42	3.04801261063695	0.559999999997672
43	3.04117006189716	0.570000000006985
44	3.03475311244543	0.589999999996508
45	3.02873268402323	0.600000000005821
46	3.0230839214701	0.610000000000582
47	3.01778535681323	0.620000000009895
48	3.01281824812645	0.630000000004657
49	3.00816605484281	0.650000000008731
50	3.00381402046085	0.669999999998254
51	2.99974884023165	0.680000000007567
52	2.99595839633342	0.690000000002328
53	2.9924315467659	0.69999999999709
54	2.98915795706488	0.710000000006403
55	2.98612796616955	0.720000000001164
56	2.9833324795264	0.729999999995925
57	2.98076288389509	0.75
58	2.97841097941629	0.760000000009313
59	2.97626892537204	0.770000000004075
60	2.97432919676473	0.779999999998836
61	2.97258454939803	0.80000000000291
62	2.97102799159174	0.809999999997672
63	2.96965276102513	0.820000000006985
64	2.96845230549735	0.830000000001746
65	2.9674202666331	0.839999999996508
66	2.9665504657578	0.850000000005821
67	2.96583689132666	0.870000000009895
68	2.96527368742493	0.889999999999418
69	2.96485514296514	0.900000000008731
70	2.96457568129822	0.910000000003492
71	2.96442985003051	0.919999999998254
72	2.96441231090148	0.930000000007567
73	2.96451782963059	0.94999999999709
74	2.96474126568623	0.960000000006403
75	2.96507756196846	0.970000000001164
76	2.96552173443038	0.979999999995925
77	2.96606886169205	0.990000000005239
78	2.96671407472635	1
79	2.96745254671864	1.02000000000407
80	2.96827948322187	1.04000000000815
81	2.96919011274656	1.05000000000291
82	2.97017967793943	1.05999999999767
83	2.97124342751705	1.07000000000698
84	2.97237660912985	1.08000000000175
85	2.97357446333753	1.08999999999651
86	2.97483221887848	1.11000000000058
87	2.97614508941285	1.1200000000099
88	2.97750827191021	1.13000000000466
89	2.97891694683879	1.13999999999942
90	2.98036628029227	1.15000000000873
91	2.98185142816234	1.16999999999825
92	2.98336754243115	1.18000000000757
93	2.98490977961599	1.19000000000233
94	2.98647331135152	1.19999999999709
95	2.98805333704192	1.2100000000064
96	2.989645098459	1.22999999999593
97	2.99124389610403	1.24000000000524
98	2.99284510709274	1.25
99	2.99444420426807	1.26000000000931
100	2.99603677619571	1.27000000000407
101	2.99761854765623	1.29000000000815
102	2.9991854002176	1.30000000000291
103	3.00073339245491	1.30999999999767
104	3.00225877938153	1.32000000000698
105	3.0037580306691	1.33999999999651
106	3.00522784726201	1.35000000000582
107	3.006665176034	1.36000000000058
108	3.00806722218943	1.3700000000099
109	3.00943145917484	1.38000000000466
110	3.01075563593669	1.41000000000349
111	3.0120377814328	1.41999999999825
112	3.01327620637633	1.43000000000757
113	3.01446950225799	1.43000000000757
114	3.01561653775179	1.44999999999709
115	3.01671645266155	1.47000000000116
116	3.01776864960657	1.47999999999593
117	3.01877278367673	1.49000000000524
118	3.01972875030926	1.5
119	3.02063667165276	1.51000000000931
120	3.02149688168932	1.52000000000407
121	3.02230991038494	1.54000000000815
122	3.0230764671321	1.55000000000291
123	3.02379742373787	1.55999999999767
124	3.02447379719717	1.57000000000698
125	3.02510673247421	1.58999999999651
126	3.02569748549669	1.60000000000582
127	3.02624740654671	1.61000000000058
128	3.0267579242109	1.63000000000466
129	3.02723053002965	1.63999999999942
130	3.02766676396217	1.65000000000873
131	3.02806820076104	1.66000000000349
132	3.02843643732689	1.66999999999825
133	3.02877308109204	1.69000000000233
134	3.02907973946115	1.69999999999709
135	3.02935801031745	1.7100000000064
136	3.02960947358639	1.72000000000116
137	3.02983568383297	1.72999999999593
138	3.03003816385672	1.75
139	3.0302183992373	1.76000000000931
140	3.03037783377602	1.77999999999884
141	3.03051786577241	1.79000000000815
142	3.03063984507096	1.80000000000291
143	3.03074507081126	1.80999999999767
144	3.03083478981397	1.82000000000698
145	3.03091019553609	1.83000000000175
146	3.03097242753083	1.83999999999651
147	3.03102257134999	1.86000000000058
148	3.03106165883043	1.88000000000466
149	3.03109066870997	1.88999999999942
150	3.03111052752197	1.90000000000873
151	3.03112211072258	1.91000000000349
152	3.03112624400854	1.91999999999825
153	3.0311237047879	1.93000000000757
154	3.03111522376993	1.94999999999709
155	3.03110148664454	1.9600000000064
156	3.03108313582506	1.97000000000116
157	3.03106077223165	1.97999999999593
158	3.03103495709581	1.99000000000524
159	3.03100621376916	2
160	3.03097502952229	2.02999999999884
161	3.03094185732183	2.02999999999884
162	3.03090711757595	2.05000000000291
163	3.03087119984021	2.05999999999767
164	3.0308344644774	2.07000000000698
165	3.03079724426634	2.08000000000175
166	3.03075984595594	2.10000000000582
167	3.03072255176171	2.11000000000058
168	3.03068562080296	2.1200000000099
169	3.03064929047957	2.13000000000466
170	3.03061377778808	2.15000000000873
171	3.03057928057702	2.16000000000349
172	3.03054597874235	2.16999999999825
173	3.0305140353637	2.18000000000757
174	3.030483597783	2.19000000000233
175	3.03045479862665	2.19999999999709
176	3.0304277567733	2.22000000000116
177	3.0304025782688	2.22999999999593
178	3.03037935719033	2.24000000000524
179	3.03035817646188	2.25
180	3.0303391086228	2.26000000000931
181	3.03032221655188	2.27999999999884
182	3.03030755414862	2.30000000000291
183	3.03029516697404	2.30000000000291
184	3.03028509285283	2.32000000000698
185	3.03027736243895	2.33000000000175
186	3.03027199974642	2.35000000000582
187	3.03026902264735	2.35000000000582
188	3.03026844333878	2.36000000000058
189	3.03027026878024	2.38000000000466
190	3.03027450110355	2.40000000000873
191	3.03028113799644	2.41000000000349
192	3.03029017306166	2.41999999999825
193	3.03030159615274	2.43000000000757
194	3.03031539368803	2.44000000000233
195	3.0303315489442	2.44999999999709
196	3.03035004233034	2.4600000000064
197	3.03037085164408	2.47999999999593
198	2.95127339143135	2.49000000000524
199	2.92344625290977	2.5
200	2.90685760793724	2.52000000000407
201	2.89620424109361	2.52999999999884
202	2.88886366748473	2.54000000000815
203	2.88353385192365	2.55000000000291
204	2.87949239987349	2.55999999999767
205	2.87631140909624	2.57000000000698
206	2.87372585797579	2.58999999999651
207	2.80822138583497	2.60000000000582
208	2.78573249816393	2.6200000000099
209	2.77178083842281	2.63000000000466
210	2.76228499603583	2.63999999999942
211	2.75519182596177	2.65000000000873
212	2.74951864814736	2.66000000000349
213	2.74474145479996	2.66999999999825
214	2.74056318484142	2.69000000000233
215	2.73680732893439	2.69999999999709
216	2.73336460684165	2.7100000000064
217	2.73016465633863	2.72999999999593
218	2.72716039702091	2.74000000000524
219	2.72431912166466	2.75
220	2.72161727788731	2.77000000000407
221	2.71903732854648	2.77000000000407
222	2.71656581146599	2.77999999999884
223	2.714192107374	2.80000000000291
224	2.71190763595128	2.80999999999767
225	2.70970531693523	2.82000000000698
226	2.7075791993827	2.83999999999651
227	2.70552420027817	2.85000000000582
228	2.70353591600375	2.86000000000058
229	2.70161048352844	2.88000000000466
230	2.6997444763031	2.88999999999942
231	2.64635665560963	2.90000000000873
232	2.62704021048137	2.91000000000349
233	2.61479404759584	2.93000000000757
234	2.60613181282248	2.94000000000233
235	2.5993720416859	2.94999999999709
236	2.59374045762166	2.9600000000064
237	2.58883869446298	2.97000000000116
238	2.54227967271364	2.97999999999593
239	2.52390437865475	3
240	2.5112634472044	3.01000000000931
241	2.5016811210813	3.02000000000407
242	2.49383915872818	3.02999999999884
243	2.48712201394593	3.04000000000815
244	2.4811986260198	3.05000000000291
245	2.47587339890306	3.07000000000698
246	2.47102093665042	3.08000000000175
247	2.46655520328677	3.08999999999651
248	2.46241382381187	3.10000000000582
249	2.4585495592721	3.11000000000058
250	2.45492539558605	3.13000000000466
251	2.45151155685203	3.13999999999942
252	2.44828359706109	3.15000000000873
253	2.4452211250732	3.16999999999825
254	2.4423069178813	3.18000000000757
255	2.43952628169058	3.19000000000233
256	2.4368665771653	3.19999999999709
257	2.43431685725236	3.2100000000064
258	2.4318675846916	3.22000000000116
259	2.42951040757275	3.24000000000524
260	2.42723797826673	3.25
261	2.42504380549663	3.26000000000931
262	2.42292213221684	3.27999999999884
263	2.4208678339202	3.29000000000815
264	2.41887633333746	3.30000000000291
265	2.4169435284434	3.30999999999767
266	2.41506573137001	3.32000000000698
267	2.41323961633417	3.33999999999651
268	2.4114621750675	3.35000000000582
269	2.40973067852828	3.36000000000058
270	2.40804264390089	3.3700000000099
271	2.40639580606666	3.38000000000466
272	2.40478809287099	3.38999999999942
273	2.40321760362601	3.41000000000349
274	2.40168259037922	3.41999999999825
275	2.40018144155454	3.43000000000757
276	2.39871266763335	3.44000000000233
277	2.36154715892872	3.44999999999709
278	2.3453945618302	3.47000000000116
279	2.33370598719944	3.47999999999593
280	2.32451600163687	3.5
281	2.28619563061277	3.5
282	2.26707122180098	3.52000000000407
283	2.25259988950263	3.52999999999884
284	2.24110794682657	3.54000000000815
285	2.23166084545656	3.55999999999767
286	2.22371540286752	3.57000000000698
287	2.21691338687826	3.58000000000175
288	2.21100472166557	3.60000000000582
289	2.20580804940771	3.61000000000058
290	2.2011882172601	3.6200000000099
291	2.19704232662631	3.63000000000466
292	2.19329063521154	3.63999999999942
293	2.18987040010472	3.66000000000349
294	2.18673159117421	3.66999999999825
295	2.18383383802029	3.68000000000757
296	2.18114421429969	3.69000000000233
297	2.17863560378262	3.69999999999709
298	2.17628547822324	3.7100000000064
299	2.17407497136906	3.72999999999593
300	2.1719881688437	3.74000000000524
301	2.17001155734475	3.75
302	2.16813359279001	3.76000000000931
303	2.16634435827526	3.77000000000407
304	2.16463529059059	3.77999999999884
305	2.16299895963482	3.80000000000291
306	2.16142888906864	3.82000000000698
307	2.1599194094355	3.83000000000175
308	2.13609325505257	3.83000000000175
309	2.12687057348489	3.83999999999651
310	2.12070923937698	3.86000000000058
311	2.11619684972194	3.8700000000099
312	2.09451979779684	3.88000000000466
313	2.08571132274604	3.90000000000873
314	2.0797020263076	3.91000000000349
315	2.07523729360126	3.91999999999825
316	2.05695703375988	3.93000000000757
317	2.04909680673146	3.94000000000233
318	2.04352315070247	3.9600000000064
319	2.02661442014627	3.97000000000116
320	2.01849864911449	3.97999999999593
321	2.01245718353976	4
322	2.00762479831847	4
323	2.00357766930647	4.01000000000931
324	2.00008806565262	4.02999999999884
325	1.99701790807798	4.04000000000815
326	1.99427624516325	4.05000000000291
327	1.99179938849424	4.05999999999767
328	1.98954066056929	4.07000000000698
329	1.98746464183642	4.08999999999651
330	1.98554371788188	4.10000000000582
331	1.98375589051025	4.11000000000058
332	1.97158838272836	4.13000000000466
333	1.96523180154328	4.13999999999942
334	1.96026201089115	4.15000000000873
335	1.94638429388997	4.16000000000349
336	1.93813124051365	4.16999999999825
337	1.92356774881824	4.19000000000233
338	1.91330494749032	4.19999999999709
339	1.90506765879745	4.2100000000064
340	1.89799397464435	4.22000000000116
341	1.89173029581236	4.24000000000524
342	1.88608161870713	4.25
343	1.88092488960965	4.27000000000407
344	1.87617576531672	4.27000000000407
345	1.87177344460646	4.27999999999884
346	1.86767244157504	4.30000000000291
347	1.86383768763453	4.30000000000291
348	1.86024141240733	4.32000000000698
349	1.85686106360627	4.33000000000175
350	1.85367787325917	4.33999999999651
351	1.85067585103678	4.35000000000582
352	1.8478410754015	4.3700000000099
353	1.84516119873778	4.38000000000466
354	1.8362279625396	4.38999999999942
355	1.83104151992875	4.41000000000349
356	1.82224613552089	4.41999999999825
357	1.81600715545936	4.44000000000233
358	1.811296865039	4.44999999999709
359	1.80742961910009	4.44999999999709
360	1.80066723280732	4.47000000000116
361	1.79565118267389	4.49000000000524
362	1.78991113229907	4.49000000000524
363	1.78467754785316	4.51000000000931
364	1.78055451680951	4.52000000000407
365	1.77708775853169	4.52999999999884
366	1.77404608764273	4.55000000000291
367	1.77131290529156	4.55999999999767
368	1.76887684464624	4.57000000000698
369	1.76684387117008	4.58999999999651
370	1.76510979973035	4.61000000000058
371	1.76360521904337	4.6200000000099
372	1.76228064975893	4.63000000000466
373	1.76109992970526	4.63000000000466
374	1.76003604244754	4.63999999999942
375	1.75906844494589	4.65000000000873
376	1.75818124619135	4.66999999999825
377	1.75525259192576	4.68000000000757
378	1.7540065117703	4.69999999999709
379	1.75153577684143	4.7100000000064
380	1.75004607334783	4.72000000000116
381	1.74890580460799	4.72999999999593
382	1.74697055973048	4.75
383	1.74570278028538	4.76000000000931
384	1.74471905718329	4.77000000000407
385	1.74321258682914	4.79000000000815
386	1.7422041089836	4.80000000000291
387	1.74137148920515	4.80999999999767
388	1.74020506760546	4.83000000000175
389	1.73941195398503	4.83999999999651
390	1.7384776696322	4.85000000000582
391	1.73782004531574	4.86000000000058
392	1.73708168836462	4.8700000000099
393	1.73654885800445	4.88999999999942
394	1.73596819441174	4.90000000000873
395	1.73545419983537	4.91000000000349
396	1.7350183567131	4.93000000000757
397	1.73465435479951	4.94000000000233
398	1.73435183745178	4.94999999999709
399	1.73410031782899	4.9600000000064
400	1.73389056687594	4.97999999999593
401	1.73371468545696	4.99000000000524
402	1.73356631363977	5
403	1.73344025163183	5.01000000000931
404	1.73333227969305	5.02000000000407
405	1.73323919730586	5.02999999999884
406	1.73315824116009	5.05000000000291
407	1.73308730392938	5.05999999999767
408	1.7330246339673	5.07000000000698
409	1.73296883774207	5.08000000000175
410	1.73291873651474	5.08999999999651
411	1.73287339020757	5.11000000000058
412	1.73283189996744	5.1200000000099
413	1.73279411000561	5.13000000000466
414	1.73275917669108	5.13999999999942
415	1.73272672604877	5.16000000000349
416	1.73269637713479	5.16999999999825
417	1.73266734544288	5.18000000000757
418	1.73263668020003	5.19000000000233
419	1.73260951175687	5.19999999999709
420	1.73258414250319	5.2100000000064
421	1.73256116358271	5.22000000000116
422	1.73253863982381	5.24000000000524
423	1.73251967457568	5.25
424	1.73248201760779	5.26000000000931
425	1.73241850423883	5.27999999999884
426	1.73240182980776	5.29000000000815
427	1.7323874178781	5.30000000000291
428	1.73237218564998	5.32000000000698
429	1.7322419379103	5.33000000000175
430	1.73290948931402	5.33999999999651


==> data/perfprofdiscrete-10-100-3-5.dat <==
iter	objfun	time
1	6.57995841514469	0.0200000000040745
2	6.22366008633357	0.0300000000133878
3	5.90843369759508	0.0500000000029104
4	5.64141784840245	0.0600000000122236
5	5.41485578145921	0.0700000000069849
6	5.21014228022569	0.0900000000110595
7	5.01567959081796	0.110000000000582
8	4.82820487149334	0.120000000009895
9	4.64800573022034	0.130000000004657
10	4.47613705938323	0.139999999999418
11	4.31418524937456	0.160000000003492
12	4.16327121186315	0.180000000007567
13	4.02227297716878	0.190000000002328
14	3.88853463648453	0.200000000011642
15	3.75962798850985	0.210000000006403
16	3.63444797374988	0.240000000005239
17	3.52049656305878	0.25
18	3.4196724297391	0.260000000009313
19	3.33308989412097	0.270000000004075
20	3.26125837127931	0.280000000013388
21	3.2037485048992	0.30000000000291
22	3.15878945389886	0.310000000012224
23	3.12369950590356	0.320000000006985
24	3.09584424200607	0.330000000001746
25	3.07317493440917	0.340000000011059
26	3.05425573374836	0.360000000000582
27	3.03811139084274	0.370000000009895
28	3.02407811027033	0.389999999999418
29	3.01169672195769	0.400000000008731
30	3.00064252791012	0.410000000003492
31	2.99068027745683	0.420000000012806
32	2.98163526689088	0.430000000007567
33	2.97337460748024	0.450000000011642
34	2.96579490959295	0.450000000011642
35	2.95881404898864	0.470000000001164
36	2.95236556147353	0.480000000010477
37	2.94639475352587	0.490000000005239
38	2.94085595040357	0.510000000009313
39	2.93571051068512	0.520000000004075
40	2.93092536625083	0.530000000013388
41	2.92647192905104	0.540000000008149
42	2.92232525867385	0.55000000000291
43	2.91846341877657	0.560000000012224
44	2.91486697272202	0.580000000001746
45	2.91151858352667	0.590000000011059
46	2.90840269315712	0.600000000005821
47	2.90550526299711	0.620000000009895
48	2.9028135620234	0.630000000004657
49	2.90031599256642	0.639999999999418
50	2.89800194593564	0.660000000003492
51	2.89586168195144	0.660000000003492
52	2.89388622773742	0.680000000007567
53	2.89206729211902	0.690000000002328
54	2.89039719273301	0.700000000011642
55	2.88886879354001	0.710000000006403
56	2.88747545089066	0.730000000010477
57	2.88621096665705	0.740000000005239
58	2.88506954722692	0.75
59	2.88404576738536	0.760000000009313
60	2.88313453829092	0.780000000013388
61	2.88233107889892	0.790000000008149
62	2.88163089030214	0.80000000000291
63	2.88102973255421	0.810000000012224
64	2.88052360361771	0.830000000001746
65	2.88010872014152	0.840000000011059
66	2.87978149982271	0.850000000005821
67	2.87953854514987	0.860000000000582
68	2.87937662835887	0.870000000009895
69	2.87929267745972	0.880000000004657
70	2.87928376321689	0.900000000008731
71	2.87934708698395	0.910000000003492
72	2.87947996930995	0.930000000007567
73	2.87967983924802	0.940000000002328
74	2.8799442243082	0.950000000011642
75	2.88027074100581	0.960000000006403
76	2.88065708596539	0.970000000001164
77	2.88110102754671	0.980000000010477
78	2.88160039796607	0.990000000005239
79	2.88215308589099	1.01000000000931
80	2.88275702949154	1.02000000000407
81	2.88341020993524	1.03000000001339
82	2.88411064531668	1.04000000000815
83	2.88485638501563	1.05000000000291
84	2.88564550448077	1.07000000000698
85	2.88647610043828	1.08000000000175
86	2.88734628652672	1.09000000001106
87	2.88825418936144	1.11000000000058
88	2.88919794503283	1.1200000000099
89	2.89017569604403	1.13000000000466
90	2.89118558869393	1.13999999999942
91	2.89222577091168	1.16000000000349
92	2.8932943905484	1.17000000001281
93	2.89438959413128	1.18000000000757
94	2.89550952608371	1.19000000000233
95	2.89665232841373	1.2100000000064
96	2.89781614087058	1.22000000000116
97	2.89899910156684	1.23000000001048
98	2.90019934806013	1.24000000000524
99	2.90141501888533	1.25
100	2.90264425552396	1.27000000000407
101	2.90388520479353	1.28000000001339
102	2.90513602163486	1.29000000000815
103	2.90639487227118	1.31000000001222
104	2.90765993770779	1.32000000000698
105	2.90892941753646	1.33000000000175
106	2.9102015340046	1.34000000001106
107	2.91147453630435	1.36000000000058
108	2.91274670503362	1.3700000000099
109	2.91401635677693	1.38000000000466
110	2.91528184875205	1.38999999999942
111	2.91654158346551	1.40000000000873
112	2.91779401331959	1.41000000000349
113	2.91903764511243	1.43000000000757
114	2.9202710443741	1.44000000000233
115	2.92149283948244	1.4600000000064
116	2.92270172550549	1.47000000000116
117	2.92389646772068	1.48000000001048
118	2.92507590476526	1.49000000000524
119	2.92623895137785	1.5
120	2.92738460069715	1.51000000000931
121	2.92851192608998	1.53000000001339
122	2.92962008248859	1.54000000000815
123	2.93070830722408	1.55000000000291
124	2.93177592035067	1.56000000001222
125	2.93282232446296	1.57000000000698
126	2.93384700401589	1.59000000001106
127	2.93484952416382	1.60000000000582
128	2.93582952914205	1.61000000000058
129	2.93678674021951	1.63000000000466
130	2.93772095325677	1.63999999999942
131	2.9386320359076	1.65000000000873
132	2.93951992450554	1.66000000000349
133	2.94038462067944	1.67000000001281
134	2.94122618774321	1.68000000000757
135	2.9420447469056	1.70000000001164
136	2.94284047334539	1.7100000000064
137	2.94361359219622	1.72000000000116
138	2.94436437448335	1.73000000001048
139	2.94509313305226	1.75
140	2.94580021852594	1.76000000000931
141	2.94648601532441	1.78000000001339
142	2.94715093777636	1.78000000001339
143	2.94779542634907	1.79000000000815
144	2.94841994401894	1.81000000001222
145	2.94902497280107	1.83000000000175
146	2.94961101045275	1.84000000001106
147	2.95017856736221	1.85000000000582
148	2.95072816363048	1.86000000000058
149	2.95126032635145	1.88000000000466
150	2.95177558709236	1.88999999999942
151	2.95227447957431	1.88999999999942
152	2.95275753755065	1.91000000000349
153	2.9532252928789	1.93000000000757
154	2.95367827378052	1.94000000000233
155	2.9541170032816	1.95000000001164
156	2.95454199782635	1.9600000000064
157	2.95495376605492	1.98000000001048
158	2.95535280773603	1.99000000000524
159	2.955739612845	2
160	2.95611466077745	2.01000000000931
161	2.95647841968872	2.02000000000407
162	2.95683134594957	2.03000000001339
163	2.95717388370842	2.05000000000291
164	2.95750646455121	2.06000000001222
165	2.95782950724981	2.07000000000698
166	2.95814341759066	2.08000000000175
167	2.95844858827559	2.10000000000582
168	2.95874539888721	2.11000000000058
169	2.95903421591183	2.1200000000099
170	2.95931539281333	2.13000000000466
171	2.95958927015163	2.13999999999942
172	2.95985617574033	2.16000000000349
173	2.96011642483813	2.17000000001281
174	2.96037032036919	2.18000000000757
175	2.96061815316813	2.20000000001164
176	2.9608602022457	2.20000000001164
177	2.96109673507133	2.2100000000064
178	2.96132800786948	2.24000000000524
179	2.96155426592667	2.25
180	2.96177574390674	2.26000000000931
181	2.96199266617177	2.26000000000931
182	2.96220524710674	2.28000000001339
183	2.96241369144598	2.29000000000815
184	2.96261819459974	2.31000000001222
185	2.88799543832606	2.32000000000698
186	2.86196367425006	2.33000000000175
187	2.84670651146331	2.35000000000582
188	2.8370139211383	2.36000000000058
189	2.83035431053849	2.3700000000099
190	2.82549029248305	2.38000000000466
191	2.82174957805337	2.40000000000873
192	2.81874404666214	2.41000000000349
193	2.81623988074197	2.42000000001281
194	2.81409136308659	2.43000000000757
195	2.81220488384753	2.44000000000233
196	2.75055585508434	2.45000000001164
197	2.72898039975247	2.47000000000116
198	2.71559676062959	2.48000000001048
199	2.70640303296904	2.49000000000524
200	2.69943314040929	2.5
201	2.69376257563822	2.51000000000931
202	2.68890814810307	2.52000000000407
203	2.68460204222825	2.55000000000291
204	2.68068851417019	2.56000000001222
205	2.67707282708812	2.57000000000698
206	2.67369466920333	2.58000000000175
207	2.67051381165766	2.59000000001106
208	2.66750213916907	2.60000000000582
209	2.66463909861091	2.6200000000099
210	2.6619090273035	2.6200000000099
211	2.65929953995454	2.63999999999942
212	2.65680052630833	2.65000000000873
213	2.65440350992393	2.67000000001281
214	2.65210122600269	2.68000000000757
215	2.64988733555206	2.69000000000233
216	2.64775622660006	2.70000000001164
217	2.64570287238355	2.7100000000064
218	2.64372272771289	2.72000000000116
219	2.64181165148752	2.73000000001048
220	2.6399658474964	2.74000000000524
221	2.589544373288	2.76000000000931
222	2.57104188166239	2.77000000000407
223	2.55939040861031	2.78000000001339
224	2.55119326769097	2.80000000000291
225	2.54485639803482	2.81000000001222
226	2.53964051505445	2.82000000000698
227	2.53516006649385	2.83000000000175
228	2.49112460590878	2.85000000000582
229	2.47335529843753	2.86000000000058
230	2.46099464624597	2.8700000000099
231	2.45151063039525	2.88000000000466
232	2.4093173727361	2.88999999999942
233	2.38945083046605	2.91000000000349
234	2.37415792538602	2.92000000001281
235	2.36158090759622	2.93000000000757
236	2.35079423535529	2.94000000000233
237	2.34133196939243	2.95000000001164
238	2.33291161321466	2.97000000000116
239	2.3253420403273	2.99000000000524
240	2.31848359756409	3
241	2.31222887075638	3
242	2.30649234859059	3.02000000000407
243	2.30120435766042	3.03000000001339
244	2.29630722057855	3.04000000000815
245	2.29175265564964	3.05000000000291
246	2.28749991614843	3.06000000001222
247	2.28351439814422	3.08000000000175
248	2.27976656294738	3.09000000001106
249	2.27623108224776	3.10000000000582
250	2.27288614808053	3.11000000000058
251	2.26971290919111	3.1200000000099
252	2.26669500691887	3.13000000000466
253	2.26381819090507	3.15000000000873
254	2.2610699996362	3.17000000001281
255	2.25843949408025	3.18000000000757
256	2.25591703502875	3.19000000000233
257	2.25349409653842	3.20000000001164
258	2.25116310925832	3.2100000000064
259	2.24891732854026	3.23000000001048
260	2.24675072313308	3.23000000001048
261	2.24465788099744	3.25
262	2.24263392938547	3.26000000000931
263	2.24067446682648	3.27000000000407
264	2.23877550507108	3.29000000000815
265	2.23693341938327	3.30000000000291
266	2.23514490584836	3.31000000001222
267	2.23340694459167	3.32000000000698
268	2.23171676799155	3.33000000000175
269	2.23007183312451	3.35000000000582
270	2.22846979780612	3.36000000000058
271	2.2269084996971	3.3700000000099
272	2.22538593802907	3.38000000000466
273	2.1968449723882	3.38999999999942
274	2.18494490506917	3.40000000000873
275	2.17671505706038	3.41000000000349
276	2.17055825066615	3.44000000000233
277	2.16566598847849	3.45000000001164
278	2.13986018292718	3.4600000000064
279	2.12889361755572	3.47000000000116
280	2.12130130140583	3.48000000001048
281	2.11564062221618	3.49000000000524
282	2.09377747153838	3.5
283	2.08440550716921	3.51000000000931
284	2.07783511117513	3.53000000001339
285	2.05845374497827	3.54000000000815
286	2.04958644714709	3.55000000000291
287	2.04314689925459	3.57000000000698
288	2.03812127076899	3.58000000000175
289	2.03399614170434	3.59000000001106
290	2.03049793597438	3.60000000000582
291	2.027463259924	3.61000000000058
292	2.02478614060026	3.6200000000099
293	2.02239342260141	3.63000000000466
294	2.02023216723847	3.63999999999942
295	2.01826265636586	3.66000000000349
296	2.01645424001101	3.67000000001281
297	2.01478273163381	3.68000000000757
298	2.01322869754093	3.70000000001164
299	2.01177628984619	3.7100000000064
300	2.01041242442235	3.72000000000116
301	2.00912618598702	3.73000000001048
302	2.00790838748136	3.74000000000524
303	2.0067512371257	3.76000000000931
304	2.00564808240086	3.77000000000407
305	2.00459321014355	3.78000000001339
306	2.00358168833345	3.79000000000815
307	2.00260923938049	3.80000000000291
308	2.00167213756478	3.82000000000698
309	2.00076712525342	3.82000000000698
310	1.99989134389103	3.84000000001106
311	1.9873506061415	3.85000000000582
312	1.98158954764496	3.8700000000099
313	1.97733308944264	3.8700000000099
314	1.96319594492288	3.88000000000466
315	1.95547487683589	3.90000000000873
316	1.93951162891275	3.92000000001281
317	1.92992892262813	3.93000000000757
318	1.92220765039737	3.94000000000233
319	1.91559173011346	3.95000000001164
320	1.90973518385817	3.9600000000064
321	1.90444759949736	3.97000000000116
322	1.89960940381166	3.99000000000524
323	1.89513917793734	4
324	1.89097846782042	4.01000000000931
325	1.88708365629162	4.02000000000407
326	1.88342119426998	4.03000000001339
327	1.87996461921466	4.04000000000815
328	1.869112732367	4.06000000001222
329	1.86246422153116	4.07000000000698
330	1.85176162564873	4.09000000001106
331	1.8435590489503	4.11000000000058
332	1.8372636118298	4.1200000000099
333	1.83201440647233	4.13000000000466
334	1.8274735756027	4.13999999999942
335	1.8234592847371	4.16000000000349
336	1.81986095524808	4.17000000001281
337	1.81660490239187	4.17000000001281
338	1.8089623285445	4.19000000000233
339	1.80396428664687	4.2100000000064
340	1.79730175800336	4.22000000000116
341	1.79224412516343	4.23000000001048
342	1.78804454248552	4.25
343	1.78468363917816	4.26000000000931
344	1.78186855739929	4.28000000001339
345	1.77944947578687	4.28000000001339
346	1.7773324176511	4.29000000000815
347	1.77545389771004	4.30000000000291
348	1.77376874265119	4.31000000001222
349	1.77224350949983	4.33000000000175
350	1.77085266986164	4.34000000001106
351	1.7695762436502	4.35000000000582
352	1.76519991441204	4.3700000000099
353	1.76317887043578	4.3700000000099
354	1.75931110197202	4.38000000000466
355	1.75692873915383	4.41000000000349
356	1.75512577223688	4.41000000000349
357	1.7536355497673	4.42000000001281
358	1.75236464173387	4.43000000000757
359	1.7512596171714	4.45000000001164
360	1.74842467149876	4.47000000000116
361	1.74699060593232	4.48000000001048
362	1.74581874174154	4.49000000000524
363	1.74481968501608	4.5
364	1.74257690897547	4.51000000000931
365	1.74135335534367	4.53000000001339
366	1.7403822530302	4.54000000000815
367	1.73860162163442	4.56000000001222
368	1.73747246377222	4.57000000000698
369	1.73662108944541	4.58000000000175
370	1.73523204372981	4.59000000001106
371	1.73431709275361	4.60000000000582
372	1.73358962270118	4.63000000000466
373	1.73251362398544	4.63999999999942
374	1.73179241019223	4.65000000000873
375	1.73093291674568	4.66000000000349
376	1.73033439722748	4.67000000001281
377	1.72965581601473	4.68000000000757
378	1.72905769731037	4.70000000001164
379	1.72855203529171	4.7100000000064
380	1.72813165225877	4.72000000000116
381	1.72778476952291	4.73000000001048
382	1.72749909823323	4.74000000000524
383	1.72726406687365	4.76000000000931
384	1.72706973517474	4.77000000000407
385	1.72690900804755	4.77000000000407
386	1.72677512351995	4.80000000000291
387	1.72666287126222	4.80000000000291
388	1.72656816611673	4.81000000001222
389	1.72648794859609	4.82000000000698
390	1.72641963106699	4.85000000000582
391	1.72636104610602	4.86000000000058
392	1.7263105407878	4.8700000000099
393	1.72626671638489	4.88000000000466
394	1.72622851319852	4.88999999999942
395	1.72619521540933	4.90000000000873
396	1.7261661220667	4.91000000000349
397	1.72614048021724	4.93000000000757
398	1.72611780147118	4.94000000000233
399	1.72609768265759	4.95000000001164
400	1.72607496215315	4.9600000000064
401	1.72602854656801	4.97000000000116


==> data/perfprofdiscrete-10-100-3-6.dat <==
iter	objfun	time
1	7.62164067772428	0.000958
2	5.92693539714805	0.003163
3	4.09829143641316	0.005296
4	4.09829143641316	0.008412
5	3.48011897465717	0.010568
6	2.95328262474375	0.013818
7	2.40259222544328	0.018257
8	2.25075776378647	0.024256
9	1.85932510172502	0.026367
10	1.85932510172502	0.030197
11	1.77042932123654	0.032185
12	1.70109811054777	0.037623
13	1.64212934567811	0.043442
14	1.61961122957721	0.049957
15	1.5427605237916	0.058315
16	1.45733017104092	0.066591
17	1.39888437795891	0.073653
18	1.39888437795891	0.079467
19	1.31744921650678	0.082971
20	1.28799508641485	0.088852
21	1.24418101165305	0.097138
22	1.22327112914329	0.107729
23	1.19536384449932	0.125465
24	1.18860415374013	0.141993
25	1.18860415374013	0.167789
26	1.18765119317586	0.187737
27	1.18633451160985	0.207785
28	1.18633451160985	0.230032
29	1.18412591241679	0.246515
30	1.18218590730656	0.260615
31	1.17929870596466	0.28183
32	1.17694734323849	0.293677
33	1.17694734323849	0.311299
34	1.17663063367316	0.323089
35	1.1761432450907	0.3384
36	1.17463729563541	0.35499
37	1.17463729563541	0.383291
38	1.17292474584691	0.393907
39	1.17231504758897	0.402148
40	1.16784755287055	0.415156
41	1.16642789413205	0.428136
42	1.16642789413205	0.441058
43	1.16642789413205	0.446875
44	1.16356937856328	0.449193
45	1.16115571021852	0.453889
46	1.15937320988679	0.462153
47	1.15719464825638	0.471583
48	1.1523259535341	0.484645
49	1.15003322492755	0.503574
50	1.14622930084547	0.516506
51	1.14203584549904	0.527193
52	1.14136410819818	0.546061
53	1.14114502116503	0.589881
54	1.14053553350461	0.595839
55	1.14046635052297	0.650435
56	1.14045016200231	0.661156
57	1.14044840413073	0.715912
58	1.14044838450154	0.770532
59	1.14044838449103	0.825213
60	1.14044838449096	0.879812
61	1.14044838449096	0.934542
62	1.14044838449096	0.989154
63	1.14044838449096	1.043879
64	1.14044838449096	1.09849
65	1.14044838449096	1.153223
66	1.14044838449096	1.207903
68	1.14044838449096	1.317457
69	1.14044838449096	1.372152
70	1.14044838449096	1.426974
71	1.14044838449096	1.481667
72	1.14044838449096	1.536392
73	1.14044838449096	1.591076
74	1.14044838449096	1.645763
75	1.14044838449096	1.700453
76	1.14044838449096	1.757739
77	1.14044838449096	1.812543
79	1.14044838449096	1.922096
80	1.14044838449096	1.976802
81	1.14044838449096	2.031512
82	1.14044838449096	2.086233
83	1.14044838449096	2.140915
85	1.14044838449096	2.250263
86	1.14044838449096	2.304916
87	1.14044838449096	2.359573
89	1.14044838449096	2.469004
90	1.14044838449096	2.523784
91	1.14044838449096	2.578471
93	1.14044838449096	2.687817
94	1.14044838449096	2.742558
96	1.14044838449096	2.851953
97	1.14044838449096	2.906685
98	1.14044838449096	2.961358
100	1.14044838449096	3.070748
101	1.14044838449096	3.125406
103	1.14044838449096	3.234824
105	1.14044838449096	3.344104
106	1.14044838449096	3.398853
108	1.14044838449096	3.508264
109	1.14044838449096	3.562988
111	1.14044838449096	3.672219
113	1.14044838449096	3.781681
115	1.14044838449096	3.891036
116	1.14044838449096	3.945743
118	1.14044838449096	4.05515
120	1.14044838449096	4.164512
122	1.14044838449096	4.273888
123	1.14044838449096	4.328503
125	1.14044838449096	4.437945
127	1.14044838449096	4.547425
129	1.14044838449096	4.656735
131	1.14044838449096	4.766205
133	1.14044838449096	4.875446
135	1.14044838449096	4.984811
137	1.14044838449096	5.094148
139	1.14044838449096	5.203466
141	1.14044838449096	5.312824
144	1.14044838449096	5.476852
146	1.14044838449096	5.586146
148	1.14044838449096	5.695414
150	1.14044838449096	5.804741
153	1.14044838449096	5.968772
155	1.14044838449096	6.078159
157	1.14044838449096	6.187541
160	1.14044838449096	6.351489
162	1.14044838449096	6.460941
165	1.14044838449096	6.624936
167	1.14044838449096	6.734732
170	1.14044838449096	6.899206
172	1.14044838449096	7.008601
175	1.14044838449096	7.172663
177	1.14044838449096	7.28269
180	1.14044838449096	7.447102
183	1.14044838449096	7.611097
186	1.14044838449096	7.775195
188	1.14044838449096	7.884649
191	1.14044838449096	8.048594
194	1.14044838449096	8.212572
197	1.14044838449096	8.376638
200	1.14044838449096	8.541166
203	1.14044838449096	8.7053
206	1.14044838449096	8.869374
209	1.14044838449096	9.033453
213	1.14044838449096	9.252332
216	1.14044838449096	9.416395
219	1.14044838449096	9.580384
223	1.14044838449096	9.799089
226	1.14044838449096	9.963215
229	1.14044838449096	10.12725
233	1.14044838449096	10.345941
236	1.14044838449096	10.510186
240	1.14044838449096	10.729123
244	1.14044838449096	10.948108
247	1.14044838449096	11.112204
251	1.14044838449096	11.330929
255	1.14044838449096	11.549919
259	1.14044838449096	11.769405
263	1.14044838449096	11.988583
267	1.14044838449096	12.207615
271	1.14044838449096	12.426403
275	1.14044838449096	12.645133
279	1.14044838449096	12.86418
283	1.14044838449096	13.083022
288	1.14044838449096	13.356549
292	1.14044838449096	13.575331
296	1.14044838449096	13.794122
301	1.14044838449096	14.067735
306	1.14044838449096	14.341237
310	1.14044838449096	14.560117
315	1.14044838449096	14.839728
320	1.14044838449096	15.119132
325	1.14044838449096	15.399724
329	1.14044838449096	15.623233
334	1.14044838449096	15.90358
340	1.14044838449096	16.2325
345	1.14044838449096	16.506336
350	1.14044838449096	16.781005
355	1.14044838449096	17.055372
361	1.14044838449096	17.3843
366	1.14044838449096	17.658357
372	1.14044838449096	17.986975
377	1.14044838449096	18.260862
383	1.14044838449096	18.590137
389	1.14044838449096	18.919388
395	1.14044838449096	19.247772
401	1.14044838449096	19.576104
407	1.14044838449096	19.904437
413	1.14044838449096	20.23281
419	1.14044838449096	20.56112
426	1.14044838449096	20.944341
432	1.14044838449096	21.273
439	1.14044838449096	21.657031
446	1.14044838449096	22.041461
452	1.14044838449096	22.369833
459	1.14044838449096	22.753152
466	1.14044838449096	23.136328
473	1.14044838449096	23.51997
481	1.14044838449096	23.958608
488	1.14044838449096	24.342262
495	1.14044838449096	24.725709
503	1.14044838449096	25.164083
510	1.14044838449096	25.547388
518	1.14044838449096	25.985471
526	1.14044838449096	26.423289
534	1.14044838449096	26.861521
542	1.14044838449096	27.298328
550	1.14044838449096	27.735119
559	1.14044838449096	28.227047
567	1.14044838449096	28.66397
576	1.14044838449096	29.155656
585	1.14044838449096	29.64737
594	1.14044838449096	30.140172
603	1.14044838449096	30.632095
612	1.14044838449096	31.123887
621	1.14044838449096	31.615551
631	1.14044838449096	32.163208
640	1.14044838449096	32.654809
650	1.14044838449096	33.201788
660	1.14044838449096	33.74879
670	1.14044838449096	34.295795
680	1.14044838449096	34.842455
690	1.14044838449096	35.389454
701	1.14044838449096	35.990856
712	1.14044838449096	36.592054
722	1.14044838449096	37.140531
733	1.14044838449096	37.7426469999999
745	1.14044838449096	38.399228
756	1.14044838449096	39.000535
767	1.14044838449096	39.602165
779	1.14044838449096	40.258666
791	1.14044838449096	40.915053
803	1.14044838449096	41.571243
815	1.14044838449096	42.227856
828	1.14044838449096	42.938384
840	1.14044838449096	43.594281
853	1.14044838449096	44.305067
866	1.14044838449096	45.015622
879	1.14044838449096	45.726534
892	1.14044838449096	46.437353
906	1.14044838449096	47.203478
920	1.14044838449096	47.969275
934	1.14044838449096	48.736207
948	1.14044838449096	49.502636
962	1.14044838449096	50.269449
977	1.14044838449096	51.090465
992	1.14044838449096	51.912483
1007	1.14044838449096	52.732864
1022	1.14044838449096	53.553247
1038	1.14044838449096	54.428147
1054	1.14044838449096	55.303088
1070	1.14044838449096	56.177191
1086	1.14044838449096	57.052212
1102	1.14044838449096	57.927133
1119	1.14044838449096	58.855907
1136	1.14044838449096	59.7849
1154	1.14044838449096	60.768072
1171	1.14044838449096	61.696914
1189	1.14044838449096	62.681242
1207	1.14044838449096	63.667829
1225	1.14044838449096	64.662203
1244	1.14044838449096	65.711925
1263	1.14044838449096	66.7570109999999
1282	1.14044838449096	67.7987019999999
1302	1.14044838449096	68.8951899999999
1321	1.14044838449096	69.9372059999999
1342	1.14044838449096	71.0879919999999
1362	1.14044838449096	72.1825589999999
1383	1.14044838449096	73.3308539999999
1404	1.14044838449096	74.4792399999998
1425	1.14044838449096	75.6479569999998
1447	1.14044838449096	76.8575189999998
1469	1.14044838449096	78.0608749999998
1491	1.14044838449096	79.2637429999998
1514	1.14044838449096	80.5218299999999
1537	1.14044838449096	81.7781889999999
1560	1.14044838449096	83.0374839999999
1584	1.14044838449096	84.3486889999999
1608	1.14044838449096	85.6601859999999
1632	1.14044838449096	86.9736119999999
1657	1.14044838449096	88.3401899999999
1682	1.14044838449096	89.7074269999999
1708	1.14044838449096	91.1358329999999
1734	1.14044838449096	92.5589749999998
1760	1.14044838449096	93.9833709999998
1787	1.14044838449096	95.4918909999998
1814	1.14044838449096	96.9749559999998
1842	1.14044838449096	98.5127399999998
1870	1.14044838449096	100.052442


==> data/perfprofdiscrete-10-100-4-1.dat <==
iter	objfun	time
1	4.06929227661229	0
2	3.89635059500249	0
3	3.89635059500249	0
4	3.57740156368673	0
5	3.57740156368673	0
6	3.42646060934001	0
7	3.40084480699491	0
8	3.35571583725512	0
9	3.31651608564455	0.0100000000093132
10	3.30562878118648	0.0100000000093132
11	3.27554494761197	0.0100000000093132
12	3.25311629931876	0.0100000000093132
13	3.23231388241815	0.0100000000093132
14	3.20662509330185	0.0100000000093132
15	3.18416479488211	0.0100000000093132
16	3.16195023215325	0.0100000000093132
17	3.15071563433612	0.0100000000093132
18	3.12527589034781	0.0100000000093132
19	3.09834934184918	0.0100000000093132
20	3.09811806965768	0.0100000000093132
21	3.07543189933472	0.0100000000093132
22	3.06916987158201	0.0100000000093132
23	3.05258935791856	0.0100000000093132
24	3.04462231624123	0.0100000000093132
25	3.03794208402035	0.0100000000093132
26	3.03025868623345	0.0100000000093132
27	3.01643962629384	0.0100000000093132
28	3.01487561061867	0.0100000000093132
29	3.00223783771479	0.0100000000093132
30	2.99470240807644	0.0100000000093132
31	2.98652489686215	0.0100000000093132
32	2.98032102196182	0.0100000000093132
33	2.97477156499316	0.0100000000093132
34	2.9687226470988	0.0100000000093132
35	2.96363334101447	0.0100000000093132
36	2.95890948976831	0.0100000000093132
37	2.95156926170412	0.0100000000093132
38	2.95104688816159	0.0100000000093132
39	2.94580975307439	0.0100000000093132
41	2.93190018469605	0.0100000000093132
42	2.9262962659394	0.0100000000093132
43	2.92112003981725	0.0100000000093132
44	2.91839038565957	0.0100000000093132
45	2.9134480611004	0.0100000000093132
46	2.91054709450844	0.0100000000093132
47	2.90341934099263	0.0100000000093132
49	2.89349787100111	0.0100000000093132
50	2.88929065483876	0.0100000000093132
51	2.88578008776682	0.0100000000093132
53	2.8827549622072	0.0100000000093132
54	2.87510816351048	0.0100000000093132
56	2.86499610455565	0.0100000000093132
57	2.86094734633574	0.0200000000040745
58	2.85844775085765	0.0200000000040745
60	2.85275891329309	0.0200000000040745
62	2.84281531059493	0.0200000000040745
63	2.83924292960327	0.0299999999988358
65	2.83330288704866	0.0299999999988358
67	2.82639340356684	0.0299999999988358
68	2.82355878961843	0.0299999999988358
70	2.81953712671615	0.0299999999988358
72	2.81281201661541	0.0299999999988358
74	2.80729432031904	0.0299999999988358
76	2.80254025699155	0.0299999999988358
78	2.79884260777708	0.0299999999988358
80	2.79085487391108	0.0299999999988358
82	2.78592149947512	0.0299999999988358
84	2.78290859109175	0.0299999999988358
87	2.77670693377101	0.0299999999988358
89	2.77087714933071	0.0299999999988358
91	2.76673220880545	0.0299999999988358
94	2.76129093631239	0.0299999999988358
96	2.75727851513344	0.0299999999988358
99	2.75144175837547	0.0299999999988358
102	2.74784091660355	0.0299999999988358
104	2.74287268255334	0.0299999999988358
107	2.73772911231808	0.0400000000081491
110	2.73328194473842	0.0400000000081491
113	2.7279150632098	0.0400000000081491
116	2.72371772940944	0.0400000000081491
119	2.72007358888513	0.0400000000081491
122	2.71525267773932	0.0400000000081491
125	2.7112430741059	0.0400000000081491
129	2.70652833687012	0.0400000000081491
132	2.70283103443014	0.0400000000081491
136	2.69874101758334	0.0400000000081491
139	2.69611805338923	0.0400000000081491
143	2.69183231521391	0.0400000000081491
147	2.68761860346398	0.0400000000081491
151	2.68343685762461	0.0400000000081491
155	2.68093672023081	0.0500000000029104
159	2.6770225702346	0.0500000000029104
163	2.67388889709948	0.0500000000029104
167	2.67050423795553	0.0500000000029104
172	2.66648425650373	0.0500000000029104
176	2.66395873215637	0.0500000000029104
181	2.65967829815347	0.0500000000029104
186	2.65644495713447	0.0500000000029104
191	2.65326468546601	0.0500000000029104
196	2.65015760079092	0.0500000000029104
201	2.64752489686295	0.0600000000122236
206	2.64477096899508	0.0600000000122236
212	2.64167914916554	0.0600000000122236
217	2.63852507189528	0.0600000000122236
223	2.63584956775407	0.0600000000122236
229	2.63285498930699	0.0600000000122236
235	2.62994250056239	0.0600000000122236
241	2.62742363119737	0.0600000000122236
248	2.62426507058075	0.0700000000069849
254	2.62184218382866	0.0700000000069849
261	2.61929075242691	0.0700000000069849
268	2.61693787464268	0.0700000000069849
275	2.61391760588243	0.0700000000069849
283	2.61113290973157	0.0700000000069849
290	2.608972163314	0.0800000000017462
298	2.60637783185266	0.0800000000017462
306	2.60360307246359	0.0800000000017462
314	2.60129851916079	0.0800000000017462
322	2.59877361564206	0.0800000000017462
331	2.59626722924608	0.0800000000017462
340	2.59406307841246	0.0900000000110595
349	2.59165936659497	0.0900000000110595
358	2.58924929945343	0.0900000000110595
367	2.58707329891044	0.0900000000110595
377	2.58495972943928	0.100000000005821
387	2.582496472702	0.100000000005821
398	2.58015156140762	0.100000000005821
408	2.57802861699225	0.100000000005821
419	2.57575006684647	0.100000000005821
430	2.57377518162499	0.110000000000582
442	2.57158992147052	0.110000000000582
453	2.56953633662613	0.110000000000582
465	2.56750093915797	0.110000000000582
478	2.5652176709839	0.120000000009895
490	2.56336124340916	0.120000000009895
504	2.56133132877559	0.120000000009895
517	2.55942454345832	0.130000000004657
531	2.55738432062399	0.130000000004657
545	2.55551840579823	0.130000000004657
559	2.55374635719835	0.139999999999418
574	2.55175905725051	0.139999999999418
589	2.55010041083227	0.139999999999418
605	2.54818129198161	0.139999999999418
621	2.54649955271802	0.150000000008731
638	2.54461558968915	0.150000000008731
655	2.54293743051173	0.150000000008731
672	2.54130713733346	0.160000000003492
690	2.53959625439082	0.160000000003492
708	2.53797952278058	0.160000000003492
727	2.53637687149525	0.169999999998254
747	2.53471770534319	0.169999999998254
766	2.53325141544665	0.180000000007567
787	2.53160201316171	0.180000000007567
808	2.53009660343778	0.190000000002328
829	2.5286358884742	0.190000000002328
851	2.52721254536591	0.200000000011642
874	2.52575473302387	0.200000000011642
897	2.52433562300367	0.210000000006403
921	2.52298342007507	0.210000000006403
945	2.52159621161023	0.220000000001164
971	2.52028657168955	0.220000000001164
996	2.51892018813696	0.230000000010477
1023	2.51760484183845	0.230000000010477
1050	2.51632722663329	0.240000000005239
1078	2.51508167050848	0.25
1107	2.51386506217943	0.25
1136	2.51264322230688	0.260000000009313
1166	2.51143016936227	0.260000000009313
1197	2.51025600505623	0.270000000004075
1229	2.50912086410428	0.279999999998836
1262	2.5079407319992	0.290000000008149
1296	2.50681440906266	0.290000000008149
1330	2.50571000971505	0.30000000000291
1365	2.50464338157704	0.310000000012224
1402	2.50355048927879	0.320000000006985
1439	2.50250489672304	0.330000000001746
1477	2.50149824038732	0.330000000001746
1517	2.50041130706174	0.340000000011059
1557	2.49941895679279	0.350000000005821
1598	2.49841772813249	0.360000000000582
1641	2.49743444963574	0.370000000009895
1685	2.49645243800657	0.380000000004657
1729	2.49551404103346	0.389999999999418
1775	2.49456491537807	0.400000000008731
1823	2.49360532676729	0.410000000003492
1871	2.49269695032372	0.419999999998254
1921	2.49177140474888	0.430000000007567
1972	2.49087383940223	0.440000000002328
2024	2.48999898709346	0.450000000011642
2078	2.48910416531881	0.470000000001164
2133	2.48824587072041	0.480000000010477
2190	2.48738104379466	0.490000000005239
2248	2.48652093062929	0.5
2308	2.48567333436347	0.510000000009313
2370	2.48482785928127	0.529999999998836
2433	2.48399092710358	0.540000000008149
2497	2.4831736467219	0.55000000000291
2564	2.48236450585251	0.570000000006985
2632	2.4815531697157	0.580000000001746
2702	2.48073484253996	0.600000000005821
2774	2.47994338770489	0.610000000000582
2848	2.47914770727981	0.630000000004657
2923	2.47836811858235	0.650000000008731
3001	2.47758541189404	0.660000000003492
3081	2.47680917451505	0.680000000007567
3163	2.47604953364667	0.700000000011642
3247	2.47528108749392	0.720000000001164
3333	2.4745283086951	0.740000000005239
3422	2.47377576231508	0.760000000009313
3513	2.47304867852121	0.779999999998836
3607	2.47231019203954	0.80000000000291
3703	2.47159358480753	0.830000000001746
3801	2.47088434463922	0.850000000005821
3902	2.4701798204188	0.870000000009895
4006	2.46947334862574	0.889999999999418
4112	2.46877929018089	0.910000000003492
4222	2.46808432525436	0.940000000002328
4334	2.46740333473823	0.960000000006403
4449	2.46672987476088	0.980000000010477
4568	2.46604905888135	1.01000000000931
4689	2.46538041269722	1.04000000000815
4814	2.46471589194156	1.06000000001222
4942	2.46405408429296	1.09000000001106
5074	2.46339200429875	1.1200000000099
5209	2.46274376246612	1.15000000000873
5347	2.46209992545798	1.18000000000757
5489	2.46146082665985	1.2100000000064
5635	2.46082505020381	1.24000000000524
5785	2.46018960176394	1.27000000000407
5939	2.45956514821694	1.31000000001222
6097	2.45893994312588	1.35000000000582
6259	2.45832397163763	1.38000000000466
6426	2.45771099386247	1.41999999999825
6597	2.45710644469024	1.45000000001164
6772	2.45650513749702	1.49000000000524
6952	2.4559058059035	1.52999999999884
7137	2.45531153286854	1.57000000000698
7327	2.45472556611436	1.61000000000058
7522	2.45414214967213	1.65000000000873
7722	2.45356189911757	1.70000000001164
7927	2.45298901868119	1.74000000000524
8138	2.45242123138983	1.77999999999884
8355	2.45185728828013	1.83000000000175
8577	2.45129653389372	1.88000000000466
8805	2.45074250950677	1.93000000000757
9039	2.4501906673789	1.98000000001048
9280	2.44964462026329	2.04000000000815
9527	2.44910109530896	2.09000000001106
9780	2.4485652409028	2.13999999999942
10040	2.44803312810382	2.20000000001164
10307	2.44750459612772	2.25
10581	2.44698178876473	2.31000000001222
10863	2.44645910419662	2.38000000000466
11152	2.44594594007131	2.44000000000233
11448	2.44543222753935	2.5
11753	2.444921981283	2.57000000000698
12066	2.44441578204258	2.63999999999942
12386	2.44391577076111	2.70000000001164
12716	2.44341667509886	2.77000000000407
13054	2.44292272015203	2.86000000000058
13401	2.44243215528732	2.93000000000757
13758	2.4419444273567	3.01000000000931
14124	2.44145998224674	3.09000000001106
14499	2.44098014459284	3.16000000000349
14885	2.44050138453443	3.25
15281	2.44002617054146	3.33000000000175
15688	2.43955362498536	3.41999999999825
16105	2.43908606742768	3.51000000000931
16533	2.43862060821459	3.60000000000582
16973	2.4381559911688	3.69000000000233
17424	2.43769661348157	3.79000000000815
17888	2.43723718772322	3.88999999999942
18364	2.43678265774867	3.99000000000524
18852	2.43632990950487	4.09000000001106
19354	2.43588003666432	4.20000000001164
19868	2.43543198845942	4.31000000001222
20397	2.43498560466773	4.43000000000757
20939	2.43454330381433	4.54000000000815
21496	2.43410173378883	4.65000000000873
22068	2.43366253690858	4.77000000000407
22655	2.43322637032344	4.88999999999942
23258	2.432791067536	5.02000000000407
23876	2.43235806029108	5.15000000000873
24512	2.43192629810431	5.27999999999884
25164	2.43149729658037	5.41000000000349
25833	2.43107079189228	5.55000000000291
26520	2.43064514159201	5.70000000001164
27225	2.43022149045377	5.85000000000582
27950	2.42980024603363	6
28693	2.42938020906824	6.15000000000873
29456	2.42896113588691	6.31000000001222
30240	2.42854393998177	6.47000000000116
31044	2.4281288999518	6.63999999999942
31870	2.42771514811055	6.81000000001222
32718	2.42730272745937	6.98000000001048
33588	2.4268919151672	7.16999999999825
34481	2.42648316896893	7.35000000000582
35399	2.42607471614102	7.54000000000815
36340	2.42566832580332	7.73000000001048
37307	2.42526352406017	7.94000000000233
38299	2.42485989538495	8.13999999999942
39318	2.42445731710344	8.35000000000582
40364	2.42405606190275	8.56000000001222
41437	2.42365688087472	8.79000000000815
42539	2.42325819087975	9.01000000000931
43671	2.42286085514283	9.25
44833	2.4224647023409	9.49000000000524
46025	2.42207014881945	9.73000000001048
47249	2.42167640600552	9.98000000001048
48506	2.42128395531936	10.2400000000052
49796	2.4208923799257	10.5100000000093
51121	2.42050199426254	10.7900000000081
52481	2.42011300275609	11.0600000000122
53877	2.41972431872827	11.3600000000006
55310	2.41933743744321	11.6399999999994
56781	2.4189510409896	11.9500000000116
58291	2.41856619259277	12.2600000000093
59842	2.41818191949102	12.5900000000111
61433	2.41779927848526	12.9100000000035
63068	2.41741649510705	13.2400000000052
64745	2.41703562745764	13.5800000000017
66467	2.41665517447683	13.9500000000116
68235	2.41627594604526	14.3100000000122
70050	2.41589762963987	14.6900000000023
71914	2.41552014422664	15.070000000007
73826	2.41514407394248	15.4600000000064
75790	2.41476863972879	15.8600000000006
77806	2.41439401354209	16.2799999999988
79876	2.41402034385341	16.7100000000064
82000	2.41364776541404	17.1500000000087
84182	2.41327585318914	17.5900000000111
86421	2.41290514886039	18.0600000000122
88719	2.41253542030867	18.5200000000041
91079	2.41216648396852	19.0100000000093
93502	2.41179834805077	19.5100000000093
95989	2.41143128081844	20.0299999999988
98542	2.41106528198406	20.5600000000122
101163	2.41070000466719	21.0900000000111
103854	2.41033575120254	21.6600000000035
106617	2.40997228509439	22.2300000000105
109453	2.40960995930656	22.8100000000122
112364	2.40924864921815	23.4199999999983
115353	2.40888831596166	24.0400000000081
118421	2.40852887923679	24.6699999999983
121571	2.40817043404169	25.320000000007
124805	2.40781309708431	25.9900000000052
128125	2.40745660647925	26.6699999999983
131533	2.40710125421946	27.3800000000047
135031	2.40674702577029	28.1000000000058
138623	2.40639372933241	28.8400000000111
142310	2.40604151339168	29.5900000000111
146096	2.40569021593498	30.3800000000047
149982	2.40534016688531	31.1699999999983
153971	2.40499098349029	31.9900000000052
158067	2.40464293917618	32.820000000007
162271	2.40429599971258	33.6900000000023
166587	2.40395014088105	34.570000000007
171018	2.40360545909482	35.4800000000105
175567	2.40326164349843	36.4100000000035
180237	2.40291904345617	37.3700000000099
185032	2.40257748000718	38.3500000000058
189953	2.4022371197775	39.3600000000006
195006	2.40189779665501	40.3899999999994
200193	2.40155964472151	41.4400000000023
205518	2.40122259805109	42.5400000000081
210985	2.40088665383527	43.6500000000087
216597	2.40055191302248	44.7900000000081
222358	2.40021833990034	45.9600000000064
228272	2.39988595414187	47.1699999999983
234344	2.39955469222842	48.4100000000035
240578	2.39922462683117	49.6800000000076
246977	2.39889576547957	50.9900000000052
253546	2.39856814109723	52.3300000000017
260290	2.39824172502786	53.6900000000023
267214	2.39791655195208	55.1100000000006
274322	2.39759253759012	56.5500000000029
281618	2.39726987216071	58.0400000000081
289109	2.39694838476967	59.5600000000122
296799	2.39662820601747	61.1200000000099
304694	2.39630926566215	62.7200000000012
312799	2.39599165683313	64.3700000000099
321119	2.39567528512414	66.0600000000122
329661	2.39536022653574	67.8000000000029
338429	2.3950465355671	69.5600000000122
347431	2.39473406098965	71.3899999999994
356673	2.3944229633353	73.2600000000093
366160	2.39411317411899	75.1800000000076
375900	2.39380473498981	77.1500000000087
385898	2.39349769239057	79.1800000000076
396163	2.39319196827453	81.2600000000093
406700	2.39288766247532	83.4000000000087
417518	2.3925847085106	85.5900000000111
428624	2.39228312769288	87.8400000000111
440025	2.39198295840976	90.1399999999994
451730	2.39168420051827	92.5100000000093
463745	2.39138687809819	94.9500000000116
476081	2.39109094456764	97.4400000000023
488744	2.39079650463608	100.010000000009


==> data/perfprofdiscrete-10-100-4-2.dat <==
iter	objfun	time
1	4.46026615718667	0
2	4.39814087369068	0
3	4.31176734856066	0
4	4.27120189061548	0
5	4.22699132124287	0
6	4.21525107149281	0
7	4.15550717945541	0
8	4.10831081862888	0
9	4.07173247222074	0
10	4.02402989040505	0
11	3.98071928630555	0
12	3.97256249376811	0
13	3.9450698647594	0
14	3.92235293661471	0
15	3.91561872132759	0
16	3.90440544318696	0
17	3.88952437086578	0
18	3.87282618606146	0
19	3.86969276813486	0
20	3.85519959903452	0
21	3.83081451883812	0
22	3.81907551619064	0
23	3.81498186048659	0
24	3.79787971416608	0
25	3.76411772526859	0
26	3.75003689895212	0
27	3.72096976450286	0
28	3.71340929297983	0.00999999999476131
29	3.67050584134073	0.00999999999476131
30	3.65119483285041	0.00999999999476131
31	3.62784743238161	0.00999999999476131
32	3.60410334031652	0.00999999999476131
33	3.55666798420728	0.00999999999476131
34	3.51875613417172	0.00999999999476131
35	3.49249320745785	0.00999999999476131
36	3.46472781075251	0.00999999999476131
37	3.4335930637833	0.00999999999476131
38	3.39104066467332	0.00999999999476131
39	3.34826437336054	0.00999999999476131
40	3.30591702457491	0.00999999999476131
42	3.23569318084212	0.00999999999476131
43	3.20928828079936	0.00999999999476131
44	3.19152550442318	0.00999999999476131
45	3.15149296323091	0.00999999999476131
46	3.11832244814798	0.00999999999476131
47	3.10115305197972	0.00999999999476131
49	3.06362923500549	0.00999999999476131
50	3.03885743231417	0.00999999999476131
51	3.00470669396157	0.00999999999476131
53	2.96597863609087	0.00999999999476131
54	2.96226562038401	0.00999999999476131
55	2.94661241440751	0.00999999999476131
57	2.92272431665042	0.00999999999476131
58	2.90704056105647	0.00999999999476131
60	2.88182647855622	0.00999999999476131
62	2.87029545481336	0.00999999999476131
63	2.86399029612265	0.00999999999476131
65	2.84873416813405	0.00999999999476131
67	2.83288426917142	0.0199999999895226
68	2.8248895754581	0.0199999999895226
70	2.8170477331764	0.0199999999895226
72	2.80384427988024	0.0199999999895226
74	2.79597613384807	0.0199999999895226
76	2.79024188917849	0.0199999999895226
78	2.78710089127459	0.0199999999895226
80	2.78534501443266	0.0199999999895226
82	2.77298258449783	0.0199999999895226
84	2.77020002886972	0.0199999999895226
87	2.76633638030217	0.0199999999895226
89	2.76349787078829	0.0199999999895226
91	2.76032170378102	0.0199999999895226
94	2.75761554605514	0.0199999999895226
96	2.75633859878897	0.0199999999895226
99	2.75303286785943	0.0199999999895226
101	2.75144731318092	0.0199999999895226
104	2.74966464587678	0.0199999999895226
107	2.7486534238549	0.0299999999988358
110	2.74773534098991	0.0399999999935972
113	2.74724938055991	0.0399999999935972
116	2.74569059487853	0.0399999999935972
119	2.74460500882495	0.0399999999935972
122	2.74351125304125	0.0399999999935972
125	2.74314475310873	0.0399999999935972
128	2.74261659952056	0.0399999999935972
132	2.74232376830211	0.0399999999935972
135	2.74166752916668	0.0399999999935972
139	2.74056503439532	0.0399999999935972
143	2.73906190309527	0.0399999999935972
146	2.73844615690747	0.0399999999935972
150	2.738332053681	0.0500000000029104
154	2.7380971583058	0.0500000000029104
158	2.73774684489431	0.0500000000029104
163	2.73748974310207	0.0500000000029104
167	2.73726057440619	0.0500000000029104
171	2.73710853318732	0.0500000000029104
176	2.73690600394302	0.0500000000029104
181	2.73659036024957	0.0500000000029104
185	2.73637811962283	0.0500000000029104
190	2.73603361574607	0.0599999999976717
195	2.73577452879197	0.0599999999976717
201	2.73518602567729	0.0599999999976717
206	2.73474955318213	0.0599999999976717
211	2.73426998387164	0.0599999999976717
217	2.73371230253408	0.0599999999976717
223	2.73321413781223	0.0599999999976717
229	2.73257232668176	0.0599999999976717
235	2.73200497194702	0.069999999992433
241	2.73123814245126	0.069999999992433
247	2.73056323438048	0.069999999992433
254	2.72977906825717	0.069999999992433
261	2.72898835080827	0.069999999992433
268	2.72827970216793	0.069999999992433
275	2.72721007251529	0.069999999992433
282	2.72635222934967	0.0800000000017462
290	2.72524331998253	0.0800000000017462
297	2.72429460170082	0.0800000000017462
305	2.723168498351	0.0800000000017462
313	2.72214968375858	0.0800000000017462
322	2.72072535580741	0.0899999999965075
330	2.71965766517246	0.0899999999965075
339	2.71830472586008	0.0899999999965075
348	2.71687851168613	0.0899999999965075
357	2.71558023054978	0.0899999999965075
367	2.7139716565069	0.0999999999912689
377	2.7124655115474	0.0999999999912689
387	2.71098606787807	0.0999999999912689
397	2.70927703975321	0.0999999999912689
407	2.70754919037819	0.0999999999912689
418	2.70590852160287	0.110000000000582
429	2.70397110269464	0.110000000000582
441	2.70190529883078	0.110000000000582
452	2.69998272080543	0.110000000000582
465	2.69760022364115	0.119999999995343
477	2.69561353137307	0.119999999995343
490	2.69323145727248	0.119999999995343
503	2.69063456497963	0.129999999990105
516	2.68824828623439	0.129999999990105
530	2.68555754802633	0.129999999990105
544	2.68287196722571	0.139999999999418
558	2.68016094286266	0.139999999999418
573	2.67711468767907	0.139999999999418
588	2.67411059694349	0.139999999999418
604	2.67062492137638	0.149999999994179
620	2.66714501233811	0.149999999994179
636	2.66393355430324	0.159999999988941
653	2.65996387458835	0.159999999988941
671	2.65575027014043	0.159999999988941
689	2.65161101906161	0.169999999998254
707	2.64772013357081	0.169999999998254
726	2.64338542618831	0.179999999993015
745	2.63872713195525	0.179999999993015
765	2.63428285384434	0.179999999993015
785	2.6295414652061	0.190000000002328
806	2.62463578423715	0.190000000002328
827	2.62011518195377	0.19999999999709
849	2.615285801167	0.19999999999709
872	2.61072693533022	0.209999999991851
895	2.60596194121199	0.209999999991851
919	2.6010933084337	0.220000000001164
944	2.59650195012328	0.220000000001164
969	2.59203603981875	0.229999999995925
994	2.58766656853158	0.229999999995925
1021	2.58333261888012	0.239999999990687
1048	2.57932553346353	0.239999999990687
1076	2.57537601455799	0.25
1104	2.57172648318855	0.259999999994761
1134	2.56811223550979	0.259999999994761
1164	2.56484157338614	0.269999999989523
1195	2.56158050223738	0.279999999998836
1227	2.55862878715098	0.279999999998836
1259	2.5558909116872	0.289999999993597
1293	2.55307057754231	0.30000000000291
1327	2.5505350067252	0.30000000000291
1362	2.54821058477836	0.309999999997672
1399	2.5459663134722	0.319999999992433
1436	2.54392475964317	0.330000000001746
1474	2.54207221104042	0.339999999996508
1513	2.54028248218352	0.339999999996508
1553	2.53864059474594	0.349999999991269
1595	2.53712562880053	0.360000000000582
1637	2.53579185229302	0.369999999995343
1681	2.53452011179456	0.379999999990105
1725	2.53337445026916	0.389999999999418
1771	2.53234591907504	0.399999999994179
1818	2.53140137020282	0.409999999988941
1867	2.53048930108751	0.419999999998254
1916	2.52969683311604	0.429999999993015
1967	2.52893526207665	0.440000000002328
2020	2.52821223100472	0.44999999999709
2073	2.52757742399993	0.459999999991851
2128	2.52700997768161	0.479999999995925
2185	2.52639812520894	0.489999999990687
2243	2.52581012582551	0.5
2303	2.52524060301607	0.519999999989523
2364	2.52468996278922	0.529999999998836
2427	2.52415719585436	0.539999999993597
2491	2.52362731600371	0.559999999997672
2558	2.52311340943429	0.580000000001746
2626	2.5226327027601	0.589999999996508
2696	2.52215053117211	0.610000000000582
2767	2.52170065993731	0.619999999995343
2841	2.52126470244442	0.639999999999418
2916	2.52086582740335	0.659999999988941
2994	2.52053067916995	0.669999999998254
3074	2.52013647717037	0.690000000002328
3155	2.51978548504614	0.709999999991851
3239	2.51946654464064	0.720000000001164
3325	2.5191591207477	0.739999999990687
3414	2.51883761790649	0.759999999994761
3504	2.51850959035003	0.779999999998836
3598	2.5181782105553	0.80000000000291
3693	2.51783548401278	0.819999999992433
3792	2.51748827147812	0.849999999991269
3892	2.51714333859811	0.869999999995343
3996	2.51678781198916	0.889999999999418
4102	2.516435310586	0.919999999998254
4211	2.51611043368227	0.940000000002328
4323	2.51579528148107	0.959999999991851
4438	2.51548100267187	0.989999999990687
4556	2.51519022847376	1.00999999999476
4677	2.51491753984097	1.0399999999936
4802	2.51465091312427	1.06999999999243
4929	2.51438852158926	1.08999999999651
5060	2.51413338327375	1.11999999999534
5195	2.51388916282989	1.14999999999418
5333	2.51365482975371	1.17999999999302
5475	2.51340952399448	1.20999999999185
5621	2.5131869180172	1.23999999999069
5770	2.51295853843987	1.26999999998952
5923	2.51272520437398	1.30000000000291
6081	2.5125034906534	1.33999999999651
6243	2.5122775801777	1.36999999999534
6409	2.5120574391741	1.40999999998894
6579	2.51184365063828	1.44000000000233
6754	2.51162624173375	1.47999999999593
6934	2.51140841451139	1.51999999998952
7118	2.51120454200523	1.55999999999767
7307	2.51100573363285	1.59999999999127
7502	2.51081205000863	1.63999999999942
7701	2.51063049066727	1.67999999999302
7906	2.51044721303456	1.72999999999593
8116	2.51026876849449	1.76999999998952
8332	2.51009221373846	1.81999999999243
8553	2.50992285088053	1.86000000000058
8781	2.50975154598914	1.90999999998894
9014	2.50959039543529	1.95999999999185
9254	2.50942893092593	2.00999999999476
9500	2.50926765126548	2.05999999999767
9753	2.50910598317915	2.11999999999534
10012	2.50894951143751	2.17999999999302
10278	2.508795014548	2.22999999999593
10552	2.50863845694369	2.2899999999936
10832	2.50848146949063	2.34999999999127
11120	2.50832644944216	2.40999999998894
11416	2.50817174826751	2.47000000000116
11719	2.50801877876494	2.5399999999936
12031	2.50786646771095	2.59999999999127
12351	2.50771621598593	2.67999999999302
12679	2.50757006526011	2.75
13017	2.50742435749104	2.80999999999767
13363	2.50728165471316	2.8799999999901
13718	2.50714145099745	2.95999999999185
14083	2.50700168559257	3.0399999999936
14457	2.50686345615764	3.1299999999901
14842	2.50672540578703	3.20999999999185
15236	2.50658763196957	3.2899999999936
15642	2.50644856873263	3.3799999999901
16057	2.50630992775398	3.45999999999185
16484	2.50617027184309	3.55999999999767
16923	2.5060291712085	3.63999999999942
17373	2.50588813387437	3.73999999999069
17835	2.50574700118182	3.83000000000175
18309	2.50560611510953	3.92999999999302
18796	2.5054655577318	4.0399999999936
19296	2.50532570298897	4.13999999999942
19809	2.50518600887539	4.25999999999476
20335	2.50504673851583	4.36999999999534
20876	2.50490704246457	4.47999999999593
21431	2.50476685632878	4.59999999999127
22001	2.50462547101473	4.72000000000116
22586	2.50448305531352	4.83999999999651
23187	2.5043392975295	4.97000000000116
23803	2.50419444072393	5.11000000000058
24436	2.50404855554343	5.23999999999069
25086	2.50390156642858	5.3799999999901
25753	2.50375420720329	5.51999999998952
26438	2.50360488210765	5.65999999998894
27141	2.50345450538543	5.80999999999767
27863	2.50330302917527	5.95999999999185
28604	2.50315058074401	6.11999999999534
29364	2.50299675123168	6.27999999999884
30145	2.50284159803694	6.44000000000233
30947	2.50268499384304	6.59999999999127
31770	2.5025266675057	6.7899999999936
32614	2.5023670652938	6.95999999999185
33482	2.5022051342284	7.14999999999418
34372	2.50204168400117	7.33999999999651
35286	2.50187608502575	7.5399999999936
36224	2.50170837196358	7.72999999999593
37187	2.50153885935213	7.94000000000233
38176	2.5013672092275	8.14999999999418
39191	2.50119405155097	8.36000000000058
40234	2.50101853447938	8.56999999999243
41303	2.50084132162708	8.80000000000291
42402	2.50066155973683	9.02999999999884
43529	2.50047961291631	9.26999999998952
44687	2.50029501685594	9.50999999999476
45875	2.50010803075795	9.75999999999476
47095	2.49991886593319	10.0099999999948
48347	2.49972747467105	10.2699999999895
49633	2.49953366746092	10.5299999999988
50953	2.4993377028054	10.8099999999977
52308	2.4991391384602	11.0800000000017
53698	2.49893835880263	11.3699999999953
55126	2.49873476773949	11.6599999999889
56592	2.49852877629119	11.9700000000012
58097	2.49832026667394	12.2799999999988
59642	2.49810940932859	12.5999999999913
61228	2.49789621229012	12.929999999993
62856	2.49768051123471	13.2599999999948
64527	2.49746236795257	13.6100000000006
66243	2.49724144888837	13.9599999999919
68005	2.49701818924226	14.3199999999924
69813	2.49679259343406	14.6900000000023
71669	2.49656470111772	15.0800000000017
73575	2.49633422897655	15.4700000000012
75532	2.49610138527131	15.8699999999953
77540	2.49586652305486	16.2799999999988
79602	2.49562931598846	16.7099999999919
81719	2.49538979565487	17.1399999999994
83892	2.49514803955762	17.5999999999913
86122	2.49490430788977	18.0500000000029
88413	2.49465819078775	18.5199999999895
90764	2.49441013217958	19.0199999999895
93177	2.49416037832421	19.5099999999948
95655	2.49390863284893	20.0299999999988
98198	2.49365492741906	20.5399999999936
100810	2.4933992423845	21.0800000000017
103490	2.4931419674108	21.6399999999994
106242	2.49288315255556	22.2099999999919
109067	2.49262269796252	22.7899999999936
111967	2.49236100604111	23.3899999999994
114945	2.49209781217143	24.0099999999948
118001	2.49183324798184	24.6299999999901
121139	2.4915674654385	25.2799999999988
124360	2.49130055055871	25.9499999999971
127667	2.49103259742069	26.6299999999901
131062	2.49076387610514	27.3300000000017
134547	2.49049405866369	28.0399999999936
138125	2.49022348822002	28.7799999999988
141798	2.48995222233584	29.5399999999936
145568	2.48968035618987	30.3199999999924
149439	2.48940796729836	31.1100000000006
153413	2.48913526703064	31.929999999993
157492	2.48886223918391	32.7799999999988
161680	2.48858902354936	33.6499999999942
165979	2.48831545614048	34.5299999999988
170393	2.48804192523194	35.429999999993
174924	2.48776856454159	36.3600000000006
179575	2.48749530744399	37.3199999999924
184350	2.48722232181224	38.3099999999977
189252	2.48694953865708	39.3199999999924
194285	2.48667716757964	40.3499999999913
199451	2.48640527125533	41.4099999999889
204755	2.48613394919038	42.5099999999948
210199	2.48586329433153	43.6299999999901
215789	2.48559319560717	44.7799999999988
221527	2.4853239392502	45.9599999999919
227418	2.48505555238389	47.1599999999889
233465	2.48478807618546	48.4099999999889
239673	2.48452154715657	49.6900000000023
246046	2.48425600816888	51
252589	2.48399159047117	52.3499999999913
259305	2.4837282611339	53.7200000000012
266201	2.48346609286723	55.1399999999994
273279	2.48320519920975	56.5999999999913
280546	2.48294554313043	58.0899999999965
288006	2.4826871871492	59.6199999999953
295664	2.4824302064686	61.1900000000023
303526	2.48217459486051	62.8099999999977
311598	2.48192030941214	64.4499999999971
319883	2.48166751845556	66.1499999999942
328389	2.48141618996171	67.8899999999994
337122	2.48116623550484	69.6699999999983
346086	2.4809177719157	71.5
355289	2.48067077686963	73.3799999999901
364736	2.48042535070655	75.3099999999977
374435	2.48018130549245	77.2899999999936
384392	2.47993875601574	79.3099999999977
394613	2.47969770529	81.3899999999994
405106	2.4794581339453	83.5099999999948
415879	2.47922000372594	85.6900000000023
426937	2.47898329719689	87.929999999993
438290	2.47874798374342	90.2200000000012
449945	2.47851406832272	92.5699999999924
461909	2.47828154794697	94.9899999999907
474192	2.47805032267829	97.4700000000012
486801	2.47782041204278	100.009999999995


==> data/perfprofdiscrete-10-100-4-3.dat <==
iter	objfun	time
1	4.46026615718667	0
2	4.39814087369068	0
3	4.31176734856066	0
4	4.27120189061548	0
5	4.22699132124287	0
6	4.21525107149281	0
7	4.15550717945541	0
8	4.10831081862888	0
9	4.07173247222074	0
10	4.02402989040505	0
11	3.98071928630555	0
12	3.97256249376811	0
13	3.9450698647594	0
14	3.92235293661471	0
15	3.91561872132759	0
16	3.90440544318696	0
17	3.88952437086578	0
18	3.87282618606146	0
19	3.86969276813486	0
20	3.85519959903452	0
21	3.83081451883812	0
22	3.81907551619064	0
23	3.81498186048659	0
24	3.79787971416608	0
25	3.76411772526859	0
26	3.75003689895212	0
27	3.72096976450286	0
28	3.71340929297983	0.00999999999476131
29	3.67050584134073	0.00999999999476131
30	3.65119483285041	0.00999999999476131
31	3.62784743238161	0.00999999999476131
32	3.60410334031652	0.00999999999476131
33	3.55666798420728	0.00999999999476131
34	3.51875613417172	0.00999999999476131
35	3.49249320745785	0.00999999999476131
36	3.46472781075251	0.00999999999476131
37	3.4335930637833	0.00999999999476131
38	3.39104066467332	0.00999999999476131
39	3.34826437336054	0.00999999999476131
41	3.27353268557629	0.00999999999476131
42	3.23569318084212	0.00999999999476131
43	3.20928828079936	0.00999999999476131
44	3.19152550442318	0.00999999999476131
45	3.15149296323091	0.00999999999476131
46	3.11832244814798	0.00999999999476131
47	3.10115305197972	0.00999999999476131
49	3.06362923500549	0.00999999999476131
50	3.03885743231417	0.00999999999476131
51	3.00470669396157	0.00999999999476131
53	2.96597863609087	0.00999999999476131
54	2.96226562038401	0.00999999999476131
55	2.94661241440751	0.00999999999476131
57	2.92272431665042	0.00999999999476131
58	2.90704056105647	0.00999999999476131
60	2.88182647855622	0.00999999999476131
62	2.87029545481336	0.00999999999476131
63	2.86399029612265	0.00999999999476131
65	2.84873416813405	0.00999999999476131
67	2.83288426917142	0.00999999999476131
68	2.8248895754581	0.0200000000040745
70	2.8170477331764	0.0200000000040745
72	2.80384427988024	0.0200000000040745
74	2.79597613384807	0.0200000000040745
76	2.79024188917849	0.0200000000040745
78	2.78710089127459	0.0200000000040745
80	2.78534501443266	0.0200000000040745
82	2.77298258449783	0.0200000000040745
84	2.77020002886972	0.0200000000040745
87	2.76633638030217	0.0200000000040745
89	2.76349787078829	0.0200000000040745
91	2.76032170378102	0.0200000000040745
94	2.75761554605514	0.0200000000040745
96	2.75633859878897	0.0200000000040745
99	2.75303286785943	0.0200000000040745
102	2.75050677380954	0.0200000000040745
104	2.74966464587678	0.0200000000040745
107	2.7486534238549	0.0200000000040745
110	2.74773534098991	0.0299999999988358
113	2.74724938055991	0.0299999999988358
116	2.74569059487853	0.0299999999988358
119	2.74460500882495	0.0299999999988358
122	2.74351125304125	0.0299999999988358
125	2.74314475310873	0.0299999999988358
129	2.7425446426316	0.0299999999988358
132	2.74232376830211	0.0299999999988358
135	2.74166752916668	0.0299999999988358
139	2.74056503439532	0.0299999999988358
143	2.73906190309527	0.0299999999988358
147	2.73838493099145	0.0299999999988358
150	2.738332053681	0.0400000000081491
154	2.7380971583058	0.0400000000081491
159	2.73774212375405	0.0400000000081491
163	2.73748974310207	0.0400000000081491
167	2.73726057440619	0.0400000000081491
172	2.73710372073434	0.0400000000081491
176	2.73690600394302	0.0400000000081491
181	2.73659036024957	0.0400000000081491
186	2.73626798827241	0.0400000000081491
191	2.73593219334852	0.0500000000029104
196	2.7356024759246	0.0500000000029104
201	2.73518602567729	0.0500000000029104
206	2.73474955318213	0.0500000000029104
212	2.73420855141175	0.0500000000029104
217	2.73371230253408	0.0500000000029104
223	2.73321413781223	0.0500000000029104
229	2.73257232668176	0.0500000000029104
235	2.73200497194702	0.0599999999976717
241	2.73123814245126	0.0599999999976717
248	2.7304882993271	0.0599999999976717
254	2.72977906825717	0.0599999999976717
261	2.72898835080827	0.0599999999976717
268	2.72827970216793	0.0599999999976717
275	2.72721007251529	0.0599999999976717
283	2.72614047849082	0.0700000000069849
290	2.72524331998253	0.0700000000069849
298	2.72414802683468	0.0700000000069849
306	2.7230057010848	0.0700000000069849
314	2.72209925725738	0.0700000000069849
322	2.72072535580741	0.0800000000017462
331	2.71941113723498	0.0800000000017462
340	2.71812575089396	0.0800000000017462
349	2.71675057172174	0.0899999999965075
358	2.7154722686568	0.0899999999965075
367	2.7139716565069	0.0899999999965075
377	2.7124655115474	0.0899999999965075
387	2.71098606787807	0.100000000005821
397	2.70927703975321	0.100000000005821
408	2.70742570836017	0.100000000005821
419	2.70575634457327	0.100000000005821
430	2.70376880600285	0.110000000000582
442	2.70178802457195	0.110000000000582
453	2.69980896583233	0.110000000000582
465	2.69760022364115	0.110000000000582
478	2.69530042304442	0.119999999995343
490	2.69323145727248	0.119999999995343
503	2.69063456497963	0.119999999995343
517	2.68821536343674	0.130000000004657
531	2.68543205353221	0.130000000004657
545	2.68274049914067	0.130000000004657
559	2.67999775064035	0.130000000004657
574	2.67691209624962	0.139999999999418
589	2.67383714595946	0.139999999999418
605	2.67051880234545	0.139999999999418
621	2.66698063684033	0.149999999994179
638	2.66318760222507	0.149999999994179
655	2.65934283940205	0.160000000003492
672	2.65549697258477	0.160000000003492
690	2.6513973059409	0.160000000003492
708	2.64710431334993	0.169999999998254
727	2.64317234929431	0.169999999998254
746	2.6382486097671	0.180000000007567
766	2.63383976672849	0.180000000007567
787	2.62898356361176	0.190000000002328
808	2.62414652147011	0.190000000002328
829	2.61965758915847	0.190000000002328
851	2.6149089055145	0.19999999999709
874	2.61014821157017	0.19999999999709
897	2.60541468403708	0.210000000006403
921	2.60081923382113	0.210000000006403
945	2.59625741163363	0.220000000001164
970	2.59187914555458	0.229999999995925
996	2.58746595880982	0.229999999995925
1023	2.58303521969574	0.240000000005239
1050	2.57905788048942	0.240000000005239
1078	2.57513000241443	0.25
1107	2.57138779122722	0.259999999994761
1136	2.56788796812543	0.259999999994761
1166	2.56455663325262	0.270000000004075
1197	2.56147177426967	0.279999999998836
1229	2.55839474821016	0.279999999998836
1262	2.55564751278045	0.290000000008149
1295	2.5529272328262	0.30000000000291
1330	2.55038754566021	0.309999999997672
1365	2.54799016877696	0.309999999997672
1401	2.54587410300525	0.320000000006985
1439	2.54381082790174	0.330000000001746
1477	2.54187725035033	0.339999999996508
1516	2.54015437030168	0.350000000005821
1557	2.53848076634428	0.360000000000582
1598	2.5370121209452	0.360000000000582
1640	2.53566465649339	0.369999999995343
1684	2.53442178015821	0.380000000004657
1729	2.53329004906173	0.389999999999418
1775	2.53226598371925	0.399999999994179
1822	2.5313118020144	0.410000000003492
1871	2.53042815994362	0.419999999998254
1920	2.52964162139779	0.430000000007567
1971	2.5288793931395	0.44999999999709
2024	2.52815915588432	0.460000000006403
2078	2.5275347672915	0.470000000001164
2133	2.52696689075823	0.479999999995925
2190	2.52634640463192	0.490000000005239
2248	2.52576464312798	0.509999999994761
2308	2.52518821246393	0.520000000004075
2369	2.52465819640175	0.529999999998836
2432	2.5241185118142	0.55000000000291
2497	2.52358007466841	0.559999999997672
2563	2.52307457486858	0.580000000001746
2631	2.52259974745534	0.589999999996508
2701	2.52212385539393	0.610000000000582
2773	2.52166590271985	0.619999999995343
2847	2.52122419752915	0.639999999999418
2923	2.52083164086054	0.649999999994179
3000	2.52050681216726	0.669999999998254
3080	2.52010912668531	0.690000000002328
3162	2.51976038156952	0.710000000006403
3246	2.51944071627679	0.729999999995925
3333	2.51913155709986	0.740000000005239
3421	2.51881548383119	0.759999999994761
3512	2.51848363705458	0.779999999998836
3606	2.51814765273544	0.80000000000291
3702	2.51780377390321	0.820000000006985
3800	2.5174584737208	0.839999999996508
3901	2.51711147816083	0.869999999995343
4005	2.51675385829126	0.889999999999418
4111	2.51640670261078	0.910000000003492
4221	2.516079272785	0.930000000007567
4333	2.51576873101205	0.960000000006403
4448	2.51545318030281	0.979999999995925
4567	2.51516373253573	1.00999999999476
4688	2.5148936254701	1.02999999999884
4813	2.51462616290526	1.05999999999767
4941	2.51436717692826	1.08999999999651
5072	2.51411080828374	1.11999999999534
5207	2.51386844075662	1.13999999999942
5345	2.51363322187588	1.16999999999825
5488	2.51338698190534	1.19999999999709
5634	2.51316917302326	1.22999999999593
5783	2.51293776497027	1.27000000000407
5937	2.51270442524437	1.30000000000291
6095	2.51248349310633	1.33000000000175
6257	2.51225854291038	1.36999999999534
6424	2.51203835971454	1.39999999999418
6595	2.51182349657389	1.44000000000233
6770	2.51160667682593	1.47999999999593
6950	2.51138947023661	1.50999999999476
7135	2.51118762313353	1.55000000000291
7325	2.51098469312557	1.58999999999651
7520	2.51079551115346	1.63000000000466
7720	2.51061164382907	1.68000000000757
7925	2.5104321538045	1.72000000000116
8136	2.51025220079466	1.75999999999476
8352	2.51007606853912	1.80999999999767
8574	2.50990582065893	1.86000000000058
8802	2.50973642348719	1.91000000000349
9036	2.50957602835643	1.9600000000064
9277	2.50941454232121	2.00999999999476
9524	2.5092517415817	2.07000000000698
9777	2.50909164792171	2.11999999999534
10037	2.50893470378661	2.18000000000757
10304	2.50878024378957	2.22999999999593
10578	2.50862392566383	2.29000000000815
10859	2.50846644534334	2.35000000000582
11148	2.50831133027953	2.41000000000349
11445	2.50815662696577	2.47000000000116
11749	2.50800395668146	2.52999999999884
12062	2.5078518192974	2.61000000000058
12382	2.50770226032661	2.66999999999825
12712	2.50755547442956	2.74000000000524
13050	2.50741004107329	2.80999999999767
13397	2.5072676699826	2.88000000000466
13753	2.50712806583493	2.9600000000064
14119	2.50698789596495	3.04000000000815
14495	2.50684972303517	3.11999999999534
14880	2.50671169320844	3.2100000000064
15276	2.50657365366776	3.29000000000815
15682	2.50643491059511	3.36999999999534
16099	2.5062955964586	3.4600000000064
16528	2.50615562130823	3.55000000000291
16967	2.50601523058791	3.63999999999942
17419	2.50587391611505	3.74000000000524
17882	2.50573307041621	3.83000000000175
18358	2.50559184873367	3.93000000000757
18846	2.5054513203956	4.02999999999884
19347	2.50531164890061	4.13999999999942
19862	2.5051717112237	4.25
20390	2.50503264084892	4.36000000000058
20932	2.50489292725352	4.47000000000116
21489	2.5047525132862	4.60000000000582
22061	2.50461089168943	4.72000000000116
22647	2.50446836101311	4.83999999999651
23250	2.50432440330858	4.97000000000116
23868	2.50417938917649	5.10000000000582
24503	2.50403333963875	5.22999999999593
25155	2.50388622301688	5.36999999999534
25824	2.50373822582061	5.50999999999476
26511	2.50358898793907	5.64999999999418
27216	2.50343877459141	5.80000000000291
27940	2.50328715961912	5.9600000000064
28683	2.5031345398915	6.11000000000058
29446	2.5029803543742	6.25999999999476
30229	2.50282499386392	6.43000000000757
31033	2.5026684712731	6.60000000000582
31859	2.50251010810862	6.77000000000407
32706	2.50234979049907	6.9600000000064
33576	2.50218776391169	7.14999999999418
34469	2.50202393352375	7.33000000000175
35386	2.50185801338773	7.52000000000407
36327	2.50169042234193	7.72000000000116
37293	2.50152042066126	7.93000000000757
38285	2.50134871729692	8.13999999999942
39303	2.50117492576467	8.35000000000582
40349	2.50099942924557	8.57000000000698
41422	2.50082179232031	8.79000000000815
42524	2.50064187147053	9.02000000000407
43655	2.50045949619556	9.25
44816	2.50027470622944	9.49000000000524
46008	2.50008740760288	9.74000000000524
47232	2.49989774618731	9.99000000000524
48488	2.49970605813173	10.2599999999948
49778	2.49951201802675	10.5299999999988
51102	2.4993156708008	10.7900000000081
52461	2.49911713127292	11.0800000000017
53856	2.49891573229244	11.3600000000006
55289	2.49871170456517	11.6600000000035
56760	2.49850548576483	11.9600000000064
58269	2.49829668032665	12.2700000000041
59819	2.49808551082033	12.5899999999965
61410	2.49787195127217	12.9199999999983
63044	2.49765580832792	13.2599999999948
64720	2.49743729841154	13.6000000000058
66442	2.49721606936385	13.9600000000064
68209	2.49699265601913	14.3099999999977
70023	2.49676663284821	14.6900000000023
71886	2.49653813934687	15.070000000007
73798	2.49630746889262	15.4799999999959
75761	2.49607444038497	15.8800000000047
77776	2.49583919284889	16.2900000000081
79845	2.49560161463401	16.7100000000064
81968	2.49536192174473	17.1499999999942
84149	2.49511975433188	17.6000000000058
86387	2.49487549721286	18.0599999999977
88685	2.49462920500553	18.5400000000081
91044	2.49438092526711	19.0200000000041
93465	2.49413087955556	19.5200000000041
95951	2.49387879086067	20.0400000000081
98503	2.49362479969494	20.5599999999977
101123	2.49336900284989	21.1000000000058
103813	2.49311129836189	21.6499999999942
106574	2.49285220673886	22.2200000000012
109409	2.49259162987062	22.8000000000029
112319	2.49232956791691	23.4100000000035
115307	2.4920662416543	24.0099999999948
118374	2.49180133533147	24.6399999999994
121522	2.49153543726845	25.2900000000081
124754	2.49126828826792	25.9600000000064
128073	2.49100012769504	26.6399999999994
131479	2.49073116626189	27.3399999999965
134976	2.49046141937944	28.0599999999977
138567	2.49019047093105	28.8000000000029
142252	2.4899190862398	29.5599999999977
146036	2.48964702829282	30.3300000000017
149920	2.48937460395994	31.1300000000047
153908	2.48910172393582	31.9600000000064
158002	2.48882855242822	32.8000000000029
162204	2.4885551952386	33.6600000000035
166518	2.48828167938094	34.5500000000029
170948	2.48800811589556	35.4600000000064
175495	2.48773466144188	36.3800000000047
180162	2.487461381024	37.3399999999965
184954	2.487188284946	38.320000000007
189874	2.4869154624658	39.3399999999965
194924	2.48664311822858	40.3699999999953
200109	2.48637127997017	41.4400000000023
205431	2.48609996762512	42.5299999999988
210896	2.48582917086636	43.6600000000035
216505	2.48555916265686	44.8099999999977
222264	2.48528994504705	45.9900000000052
228176	2.48502156988603	47.1999999999971
234245	2.48475413597566	48.4400000000023
240475	2.48448766519464	49.7200000000012
246872	2.48422220477271	51.0400000000081
253438	2.48395784621862	52.3800000000047
260179	2.48369459528806	53.7599999999948
267099	2.48343257217244	55.1699999999983
274204	2.48317169435888	56.6300000000047
281497	2.4829121676862	58.1199999999953
288984	2.48265393799049	59.6499999999942
296671	2.48239706384706	61.2299999999959
304562	2.48214152688197	62.8399999999965
312663	2.48188737447785	64.4900000000052
320979	2.48163469143182	66.1999999999971
329517	2.48138348634365	67.9300000000076
338281	2.48113368581758	69.7100000000064
347279	2.48088530593023	71.5299999999988
356516	2.48063844026478	73.3999999999942
365999	2.48039309698457	75.3399999999965
375734	2.48014921040854	77.3099999999977
385728	2.4799068146199	79.3300000000017
395987	2.47966591619846	81.3999999999942
406520	2.47942644708668	83.5299999999988
417333	2.47918843058896	85.6999999999971
428433	2.47895184704178	87.9400000000023
439829	2.47871666218431	90.2299999999959
451527	2.47848288280753	92.5800000000017
463537	2.47825046033506	94.9900000000052
475867	2.4780193529596	97.4600000000064
488524	2.47778955784444	100.009999999995


==> data/perfprofdiscrete-10-100-4-4.dat <==
iter	objfun	time
1	4.04897437950844	0.0100000000093132
2	3.98163162450981	0.0200000000040745
3	3.85500215690058	0.0400000000081491
4	3.69061530955343	0.0600000000122236
5	3.56929701360082	0.0700000000069849
6	3.48755557991679	0.0900000000110595
7	3.43291821178552	0.100000000005821
8	3.39443822815127	0.120000000009895
9	3.36607266677896	0.130000000004657
10	3.34440461516969	0.139999999999418
11	3.32742135994666	0.150000000008731
12	3.31385881577055	0.160000000003492
13	3.30287505995771	0.180000000007567
14	3.29388108364306	0.180000000007567
15	3.28644847658331	0.200000000011642
16	3.28025633325549	0.220000000001164
17	3.27505902082689	0.230000000010477
18	3.27066555160886	0.240000000005239
19	3.26692572053274	0.25
20	3.2637203855962	0.260000000009313
21	3.26095441476329	0.280000000013388
22	3.18676543473174	0.290000000008149
23	3.16308381235249	0.30000000000291
24	3.1457433197659	0.310000000012224
25	3.13340380129742	0.320000000006985
26	3.12434049945803	0.340000000011059
27	3.1175760416582	0.350000000005821
28	3.1124625527026	0.360000000000582
29	3.1085514684592	0.380000000004657
30	3.10552378757646	0.389999999999418
31	3.04278926433047	0.400000000008731
32	3.02123796942573	0.420000000012806
33	3.00619309295069	0.430000000007567
34	2.99587355392871	0.440000000002328
35	2.98857341597549	0.450000000011642
36	2.98332514401847	0.470000000001164
37	2.9794974767629	0.480000000010477
38	2.97666718695163	0.490000000005239
39	2.97454409848364	0.5
40	2.92278485833922	0.520000000004075
41	2.904124065955	0.530000000013388
42	2.89183174066067	0.540000000008149
43	2.883605134003	0.55000000000291
44	2.87790354293976	0.560000000012224
45	2.87386706421778	0.580000000001746
46	2.87095686001011	0.590000000011059
47	2.82710125107612	0.610000000000582
48	2.81126782329026	0.620000000009895
49	2.80108303631928	0.630000000004657
50	2.79428331870894	0.639999999999418
51	2.78955766843809	0.660000000003492
52	2.78618539705712	0.670000000012806
53	2.78372633518951	0.680000000007567
54	2.78189857025885	0.690000000002328
55	2.78051516644184	0.710000000006403
56	2.77944909011311	0.720000000001164
57	2.77861241786503	0.730000000010477
58	2.77794342112765	0.740000000005239
59	2.74374261207951	0.75
60	2.73242053742655	0.760000000009313
61	2.72486626255489	0.770000000004075
62	2.71971162527332	0.780000000013388
63	2.71605262286597	0.80000000000291
64	2.7133829428591	0.810000000012224
65	2.71139083419054	0.830000000001746
66	2.70987438695316	0.840000000011059
67	2.70869820381485	0.850000000005821
68	2.70776922010722	0.870000000009895
69	2.70702226424654	0.880000000004657
70	2.70641101748023	0.889999999999418
71	2.67870405159296	0.900000000008731
72	2.67022579968704	0.910000000003492
73	2.6641392649485	0.920000000012806
74	2.65982676034613	0.930000000007567
75	2.65667101041875	0.950000000011642
76	2.65430309986932	0.960000000006403
77	2.65248843999174	0.970000000001164
78	2.65107093826006	0.980000000010477
79	2.6499434315322	1
80	2.64903070885843	1.01000000000931
81	2.64827910391233	1.03000000001339
82	2.64764981933144	1.04000000000815
83	2.64711449964042	1.05000000000291
84	2.64665222122954	1.06000000001222
85	2.64624740673678	1.07000000000698
86	2.64588835877467	1.08000000000175
87	2.64556621728979	1.10000000000582
88	2.64527421138886	1.11000000000058
89	2.64500711844285	1.1200000000099
90	2.6447608705573	1.13000000000466
91	2.64453226665603	1.15000000000873
92	2.6443187607527	1.16000000000349
93	2.64411830548736	1.17000000001281
94	2.64392923594238	1.18000000000757
95	2.64375018294194	1.19000000000233
96	2.64358000801865	1.20000000001164
97	2.64341775436386	1.23000000001048
98	2.643262609614	1.24000000000524
99	2.64311387743542	1.24000000000524
100	2.64297095567626	1.26000000000931
101	2.64283331944086	1.27000000000407
102	2.64270050787095	1.28000000001339
103	2.64257211373242	1.29000000000815
104	2.6424477751368	1.30000000000291
105	2.64232716889691	1.32000000000698
106	2.64221000514167	1.34000000001106
107	2.64209602290767	1.35000000000582
108	2.64198498649459	1.36000000000058
109	2.64187668242228	1.3700000000099
110	2.64177091686659	1.38000000000466
111	2.6416675134786	1.38999999999942
112	2.64156631151469	1.40000000000873
113	2.64146716422019	1.42000000001281
114	2.64136993742255	1.43000000000757
115	2.64127450829861	1.44000000000233
116	2.64118076428837	1.4600000000064
117	2.64108860213282	1.47000000000116
118	2.64099792701773	1.48000000001048
119	2.64090865180883	1.49000000000524
120	2.64082069636596	1.5
121	2.64073398692657	1.52000000000407
122	2.64064845554964	1.53000000001339
123	2.64056403961327	1.54000000000815
124	2.64048068135975	1.55000000000291
125	2.64039832748286	1.56000000001222
126	2.64031692875292	1.58000000000175
127	2.64023643967589	1.59000000001106
128	2.64015681818269	1.61000000000058
129	2.64007802534617	1.6200000000099
130	2.64000002512276	1.63999999999942
131	2.63992278411657	1.65000000000873
132	2.63984627136397	1.66000000000349
133	2.63977045813641	1.68000000000757
134	2.6396953177602	1.69000000000233
135	2.61814581847605	1.7100000000064
136	2.6115304719292	1.72000000000116
137	2.60650926182869	1.73000000001048
138	2.60285483128098	1.74000000000524
139	2.60013068583522	1.76000000000931
140	2.5980599895021	1.77000000000407
141	2.59645984748273	1.79000000000815
142	2.59520450488727	1.80000000000291
143	2.59420512679674	1.81000000001222
144	2.59339777547634	1.82000000000698
145	2.57546634677817	1.84000000001106
146	2.56947572990954	1.84000000001106
147	2.56469800041536	1.86000000000058
148	2.56108982060136	1.8700000000099
149	2.55831706023391	1.88000000000466
150	2.55615565668639	1.88999999999942
151	2.54033915223898	1.91000000000349
152	2.53391218583218	1.92000000001281
153	2.51617926656991	1.93000000000757
154	2.50738703073764	1.94000000000233
155	2.50031536167797	1.9600000000064
156	2.49493366884509	1.97000000000116
157	2.48091455891005	1.98000000001048
158	2.47289810143754	1.99000000000524
159	2.4583821183115	2
160	2.45013580062197	2.02000000000407
161	2.43824286254063	2.03000000001339
162	2.43092169307521	2.05000000000291
163	2.42618533560209	2.06000000001222
164	2.41745607476353	2.07000000000698
165	2.41284190236668	2.08000000000175
166	2.4058505248107	2.10000000000582
167	2.40177705605395	2.1200000000099
168	2.39906667998367	2.13000000000466
169	2.39709607761051	2.13999999999942
170	2.39221601645229	2.13999999999942
171	2.39018340546457	2.16000000000349
172	2.38621204140406	2.17000000001281
173	2.38431279086746	2.19000000000233
174	2.38290173559273	2.20000000001164
175	2.38175097462242	2.2100000000064
176	2.3788096817033	2.23000000001048
177	2.37774600692244	2.25
178	2.37549414181078	2.26000000000931
179	2.37450059664015	2.27000000000407
180	2.37372627682275	2.28000000001339
181	2.37204134046196	2.29000000000815
182	2.37131147865311	2.32000000000698
183	2.37003917344365	2.33000000000175
184	2.36943791409914	2.34000000001106
185	2.36848518302706	2.36000000000058
186	2.36801335424181	2.3700000000099
187	2.36730075670517	2.38999999999942
188	2.36693886602482	2.40000000000873
189	2.36640526616609	2.42000000001281
190	2.3661305508969	2.43000000000757
191	2.36573017127098	2.44000000000233
192	2.36540302119307	2.4600000000064
193	2.36514753981373	2.47000000000116
194	2.36495122260753	2.47000000000116
195	2.36480136042775	2.49000000000524
196	2.36468725386167	2.5
197	2.36460042302363	2.51000000000931
198	2.36453431714768	2.53000000001339
199	2.36448393439761	2.54000000000815
200	2.36444547583296	2.55000000000291
201	2.36441606211016	2.57000000000698
202	2.36439351251754	2.58000000000175
203	2.36437617540735	2.59000000001106
204	2.36436279961181	2.60000000000582
205	2.36435243710395	2.61000000000058
206	2.36434436940793	2.6200000000099
207	2.36433805208359	2.63000000000466
208	2.36433307245824	2.63999999999942
209	2.36432911789918	2.66000000000349
210	2.36432595144376	2.67000000001281
211	2.36432339346679	2.68000000000757
212	2.36432130764503	2.70000000001164
213	2.36431959035692	2.7100000000064
214	2.36431816261784	2.72000000000116
215	2.36431696402049	2.73000000001048
216	2.36431594813985	2.74000000000524
217	2.36431507916616	2.75
218	2.36431432921724	2.76000000000931
219	2.36431367646582	2.78000000001339
220	2.36431310380959	2.79000000000815
221	2.36431259756622	2.80000000000291
222	2.36431214687393	2.81000000001222
223	2.36431174272585	2.82000000000698
224	2.36431137856783	2.83000000000175
225	2.3643110483767	2.84000000001106
226	2.36431074726773	2.85000000000582
227	2.36431047114758	2.86000000000058
228	2.36431021709637	2.88000000000466
229	2.36430996281901	2.88999999999942
230	2.36430970089441	2.90000000000873
231	2.36430949978902	2.91000000000349
232	2.36430930772218	2.92000000001281
233	2.36430904451047	2.93000000000757
234	2.36430829081869	2.95000000001164
235	2.36430695016648	2.97000000000116
236	2.36430691411043	2.98000000001048
237	2.36430683558155	2.99000000000524
238	2.3643067622713	3.01000000000931
239	2.36430667033281	3.02000000000407
240	2.36430659230487	3.03000000001339
241	2.36430650095732	3.04000000000815
242	2.36430622198208	3.06000000001222
243	2.3643061098464	3.07000000000698
244	2.36430628738494	3.08000000000175
245	2.36430741508889	3.09000000001106


==> data/perfprofdiscrete-10-100-4-5.dat <==
iter	objfun	time
1	4.23775271609147	0.0199999999895226
2	4.15741746645467	0.0299999999988358
3	4.12312666735274	0.0599999999976717
4	4.04503606757446	0.069999999992433
5	3.87964385673775	0.0800000000017462
6	3.67417652055135	0.0999999999912689
7	3.5096487250551	0.110000000000582
8	3.4191520453837	0.119999999995343
9	3.36188333393723	0.139999999999418
10	3.32379918927568	0.149999999994179
11	3.29679582041633	0.159999999988941
12	3.27687436880357	0.179999999993015
13	3.26179379674564	0.190000000002328
14	3.25017959231289	0.19999999999709
15	3.24112420534585	0.209999999991851
16	3.23399518019513	0.220000000001164
17	3.2283353035498	0.239999999990687
18	3.22380594674256	0.259999999994761
19	3.22015230203384	0.259999999994761
20	3.21718060411516	0.279999999998836
21	3.21474243382195	0.289999999993597
22	3.2127235040501	0.299999999988358
23	3.14194770349273	0.309999999997672
24	3.11896447259019	0.330000000001746
25	3.10247809927998	0.339999999996508
26	3.09096525733653	0.349999999991269
27	3.08267647390349	0.360000000000582
28	3.07662241316466	0.379999999990105
29	3.07215021125788	0.389999999999418
30	3.01030267791061	0.409999999988941
31	2.988326424216	0.409999999988941
32	2.97329157532658	0.429999999993015
33	2.96312846599205	0.440000000002328
34	2.9560431525619	0.44999999999709
35	2.95102543884157	0.459999999991851
36	2.94742323364483	0.479999999995925
37	2.94480481341848	0.489999999990687
38	2.94287756397472	0.5
39	2.89322160699572	0.509999999994761
40	2.87518338802865	0.519999999989523
41	2.86352595573985	0.539999999993597
42	2.85578986760589	0.549999999988358
43	2.85047031279692	0.569999999992433
44	2.84673190521495	0.580000000001746
45	2.8440575409344	0.589999999996508
46	2.84211415348046	0.599999999991269
47	2.84068058161124	0.610000000000582
48	2.83960682056338	0.629999999990105
49	2.8387895180568	0.639999999999418
50	2.83815660254205	0.659999999988941
51	2.83765732906798	0.659999999988941
52	2.83725567841908	0.679999999993015
53	2.83692590099177	0.690000000002328
54	2.83664946742149	0.69999999999709
55	2.8364129598145	0.709999999991851
56	2.83620660119825	0.720000000001164
57	2.83602322293216	0.739999999990687
58	2.83585753532456	0.759999999994761
59	2.83570560965978	0.769999999989523
60	2.83556450850489	0.769999999989523
61	2.83543202055287	0.789999999993597
62	2.83530646950832	0.799999999988358
63	2.83518657564861	0.819999999992433
64	2.83507135502296	0.830000000001746
65	2.83496004566219	0.839999999996508
66	2.83485205326039	0.849999999991269
67	2.83474691095958	0.860000000000582
68	2.83464424939897	0.879999999990105
69	2.83454377427384	0.889999999999418
70	2.83444524941768	0.899999999994179
71	2.83434848396965	0.909999999988941
72	2.83425332258099	0.929999999993015
73	2.83415963789565	0.929999999993015
74	2.83406732474266	0.94999999999709
75	2.83397629562506	0.959999999991851
76	2.83388647719646	0.970000000001164
77	2.83379780749465	0.979999999995925
78	2.83371023375851	0.989999999990687
79	2.83362371069732	1.00999999999476
80	2.83353819911231	1.01999999998952
81	2.83345366479439	1.02999999999884
82	2.83337007763895	1.0399999999936
83	2.83328741093258	1.05999999999767
84	2.83320564077603	1.08000000000175
85	2.83312474561595	1.08000000000175
86	2.83304470586358	1.08999999999651
87	2.83296550358336	1.11000000000058
88	2.83288712223768	1.11999999999534
89	2.83280954647723	1.1299999999901
90	2.83273276196811	1.14999999999418
91	2.83265675524887	1.15999999998894
92	2.83258151361202	1.16999999999825
93	2.83250702500539	1.17999999999302
94	2.83243327794982	1.19000000000233
95	2.83236026147027	1.19999999999709
96	2.83228796503791	1.20999999999185
97	2.83221637852128	1.22999999999593
98	2.83214549214506	1.23999999999069
99	2.8320752964549	1.25999999999476
100	2.83200578228758	1.25999999999476
101	2.83193694074536	1.26999999998952
102	2.83186876317399	1.27999999999884
103	2.83180124114368	1.29999999998836
104	2.83173436643267	1.31999999999243
105	2.83166813101285	1.33000000000175
106	2.8316025270372	1.33999999999651
107	2.83153754682877	1.34999999999127
108	2.83147318287094	1.36000000000058
109	2.83140942779878	1.3799999999901
110	2.83134627439133	1.38999999999942
111	2.83128371556475	1.39999999999418
112	2.83122174436609	1.40999999998894
113	2.83116035396769	1.42999999999302
114	2.83109953766214	1.44000000000233
115	2.83103928885764	1.44999999999709
116	2.83097960107375	1.45999999999185
117	2.83092046793754	1.47999999999593
118	2.83086188318	1.47999999999593
119	2.83080384063273	1.48999999999069
120	2.83074633422489	1.50999999999476
121	2.8306893579803	1.51999999998952
122	2.8306329060148	1.5399999999936
123	2.83057697253375	1.54999999998836
124	2.83052155182964	1.55999999999767
125	2.79108193223047	1.56999999999243
126	2.77730309302255	1.58000000000175
127	2.76847268239717	1.58999999999651
128	2.76259532724422	1.59999999999127
129	2.75853419663775	1.61000000000058
130	2.75565950557154	1.6299999999901
131	2.75358646579455	1.63999999999942
132	2.75206792687307	1.64999999999418
133	2.7509396389529	1.65999999998894
134	2.75008978979118	1.66999999999825
135	2.74944089337708	1.69000000000233
136	2.71666736631666	1.70999999999185
137	2.70599461137745	1.72000000000116
138	2.69877259505049	1.72999999999593
139	2.69381179124609	1.73999999999069
140	2.69027662231943	1.75
141	2.68769225253439	1.75999999999476
142	2.68576435895874	1.77999999999884
143	2.68430092627358	1.7899999999936
144	2.6831722880726	1.79999999998836
145	2.68228869197759	1.80999999999767
146	2.68158683811628	1.81999999999243
147	2.68102141204973	1.83999999999651
148	2.68055956857927	1.84999999999127
149	2.65423771351508	1.86000000000058
150	2.64626453845029	1.8799999999901
151	2.6404188213731	1.8799999999901
152	2.63623443490543	1.89999999999418
153	2.6331509000282	1.90999999998894
154	2.63082576128109	1.92999999999302
155	2.62903868072804	1.94000000000233
156	2.62764149053368	1.94999999999709
157	2.62653152218446	1.95999999999185
158	2.62563609912696	1.97000000000116
159	2.62490293620314	1.97999999999593
160	2.62429392930351	1.98999999999069
161	2.62378100624425	2
162	2.62334328660981	2.01999999998952
163	2.62296510116505	2.0399999999936
164	2.62263459060103	2.04999999998836
165	2.62234270274989	2.05999999999767
166	2.62208246827744	2.06999999999243
167	2.62184847347291	2.08000000000175
168	2.62163647396063	2.08999999999651
169	2.60090944471498	2.09999999999127
170	2.59457105960585	2.11000000000058
171	2.58963037723271	2.1299999999901
172	2.58598114306343	2.13999999999942
173	2.58322797192803	2.14999999999418
174	2.58111326206249	2.15999999998894
175	2.57946386037883	2.16999999999825
176	2.57815902721998	2.19000000000233
177	2.57711247684325	2.19999999999709
178	2.55973555728977	2.20999999999185
179	2.55366901639483	2.22000000000116
180	2.54879830314328	2.23999999999069
181	2.54511050504487	2.25
182	2.54227225455043	2.25999999999476
183	2.52640282819125	2.26999999998952
184	2.51947876967572	2.27999999999884
185	2.50179946511505	2.29999999998836
186	2.4925228607533	2.30999999999767
187	2.48532485486367	2.31999999999243
188	2.480025380862	2.33000000000175
189	2.46658904262473	2.33999999999651
190	2.45878626904823	2.36000000000058
191	2.44502869584839	2.36999999999534
192	2.43725892866785	2.3799999999901
193	2.42601389444774	2.39999999999418
194	2.41910439182825	2.40999999998894
195	2.41460215749546	2.41999999999825
196	2.40630681577445	2.42999999999302
197	2.40190108357381	2.44000000000233
198	2.39527813979681	2.45999999999185
199	2.3914002462791	2.47000000000116
200	2.38882407685298	2.48999999999069
201	2.38695135822859	2.5
202	2.38230762437671	2.50999999999476
203	2.38041493604239	2.51999999998952
204	2.37667440282629	2.5399999999936
205	2.37489364580107	2.54999999998836
206	2.37356448276762	2.55999999999767
207	2.37247441843475	2.56999999999243
208	2.36970369137806	2.58000000000175
209	2.36869807311682	2.59999999999127
210	2.36658072116591	2.61000000000058
211	2.36564402581989	2.6299999999901
212	2.36491374037575	2.63999999999942
213	2.36333033758944	2.65999999998894
214	2.36264002681659	2.66999999999825
215	2.36144492407607	2.67999999999302
216	2.36087716145214	2.69999999999709
217	2.35998233102151	2.70999999999185
218	2.35953687740437	2.72999999999593
219	2.35886747267712	2.73999999999069
220	2.3585256114222	2.75
221	2.35802421607139	2.76999999998952
222	2.35776460407118	2.7899999999936
223	2.35738826100868	2.7899999999936
224	2.35708042973843	2.79999999998836
225	2.35683991219718	2.81999999999243
226	2.35665502022106	2.83000000000175
227	2.35651383111426	2.83999999999651
228	2.3564062952208	2.84999999999127
229	2.35632444171927	2.86000000000058
230	2.35626210912419	2.8799999999901
231	2.35621459031725	2.88999999999942
232	2.35617830833911	2.89999999999418
233	2.35615055118145	2.91999999999825
234	2.35612926423056	2.92999999999302
235	2.35611289095804	2.94000000000233
236	2.35610025215952	2.94999999999709
237	2.35609045418686	2.95999999999185
238	2.35608281989068	2.97999999999593
239	2.35607683606524	2.98999999999069
240	2.35607211387409	3
241	2.35606835869854	3.00999999999476
242	2.35606534733741	3.01999999998952
243	2.3560629105569	3.02999999999884
244	2.35606092000412	3.04999999998836
245	2.35605927800541	3.05999999999767
246	2.35605791022226	3.06999999999243
247	2.35605675967969	3.08000000000175
248	2.35605578263199	3.08999999999651
249	2.35605494523196	3.09999999999127
250	2.3560542211636	3.11999999999534
251	2.35605358973182	3.1299999999901
252	2.35605303444464	3.13999999999942
253	2.35605254298569	3.14999999999418
254	2.35605210497654	3.15999999998894
255	2.3560517110196	3.16999999999825
256	2.35605135554215	3.17999999999302
257	2.35605103167021	3.19000000000233
258	2.35605073725361	3.19999999999709
259	2.35605046555641	3.22000000000116
260	2.35605021664085	3.22999999999593
261	2.35604998552296	3.23999999999069
262	2.35604976173259	3.25
263	2.35604954462091	3.25999999999476
264	2.35604935723865	3.27999999999884
265	2.35604917933964	3.29999999998836
266	2.35604896530324	3.29999999998836
267	2.35604881276464	3.30999999999767
268	2.35604865351089	3.33000000000175
269	2.35604832410813	3.33999999999651
270	2.35604773381508	3.34999999999127
271	2.35604763576582	3.36000000000058
272	2.35604754949099	3.3799999999901
273	2.35604744801945	3.38999999999942
274	2.35604735694806	3.39999999999418
275	2.35604713335916	3.40999999998894
276	2.35604685653174	3.41999999999825
277	2.35604666694096	3.42999999999302
278	2.35604648048255	3.44000000000233
279	2.35604621186003	3.44999999999709
280	2.35604600973905	3.45999999999185
281	2.35604598214248	3.47999999999593
282	2.35610154522365	3.48999999999069


==> data/perfprofdiscrete-10-100-4-6.dat <==
iter	objfun	time
1	3.40496625006723	0.000924
2	3.14917087187595	0.002862
3	3.02177542754702	0.004559
4	2.90368728235409	0.00634
5	2.8241238828063	0.00913
6	2.73790783333528	0.010868
7	2.64952386537857	0.013694
8	2.52321505288365	0.017477
9	2.52321505288365	0.02118
10	2.49781321066364	0.023985
11	2.49781321066364	0.026473
12	2.45022169801847	0.028312
13	2.41135107663565	0.031233
14	2.38422869865001	0.035456
15	2.35690762411731	0.041814
16	2.34075585901895	0.04921
17	2.34075585901895	0.058659
18	2.33430809030486	0.064975
19	2.32599149775812	0.071286
20	2.31992900140901	0.085007
21	2.31774456257017	0.107297
22	2.31085596561235	0.115795
23	2.30986549029632	0.129497
24	2.30986549029632	0.142072
25	2.3095017494754	0.150507
26	2.30875833068909	0.162092
27	2.30875833068909	0.179013
28	2.30816648519951	0.189572
29	2.30758354671927	0.201146
30	2.30703743487597	0.236027
31	2.30647775868962	0.25191
32	2.30647775868962	0.285677
33	2.30642533509121	0.304801
34	2.30631986431412	0.342812
35	2.30631986431412	0.391314
36	2.30629864488658	0.420955
37	2.3062680338922	0.469577
38	2.3062633744521	0.518229
39	2.30626208247696	0.566751
40	2.30626182130362	0.61539
41	2.30626175872767	0.663989
42	2.30626174366898	0.7127
43	2.3062617401866	0.76124
44	2.30626173934613	0.809913
45	2.3062617391428	0.85843
46	2.30626173909122	0.907042
47	2.30626173907841	0.955648
48	2.30626173907515	1.004134
49	2.30626173907432	1.052703
50	2.30626173907411	1.101219
51	2.30626173907406	1.14974
52	2.30626173907404	1.199215
53	2.30626173907404	1.24816
54	2.30626173907404	1.296902
55	2.30626173907404	1.345721
56	2.30626173907404	1.394347
57	2.30626173907404	1.44326
58	2.30626173907404	1.491825
59	2.30626173907404	1.540535
60	2.30626173907404	1.589117
61	2.30626173907404	1.637805
62	2.30626173907404	1.686524
63	2.30626173907404	1.735188
64	2.30626173907404	1.783837
65	2.30626173907404	1.832666
66	2.30626173907404	1.881366
67	2.30626173907404	1.930363
68	2.30626173907404	1.979143
69	2.30626173907404	2.027971
70	2.30626173907404	2.076737
71	2.30626173907404	2.12563
72	2.30626173907404	2.174401
73	2.30626173907404	2.223375
74	2.30626173907404	2.272268
75	2.30626173907404	2.321156
76	2.30626173907404	2.370014
77	2.30626173907404	2.418975
78	2.30626173907404	2.467865


==> data/perfprofdiscrete-10-100-5-1.dat <==
iter	objfun	time
1	11.3199203634248	0
2	7.89938910069008	0.00999999999476131
3	7.89938910069008	0.00999999999476131
4	7.73196989227404	0.00999999999476131
5	7.65974554293009	0.00999999999476131
6	7.59658769252822	0.00999999999476131
7	7.50917727563308	0.00999999999476131
8	7.39133001858674	0.00999999999476131
9	7.38833372090143	0.00999999999476131
10	7.36642526212543	0.00999999999476131
11	7.36642526212543	0.00999999999476131
12	7.12154170658871	0.00999999999476131
13	7.02153098461574	0.00999999999476131
14	6.99414449841778	0.0199999999895226
15	6.94679950224955	0.0199999999895226
16	6.91157977061172	0.0199999999895226
17	6.87574338132224	0.0199999999895226
18	6.83318523170459	0.0199999999895226
19	6.8058971771433	0.0199999999895226
20	6.74278932551594	0.0199999999895226
21	6.7405795619015	0.0199999999895226
22	6.65835865290609	0.0199999999895226
23	6.6285801340291	0.0199999999895226
24	6.58877751460709	0.0199999999895226
25	6.56157751934296	0.0199999999895226
26	6.56157751934296	0.0199999999895226
27	6.51395259031523	0.0199999999895226
28	6.50202335069198	0.0199999999895226
29	6.48702385330723	0.0199999999895226
30	6.46471808990985	0.0199999999895226
31	6.43213325345806	0.0199999999895226
32	6.40733042753925	0.0199999999895226
33	6.37754717904709	0.0199999999895226
34	6.31672206264645	0.0199999999895226
35	6.28709111269127	0.0199999999895226
36	6.25623686961337	0.0299999999988358
37	6.238488190144	0.0299999999988358
38	6.1922318656902	0.0299999999988358
39	6.15663197968967	0.0299999999988358
40	6.14537489160412	0.0299999999988358
41	6.10586945745181	0.0299999999988358
42	6.10434441532769	0.0299999999988358
43	6.05617821322797	0.0299999999988358
45	6.0286718833308	0.0299999999988358
46	6.02045441555449	0.0299999999988358
47	5.99535397911334	0.0299999999988358
48	5.96739368629728	0.0299999999988358
49	5.96656018064496	0.0299999999988358
51	5.93596013202068	0.0299999999988358
52	5.92742133521818	0.0299999999988358
53	5.91281055482051	0.0299999999988358
55	5.89285513929966	0.0299999999988358
56	5.88849008197599	0.0299999999988358
57	5.88259929451108	0.0299999999988358
59	5.86193987274481	0.0299999999988358
60	5.86112691943077	0.0299999999988358
62	5.83941278876515	0.0299999999988358
64	5.82422178775706	0.0299999999988358
65	5.81736887263454	0.0299999999988358
67	5.80263715130707	0.0399999999935972
69	5.78890966296251	0.0399999999935972
70	5.78121563125497	0.0399999999935972
72	5.77183493040658	0.0399999999935972
74	5.75376399498495	0.0399999999935972
76	5.74397509931381	0.0399999999935972
78	5.72949342331762	0.0399999999935972
80	5.71868734268092	0.0399999999935972
82	5.71602617944342	0.0399999999935972
84	5.69548530588215	0.0399999999935972
86	5.68648704597555	0.0399999999935972
89	5.66529705200063	0.0399999999935972
91	5.65637632812898	0.0399999999935972
93	5.6439184529568	0.0399999999935972
96	5.63067149630909	0.0499999999883585
98	5.61865807808205	0.0499999999883585
101	5.6104838590581	0.0499999999883585
103	5.59389008363861	0.0499999999883585
106	5.58217715089355	0.0499999999883585
109	5.56739706040042	0.0499999999883585
111	5.55587126782609	0.0499999999883585
114	5.54218348576052	0.0499999999883585
117	5.5334019376304	0.0499999999883585
120	5.5169789074011	0.0499999999883585
123	5.50103704246207	0.0499999999883585
127	5.4835433395307	0.0499999999883585
130	5.46787591594243	0.0599999999976717
133	5.45675578468585	0.0599999999976717
137	5.43992920687723	0.0599999999976717
140	5.42209929087965	0.0599999999976717
144	5.40429551274981	0.0599999999976717
147	5.39520266518592	0.0599999999976717
151	5.37455832885001	0.0599999999976717
155	5.35459323633316	0.0599999999976717
159	5.3389785628004	0.069999999992433
163	5.31986327991571	0.069999999992433
167	5.30455382792775	0.069999999992433
172	5.27839805829332	0.069999999992433
176	5.25910116826634	0.069999999992433
181	5.23898004496476	0.069999999992433
185	5.21934698413725	0.069999999992433
190	5.19651010200733	0.069999999992433
195	5.17655435946094	0.0799999999871943
200	5.15320876034165	0.0799999999871943
205	5.1376180016118	0.0799999999871943
211	5.11143390105118	0.0799999999871943
216	5.09089308352723	0.0799999999871943
222	5.06507550406995	0.0899999999965075
227	5.04439960601251	0.0899999999965075
233	5.01794318280524	0.0899999999965075
239	4.99309744449814	0.0899999999965075
245	4.97283827210127	0.0899999999965075
252	4.93355640851662	0.0899999999965075
258	4.90778568511155	0.0999999999912689
265	4.87565460632604	0.0999999999912689
272	4.84813177465421	0.0999999999912689
279	4.81338938485518	0.0999999999912689
286	4.78654207127727	0.110000000000582
293	4.75670428233702	0.110000000000582
301	4.72548318765334	0.110000000000582
309	4.69730070111706	0.110000000000582
317	4.67071132255348	0.119999999995343
325	4.646884606929	0.119999999995343
333	4.62591780015867	0.119999999995343
342	4.60629642762985	0.119999999995343
351	4.59077888544822	0.129999999990105
360	4.57757099214514	0.129999999990105
369	4.56759742195101	0.129999999990105
378	4.56044682671188	0.129999999990105
388	4.55287131981091	0.139999999999418
398	4.54620419935992	0.139999999999418
408	4.53929681236174	0.139999999999418
419	4.53103342227696	0.149999999994179
430	4.52025274774646	0.149999999994179
441	4.50873445217368	0.149999999994179
452	4.4975256476252	0.159999999988941
464	4.48404668788267	0.159999999988941
476	4.47370726197081	0.169999999998254
488	4.46249939154485	0.169999999998254
501	4.45296690147119	0.169999999998254
514	4.4448444632411	0.179999999993015
527	4.43722620907778	0.179999999993015
541	4.42951466910191	0.189999999987776
555	4.42165643289427	0.189999999987776
569	4.41403169899553	0.189999999987776
584	4.40651405914729	0.19999999999709
599	4.39863787116187	0.19999999999709
614	4.39160718938125	0.209999999991851
630	4.38310618707747	0.209999999991851
646	4.37572472961992	0.220000000001164
663	4.36852886757136	0.220000000001164
680	4.3611280595953	0.229999999995925
697	4.35458386620082	0.229999999995925
715	4.34750646246536	0.239999999990687
734	4.34036513206196	0.25
753	4.33345550431	0.25
772	4.32641580946359	0.259999999994761
792	4.31951231004133	0.259999999994761
813	4.31168933107353	0.269999999989523
834	4.30409254663702	0.279999999998836
855	4.29586712997452	0.279999999998836
877	4.28875478423619	0.289999999993597
900	4.28116170412518	0.299999999988358
923	4.27450351360229	0.309999999997672
947	4.26767645496142	0.309999999997672
971	4.26083726382075	0.319999999992433
996	4.25335998265139	0.329999999987194
1022	4.24543798043685	0.339999999996508
1048	4.23759374098769	0.339999999996508
1075	4.23033806656979	0.349999999991269
1103	4.22262614761246	0.360000000000582
1132	4.21467140149785	0.369999999995343
1161	4.20628531269964	0.379999999990105
1191	4.19788429518889	0.389999999999418
1222	4.18927942017365	0.399999999994179
1253	4.18058868950377	0.399999999994179
1285	4.17134372157614	0.419999999998254
1319	4.16162692177943	0.429999999993015
1353	4.15155375045061	0.439999999987776
1388	4.14160696286208	0.439999999987776
1423	4.13232972485184	0.459999999991851
1460	4.12294766473451	0.479999999995925
1498	4.11342343279208	0.489999999990687
1536	4.10329850556561	0.5
1576	4.09285453173293	0.509999999994761
1617	4.08268881171801	0.519999999989523
1658	4.07261387877933	0.539999999993597
1701	4.06239914569984	0.549999999988358
1745	4.05231560804623	0.559999999997672
1790	4.04228073122817	0.579999999987194
1836	4.03210474033542	0.589999999996508
1884	4.02229384264593	0.610000000000582
1932	4.01301545940784	0.619999999995343
1982	4.00382281667936	0.639999999999418
2033	3.99482716866424	0.649999999994179
2086	3.98583384529957	0.669999999998254
2140	3.97653309998948	0.689999999987776
2195	3.96730161438403	0.69999999999709
2252	3.95884260034868	0.720000000001164
2310	3.95078676569948	0.739999999990687
2369	3.94232268455883	0.759999999994761
2430	3.9342044068353	0.779999999998836
2493	3.92564400702558	0.789999999993597
2557	3.91704903585504	0.809999999997672
2623	3.90867982492249	0.829999999987194
2691	3.9000950396088	0.849999999991269
2760	3.89140542088995	0.879999999990105
2832	3.88275575449114	0.899999999994179
2905	3.87418399522725	0.919999999998254
2980	3.86552615396548	0.939999999987776
3057	3.85687934346262	0.959999999991851
3136	3.8480888351059	0.989999999990687
3216	3.83933660802098	1.00999999999476
3299	3.83030170615794	1.02999999999884
3385	3.82122997878354	1.05999999999767
3472	3.81188021863365	1.08999999999651
3561	3.80278970488553	1.11000000000058
3653	3.79351836913272	1.13999999999942
3748	3.78419766208844	1.16999999999825
3844	3.7748011096493	1.19999999999709
3944	3.7652601016821	1.22999999999593
4045	3.75558927516015	1.25999999999476
4150	3.74573073458014	1.2899999999936
4257	3.73595113409145	1.32999999998719
4367	3.72606686719188	1.36000000000058
4479	3.71617582165174	1.39999999999418
4595	3.70626396625505	1.42999999999302
4713	3.69631483555718	1.47000000000116
4835	3.68616580649711	1.50999999999476
4960	3.67585325129945	1.5399999999936
5088	3.66544508451695	1.57999999998719
5219	3.65489043361589	1.61999999999534
5354	3.64423253500204	1.66999999999825
5492	3.63363827748579	1.70999999999185
5634	3.62303561677511	1.75
5779	3.61236781653666	1.79999999998836
5928	3.60136539212387	1.83999999999651
6081	3.59011174007584	1.88999999999942
6238	3.57860197154	1.92999999999302
6399	3.56772272317923	1.97999999999593
6564	3.55686544748565	2.02999999999884
6733	3.54563853497007	2.08999999999651
6907	3.53402414020191	2.13999999999942
7085	3.52231455024854	2.18999999998778
7268	3.51051642885784	2.25
7456	3.49879557617739	2.30999999999767
7648	3.4869562997445	2.36999999999534
7846	3.47487608460014	2.42999999999302
8048	3.46250116440276	2.48999999999069
8256	3.45005301337948	2.54999999998836
8469	3.43722248877776	2.61999999999534
8687	3.42443544014006	2.67999999999302
8911	3.41163159115126	2.73999999999069
9141	3.39881336860673	2.80999999999767
9377	3.38578852132015	2.8799999999901
9619	3.37269662443214	2.97000000000116
9867	3.35959526297683	3.0399999999936
10122	3.34659441997258	3.11999999999534
10383	3.33357774663466	3.19999999999709
10651	3.32047854318495	3.2899999999936
10926	3.30730672950227	3.36999999999534
11208	3.29460608235115	3.45999999999185
11497	3.28208927563885	3.5399999999936
11794	3.26979912199353	3.6299999999901
12098	3.25755631520677	3.72999999999593
12410	3.24546724446869	3.81999999999243
12730	3.23346104471765	3.91999999999825
13059	3.22157730867954	4.01999999998952
13396	3.20994828979912	4.1299999999901
13742	3.19861147673035	4.22999999999593
14096	3.18770133677774	4.33999999999651
14460	3.17715115769245	4.44999999999709
14833	3.16718817844821	4.56999999999243
15216	3.15787771338651	4.68999999998778
15608	3.14919494370443	4.80999999999767
16011	3.14095542238941	4.92999999999302
16424	3.13348138266709	5.05999999999767
16848	3.12662558074675	5.18999999998778
17283	3.12025897453638	5.31999999999243
17729	3.11427994173952	5.45999999999185
18186	3.10861305541394	5.58999999999651
18656	3.10311013604794	5.75
19137	3.09758359742479	5.88999999999942
19631	3.09176120129297	6.0399999999936
20137	3.08566678810755	6.19999999999709
20657	3.07938805236029	6.36000000000058
21190	3.07311966358242	6.52999999999884
21737	3.06698131040403	6.69999999999709
22298	3.06095745919393	6.86999999999534
22873	3.05503563502646	7.0399999999936
23463	3.04928197309696	7.20999999999185
24069	3.0438020754405	7.40999999998894
24690	3.03855327077299	7.58999999999651
25327	3.03335092884166	7.7899999999936
25980	3.0282552212476	7.98999999999069
26651	3.02315579937941	8.18999999998778
27338	3.01801898949696	8.39999999999418
28044	3.01274611845136	8.61999999999534
28767	3.00744100553513	8.83999999999651
29510	3.0021927550569	9.06999999999243
30271	2.99700971384437	9.29999999998836
31052	2.99187457769548	9.52999999999884
31854	2.98679574699538	9.77999999999884
32675	2.98176925756069	10.0199999999895
33519	2.97672908531418	10.2799999999988
34384	2.97168423222666	10.5399999999936
35271	2.96656998478561	10.8099999999977
36181	2.9613320202071	11.0899999999965
37114	2.95603459541006	11.3699999999953
38072	2.95065390741708	11.6599999999889
39055	2.94518459532527	11.9599999999919
40062	2.93971655304704	12.2699999999895
41096	2.93419891249663	12.5799999999872
42156	2.92857579053444	12.8999999999942
43244	2.92285875843908	13.2299999999959
44360	2.91703441047336	13.5799999999872
45505	2.91116489692834	13.929999999993
46679	2.9052211281678	14.2799999999988
47883	2.89904866058583	14.6399999999994
49119	2.89264464729739	15.0199999999895
50386	2.88591527972739	15.3999999999942
51687	2.87917699911387	15.7999999999884
53020	2.87224146064834	16.1999999999971
54388	2.86496277027108	16.6199999999953
55792	2.85750529766878	17.0399999999936
57232	2.84987219560977	17.4799999999959
58708	2.84223127083368	17.9399999999878
60223	2.83440823151624	18.3899999999994
61777	2.82649453677689	18.8600000000006
63371	2.81842453565735	19.3399999999965
65007	2.8101689478667	19.8399999999965
66684	2.8018601718021	20.3499999999913
68405	2.79363968059849	20.8699999999953
70170	2.78515180960277	21.3999999999942
71980	2.77655031138522	21.9499999999971
73838	2.76796191560178	22.5199999999895
75743	2.75916451406783	23.0999999999913
77697	2.75039402995916	23.6899999999878
79702	2.741543724195	24.2999999999884
81759	2.73263933135916	24.9199999999983
83869	2.72386475608345	25.5499999999884
86033	2.71505224218083	26.1999999999971
88253	2.70641393165529	26.8699999999953
90530	2.6976686224591	27.5499999999884
92866	2.68919296350277	28.2599999999948
95262	2.68075107053835	28.9700000000012
97720	2.67242654947866	29.7200000000012
100242	2.66425831536369	30.4799999999959
102829	2.65608240169756	31.2599999999948
105482	2.64816540116292	32.0599999999977
108204	2.64035085553654	32.8699999999953
110996	2.63272872002927	33.7099999999919
113860	2.62537911243969	34.5699999999924
116798	2.61813841152588	35.4599999999919
119812	2.6113496237572	36.3600000000006
122903	2.6046834061946	37.2899999999936
126075	2.59814307830432	38.2399999999907
129328	2.59183611147811	39.2299999999959
132665	2.58563831586346	40.2399999999907
136088	2.57962831312177	41.2699999999895
139600	2.57381815743251	42.3399999999965
143202	2.56805976083673	43.4199999999983
146897	2.56243289936634	44.5299999999988
150688	2.55689116263829	45.6699999999983
154576	2.55141789192676	46.8399999999965
158565	2.54607555716711	48.0499999999884
162656	2.54078828947064	49.2699999999895
166853	2.53561599007074	50.5299999999988
171159	2.53045352815199	51.8299999999872
175575	2.52532404150765	53.1499999999942
180106	2.52012073041876	54.5199999999895
184753	2.51495252632171	55.9099999999889
189520	2.5097909199051	57.3499999999913
194411	2.50470935430386	58.8099999999977
199427	2.49966109160404	60.3199999999924
204573	2.49464389776496	61.8600000000006
209852	2.48964813993476	63.4499999999971
215267	2.48471856204556	65.0699999999924
220822	2.47987238552032	66.7399999999907
226520	2.47506877320101	68.4399999999878
232365	2.47027263602456	70.1899999999878
238361	2.46552031805886	71.9799999999959
244511	2.46084944448615	73.8099999999977
250821	2.45622511666857	75.6899999999878
257293	2.45168539501627	77.6299999999901
263932	2.44719732768756	79.6199999999953
270742	2.44275783668608	81.6599999999889
277728	2.43833026518599	83.7599999999948
284895	2.4339905000759	85.8999999999942
292246	2.42968970084508	88.1599999999889
299787	2.42539403357386	90.4099999999889
307523	2.4211675551096	92.7200000000012
315458	2.41699140527483	95.0799999999872
323598	2.41283955408115	97.5099999999948
331948	2.40872665598506	100.009999999995


==> data/perfprofdiscrete-10-100-5-2.dat <==
iter	objfun	time
1	11.0094507439944	0
2	10.4237853043119	0
3	10.284534766069	0
4	9.90385323233308	0
5	9.74523999924072	0
6	9.72437497569038	0
7	9.54110998783803	0
8	9.39618009855711	0
9	9.13555336061224	0
10	9.02300937670022	0
11	8.73555342350604	0
12	8.55141655078934	0
13	8.33744780941473	0
14	8.22371148178599	0
15	8.17521261635095	0
16	7.98600390961157	0
17	7.90011852418268	0
18	7.78690616355878	0
19	7.70992213933578	0
20	7.62550545961105	0
21	7.58266948340476	0.00999999999476131
22	7.55745711902518	0.00999999999476131
23	7.52027088363213	0.00999999999476131
24	7.45494696412825	0.00999999999476131
25	7.42207129664165	0.00999999999476131
26	7.36371896945603	0.00999999999476131
27	7.31177396022068	0.00999999999476131
28	7.28931666917651	0.00999999999476131
29	7.28847993347208	0.00999999999476131
30	7.21568623791912	0.00999999999476131
31	7.18430965350804	0.00999999999476131
32	7.17346688654445	0.00999999999476131
33	7.12972155712479	0.00999999999476131
34	7.07544699899476	0.00999999999476131
35	7.06128407578391	0.00999999999476131
36	7.01831255441102	0.00999999999476131
37	6.97888462744759	0.00999999999476131
38	6.95437893413455	0.00999999999476131
39	6.94918124284404	0.00999999999476131
40	6.88991982067832	0.00999999999476131
41	6.85303164487099	0.00999999999476131
43	6.80294110840994	0.00999999999476131
44	6.76965316495621	0.00999999999476131
45	6.76346973757028	0.00999999999476131
46	6.72397644139652	0.00999999999476131
47	6.6881350107174	0.00999999999476131
48	6.66146288958906	0.00999999999476131
50	6.59439478242536	0.00999999999476131
51	6.56937439944776	0.0200000000040745
52	6.54989657624323	0.0200000000040745
54	6.499565263572	0.0200000000040745
55	6.49675539312066	0.0200000000040745
56	6.45954639595184	0.0200000000040745
58	6.42824415685421	0.0200000000040745
59	6.41349384622044	0.0200000000040745
61	6.39073060419427	0.0200000000040745
62	6.36794590817115	0.0200000000040745
64	6.34737085542041	0.0200000000040745
66	6.32281478368654	0.0200000000040745
67	6.31499707291353	0.0200000000040745
69	6.29752991376574	0.0200000000040745
71	6.28488340617322	0.0200000000040745
73	6.27104230994265	0.0200000000040745
75	6.25793921168863	0.0200000000040745
77	6.23260950407892	0.0200000000040745
79	6.21250405344974	0.0200000000040745
81	6.19322363791374	0.0299999999988358
83	6.17502196202952	0.0299999999988358
85	6.15900723047986	0.0299999999988358
87	6.14932344035414	0.0299999999988358
89	6.13187641495933	0.0299999999988358
91	6.12014838018351	0.0299999999988358
94	6.10576938872401	0.0299999999988358
96	6.08951268059353	0.0299999999988358
99	6.07230807336694	0.0299999999988358
101	6.05946698930701	0.0299999999988358
104	6.03751615602861	0.0299999999988358
107	6.0198854573946	0.0299999999988358
109	6.01460754715897	0.0299999999988358
112	5.9919437540673	0.0299999999988358
115	5.9743278394525	0.0399999999935972
118	5.95996495170822	0.0399999999935972
121	5.94493150673266	0.0399999999935972
124	5.92850078049556	0.0399999999935972
127	5.91571494837453	0.0399999999935972
131	5.89551554679141	0.0399999999935972
134	5.87419833157548	0.0399999999935972
138	5.85344910564381	0.0399999999935972
141	5.84341265319355	0.0399999999935972
145	5.81917541204878	0.0500000000029104
149	5.80330250788311	0.0500000000029104
152	5.78714955342199	0.0500000000029104
156	5.76817558201578	0.0500000000029104
160	5.75024239138417	0.0500000000029104
165	5.72934607249955	0.0500000000029104
169	5.71261433305061	0.0500000000029104
173	5.69534574404328	0.0500000000029104
178	5.67789421715024	0.0599999999976717
182	5.65957760842412	0.0599999999976717
187	5.64290847918467	0.0599999999976717
192	5.62535878781434	0.0599999999976717
197	5.60677940389939	0.0599999999976717
202	5.58997481676073	0.0599999999976717
207	5.57347393117768	0.069999999992433
212	5.5576197338216	0.069999999992433
218	5.53961761868104	0.069999999992433
223	5.52451656610801	0.069999999992433
229	5.50725601277695	0.069999999992433
235	5.49121521393354	0.069999999992433
241	5.47392052237338	0.0800000000017462
247	5.45848486110646	0.0800000000017462
254	5.44288387672657	0.0800000000017462
260	5.42764988718829	0.0800000000017462
267	5.41385816293077	0.0800000000017462
274	5.3981796869248	0.0899999999965075
281	5.38644993724628	0.0899999999965075
288	5.37154381130598	0.0899999999965075
296	5.35893892750586	0.0899999999965075
304	5.34566034852813	0.100000000005821
311	5.33394978962089	0.100000000005821
319	5.32280751269047	0.100000000005821
328	5.30899549041212	0.100000000005821
336	5.29794004187643	0.110000000000582
345	5.28624837946901	0.110000000000582
354	5.27526833209183	0.110000000000582
363	5.26533006479804	0.110000000000582
372	5.25403698510962	0.110000000000582
382	5.24321365753424	0.119999999995343
392	5.23180435597819	0.119999999995343
402	5.22203872784271	0.119999999995343
412	5.21084779714454	0.130000000004657
423	5.19996104358867	0.130000000004657
434	5.18939906430795	0.130000000004657
445	5.17902530406052	0.139999999999418
457	5.16723782989026	0.139999999999418
468	5.15739884012026	0.139999999999418
480	5.14792112910888	0.149999999994179
493	5.13593655060116	0.149999999994179
506	5.12529098626462	0.149999999994179
519	5.11633163417746	0.160000000003492
532	5.10502243251628	0.160000000003492
546	5.09434693147602	0.169999999998254
560	5.08532154737983	0.169999999998254
574	5.07459108573909	0.179999999993015
589	5.06403547074356	0.179999999993015
605	5.0533688974842	0.190000000002328
620	5.04401695934264	0.190000000002328
636	5.03381371970358	0.19999999999709
653	5.02349975081791	0.19999999999709
669	5.01403346407522	0.210000000006403
687	5.00379794392498	0.210000000006403
705	4.99377455424933	0.220000000001164
723	4.9835572552195	0.220000000001164
741	4.97390308863186	0.229999999995925
761	4.96304736444984	0.229999999995925
780	4.9532327705768	0.240000000005239
800	4.94350369421467	0.25
821	4.93324417003718	0.25
842	4.92253369563272	0.259999999994761
864	4.91264151096508	0.259999999994761
886	4.90205979288715	0.270000000004075
909	4.89264384929356	0.279999999998836
933	4.88154954131134	0.279999999998836
957	4.87152956225249	0.289999999993597
982	4.86153263348833	0.30000000000291
1007	4.85111362590691	0.309999999997672
1033	4.84111039734075	0.309999999997672
1060	4.83124000391351	0.319999999992433
1087	4.82136935134767	0.330000000001746
1115	4.8110924786085	0.339999999996508
1144	4.80045455599562	0.350000000005821
1174	4.79012631950356	0.350000000005821
1204	4.78019943838349	0.360000000000582
1235	4.76991170380076	0.369999999995343
1267	4.75961704620498	0.380000000004657
1300	4.74941114431449	0.389999999999418
1333	4.73949456387273	0.399999999994179
1368	4.72913015407637	0.410000000003492
1403	4.71917919265259	0.419999999998254
1439	4.70929621666202	0.440000000002328
1477	4.69940583833366	0.44999999999709
1515	4.68922612226984	0.460000000006403
1554	4.67939116818171	0.470000000001164
1594	4.66958030622769	0.479999999995925
1635	4.6602228535412	0.5
1678	4.64979453376389	0.520000000004075
1721	4.64023291955383	0.529999999998836
1765	4.63011023862131	0.539999999993597
1811	4.61996290069443	0.559999999997672
1858	4.61001360456322	0.569999999992433
1906	4.60028472695099	0.580000000001746
1955	4.59025603274079	0.600000000005821
2006	4.58048537696849	0.610000000000582
2057	4.57059184607272	0.630000000004657
2111	4.56068566237631	0.649999999994179
2165	4.55095254421478	0.660000000003492
2221	4.54139662968679	0.679999999993015
2278	4.53164500416785	0.69999999999709
2337	4.52173782749653	0.710000000006403
2398	4.51195881467334	0.729999999995925
2460	4.50198504088811	0.75
2523	4.49237606398813	0.770000000004075
2589	4.48257067894846	0.789999999993597
2655	4.47283493356337	0.809999999997672
2724	4.46303253068106	0.830000000001746
2794	4.45339376314837	0.860000000000582
2867	4.44349709282385	0.880000000004657
2941	4.43384142201907	0.899999999994179
3017	4.42414683878773	0.919999999998254
3095	4.41434139382242	0.94999999999709
3175	4.40462325675028	0.970000000001164
3257	4.39478151797293	1
3341	4.3850707455778	1.02000000000407
3427	4.37532591045425	1.05000000000291
3516	4.36549388179858	1.08000000000175
3607	4.35576808594747	1.11000000000058
3700	4.34602094945073	1.13999999999942
3796	4.33609533704836	1.16999999999825
3894	4.32638596091465	1.19999999999709
3994	4.31670133565639	1.22999999999593
4097	4.30678030244101	1.27000000000407
4203	4.29699282789959	1.30000000000291
4312	4.28708903144737	1.33000000000175
4423	4.27728274114425	1.36000000000058
4538	4.26732717850526	1.39999999999418
4655	4.25740836206067	1.42999999999302
4775	4.24747711561753	1.47000000000116
4899	4.23746438014616	1.5
5025	4.22750843507444	1.5399999999936
5155	4.21746177313681	1.58000000000175
5288	4.20744255597867	1.61999999999534
5425	4.1973430863005	1.66000000000349
5565	4.18726672230975	1.7100000000064
5709	4.17708088501602	1.75999999999476
5857	4.16694394734834	1.80000000000291
6008	4.15672865919663	1.85000000000582
6163	4.14657826588558	1.88999999999942
6323	4.13627498964743	1.94000000000233
6486	4.12607545097311	1.99000000000524
6654	4.11589963121759	2.0399999999936
6826	4.10566007064786	2.08999999999651
7002	4.09550227778736	2.14999999999418
7183	4.08529389359825	2.19999999999709
7369	4.07516312189854	2.25999999999476
7559	4.06512125788459	2.31999999999243
7754	4.0552230483613	2.38000000000466
7955	4.04517959868259	2.44000000000233
8160	4.0354033853082	2.5
8371	4.02566067446874	2.55999999999767
8588	4.01605299234159	2.63000000000466
8810	4.00658482512132	2.69000000000233
9037	3.99732963139822	2.77000000000407
9271	3.98820267759478	2.83999999999651
9510	3.97930422314508	2.91000000000349
9756	3.97057218635181	2.97999999999593
10008	3.96201149197479	3.05999999999767
10267	3.95366456179997	3.13999999999942
10532	3.94545018943054	3.22000000000116
10805	3.93742090776516	3.30000000000291
11084	3.92952935263433	3.38000000000466
11370	3.92175402442341	3.47000000000116
11664	3.91403648518955	3.55999999999767
11966	3.9063847120924	3.64999999999418
12275	3.89880650725676	3.75
12592	3.89124039425645	3.83999999999651
12917	3.88372463018624	3.94000000000233
13251	3.87624287574978	4.0399999999936
13594	3.86879230138797	4.14999999999418
13945	3.86140623084436	4.25
14306	3.854028583692	4.36999999999534
14675	3.84676372754832	4.47999999999593
15054	3.83953004138887	4.58999999999651
15444	3.83233222350581	4.7100000000064
15843	3.82518888899361	4.83000000000175
16252	3.81808623830673	4.94999999999709
16672	3.81103483952998	5.08000000000175
17103	3.80398193685701	5.19999999999709
17545	3.79697157817009	5.33999999999651
17998	3.78995948572837	5.47000000000116
18464	3.78292884955482	5.61000000000058
18941	3.77591895105252	5.75999999999476
19430	3.76888618350169	5.91000000000349
19932	3.76181455810257	6.05999999999767
20448	3.7546948251503	6.2100000000064
20976	3.74754310307128	6.36999999999534
21518	3.74033015318374	6.5399999999936
22074	3.73306476796238	6.69999999999709
22645	3.72572337942148	6.88000000000466
23230	3.71836144407744	7.05000000000291
23830	3.71094274581204	7.22999999999593
24446	3.70349294900735	7.41999999999825
25078	3.69600933290412	7.61000000000058
25726	3.68849894642713	7.80000000000291
26391	3.68096365477403	8
27073	3.67339291383998	8.2100000000064
27773	3.66577594429551	8.41999999999825
28490	3.65814529129365	8.63999999999942
29227	3.65045600305473	8.86000000000058
29982	3.64274110576435	9.08000000000175
30757	3.6349765528253	9.31999999999243
31552	3.6271645770454	9.55999999999767
32367	3.61931612164797	9.80000000000291
33204	3.61141388943615	10.0599999999977
34062	3.60346345850323	10.3199999999924
34942	3.59544873259427	10.5800000000017
35845	3.5873761999445	10.8500000000058
36772	3.57925641778877	11.1300000000047
37722	3.57109346275801	11.4100000000035
38697	3.56290213103173	11.7100000000064
39697	3.55465890004015	12
40723	3.54641553758954	12.3199999999924
41775	3.53814701950699	12.6300000000047
42855	3.52986170368177	12.9499999999971
43962	3.52157987201897	13.2799999999988
45099	3.51328994797736	13.6199999999953
46264	3.50499557026977	13.9600000000064
47460	3.49669714611126	14.3300000000017
48686	3.48840081129176	14.6900000000023
49945	3.48010800011262	15.0599999999977
51235	3.4718245069965	15.4499999999971
52560	3.46354559990109	15.8399999999965
53918	3.45529503549512	16.25
55311	3.44706506447392	16.6600000000035
56741	3.43886622044711	17.0899999999965
58207	3.43069959266143	17.5200000000041
59712	3.42255855478025	17.9799999999959
61255	3.41445865357104	18.4400000000023
62838	3.40638859846437	18.8999999999942
64462	3.39836620055317	19.3899999999994
66128	3.39038494764101	19.8899999999994
67837	3.38245386081615	20.3899999999994
69590	3.37456855116531	20.9199999999983
71388	3.36674208722499	21.4600000000064
73233	3.35896404164833	22
75126	3.35124661589595	22.5699999999924
77068	3.34358881347931	23.1499999999942
79059	3.33599970853887	23.7400000000052
81103	3.32845711011566	24.3500000000058
83199	3.32098075390858	24.9700000000012
85349	3.31353859096259	25.6199999999953
87554	3.30614992061146	26.2700000000041
89817	3.29880209128514	26.9499999999971
92138	3.29149682148779	27.6399999999994
94520	3.28423107667823	28.3500000000058
96962	3.27700991028654	29.0699999999924
99468	3.26982703936744	29.8199999999924
102039	3.26268290306342	30.5800000000017
104676	3.25558007462982	31.3600000000006
107381	3.24851556204795	32.1600000000035
110157	3.24149311654517	32.9700000000012
113003	3.23451148357329	33.8099999999977
115924	3.22756222069343	34.6699999999983
118920	3.22063714818876	35.5500000000029
121993	3.21373822544178	36.4499999999971
125146	3.20686514861292	37.3899999999994
128380	3.2000181317042	38.3399999999965
131698	3.19318415071295	39.3099999999977
135102	3.18636763219815	40.3199999999924
138593	3.17956472272772	41.3399999999965
142175	3.17277318556821	42.3899999999994
145850	3.16599111488069	43.4600000000064
149619	3.15921972864644	44.5800000000017
153486	3.15244692356489	45.7100000000064
157452	3.14567408466179	46.8800000000047
161522	3.13889250605202	48.0699999999924
165696	3.13210310657517	49.2899999999936
169978	3.12529915955259	50.5399999999936
174371	3.11847668119763	51.8399999999965
178878	3.11163357359351	53.1600000000035
183501	3.10476363010706	54.5099999999948
188243	3.09787007006001	55.9100000000035
193108	3.09094213608623	57.3300000000017
198099	3.08398117665529	58.8000000000029
203218	3.07698690679215	60.3099999999977
208470	3.06994747171882	61.8600000000006
213858	3.06286649010714	63.429999999993
219385	3.05573915369237	65.0500000000029
225055	3.04856030860205	66.7200000000012
230871	3.04132695037167	68.429999999993
236838	3.03403323521658	70.179999999993
242958	3.02668276200092	71.9799999999959
249237	3.01926817424064	73.8399999999965
255679	3.01178915766167	75.75
262287	3.00424554242418	77.6999999999971
269065	2.99663696388311	79.6900000000023
276019	2.98895717136794	81.7200000000012
283152	2.98120755642879	83.8099999999977
290470	2.97338637685106	85.9600000000064
297977	2.96549240102453	88.1600000000035
305678	2.95752565019755	90.429999999993
313578	2.94948251770765	92.7299999999959
321682	2.94136440151681	95.0899999999965
329996	2.93317103712702	97.5200000000041
338524	2.92490052422084	100.009999999995


==> data/perfprofdiscrete-10-100-5-3.dat <==
iter	objfun	time
1	11.0094507439944	0
2	10.4237853043119	0
3	10.284534766069	0
4	9.90385323233308	0
5	9.74523999924072	0
6	9.72437497569038	0
7	9.54110998783803	0
8	9.39618009855711	0
9	9.13555336061224	0
10	9.02300937670022	0
11	8.73555342350604	0
12	8.55141655078934	0
13	8.33744780941473	0
14	8.22371148178599	0
15	8.17521261635095	0
16	7.98600390961157	0
17	7.90011852418268	0
18	7.78690616355878	0
19	7.70992213933578	0
20	7.62550545961105	0.0100000000093132
21	7.58266948340476	0.0100000000093132
22	7.55745711902518	0.0100000000093132
23	7.52027088363213	0.0100000000093132
24	7.45494696412825	0.0100000000093132
25	7.42207129664165	0.0100000000093132
26	7.36371896945603	0.0100000000093132
27	7.31177396022068	0.0100000000093132
28	7.28931666917651	0.0100000000093132
29	7.28847993347208	0.0100000000093132
30	7.21568623791912	0.0100000000093132
31	7.18430965350804	0.0100000000093132
32	7.17346688654445	0.0100000000093132
33	7.12972155712479	0.0100000000093132
34	7.07544699899476	0.0100000000093132
35	7.06128407578391	0.0100000000093132
36	7.01831255441102	0.0100000000093132
37	6.97888462744759	0.0100000000093132
38	6.95437893413455	0.0100000000093132
39	6.94918124284404	0.0100000000093132
40	6.88991982067832	0.0100000000093132
41	6.85303164487099	0.0100000000093132
43	6.80294110840994	0.0100000000093132
44	6.76965316495621	0.0100000000093132
45	6.76346973757028	0.0100000000093132
46	6.72397644139652	0.0100000000093132
47	6.6881350107174	0.0100000000093132
48	6.66146288958906	0.0100000000093132
50	6.59439478242536	0.0200000000040745
51	6.56937439944776	0.0200000000040745
52	6.54989657624323	0.0200000000040745
54	6.499565263572	0.0200000000040745
55	6.49675539312066	0.0200000000040745
56	6.45954639595184	0.0200000000040745
58	6.42824415685421	0.0200000000040745
59	6.41349384622044	0.0200000000040745
61	6.39073060419427	0.0200000000040745
62	6.36794590817115	0.0200000000040745
64	6.34737085542041	0.0200000000040745
66	6.32281478368654	0.0200000000040745
67	6.31499707291353	0.0200000000040745
69	6.29752991376574	0.0200000000040745
71	6.28488340617322	0.0200000000040745
73	6.27104230994265	0.0200000000040745
75	6.25793921168863	0.0200000000040745
77	6.23260950407892	0.0200000000040745
79	6.21250405344974	0.0200000000040745
81	6.19322363791374	0.0299999999988358
83	6.17502196202952	0.0299999999988358
85	6.15900723047986	0.0299999999988358
87	6.14932344035414	0.0299999999988358
89	6.13187641495933	0.0299999999988358
92	6.11335447003626	0.0299999999988358
94	6.10576938872401	0.0299999999988358
96	6.08951268059353	0.0299999999988358
99	6.07230807336694	0.0299999999988358
101	6.05946698930701	0.0299999999988358
104	6.03751615602861	0.0299999999988358
107	6.0198854573946	0.0299999999988358
109	6.01460754715897	0.0299999999988358
112	5.9919437540673	0.0400000000081491
115	5.9743278394525	0.0400000000081491
118	5.95996495170822	0.0400000000081491
121	5.94493150673266	0.0400000000081491
124	5.92850078049556	0.0400000000081491
128	5.91402125037558	0.0400000000081491
131	5.89551554679141	0.0400000000081491
134	5.87419833157548	0.0400000000081491
138	5.85344910564381	0.0400000000081491
141	5.84341265319355	0.0400000000081491
145	5.81917541204878	0.0500000000029104
149	5.80330250788311	0.0500000000029104
152	5.78714955342199	0.0500000000029104
156	5.76817558201578	0.0500000000029104
160	5.75024239138417	0.0500000000029104
165	5.72934607249955	0.0500000000029104
169	5.71261433305061	0.0500000000029104
173	5.69534574404328	0.0500000000029104
178	5.67789421715024	0.0599999999976717
182	5.65957760842412	0.0599999999976717
187	5.64290847918467	0.0599999999976717
192	5.62535878781434	0.0599999999976717
197	5.60677940389939	0.0599999999976717
202	5.58997481676073	0.0599999999976717
207	5.57347393117768	0.0700000000069849
212	5.5576197338216	0.0700000000069849
218	5.53961761868104	0.0700000000069849
224	5.52082284312918	0.0700000000069849
229	5.50725601277695	0.0700000000069849
235	5.49121521393354	0.0700000000069849
241	5.47392052237338	0.0800000000017462
248	5.45776691437119	0.0800000000017462
254	5.44288387672657	0.0800000000017462
261	5.42513747247572	0.0800000000017462
267	5.41385816293077	0.0800000000017462
274	5.3981796869248	0.0900000000110595
281	5.38644993724628	0.0900000000110595
289	5.37030749358591	0.0900000000110595
296	5.35893892750586	0.0900000000110595
304	5.34566034852813	0.100000000005821
311	5.33394978962089	0.100000000005821
320	5.32134222711116	0.100000000005821
328	5.30899549041212	0.100000000005821
336	5.29794004187643	0.110000000000582
345	5.28624837946901	0.110000000000582
354	5.27526833209183	0.110000000000582
363	5.26533006479804	0.110000000000582
372	5.25403698510962	0.120000000009895
382	5.24321365753424	0.120000000009895
392	5.23180435597819	0.120000000009895
402	5.22203872784271	0.130000000004657
412	5.21084779714454	0.130000000004657
423	5.19996104358867	0.130000000004657
434	5.18939906430795	0.139999999999418
445	5.17902530406052	0.139999999999418
457	5.16723782989026	0.139999999999418
469	5.15674748465688	0.150000000008731
481	5.14660491452668	0.150000000008731
493	5.13593655060116	0.150000000008731
506	5.12529098626462	0.160000000003492
519	5.11633163417746	0.160000000003492
532	5.10502243251628	0.169999999998254
546	5.09434693147602	0.169999999998254
560	5.08532154737983	0.180000000007567
575	5.07381955521483	0.180000000007567
589	5.06403547074356	0.180000000007567
605	5.0533688974842	0.190000000002328
620	5.04401695934264	0.190000000002328
636	5.03381371970358	0.200000000011642
653	5.02349975081791	0.200000000011642
670	5.01345779885373	0.210000000006403
687	5.00379794392498	0.210000000006403
705	4.99377455424933	0.220000000001164
723	4.9835572552195	0.230000000010477
742	4.97308019511655	0.230000000010477
761	4.96304736444984	0.240000000005239
780	4.9532327705768	0.240000000005239
801	4.9428145411688	0.25
821	4.93324417003718	0.260000000009313
843	4.92238111280288	0.260000000009313
864	4.91264151096508	0.270000000004075
887	4.90182999036273	0.279999999998836
910	4.89175461676815	0.279999999998836
933	4.88154954131134	0.290000000008149
957	4.87152956225249	0.30000000000291
982	4.86153263348833	0.30000000000291
1007	4.85111362590691	0.309999999997672
1033	4.84111039734075	0.320000000006985
1060	4.83124000391351	0.330000000001746
1087	4.82136935134767	0.340000000011059
1116	4.81065796411654	0.350000000005821
1144	4.80045455599562	0.350000000005821
1174	4.79012631950356	0.360000000000582
1204	4.78019943838349	0.370000000009895
1235	4.76991170380076	0.380000000004657
1267	4.75961704620498	0.389999999999418
1300	4.74941114431449	0.400000000008731
1334	4.73897314077552	0.410000000003492
1368	4.72913015407637	0.419999999998254
1404	4.71879627358559	0.430000000007567
1440	4.70903459188024	0.440000000002328
1477	4.69940583833366	0.460000000006403
1515	4.68922612226984	0.470000000001164
1554	4.67939116818171	0.480000000010477
1595	4.66954162560692	0.490000000005239
1636	4.65976238557186	0.5
1678	4.64979453376389	0.520000000004075
1721	4.64023291955383	0.529999999998836
1766	4.62973637002071	0.540000000008149
1812	4.61988381695699	0.559999999997672
1858	4.61001360456322	0.570000000006985
1906	4.60028472695099	0.580000000001746
1956	4.59003255560212	0.600000000005821
2006	4.58048537696849	0.610000000000582
2058	4.5704487232137	0.630000000004657
2111	4.56068566237631	0.650000000008731
2166	4.55091443027918	0.660000000003492
2222	4.54127975015124	0.680000000007567
2279	4.53131001744004	0.700000000011642
2338	4.52148834361472	0.720000000001164
2399	4.51180524410806	0.740000000005239
2461	4.50184597123662	0.75
2524	4.49220425916529	0.770000000004075
2589	4.48257067894846	0.790000000008149
2656	4.47279709070247	0.809999999997672
2725	4.46287617761592	0.840000000011059
2795	4.453204741411	0.860000000000582
2868	4.4433366535947	0.880000000004657
2942	4.43378045833489	0.900000000008731
3018	4.42387507925563	0.930000000007567
3096	4.41419181887363	0.950000000011642
3176	4.40445154197019	0.970000000001164
3258	4.39467166144105	1
3342	4.38494006438461	1.02999999999884
3429	4.37510343076182	1.05000000000291
3517	4.36545774607937	1.08000000000175
3608	4.35563878793066	1.11000000000058
3701	4.34589507243872	1.13999999999942
3797	4.33605676825361	1.16999999999825
3895	4.32625152302265	1.20000000001164
3996	4.3164318588315	1.23000000001048
4099	4.30661236693809	1.26000000000931
4205	4.29681563451137	1.29000000000815
4314	4.28689592383413	1.33000000000175
4425	4.27706797514208	1.36000000000058
4539	4.26721538706286	1.40000000000873
4657	4.25723600061107	1.44000000000233
4777	4.24737838432506	1.47000000000116
4901	4.23734392292755	1.51000000000931
5027	4.2273471942331	1.55000000000291
5157	4.21731995150029	1.59000000001106
5290	4.20732870492317	1.6200000000099
5427	4.19718292379794	1.66999999999825
5567	4.18711826227324	1.7100000000064
5711	4.1769993734085	1.75
5859	4.16678136345303	1.79000000000815
6010	4.15666340285954	1.84000000001106
6166	4.14636443163476	1.88999999999942
6325	4.13616626208959	1.93000000000757
6489	4.12589242354813	1.98000000001048
6656	4.11575351260549	2.02999999999884
6828	4.10550115189098	2.09000000001106
7005	4.09529519528217	2.15000000000873
7186	4.08513591597844	2.20000000001164
7372	4.07499324293064	2.26000000000931
7562	4.06495476325985	2.30999999999767
7758	4.05495682393251	2.3700000000099
7958	4.04505479416964	2.43000000000757
8164	4.0352112788513	2.5
8375	4.0254768321154	2.55999999999767
8591	4.01591387753731	2.6200000000099
8813	4.00649640173722	2.69000000000233
9041	3.99716363820394	2.76000000000931
9275	3.98804971259634	2.83000000000175
9514	3.97914189056581	2.91000000000349
9760	3.97042070438659	2.98000000001048
10012	3.96191962659594	3.05999999999767
10271	3.95350584317191	3.13999999999942
10537	3.94534900231887	3.2100000000064
10809	3.9372853885999	3.30000000000291
11088	3.92940936403939	3.38000000000466
11375	3.92161962197099	3.47000000000116
11669	3.91389581570776	3.55999999999767
11971	3.90624691650895	3.65000000000873
12280	3.89867457877166	3.74000000000524
12597	3.89111432532848	3.84000000001106
12923	3.88360548130624	3.93000000000757
13257	3.87611194710849	4.02999999999884
13600	3.86866581528639	4.15000000000873
13951	3.86126441520523	4.25
14312	3.85391191072906	4.36000000000058
14681	3.84663250481902	4.47000000000116
15061	3.83939334671985	4.58000000000175
15450	3.83220255143268	4.70000000001164
15849	3.82507017665551	4.82000000000698
16259	3.81797020624663	4.94000000000233
16679	3.81092219539714	5.08000000000175
17110	3.8038709192811	5.20000000001164
17553	3.79683859977932	5.34000000001106
18006	3.78984080739133	5.47000000000116
18472	3.78282753552125	5.61000000000058
18949	3.77580081300549	5.75
19439	3.76876281942405	5.90000000000873
19941	3.76169309139768	6.05000000000291
20457	3.75458389491063	6.20000000001164
20985	3.74742053402839	6.36000000000058
21528	3.74019533799064	6.52000000000407
22084	3.73292359522403	6.69000000000233
22655	3.7255967003019	6.86000000000058
23240	3.71823097956821	7.04000000000815
23841	3.7108116459676	7.23000000001048
24457	3.70336164211016	7.41000000000349
25089	3.69588183820917	7.60000000000582
25738	3.68835627598868	7.79000000000815
26403	3.6808292365917	8
27085	3.67326385985714	8.20000000001164
27785	3.66564579868373	8.41000000000349
28503	3.65800913544383	8.63000000000466
29240	3.65031505917813	8.85000000000582
29996	3.64259915802085	9.08000000000175
30771	3.63483705927261	9.30999999999767
31566	3.62702880514891	9.55999999999767
32382	3.61917602132108	9.79000000000815
33219	3.61128122101782	10.0500000000029
34078	3.60331419426494	10.3099999999977
34958	3.59531001118273	10.570000000007
35862	3.58723286007748	10.8500000000058
36789	3.57910490387674	11.1300000000047
37740	3.57093667943207	11.4100000000035
38715	3.56274570357331	11.7100000000064
39716	3.55450254253692	12.0100000000093
40742	3.54626668999663	12.3300000000017
41795	3.53798511289932	12.6399999999994
42875	3.52972217329927	12.9600000000064
43983	3.52142569368421	13.2900000000081
45120	3.51313735045241	13.6300000000047
46286	3.50484241870646	13.9800000000105
47482	3.49654792496959	14.3400000000111
48710	3.4882409021136	14.7000000000116
49969	3.47994848182987	15.0800000000017
51260	3.4716645381049	15.4700000000012
52585	3.4633954473083	15.8600000000006
53944	3.45513570486978	16.2700000000041
55338	3.44690845395842	16.6800000000076
56768	3.43871519927172	17.1100000000006
58236	3.43053584432211	17.5400000000081
59741	3.42240078458751	18
61285	3.41430075841422	18.4600000000064
62869	3.4062329328151	18.9300000000076
64493	3.39821591052106	19.4100000000035
66160	3.3902374553971	19.9000000000087
67870	3.38230773667033	20.4100000000035
69624	3.3744192277832	20.9300000000076
71424	3.36658490246219	21.4600000000064
73270	3.35881162932454	22.0100000000093
75163	3.35109939898424	22.5800000000017
77106	3.34344087311627	23.1500000000087
79099	3.3358471296888	23.75
81143	3.32831304579888	24.3600000000006
83240	3.32083037328316	24.9800000000105
85392	3.31339613616192	25.6200000000099
87599	3.30600190356162	26.2799999999988
89863	3.29865251700951	26.9500000000116
92185	3.2913509965636	27.6399999999994
94568	3.28408647456115	28.3500000000058
97012	3.27686642118172	29.070000000007
99519	3.26968314576909	29.820000000007
102091	3.26254009736956	30.5800000000017
104730	3.25543418445765	31.3600000000006
107437	3.24837283903321	32.1600000000035
110213	3.24135400041221	32.9700000000012
113062	3.23437053399056	33.820000000007
115984	3.22742111919538	34.6800000000076
118981	3.22049866411014	35.5500000000029
122057	3.21359816414023	36.4600000000064
125211	3.20672544476755	37.3899999999994
128447	3.19987625818584	38.3400000000111
131767	3.1930458523696	39.320000000007
135173	3.18622835103379	40.320000000007
138666	3.17942348566764	41.3500000000058
142250	3.17263225328946	42.4000000000087
145926	3.16585394107428	43.4800000000105
149698	3.15907846537072	44.5900000000111
153567	3.15230802063245	45.7300000000105
157536	3.14553210360723	46.8899999999994
161607	3.13875302736982	48.0800000000017
165784	3.13196154393891	49.3000000000029
170069	3.12515725902762	50.5599999999977
174464	3.11833393245059	51.8500000000058
178973	3.11149008331814	53.1699999999983
183599	3.10461971816453	54.5200000000041
188344	3.0977240705666	55.9100000000035
193212	3.09079518576742	57.3400000000111
198206	3.08383400097	58.8099999999977
203328	3.07683724736221	60.3099999999977
208583	3.0697976000025	61.8600000000006
213974	3.06271648789287	63.4400000000023
219504	3.05558674581922	65.0599999999977
225178	3.04840518998163	66.7300000000105
230997	3.04117085602549	68.4300000000076
236967	3.03387700342041	70.1900000000023
243092	3.02652292071956	72
249375	3.01910647373727	73.8500000000058
255820	3.01162771999343	75.75
262432	3.00408217109195	77.6900000000023
269214	2.99647034298501	79.6800000000076
276172	2.98879001000956	81.7300000000105
283310	2.98103736217939	83.8300000000017
290632	2.97321475696125	85.9700000000012
298143	2.96532013573109	88.1699999999983
305849	2.95734983429757	90.4300000000076
313754	2.94930502935353	92.7300000000105
321863	2.94118545781337	95.1000000000058
330181	2.93298958846661	97.5100000000093
338715	2.9247161256797	100.010000000009


==> data/perfprofdiscrete-10-100-5-4.dat <==
iter	objfun	time
1	11.3269348265343	0.00999999999476131
2	11.3182049417999	0.0299999999988358
3	11.3061428645455	0.0499999999883585
4	11.2847890634221	0.0599999999976717
5	11.2508441756689	0.0800000000017462
6	11.2040338453242	0.0899999999965075
7	11.1461956658032	0.110000000000582
8	11.0798405428303	0.119999999995343
9	11.0072166973002	0.139999999999418
10	10.9300054163747	0.159999999988941
11	10.8493648074107	0.179999999993015
12	10.7660701085304	0.190000000002328
13	10.6806395331092	0.19999999999709
14	10.5934218569091	0.239999999990687
15	10.5046522428019	0.269999999989523
16	10.414487322815	0.289999999993597
17	10.3230279868765	0.319999999992433
18	10.2303352182572	0.349999999991269
19	10.136442078077	0.379999999990105
20	10.041363524329	0.409999999988941
21	9.94510488474672	0.440000000002328
22	9.84766928501657	0.470000000001164
23	9.74906404281201	0.5
24	9.64930589971702	0.529999999998836
25	9.54842492564304	0.559999999997672
26	9.4464669521707	0.589999999996508
27	9.34349443478577	0.619999999995343
28	9.23958567771992	0.649999999994179
29	9.13483236715673	0.679999999993015
30	9.0293353718384	0.709999999991851
31	8.92319883794653	0.729999999995925
32	8.8165227817986	0.75
33	8.70939469033016	0.759999999994761
34	8.60188104208575	0.769999999989523
35	8.49402006261912	0.789999999993597
36	8.38581726722303	0.809999999997672
37	8.27724523541004	0.819999999992433
38	8.16824848869119	0.839999999996508
39	8.05875336919757	0.860000000000582
40	7.9486817188381	0.869999999995343
41	7.83796631439266	0.889999999999418
42	7.72656569496838	0.909999999988941
43	7.61447625108584	0.919999999998254
44	7.50174004469796	0.929999999993015
45	7.38844757305503	0.959999999991851
46	7.27473551517069	0.970000000001164
47	7.16078064001441	0.979999999995925
48	7.04679295080928	1
49	6.9330138742405	1.01999999998952
50	6.81972741730307	1.02999999999884
51	6.70728955476261	1.04999999998836
52	6.59616799000936	1.05999999999767
53	6.48696103137823	1.08000000000175
54	6.38035296076418	1.09999999999127
55	6.27701339988949	1.11000000000058
56	6.17754229587956	1.1299999999901
57	6.08246974491469	1.14999999999418
58	5.99210766219235	1.15999999998894
59	5.90644812941315	1.16999999999825
60	5.8254196698165	1.19000000000233
61	5.74913704695652	1.19999999999709
62	5.67967053373346	1.22999999999593
63	5.61798823641998	1.23999999999069
64	5.56391041894881	1.25999999999476
65	5.51704041984029	1.26999999998952
66	5.47666200787551	1.2899999999936
67	5.44153529785628	1.29999999998836
68	5.40986904846995	1.30999999999767
69	5.37963921113959	1.33000000000175
70	5.34923649496887	1.33999999999651
71	5.31820054884871	1.36000000000058
72	5.28754568806576	1.36999999999534
73	5.25915618563938	1.38999999999942
74	5.23445713892498	1.39999999999418
75	5.21360030274823	1.41999999999825
76	5.19588803339474	1.42999999999302
77	5.18049322341113	1.44000000000233
78	5.16676004794093	1.44999999999709
79	5.15423408790641	1.47000000000116
80	5.14261592640027	1.47999999999593
81	5.13171027815336	1.5
82	5.12138811060086	1.51999999998952
83	5.11156178516753	1.52999999999884
84	5.10216954822338	1.5399999999936
85	5.09316602754302	1.54999999998836
86	5.08451641710172	1.56999999999243
87	5.07619289155612	1.58999999999651
88	5.0681723675086	1.59999999999127
89	5.06043508439219	1.61999999999534
90	5.05296369020681	1.6299999999901
91	5.04574264265035	1.64999999999418
92	5.03875781016625	1.64999999999418
93	5.03199620145733	1.66999999999825
94	5.02544577855939	1.69000000000233
95	5.01909532481648	1.69999999999709
96	5.01293434922221	1.70999999999185
97	5.00695301499742	1.72000000000116
98	5.00114208440317	1.73999999999069
99	4.99549287448041	1.75
100	4.98999722019108	1.75999999999476
101	4.98464744262335	1.77999999999884
102	4.97943632072477	1.79999999998836
103	4.97435706556252	1.80999999999767
104	4.96940329647313	1.83000000000175
105	4.96456901870379	1.83999999999651
106	4.95984860230731	1.84999999999127
107	4.95523676215401	1.86999999999534
108	4.9507285389885	1.8799999999901
109	4.94631928149688	1.89999999999418
110	4.94200462937107	1.90999999998894
111	4.93778049736669	1.92999999999302
112	4.93364306035323	1.94000000000233
113	4.92958873935514	1.94999999999709
114	4.92561418857859	1.97000000000116
115	4.9217162834149	1.97999999999593
116	4.91789210940964	1.98999999999069
117	4.91413895218024	2.00999999999476
118	4.9104542882666	2.01999999998952
119	4.90683577689441	2.0399999999936
120	4.90328125263484	2.04999999998836
121	4.89978871894003	2.05999999999767
122	4.896356342541	2.08000000000175
123	4.89298244869276	2.08999999999651
124	4.88966551725687	2.11000000000058
125	4.88640417961506	2.11999999999534
126	4.88319721641072	2.1299999999901
127	4.88004355612183	2.14999999999418
128	4.8769422744708	2.15999999998894
129	4.87389259468574	2.17999999999302
130	4.87089388862821	2.19000000000233
131	4.86794567881228	2.19999999999709
132	4.86504764134219	2.22000000000116
133	4.86219960980084	2.23999999999069
134	4.85940158012676	2.25
135	4.85665371652036	2.26999999998952
136	4.85395635842092	2.27999999999884
137	4.85131002859925	2.2899999999936
138	4.84871544240564	2.30999999999767
139	4.84617351821076	2.31999999999243
140	4.84368538906416	2.33999999999651
141	4.84125241558152	2.34999999999127
142	4.83887620004661	2.36000000000058
143	4.83655860167766	2.3799999999901
144	4.83430175296086	2.38999999999942
145	4.83210807688167	2.39999999999418
146	4.82998030479331	2.41999999999825
147	4.82792149453248	2.44000000000233
148	4.82593504822438	2.44000000000233
149	4.8240247289903	2.45999999999185
150	4.82219467547068	2.47999999999593
151	4.82044941268206	2.48999999999069
152	4.81879385719889	2.5
153	4.8172333139683	2.51999999998952
154	4.81577346115795	2.5399999999936
155	4.81442031825473	2.54999999998836
156	4.81318019107344	2.55999999999767
157	4.81205958529725	2.58000000000175
158	4.8110650775122	2.58999999999651
159	4.81020312925099	2.59999999999127
160	4.80947982517365	2.61999999999534
161	4.80890051107502	2.6299999999901
162	4.80846930105477	2.63999999999942
163	4.8081884165581	2.65999999998894
164	4.80805731489834	2.66999999999825
165	4.80807156529484	2.69000000000233
166	4.80822144422436	2.70999999999185
167	4.80849026262189	2.72000000000116
168	4.80885252581961	2.72999999999593
169	4.80927218768524	2.73999999999069
170	4.80970150753113	2.75999999999476
171	4.81008132053215	2.76999999998952
172	4.81034375275018	2.77999999999884
173	4.81041825768575	2.80999999999767
174	4.81024094302116	2.81999999999243
175	4.80976537701635	2.83000000000175
176	4.80897114445806	2.84999999999127
177	4.80786607730941	2.86000000000058
178	4.80648067793596	2.86999999999534
179	4.8048575918997	2.88999999999942
180	4.80304150248701	2.89999999999418
181	4.80107332085614	2.90999999998894
182	4.79898881822274	2.92999999999302
183	4.79681938449868	2.94999999999709
184	4.79459279802142	2.95999999999185
185	4.79233335862548	2.97999999999593
186	4.79006170401725	2.98999999999069
187	4.78779472709347	3
188	4.78554575239393	3.00999999999476
189	4.78332492530891	3.02999999999884
190	4.7811397033672	3.04999999998836
191	4.77899535639475	3.05999999999767
192	4.7768954211889	3.06999999999243
193	4.77484208851472	3.08999999999651
194	4.77283651968488	3.09999999999127
195	4.77087909932549	3.11999999999534
196	4.7689696341674	3.1299999999901
197	4.76710750785734	3.14999999999418
198	4.76529180067309	3.15999999998894
199	4.76352138155511	3.17999999999302
200	4.7617949784518	3.19000000000233
201	4.76011123174437	3.19999999999709
202	4.75846873451444	3.20999999999185
203	4.75686606260852	3.22999999999593
204	4.75530179681276	3.25
205	4.75377453894791	3.25999999999476
206	4.75228292329745	3.27999999999884
207	4.75082562446974	3.2899999999936
208	4.74940136254971	3.29999999998836
209	4.74800890620562	3.31999999999243
210	4.74664707426314	3.33000000000175
211	4.74531473614665	3.34999999999127
212	4.74401081149017	3.36000000000058
213	4.74273426915356	3.36999999999534
214	4.7414841258235	3.3799999999901
215	4.74025944433342	3.40999999998894
216	4.739059331807	3.41999999999825
217	4.73788293770054	3.42999999999302
218	4.73672945180297	3.44999999999709
219	4.73559810223505	3.45999999999185
220	4.7344881534779	3.47000000000116
221	4.73339890445256	3.47999999999593
222	4.73232968666623	3.5
223	4.73127986243322	3.51999999998952
224	4.73024882317787	3.52999999999884
225	4.7292359878217	3.54999999998836
226	4.72824080125516	3.55999999999767
227	4.72726273289446	3.56999999999243
228	4.72630127532004	3.58000000000175
229	4.72535594299479	3.59999999999127
230	4.72442627105959	3.61999999999534
231	4.72351181420026	3.6299999999901
232	4.72261214558555	3.63999999999942
233	4.72172685586912	3.65999999998894
234	4.72085555225457	3.66999999999825
235	4.71999785761717	3.67999999999302
236	4.71915340968144	3.69999999999709
237	4.71832186024904	3.72000000000116
238	4.71750287447375	3.72999999999593
239	4.71669613018292	3.73999999999069
240	4.71590131723918	3.75999999999476
241	4.7151181369413	3.76999999998952
242	4.71434630146151	3.7899999999936
243	4.71358553331692	3.79999999998836
244	4.71283556487229	3.81999999999243
245	4.71209613787244	3.83000000000175
246	4.71136700300149	3.83999999999651
247	4.71064791946936	3.86000000000058
248	4.70993865461992	3.8799999999901
249	4.70923898356357	3.88999999999942
250	4.70854868882966	3.89999999999418
251	4.7078675600381	3.90999999998894
252	4.70719539359008	3.92999999999302
253	4.70653199237502	3.94000000000233
254	4.70587716549382	3.95999999999185
255	4.70523072799716	3.97000000000116
256	4.70459250063673	3.98999999999069
257	4.70396230963142	4
258	4.70333998644339	4.01999999998952
259	4.70272536756763	4.02999999999884
260	4.70211829433115	4.04999999998836
261	4.70151861270261	4.05999999999767
262	4.70092617311133	4.06999999999243
263	4.70034083027575	4.08999999999651
264	4.69976244303936	4.09999999999127
265	4.69919087421517	4.11999999999534
266	4.69862599043763	4.1299999999901
267	4.69806766202111	4.13999999999942
268	4.69751576282557	4.15999999998894
269	4.69697017012808	4.16999999999825
270	4.69643076450006	4.17999999999302
271	4.69589742969062	4.19999999999709
272	4.69537005251488	4.20999999999185
273	4.69484852274677	4.22999999999593
274	4.69433273301742	4.25
275	4.69382257871755	4.25999999999476
276	4.69331795790373	4.26999999998952
277	4.69281877120928	4.2899999999936
278	4.69232492175843	4.29999999998836
279	4.69183631508443	4.31999999999243
280	4.6913528590507	4.33000000000175
281	4.69087446377575	4.34999999999127
282	4.69040104156047	4.36000000000058
283	4.68993250681892	4.36999999999534
284	4.68946877601159	4.38999999999942
285	4.6890097675813	4.39999999999418
286	4.68855540189191	4.40999999998894
287	4.68810560116918	4.42999999999302
288	4.68766028944358	4.44000000000233
289	4.68721939249629	4.45999999999185
290	4.68678283780587	4.47000000000116
291	4.68635055449818	4.47999999999593
292	4.68592247329763	4.5
293	4.68549852647981	4.50999999999476
294	4.68507864782669	4.52999999999884
295	4.68466277258286	4.5399999999936
296	4.68425083741385	4.55999999999767
297	4.68384278036527	4.56999999999243
298	4.68343854082365	4.58999999999651
299	4.68303805947954	4.59999999999127
300	4.68264127829008	4.61999999999534
301	4.68224814044471	4.6299999999901
302	4.6818585903309	4.63999999999942
303	4.68147257350157	4.64999999999418
304	4.63444923630697	4.66999999999825
305	4.61808971537803	4.69000000000233
306	4.60786273697636	4.69999999999709
307	4.60060355218233	4.70999999999185
308	4.59493768679215	4.72999999999593
309	4.59024122169282	4.73999999999069
310	4.58619387913238	4.75
311	4.54256038344928	4.76999999998952
312	4.52435450414062	4.7899999999936
313	4.51132105148578	4.79999999998836
314	4.50101886429602	4.80999999999767
315	4.49229981615707	4.81999999999243
316	4.45026337075299	4.84999999999127
317	4.43037752050303	4.86000000000058
318	4.41512101080291	4.86999999999534
319	4.373155963595	4.8799999999901
320	4.35183462435406	4.89999999999418
321	4.33484778942619	4.91999999999825
322	4.32052499451611	4.92999999999302
323	4.30789220079887	4.94000000000233
324	4.29646617111878	4.95999999999185
325	4.2859654359637	4.97000000000116
326	4.27621155466151	4.97999999999593
327	4.26708164154918	4.98999999999069
328	4.25848536741225	5.00999999999476
329	4.25035280127771	5.02999999999884
330	4.24262766725814	5.0399999999936
331	4.23526338671361	5.05999999999767
332	4.2282206247786	5.06999999999243
333	4.22146568250565	5.08000000000175
334	4.21496938569221	5.09999999999127
335	4.20870627912371	5.09999999999127
336	4.20265401779465	5.11999999999534
337	4.19679289134182	5.13999999999942
338	4.1911054426975	5.14999999999418
339	4.18557615614182	5.15999999998894
340	4.18019119826548	5.17999999999302
341	4.1749382004475	5.19000000000233
342	4.16980607465435	5.19999999999709
343	4.16478485647134	5.22999999999593
344	4.1598655706804	5.23999999999069
345	4.15504011571671	5.25
346	4.15030116403677	5.25999999999476
347	4.14564207598664	5.27999999999884
348	4.1410568251682	5.2899999999936
349	4.13653993362552	5.30999999999767
350	4.13208641544589	5.31999999999243
351	4.1276917275744	5.33000000000175
352	4.12335172682641	5.34999999999127
353	4.11906263222344	5.36999999999534
354	4.11482099191237	5.3799999999901
355	4.11062365402309	5.38999999999942
356	4.10646774091973	5.40999999998894
357	4.10235062636929	5.40999999998894
358	4.09826991522332	5.42999999999302
359	4.09422342526055	5.44999999999709
360	4.09020917089541	5.45999999999185
361	4.0862253484831	5.47000000000116
362	4.08227032300546	5.48999999999069
363	4.0783426159485	5.5
364	4.07444089419559	5.50999999999476
365	4.07056395981186	5.52999999999884
366	4.06671074058524	5.5399999999936
367	4.06288028122952	5.55999999999767
368	4.05907173516677	5.56999999999243
369	4.05528435680097	5.58999999999651
370	4.05151749424357	5.59999999999127
371	4.04777058242202	5.61000000000058
372	4.04404313653956	5.61999999999534
373	4.04033474584896	5.63999999999942
374	4.0366450677205	5.65999999998894
375	4.03297382196885	5.66999999999825
376	4.02932078544017	5.67999999999302
377	4.0256857868338	5.69000000000233
378	4.02206870175966	5.70999999999185
379	4.01846944801734	5.72000000000116
380	4.01488798110104	5.73999999999069
381	4.0113242899238	5.75999999999476
382	4.00777839276008	5.76999999998952
383	4.00425033341142	5.77999999999884
384	4.00074017758672	5.79999999998836
385	3.99724800950555	5.80999999999767
386	3.99377392871865	5.81999999999243
387	3.99031804714707	5.83999999999651
388	3.98688048634155	5.84999999999127
389	3.98346137494754	5.86000000000058
390	3.98006084638927	5.8799999999901
391	3.9766790367562	5.88999999999942
392	3.9733160828929	5.90999999998894
393	3.96997212068176	5.91999999999825
394	3.96664728351143	5.92999999999302
395	3.96334170093226	5.94999999999709
396	3.96005549747286	5.95999999999185
397	3.95678879162767	5.97000000000116
398	3.95354169499181	5.98999999999069
399	3.95031431153972	6
400	3.94710673703282	6.00999999999476
401	3.94391905855645	6.01999999998952
402	3.94075135415966	6.0399999999936
403	3.93760369260212	6.05999999999767
404	3.93447613319162	6.06999999999243
405	3.93136872570585	6.08000000000175
406	3.9282815103765	6.09999999999127
407	3.92521451795634	6.11000000000058
408	3.92216776982612	6.11999999999534
409	3.91914127815657	6.13999999999942
410	3.91613504611345	6.14999999999418
411	3.91314906809297	6.16999999999825
412	3.91018332998758	6.17999999999302
413	3.90723780948022	6.19999999999709
414	3.90431247634232	6.20999999999185
415	3.90140729276984	6.22000000000116
416	3.89852221369948	6.23999999999069
417	3.89565718716076	6.23999999999069
418	3.89281215460531	6.25999999999476
419	3.88998705125616	6.26999999998952
420	3.8871818064476	6.27999999999884
421	3.88439634395567	6.29999999998836
422	3.8816305823382	6.30999999999767
423	3.87888443525704	6.33000000000175
424	3.87615781179128	6.33999999999651
425	3.87345061674844	6.36000000000058
426	3.87076275096663	6.36999999999534
427	3.86809411159905	6.38999999999942
428	3.86544459239269	6.38999999999942
429	3.86281408395914	6.40999999998894
430	3.86020247403436	6.41999999999825
431	3.85760964772157	6.44000000000233
432	3.85503548772161	6.44999999999709
433	3.85247987457355	6.47000000000116
434	3.84994268685167	6.47999999999593
435	3.84742380138277	6.48999999999069
436	3.84492309343283	6.5
437	3.84244043689024	6.52999999999884
438	3.83997570444652	6.5399999999936
439	3.8375287677574	6.54999999998836
440	3.83509949759567	6.56999999999243
441	3.83268776400115	6.58000000000175
442	3.83029343641763	6.58999999999651
443	3.82791638383247	6.61000000000058
444	3.82555647488012	6.61999999999534
445	3.82321357797483	6.6299999999901
446	3.82088756140831	6.63999999999942
447	3.81857829345868	6.65999999998894
448	3.81628564247472	6.67999999999302
449	3.81400947697488	6.67999999999302
450	3.81174966572113	6.69999999999709
451	3.80950607780367	6.70999999999185
452	3.80727858270203	6.72000000000116
453	3.80506705035985	6.75
454	3.80287135124147	6.75999999999476
455	3.80069135638801	6.76999999998952
456	3.79852693747211	6.77999999999884
457	3.79637796684652	6.7899999999936
458	3.79424431758187	6.80999999999767
459	3.79212586351734	6.81999999999243
460	3.79002247928607	6.83000000000175
461	3.78793404035509	6.84999999999127
462	3.78586042305446	6.86999999999534
463	3.78380150460615	6.8799999999901
464	3.78175716314178	6.88999999999942
465	3.77972727773122	6.90999999998894
466	3.77771172840786	6.91999999999825
467	3.77571039616007	6.92999999999302
468	3.77372316298551	6.94999999999709
469	3.77174991186231	6.95999999999185
470	3.76979052679595	6.97000000000116
471	3.76784489280042	6.98999999999069
472	3.76591289592867	7
473	3.76399442325619	7.00999999999476
474	3.76208936290313	7.02999999999884
475	3.7601976040338	7.0399999999936
476	3.75831903684301	7.04999999998836
477	3.75645355258095	7.06999999999243
478	3.75460104354219	7.08000000000175
479	3.75276140305021	7.09999999999127
480	3.75093452547987	7.11000000000058
481	3.74912030623545	7.11999999999534
482	3.74731864175839	7.13999999999942
483	3.74552942951162	7.15999999998894
484	3.74375256797761	7.16999999999825
485	3.74198795666104	7.17999999999302
486	3.74023549607342	7.19000000000233
487	3.73849508772587	7.19999999999709
488	3.73676663412288	7.22000000000116
489	3.7350500387539	7.23999999999069
490	3.73334520608466	7.25
491	3.73165204155646	7.25999999999476
492	3.72997045156028	7.27999999999884
493	3.72830034344263	7.2899999999936
494	3.72664162548664	7.29999999998836
495	3.72499420691234	7.30999999999767
496	3.72335799784837	7.33000000000175
497	3.72173290934536	7.34999999999127
498	3.72011885334573	7.36000000000058
499	3.71851574268366	7.36999999999534
500	3.7169234910764	7.38999999999942
501	3.71534201309862	7.39999999999418
502	3.7137712241962	7.40999999998894
503	3.71221104065631	7.42999999999302
504	3.71066137959408	7.44000000000233
505	3.70912215896417	7.44999999999709
506	3.70759329752693	7.47000000000116
507	3.706074714852	7.47999999999593
508	3.70456633130004	7.47999999999593
509	3.70306806801319	7.50999999999476
510	3.70157984690993	7.51999999998952
511	3.70010159067618	7.52999999999884
512	3.69863322274057	7.5399999999936
513	3.69717466727817	7.54999999998836
514	3.69572584919174	7.55999999999767
515	3.6942866941097	7.58000000000175
516	3.69285712837246	7.59999999999127
517	3.69143707902214	7.61000000000058
518	3.69002647378956	7.61999999999534
519	3.68862524108974	7.6299999999901
520	3.68723331001421	7.64999999999418
521	3.68585061031264	7.65999999998894
522	3.68447707239206	7.66999999999825
523	3.68311262730423	7.67999999999302
524	3.68175720673615	7.69999999999709
525	3.68041074300441	7.70999999999185
526	3.67907316903666	7.72000000000116
527	3.67774441838091	7.72999999999593
528	3.67642442518085	7.75
529	3.67511312417575	7.75999999999476
530	3.67381045068598	7.76999999998952
531	3.67251634060851	7.7899999999936
532	3.6712307304147	7.79999999998836
533	3.66995355713198	7.80999999999767
534	3.66868475834359	7.81999999999243
535	3.66742427217524	7.83999999999651
536	3.66617203729617	7.86000000000058
537	3.66492799290188	7.86000000000058
538	3.66369207870708	7.8799999999901
539	3.66246423495837	7.89999999999418
540	3.66124440239344	7.89999999999418
541	3.66003252227171	7.91999999999825
542	3.65882853633679	7.92999999999302
543	3.65763238682851	7.94999999999709
544	3.65644401646392	7.95999999999185
545	3.65526336843764	7.97000000000116
546	3.65409038642459	7.97999999999593
547	3.65292501455258	7.98999999999069
548	3.65176719741755	8.00999999999476
549	3.65061688005864	8.01999999998952
550	3.64947400798048	8.0399999999936
551	3.6483385271113	8.04999999998836
552	3.64721038382745	8.06999999999243
553	3.64608952492429	8.08000000000175
554	3.64497589763498	8.08999999999651
555	3.64386944960511	8.09999999999127
556	3.64277012890108	8.11000000000058
557	3.64167788399152	8.11999999999534
558	3.6405926637662	8.13999999999942
559	3.63951441750175	8.14999999999418
560	3.63844309487741	8.16999999999825
561	3.63737864596161	8.17999999999302
562	3.63632102120482	8.19000000000233
563	3.63527017145106	8.19999999999709
564	3.63422604791551	8.20999999999185
565	3.63318860219156	8.22999999999593
566	3.63215778623493	8.25
567	3.63113355237333	8.25999999999476
568	3.63011585329593	8.26999999998952
569	3.62910464205006	8.2899999999936
570	3.62809987202917	8.29999999998836
571	3.62710149699484	8.30999999999767
572	3.6261094710334	8.31999999999243
573	3.62512374858912	8.33000000000175
574	3.62414428444061	8.34999999999127
575	3.62317103369888	8.36999999999534
576	3.62220395181588	8.3799999999901
577	3.62124299456877	8.38999999999942
578	3.62028811805331	8.40999999998894
579	3.61933927870464	8.41999999999825
580	3.6183964332543	8.44000000000233
581	3.61745953876951	8.44999999999709
582	3.61652855261896	8.45999999999185
583	3.6156034324895	8.47000000000116
584	3.61468413637923	8.48999999999069
585	3.61377062257114	8.5
586	3.61286284966894	8.51999999998952
587	3.61196077656161	8.52999999999884
588	3.61106436244601	8.5399999999936
589	3.61017356680507	8.54999999998836
590	3.60928834942279	8.55999999999767
591	3.60840867034781	8.58000000000175
592	3.60753448993563	8.58999999999651
593	3.60666576881868	8.59999999999127
594	3.6058024679098	8.61999999999534
595	3.60494454840072	8.6299999999901
596	3.60409197175838	8.64999999999418
597	3.60324469971158	8.66999999999825
598	3.60240269428657	8.67999999999302
599	3.60156591775471	8.67999999999302
600	3.60073433266797	8.70999999999185
601	3.59990790183153	8.72000000000116
602	3.59908658832384	8.72999999999593
603	3.59827035547694	8.73999999999069
604	3.59745916687523	8.75
605	3.59665298637111	8.76999999998952
606	3.59585177806844	8.7899999999936
607	3.59505550632252	8.79999999998836
608	3.59426413572897	8.80999999999767
609	3.59347763114769	8.81999999999243
610	3.59269595767057	8.83999999999651
611	3.59191908064402	8.84999999999127
612	3.59114696564954	8.86999999999534
613	3.5903795785079	8.8799999999901
614	3.58961688529116	8.88999999999942
615	3.58885885229529	8.89999999999418
616	3.58810544606104	8.91999999999825
617	3.58735663335257	8.94000000000233
618	3.58661238118071	8.94999999999709
619	3.58587265676785	8.95999999999185
620	3.58513742758005	8.97000000000116
621	3.58440666130048	8.98999999999069
622	3.58368032584503	9.00999999999476
623	3.58295838934842	9.01999999998952
624	3.58224082016851	9.02999999999884
625	3.58152758688801	9.0399999999936
626	3.58081865829729	9.05999999999767
627	3.58011400341901	9.06999999999243
628	3.57941359148808	9.08000000000175
629	3.57871739193854	9.09999999999127
630	3.57802537443165	9.11000000000058
631	3.57733750883861	9.11999999999534
632	3.57665376524159	9.1299999999901
633	3.57597411392937	9.14999999999418
634	3.57529852539525	9.16999999999825
635	3.57462697034844	9.17999999999302
636	3.57395941968782	9.19000000000233
637	3.57329584452124	9.19999999999709
638	3.5726362161635	9.20999999999185
639	3.57198050612684	9.22999999999593
640	3.5713286861224	9.25
641	3.57068072805188	9.25999999999476
642	3.570036604027	9.26999999998952
643	3.56939628634224	9.2899999999936
644	3.56875974750254	9.29999999998836
645	3.56812696017988	9.30999999999767
646	3.56749789726161	9.33000000000175
647	3.5668725318089	9.33999999999651
648	3.56625083708652	9.34999999999127
649	3.56563278652499	9.36999999999534
650	3.56501835376504	9.3799999999901
651	3.56440751262017	9.39999999999418
652	3.56380023709302	9.40999999998894
653	3.56319650136313	9.41999999999825
654	3.56259627978708	9.42999999999302
655	3.56199954692592	9.44999999999709
656	3.56140627749254	9.45999999999185
657	3.56081644639292	9.47999999999593
658	3.56023002870073	9.48999999999069
659	3.55964699967495	9.5
660	3.55906733475027	9.51999999998952
661	3.55849100952383	9.51999999998952
662	3.55791799977221	9.5399999999936
663	3.55734828144399	9.54999999998836
664	3.5567818306556	9.56999999999243
665	3.53489803434372	9.58000000000175
666	3.52844740195515	9.59999999999127
667	3.52446776575322	9.61000000000058
668	3.52170667044892	9.61999999999534
669	3.51960625564999	9.6299999999901
670	3.5012735522288	9.64999999999418
671	3.4952960846869	9.65999999998894
672	3.49128907839208	9.67999999999302
673	3.48832210746646	9.69000000000233
674	3.47283570150316	9.69999999999709
675	3.46729381237899	9.70999999999185
676	3.46338189024095	9.72999999999593
677	3.46036760918377	9.75
678	3.44750415300133	9.75999999999476
679	3.44256252886616	9.76999999998952
680	3.43894480337353	9.7899999999936
681	3.42760194746227	9.79999999998836
682	3.42287324746419	9.80999999999767
683	3.41932932085838	9.83000000000175
684	3.41644110341227	9.83999999999651
685	3.41395716137919	9.84999999999127
686	3.41174761965601	9.86999999999534
687	3.40973597282791	9.8799999999901
688	3.40787392722379	9.88999999999942
689	3.40612951313911	9.90999999998894
690	3.4044807780316	9.91999999999825
691	3.40291217247348	9.92999999999302
692	3.40141237000415	9.94999999999709
693	3.39997290118933	9.95999999999185
694	3.39858727198108	9.97000000000116
695	3.39725038109919	9.97999999999593
696	3.39595812713271	10
697	3.39470713903521	10.0099999999948
698	3.39349458855202	10.0199999999895
699	3.39231805775262	10.0299999999988
700	3.39117544436343	10.0499999999884
701	3.39006489322522	10.0699999999924
702	3.38898474609329	10.0800000000017
703	3.38793350442346	10.0899999999965
704	3.38690980134476	10.0999999999913
705	3.38591238046855	10.1100000000006
706	3.38494007942745	10.1299999999901
707	3.38399181712654	10.1399999999994
708	3.3830665835175	10.1499999999942
709	3.38216343150101	10.1699999999983
710	3.38128147020721	10.179999999993
711	3.38041985953895	10.1999999999971
712	3.3795778055421	10.2099999999919
713	3.37875455645459	10.2200000000012
714	3.37794939938599	10.2299999999959
715	3.37716165733378	10.25
716	3.37639068664677	10.2699999999895
717	3.37563587474136	10.2799999999988
718	3.37489663802517	10.2899999999936
719	3.37417242009134	10.3099999999977
720	3.37346269004549	10.3199999999924
721	3.37276694102086	10.3300000000017
722	3.37208468870631	10.3399999999965
723	3.37141547013443	10.3600000000006
724	3.37075884249833	10.3699999999953
725	3.37011438203948	10.3799999999901
726	3.36948168304156	10.3999999999942
727	3.36886035686271	10.4099999999889
728	3.36825003109623	10.4199999999983
729	3.36765034870899	10.429999999993
730	3.36706096727762	10.4499999999971
731	3.36648155829339	10.4599999999919
732	3.36591180642182	10.4700000000012
733	3.36535140890694	10.4799999999959
734	3.36480007496762	10.5
735	3.36425752521757	10.5099999999948
736	3.36372349112761	10.5199999999895
737	3.36319771450402	10.5399999999936
738	3.36267994706128	10.5499999999884
739	3.36216994991637	10.5599999999977
740	3.36166749317425	10.5800000000017
741	3.36117235556238	10.5899999999965
742	3.36068432399538	10.6100000000006
743	3.36020319319835	10.6199999999953
744	3.35972876545322	10.6399999999994
745	3.35926085016052	10.6399999999994
746	3.3587992636195	10.6699999999983
747	3.35834382865816	10.679999999993
748	3.35789437442676	10.6900000000023
749	3.35745073605165	10.6999999999971
750	3.35701275444436	10.7099999999919
751	3.35658027603464	10.7200000000012
752	3.35615315255576	10.75
753	3.35573124079793	10.7599999999948
754	3.35531440242625	10.7699999999895
755	3.35490250377303	10.7799999999988
756	3.35449541567089	10.7899999999936
757	3.35409301321534	10.7999999999884
758	3.35369517566596	10.8199999999924
759	3.35330178624176	10.8300000000017
760	3.35291273193615	10.8399999999965
761	3.35252790346058	10.8699999999953
762	3.35214719501978	10.8799999999901
763	3.35177050417852	10.8799999999901
764	3.35139773179072	10.8999999999942
765	3.35102878183402	10.9099999999889
766	3.3447041299923	10.9199999999983
767	3.34291015071121	10.9400000000023
768	3.3417534221676	10.9499999999971
769	3.33587632895911	10.9599999999919
770	3.33397476923937	10.9799999999959
771	3.33272806727159	11
772	3.32754742277569	11
773	3.32567783194935	11.0199999999895
774	3.32440676914851	11.0299999999988
775	3.31979669809966	11.0499999999884
776	3.3179334492042	11.0599999999977
777	3.31662199112767	11.0699999999924
778	3.31247952406984	11.0800000000017
779	3.3106156410937	11.0999999999913
780	3.30655007977215	11.1199999999953
781	3.3045472029119	11.1299999999901
782	3.30122011187315	11.1399999999994
783	3.29901442336354	11.1599999999889
784	3.29742642098353	11.1699999999983
785	3.29613852982684	11.179999999993
786	3.29501500416434	11.1999999999971
787	3.29398641024943	11.2200000000012
788	3.29301278189565	11.2299999999959
789	3.29206931790966	11.2399999999907
790	3.29113970355956	11.25
791	3.29021273005518	11.2699999999895
792	3.28928047566642	11.2799999999988
793	3.28833731414567	11.2899999999936
794	3.28737936838623	11.2999999999884
795	3.28640426297033	11.3099999999977
796	3.28541095820109	11.3300000000017
797	3.28439968943811	11.3399999999965
798	3.28337187992211	11.3499999999913
799	3.28233003688668	11.3600000000006
800	3.28127755953554	11.3799999999901
801	3.28021850655697	11.3899999999994
802	3.27915734681571	11.3999999999942
803	3.278098673222	11.4099999999889
804	3.27704695787615	11.429999999993
805	3.27600634477315	11.4400000000023
806	3.27498049532546	11.4499999999971
807	3.27397249192581	11.4599999999919
808	3.27298480958271	11.4700000000012
809	3.2720192872642	11.4899999999907
810	3.27107722975799	11.5099999999948
811	3.27015936182692	11.5199999999895
812	3.26926599403792	11.5299999999988
813	3.26839701783801	11.5399999999936
814	3.26755202352299	11.5499999999884
815	3.26673035332365	11.5699999999924
816	3.26593113462883	11.5800000000017
817	3.26515341996191	11.5899999999965
818	3.26439608745034	11.5999999999913
819	3.26365799777672	11.6100000000006
820	3.26293801188024	11.6199999999953
821	3.26223491823672	11.6399999999994
822	3.26154761140325	11.6499999999942
823	3.26087498017701	11.6599999999889
824	3.26021591449256	11.6699999999983
825	3.25956940602342	11.679999999993
826	3.25893444012845	11.6999999999971
827	3.25831020539254	11.7099999999919
828	3.25769572687689	11.7299999999959
829	3.25709030490715	11.7299999999959
830	3.25649311375839	11.75
831	3.25590348025593	11.7599999999948
832	3.2553207967968	11.7699999999895
833	3.25474438127183	11.7799999999988
834	3.25417378100226	11.7999999999884
835	3.25360853495065	11.8099999999977
836	3.25304802048288	11.8300000000017
837	3.25249194417977	11.8399999999965
838	3.25193982644728	11.8499999999913
839	3.25139140086161	11.8600000000006
840	3.25084626109907	11.8799999999901
841	3.25030414434393	11.8899999999994
842	3.24976484409	11.8999999999942
843	3.24922800515118	11.9099999999889
844	3.24869341297003	11.9199999999983
845	3.24816091734062	11.9400000000023
846	3.24763016886787	11.9499999999971
847	3.24710130146885	11.9599999999919
848	3.24657403974187	11.9700000000012
849	3.24604817253179	11.9799999999959
850	3.24552358753069	12
851	3.24500019682426	12.0099999999948
852	3.242756339715	12.0199999999895
853	3.24158578440813	12.0299999999988
854	3.2395043171253	12.0399999999936
855	3.23797310173027	12.0599999999977
856	3.23619066522657	12.0800000000017
857	3.23477802322977	12.0899999999965
858	3.23355102452315	12.0999999999913
859	3.23243871704757	12.1100000000006
860	3.23141777572571	12.1299999999901
861	3.23045794005155	12.1399999999994
862	3.22957263816092	12.1499999999942
863	3.22873156555108	12.1699999999983
864	3.22796385430243	12.1900000000023
865	3.22727385907867	12.1999999999971
866	3.22661504707051	12.2099999999919
867	3.22598214042468	12.2200000000012
868	3.22537073402856	12.2299999999959
869	3.22512831481447	12.25
870	3.22406443636014	12.2599999999948
871	3.22341833686012	12.2699999999895
872	3.2860466061767	12.2799999999988


==> data/perfprofdiscrete-10-100-5-5.dat <==
iter	objfun	time
1	10.6837686872845	0.0200000000040745
2	10.4040997127358	0.0299999999988358
3	10.1517080631101	0.0500000000029104
4	9.9194443880944	0.0700000000069849
5	9.70583952456182	0.0899999999965075
6	9.50968100962963	0.100000000005821
7	9.32895050044104	0.110000000000582
8	9.16166204838843	0.139999999999418
9	9.00600887252932	0.160000000003492
10	8.85994767110916	0.169999999998254
11	8.72108844357536	0.190000000002328
12	8.58701326602506	0.19999999999709
13	8.45567176395808	0.220000000001164
14	8.32556838714625	0.229999999995925
15	8.19572104277811	0.25
16	8.0655101318851	0.259999999994761
17	7.93452256572247	0.279999999998836
18	7.80243943710383	0.290000000008149
19	7.66897795172434	0.320000000006985
20	7.53388220401996	0.330000000001746
21	7.39695343986216	0.350000000005821
22	7.25811108210992	0.360000000000582
23	7.11747724788223	0.369999999995343
24	6.97547760607878	0.389999999999418
25	6.83294849542348	0.400000000008731
26	6.69122988513901	0.430000000007567
27	6.55219214323282	0.440000000002328
28	6.41807480123971	0.44999999999709
29	6.2909674333229	0.470000000001164
30	6.17199841345863	0.479999999995925
31	6.06088241435637	0.5
32	5.95646973209303	0.520000000004075
33	5.85785943114842	0.529999999998836
34	5.76634089622615	0.55000000000291
35	5.68510218739629	0.570000000006985
36	5.61265217690699	0.589999999996508
37	5.54744566448523	0.600000000005821
38	5.48845037392646	0.610000000000582
39	5.43504050465467	0.630000000004657
40	5.38688574463045	0.639999999999418
41	5.34392426715839	0.660000000003492
42	5.30624774079747	0.669999999998254
43	5.27382518968975	0.690000000002328
44	5.24629722084973	0.69999999999709
45	5.22302437566231	0.710000000006403
46	5.20327573691725	0.729999999995925
47	5.1863788861898	0.740000000005239
48	5.17177892083326	0.75
49	5.15903812158107	0.770000000004075
50	5.14781251201872	0.779999999998836
51	5.13782418428566	0.80000000000291
52	5.12883634959044	0.820000000006985
53	5.12063277137538	0.830000000001746
54	5.11300137263135	0.839999999996508
55	5.10572154519629	0.850000000005821
56	5.09855529488701	0.869999999995343
57	5.09124358455464	0.880000000004657
58	5.08351093933716	0.900000000008731
59	5.07508308193793	0.919999999998254
60	5.06572272590024	0.930000000007567
61	5.05528527141202	0.940000000002328
62	5.04378684215568	0.94999999999709
63	5.03146228985181	0.970000000001164
64	5.0187742218822	0.979999999995925
65	5.00632790982143	1
66	4.99468454937647	1.00999999999476
67	4.98416561460941	1.02000000000407
68	4.97480121862575	1.04000000000815
69	4.96644430993936	1.05999999999767
70	4.95890883771875	1.07000000000698
71	4.95203671613924	1.08999999999651
72	4.94570861243048	1.10000000000582
73	4.93983577098264	1.11000000000058
74	4.93435061100822	1.13000000000466
75	4.92920012884975	1.13999999999942
76	4.92434175887399	1.16000000000349
77	4.91974075247015	1.16999999999825
78	4.91536841381046	1.19000000000233
79	4.91120082856115	1.19999999999709
80	4.90721790069057	1.22000000000116
81	4.9034026020716	1.22999999999593
82	4.89974038087448	1.25
83	4.89621869360431	1.25999999999476
84	4.89282663499042	1.27999999999884
85	4.88955464545093	1.29000000000815
86	4.88639427979904	1.30000000000291
87	4.88333802401841	1.30999999999767
88	4.88037914957614	1.33000000000175
89	4.87751159694305	1.35000000000582
90	4.87472988180076	1.36000000000058
91	4.87202901887451	1.38000000000466
92	4.86940445948113	1.38999999999942
93	4.86685203979917	1.40000000000873
94	4.86436793755628	1.41000000000349
95	4.86194863537882	1.43000000000757
96	4.85959088945446	1.44000000000233
97	4.85729170247402	1.4600000000064
98	4.8550483000573	1.47000000000116
99	4.85285811004702	1.47999999999593
100	4.85071874419072	1.5
101	4.84862798183574	1.50999999999476
102	4.84658375533961	1.52999999999884
103	4.84458413695779	1.55000000000291
104	4.84262732701739	1.55999999999767
105	4.84071164321873	1.57000000000698
106	4.83883551093484	1.58000000000175
107	4.83699745439968	1.61000000000058
108	4.83519608869129	1.61999999999534
109	4.83343011243129	1.63000000000466
110	4.83169830112946	1.65000000000873
111	4.82999950111276	1.66000000000349
112	4.82833262398635	1.68000000000757
113	4.82669664157554	1.69000000000233
114	4.82509058130635	1.7100000000064
115	4.82351352198705	1.72000000000116
116	4.82196458995251	1.74000000000524
117	4.82044295554134	1.75
118	4.81894782987566	1.75999999999476
119	4.81747846191644	1.77999999999884
120	4.81603413577109	1.79000000000815
121	4.81461416822905	1.80000000000291
122	4.81321790650831	1.82000000000698
123	4.81184472619055	1.83000000000175
124	4.81049402933108	1.83999999999651
125	4.8091652427261	1.86000000000058
126	4.80785781632391	1.88000000000466
127	4.80657122176749	1.88999999999942
128	4.80530495105638	1.90000000000873
129	4.80405851531657	1.91999999999825
130	4.80283144367021	1.93000000000757
131	4.80162328219483	1.94000000000233
132	4.80043359296421	1.9600000000064
133	4.79926195316504	1.97000000000116
134	4.79810795428018	1.99000000000524
135	4.79697120133517	2.00999999999476
136	4.79585131220071	2.00999999999476
137	4.79474791694596	2.02999999999884
138	4.79366065724006	2.05000000000291
139	4.79258918579566	2.05999999999767
140	4.79153316585209	2.07000000000698
141	4.79049227069381	2.08999999999651
142	4.78946618320187	2.10000000000582
143	4.78845459543549	2.11999999999534
144	4.78745720824036	2.13000000000466
145	4.78647373088286	2.15000000000873
146	4.78550388070657	2.16000000000349
147	4.78454738281049	2.16999999999825
148	4.78360396974644	2.19000000000233
149	4.78267338123389	2.19999999999709
150	4.78175536389238	2.2100000000064
151	4.78084967098755	2.22999999999593
152	4.77995606219263	2.24000000000524
153	4.77907430336171	2.25999999999476
154	4.77820416631586	2.27999999999884
155	4.77734542863937	2.29000000000815
156	4.77649787348709	2.30000000000291
157	4.77566128940084	2.32000000000698
158	4.77483547013465	2.33000000000175
159	4.77402021448869	2.33999999999651
160	4.77321532614987	2.36000000000058
161	4.77242061354103	2.38000000000466
162	4.77163588967521	2.38999999999942
163	4.7708609720175	2.40000000000873
164	4.77009568235206	2.41999999999825
165	4.76933984665495	2.43000000000757
166	4.76859329497153	2.44999999999709
167	4.76785586129959	2.4600000000064
168	4.76712738347627	2.47999999999593
169	4.76640770306953	2.49000000000524
170	4.76569666527409	2.5
171	4.76499411881076	2.52000000000407
172	4.76429991582906	2.52999999999884
173	4.7636139118142	2.55000000000291
174	4.7629359654968	2.55999999999767
175	4.7622659387655	2.58000000000175
176	4.76160369658277	2.58999999999651
177	4.76094910690378	2.60000000000582
178	4.76030204059735	2.61000000000058
179	4.75966237136993	2.63999999999942
180	4.75902997569193	2.63999999999942
181	4.75840473272617	2.66000000000349
182	4.75778652425851	2.66999999999825
183	4.75717523463114	2.68000000000757
184	4.75657075067709	2.7100000000064
185	4.75597296165751	2.72000000000116
186	4.75538175920026	2.72999999999593
187	4.75479703724067	2.74000000000524
188	4.75421869196364	2.75999999999476
189	4.75364662174755	2.77000000000407
190	4.75308072711024	2.79000000000815
191	4.75252091065586	2.80000000000291
192	4.75196707702364	2.80999999999767
193	4.7514191328376	2.83000000000175
194	4.75087698665851	2.85000000000582
195	4.75034054893653	2.86000000000058
196	4.74980973196493	2.88000000000466
197	4.74928444983573	2.88000000000466
198	4.74876461839655	2.91000000000349
199	4.74825015520763	2.91999999999825
200	4.74774097950121	2.93000000000757
201	4.74723701214131	2.94999999999709
202	4.74673817558476	2.9600000000064
203	4.7462443938432	2.97000000000116
204	4.74575559244615	2.97999999999593
205	4.74527169840519	3
206	4.7447926401786	3.00999999999476
207	4.74431834763725	3.02000000000407
208	4.74384875203178	3.04000000000815
209	4.74338378595985	3.05999999999767
210	4.74292338333455	3.07000000000698
211	4.74246747935384	3.08000000000175
212	4.74201601047014	3.10000000000582
213	4.74156891436214	3.11000000000058
214	4.74112612990523	3.13000000000466
215	4.74068759714449	3.13999999999942
216	4.74025325726738	3.15000000000873
217	4.73982305257752	3.16999999999825
218	4.739396926469	3.18000000000757
219	4.73897482340125	3.19000000000233
220	4.73855668887477	3.2100000000064
221	4.73814246940742	3.22000000000116
222	4.73773211251088	3.22999999999593
223	4.73732556666859	3.24000000000524
224	4.73692278131329	3.25999999999476
225	4.73652370680568	3.27000000000407
226	4.73612829441348	3.27999999999884
227	4.73573649629095	3.30999999999767
228	4.73534826545887	3.32000000000698
229	4.73496355578569	3.33000000000175
230	4.73458232196753	3.33999999999651
231	4.73420451951081	3.36000000000058
232	4.73383010471339	3.36999999999534
233	4.73345903464742	3.38999999999942
234	4.73309126714209	3.40000000000873
235	4.73272676076714	3.41000000000349
236	4.73236547481588	3.41999999999825
237	4.73200736929021	3.44999999999709
238	4.73165240488427	3.4600000000064
239	4.73130054296973	3.47000000000116
240	4.73095174558116	3.47999999999593
241	4.73060597540087	3.50999999999476
242	4.73026319574589	3.52000000000407
243	4.72992337055373	3.52999999999884
244	4.72958646436846	3.54000000000815
245	4.7292524423289	3.55000000000291
246	4.72892127015467	3.57000000000698
247	4.72859291413454	3.58999999999651
248	4.72826734111409	3.60000000000582
249	4.72794451848362	3.61000000000058
250	4.72762441416684	3.63000000000466
251	4.72730699660959	3.63999999999942
252	4.72699223476884	3.66000000000349
253	4.72668009810196	3.68000000000757
254	4.72637055655596	3.69000000000233
255	4.72606358055797	3.69999999999709
256	4.7257591410041	3.72000000000116
257	4.72545720925119	3.72999999999593
258	4.72515775710598	3.75
259	4.72486075681663	3.75999999999476
260	4.6724647838333	3.77000000000407
261	4.65552236718723	3.79000000000815
262	4.64545380849997	3.80000000000291
263	4.6386528938101	3.80999999999767
264	4.63356167137921	3.82000000000698
265	4.62948250881352	3.85000000000582
266	4.58144983193808	3.86000000000058
267	4.5626380734892	3.86999999999534
268	4.54946411605989	3.88999999999942
269	4.53921729334806	3.90000000000873
270	4.53064263624303	3.91999999999825
271	4.52314683186974	3.93000000000757
272	4.51641152258753	3.94999999999709
273	4.51024823217406	3.9600000000064
274	4.50453588312693	3.97000000000116
275	4.49919136907909	3.99000000000524
276	4.49415457079483	4
277	4.48938017942131	4.00999999999476
278	4.48483294589173	4.02999999999884
279	4.48048476112226	4.04000000000815
280	4.4763127699315	4.05000000000291
281	4.47229809883466	4.07000000000698
282	4.46842496540624	4.08000000000175
283	4.46468003467161	4.10000000000582
284	4.46105194129318	4.11000000000058
285	4.45753092659823	4.11999999999534
286	4.45410855739093	4.13999999999942
287	4.45077750443624	4.15000000000873
288	4.44753136541441	4.16999999999825
289	4.44436452164644	4.19000000000233
290	4.40267491092902	4.19999999999709
291	4.38522893142871	4.2100000000064
292	4.37228549505636	4.22999999999593
293	4.36185135034403	4.24000000000524
294	4.35288253696349	4.25
295	4.34487625741924	4.27000000000407
296	4.33756354428683	4.29000000000815
297	4.33078881494183	4.30000000000291
298	4.32445530987206	4.30999999999767
299	4.31849851473149	4.33000000000175
300	4.31287246575732	4.33999999999651
301	4.30754238811976	4.35000000000582
302	4.30248059489327	4.36999999999534
303	4.29766412585046	4.38000000000466
304	4.29307334234135	4.40000000000873
305	4.28869106161138	4.41000000000349
306	4.28450200325393	4.43000000000757
307	4.28049242091873	4.44000000000233
308	4.27664984688995	4.44999999999709
309	4.27296290734765	4.47000000000116
310	4.26942118319027	4.47999999999593
311	4.26601510113241	4.5
312	4.26273584556866	4.50999999999476
313	4.25957528515186	4.52999999999884
314	4.25652591015743	4.54000000000815
315	4.25358077801269	4.55000000000291
316	4.25073346521725	4.55999999999767
317	4.24797802440843	4.58000000000175
318	4.24530894569333	4.58999999999651
319	4.24272112159319	4.60000000000582
320	4.24020981511386	4.61999999999534
321	4.23777063056636	4.63000000000466
322	4.2353994868329	4.63999999999942
323	4.23309259283281	4.66000000000349
324	4.23084642498206	4.68000000000757
325	4.22865770646844	4.69000000000233
326	4.22652338818593	4.69999999999709
327	4.22444063119331	4.72000000000116
328	4.22240679056495	4.72999999999593
329	4.22041940053337	4.75
330	4.2184761608102	4.75999999999476
331	4.21657492399593	4.77000000000407
332	4.21471368399253	4.79000000000815
333	4.21289056533809	4.80000000000291
334	4.21110381338702	4.80999999999767
335	4.20935178527569	4.83000000000175
336	4.20763294160205	4.83999999999651
337	4.20594583876783	4.85000000000582
338	4.20428912192711	4.88000000000466
339	4.20266151849247	4.88999999999942
340	4.20106183215753	4.90000000000873
341	4.19948893738523	4.91999999999825
342	4.19794177433538	4.93000000000757
343	4.19641934418615	4.94999999999709
344	4.19492070482293	4.9600000000064
345	4.1934449668638	4.97000000000116
346	4.19199128999197	4.99000000000524
347	4.19055887957557	5
348	4.18914698354286	5.00999999999476
349	4.18775488950252	5.02999999999884
350	4.18638192207986	5.04000000000815
351	4.18502744045828	5.05999999999767
352	4.18369083610571	5.07000000000698
353	4.18237153067243	5.08000000000175
354	4.18106897404528	5.10000000000582
355	4.17978264254823	5.11000000000058
356	4.17851203727592	5.13000000000466
357	4.17725668254746	5.13999999999942
358	4.17601612447658	5.16000000000349
359	4.14248299754335	5.16999999999825
360	4.13114788419157	5.18000000000757
361	4.12263080456589	5.19000000000233
362	4.11582951570514	5.2100000000064
363	4.10999375996198	5.22000000000116
364	4.10475890080028	5.24000000000524
365	4.09992672990621	5.25
366	4.06837926076065	5.27000000000407
367	4.05464468344171	5.27999999999884
368	4.04283644295994	5.29000000000815
369	4.03230867390095	5.30000000000291
370	3.99921010099301	5.32000000000698
371	3.98091639509736	5.33000000000175
372	3.96439753483241	5.33999999999651
373	3.94926437940246	5.36000000000058
374	3.93511292457796	5.36999999999534
375	3.92176524587008	5.38999999999942
376	3.90911927465341	5.40000000000873
377	3.89711006221788	5.41999999999825
378	3.88568874944227	5.43000000000757
379	3.87481399827154	5.44999999999709
380	3.86444833719439	5.4600000000064
381	3.85455685589842	5.47000000000116
382	3.8451068510962	5.49000000000524
383	3.83606779194143	5.5
384	3.82741133329081	5.52000000000407
385	3.81911128510757	5.52999999999884
386	3.81114352507368	5.54000000000815
387	3.80348586975135	5.55999999999767
388	3.79611792469582	5.57000000000698
389	3.7890209301085	5.58000000000175
390	3.78217761277444	5.60000000000582
391	3.7755720499599	5.60000000000582
392	3.76918954727216	5.61999999999534
393	3.76301653037276	5.63000000000466
394	3.75704044922731	5.63999999999942
395	3.75124969320641	5.66999999999825
396	3.74563351531983	5.68000000000757
397	3.74018196404664	5.69000000000233
398	3.73488582148665	5.7100000000064
399	3.72973654684116	5.72000000000116
400	3.72472622443336	5.72999999999593
401	3.71984751572566	5.75
402	3.71509361484176	5.75999999999476
403	3.71045820733501	5.77000000000407
404	3.70593543190508	5.77999999999884
405	3.7015198448654	5.79000000000815
406	3.6972063872027	5.82000000000698
407	3.69299035407768	5.83000000000175
408	3.68886736660348	5.83999999999651
409	3.68483334578741	5.85000000000582
410	3.68088448852461	5.86999999999534
411	3.67701724545116	5.88000000000466
412	3.6732283006242	5.88999999999942
413	3.66951455283738	5.91000000000349
414	3.6658730984691	5.91999999999825
415	3.66230121579552	5.93000000000757
416	3.65879635058248	5.94999999999709
417	3.65535610293286	5.9600000000064
418	3.65197821522797	5.97999999999593
419	3.64866056111183	5.99000000000524
420	3.64540113541931	6.00999999999476
421	3.64219804495966	6.02000000000407
422	3.63904950009692	6.02999999999884
423	3.63595380704439	6.04000000000815
424	3.63290936082095	6.05999999999767
425	3.62991463880519	6.07000000000698
426	3.62696819483521	6.08000000000175
427	3.62406865380777	6.10000000000582
428	3.62121470671952	6.11000000000058
429	3.61840510614642	6.13000000000466
430	3.61563866205852	6.13999999999942
431	3.61291423801687	6.15000000000873
432	3.6102307476531	6.16000000000349
433	3.60758715144015	6.18000000000757
434	3.60498245373004	6.19000000000233
435	3.60241570001294	6.19999999999709
436	3.59988597440935	6.2100000000064
437	3.59739239731688	6.22999999999593
438	3.59493412329723	6.25
439	3.59251033907228	6.25999999999476
440	3.59012026169215	6.27000000000407
441	3.58776313684135	6.29000000000815
442	3.5854382372577	6.30000000000291
443	3.58314486126928	6.30999999999767
444	3.5808823314453	6.33000000000175
445	3.57864999332573	6.35000000000582
446	3.5764472142626	6.36000000000058
447	3.57427338230116	6.36000000000058
448	3.5721279051892	6.38000000000466
449	3.57001020939497	6.40000000000873
450	3.56791973924502	6.41000000000349
451	3.5658559560743	6.41999999999825
452	3.5638183374534	6.44000000000233
453	3.56180637646186	6.44999999999709
454	3.55981958098739	6.4600000000064
455	3.55785747310889	6.47999999999593
456	3.55591958846039	6.49000000000524
457	3.55400547569011	6.50999999999476
458	3.55211469589841	6.52000000000407
459	3.55024682215888	6.52999999999884
460	3.54840143901957	6.55000000000291
461	3.54657814204919	6.55999999999767
462	3.54477653743556	6.57000000000698
463	3.54299624155998	6.58000000000175
464	3.54123688062363	6.60000000000582
465	3.53949809028564	6.61000000000058
466	3.5377795153072	6.61999999999534
467	3.5360808092365	6.63999999999942
468	3.53440163410297	6.65000000000873
469	3.53274166010946	6.66999999999825
470	3.53110056535062	6.68000000000757
471	3.52947803555556	6.69000000000233
472	3.52787376382524	6.69999999999709
473	3.5262874503843	6.72000000000116
474	3.52471880236425	6.72999999999593
475	3.52316753356151	6.75
476	3.52163336423413	6.75999999999476
477	3.52011602088922	6.77000000000407
478	3.51861523611326	6.79000000000815
479	3.51713074835607	6.80000000000291
480	3.51566230175907	6.80999999999767
481	3.51420964599644	6.83000000000175
482	3.51277253610149	6.83999999999651
483	3.51135073229923	6.85000000000582
484	3.5099439998782	6.86999999999534
485	3.50855210901659	6.88999999999942
486	3.50717483465535	6.90000000000873
487	3.50581195637614	6.91000000000349
488	3.50446325824856	6.91999999999825
489	3.50312852870394	6.94000000000233
490	3.50180756043833	6.94999999999709
491	3.50050015028068	6.9600000000064
492	3.49920609907414	6.97999999999593
493	3.49792521159577	7
494	3.49665729640972	7.00999999999476
495	3.49540216579599	7.02000000000407
496	3.49415963566278	7.02999999999884
497	3.49292952541038	7.04000000000815
498	3.49171165788469	7.05999999999767
499	3.4905058592647	7.07000000000698
500	3.4893119589825	7.08999999999651
501	3.48812978964859	7.10000000000582
502	3.48695918696946	7.11999999999534
503	3.48579998965671	7.13000000000466
504	3.4846520393718	7.13999999999942
505	3.48351518064948	7.15000000000873
506	3.48238926081711	7.16999999999825
507	3.4812741299418	7.18000000000757
508	3.48016964075268	7.19000000000233
509	3.47907564859908	7.2100000000064
510	3.47799201135163	7.22000000000116
511	3.47691858938257	7.22999999999593
512	3.47585524547225	7.25
513	3.47480184479268	7.27000000000407
514	3.47375825481356	7.27999999999884
515	3.47272434527325	7.30000000000291
516	3.47169998812535	7.32000000000698
517	3.47068505748039	7.33999999999651
518	3.46967942956946	7.35000000000582
519	3.46868298267946	7.36999999999534
520	3.46769559712658	7.38000000000466
521	3.46671715519967	7.40000000000873
522	3.46574754113401	7.41999999999825
523	3.46478664103408	7.43000000000757
524	3.46383434287422	7.4600000000064
525	3.46289053644018	7.47000000000116
526	3.4619551132809	7.47999999999593
527	3.46102796669107	7.49000000000524
528	3.46010899166129	7.5
529	3.45919808483927	7.52000000000407
530	3.45829514453007	7.52999999999884
531	3.45740007060062	7.54000000000815
532	3.4565127645024	7.55000000000291
533	3.45563312922691	7.57000000000698
534	3.45476106923721	7.58000000000175
535	3.45389649049832	7.60000000000582
536	3.4530393003991	7.61000000000058
537	3.4521894077603	7.61999999999534
538	3.45134672275915	7.63999999999942
539	3.45051115696433	7.65000000000873
540	3.44968262325189	7.66000000000349
541	3.44886103581871	7.66999999999825
542	3.44804631013527	7.68000000000757
543	3.44723836293299	7.7100000000064
544	3.4464371121857	7.7100000000064
545	3.44564247705463	7.72999999999593
546	3.44485437790146	7.74000000000524
547	3.44407273624591	7.75999999999476
548	3.44329747477369	7.77000000000407
549	3.44252851725862	7.77999999999884
550	3.44176578860623	7.79000000000815
551	3.4410092147774	7.83000000000175
552	3.44025872281126	7.85000000000582
553	3.43951424079586	7.86000000000058
554	3.43877569781494	7.88000000000466
555	3.43804302398931	7.88999999999942
556	3.43731615040782	7.91000000000349
557	3.43659500913402	7.91999999999825
558	3.43587953319016	7.94000000000233
559	3.43516965652446	7.94999999999709
560	3.43446531402428	7.9600000000064
561	3.43376644145009	7.97000000000116
562	3.43307297548097	7.99000000000524
563	3.43238485365725	8.00999999999476
564	3.43170201437629	8.02000000000407
565	3.4310243968816	8.02999999999884
566	3.43035194124788	8.05000000000291
567	3.4296845883617	8.05999999999767
568	3.4290222799155	8.07000000000698
569	3.428364958384	8.08000000000175
570	3.42771256703369	8.10000000000582
571	3.42706504987564	8.11000000000058
572	3.42642235168099	8.11999999999534
573	3.42578441795835	8.13000000000466
574	3.42515119493118	8.15000000000873
575	3.42452262956549	8.16999999999825
576	3.42389866949658	8.18000000000757
577	3.42327926307425	8.19000000000233
578	3.42266435931896	8.19999999999709
579	3.42205390792675	8.22000000000116
580	3.42144785924668	8.22999999999593
581	3.42084616428868	8.24000000000524
582	3.42024877468514	8.25999999999476
583	3.4196556427065	8.27000000000407
584	3.41906672124282	8.27999999999884
585	3.41848196379118	8.30000000000291
586	3.41790132444528	8.30999999999767
587	3.41732475790016	8.32000000000698
588	3.41675221941819	8.33000000000175
589	3.41618366485084	8.35000000000582
590	3.41561905059773	8.36000000000058
591	3.41505833362785	8.38000000000466
592	3.41450147145193	8.38999999999942
593	3.41394842211395	8.40000000000873
594	3.41339914419754	8.41000000000349
595	3.4128535968042	8.41999999999825
596	3.41231173955913	8.44000000000233
597	3.41177353258706	8.44999999999709
598	3.41123893652567	8.4600000000064
599	3.41070791247563	8.47000000000116
600	3.4101804220559	8.49000000000524
601	3.40965642734691	8.5
602	3.4091358909155	8.52000000000407
603	3.40861877577264	8.52999999999884
604	3.40810504540738	8.54000000000815
605	3.40759466375312	8.55000000000291
606	3.40708759518468	8.57000000000698
607	3.40658380451782	8.58000000000175
608	3.40608325699717	8.58999999999651
609	3.40558591831046	8.60000000000582
610	3.40509175454996	8.61000000000058
611	3.40460073221873	8.61999999999534
612	3.40411281824768	8.65000000000873
613	3.40362797995954	8.66000000000349
614	3.40314618506574	8.66999999999825
615	3.40266740169315	8.68000000000757
616	3.40219159833042	8.69999999999709
617	3.40171874386088	8.69999999999709
618	3.40124880753838	8.72000000000116
619	3.40078175900109	8.74000000000524
620	3.40031756823009	8.75
621	3.39985620557967	8.75
622	3.39939764176343	8.77000000000407
623	3.39894184784678	8.77999999999884
624	3.39848879522335	8.79000000000815
625	3.39803845565589	8.80999999999767
626	3.39759080122411	8.83000000000175
627	3.39714580432987	8.83999999999651
628	3.39670343774287	8.85000000000582
629	3.3962636745202	8.86000000000058
630	3.39582648805176	8.86999999999534
631	3.39539185203838	8.88000000000466
632	3.39495974049356	8.90000000000873
633	3.3945301277401	8.91999999999825
634	3.39410298839782	8.93000000000757
635	3.39367829739329	8.94000000000233
636	3.39325602994721	8.94999999999709
637	3.39283616155012	8.97000000000116
638	3.39241866801182	8.97999999999593
639	3.39200352539982	8.99000000000524
640	3.39159071007903	9.00999999999476
641	3.39118019867955	9.02000000000407
642	3.39077196809807	9.02999999999884
643	3.37466387686459	9.04000000000815
644	3.37063322084613	9.05000000000291
645	3.3679883771014	9.07000000000698
646	3.36609704508503	9.08000000000175
647	3.35196180304593	9.08999999999651
648	3.34795155870443	9.10000000000582
649	3.34524443911271	9.11999999999534
650	3.34326231625287	9.13000000000466
651	3.33154067096799	9.13999999999942
652	3.32801867603501	9.16000000000349
653	3.32561345708133	9.16999999999825
654	3.315476720908	9.18000000000757
655	3.31217577001042	9.19000000000233
656	3.30990564234822	9.2100000000064
657	3.30128523052432	9.22000000000116
658	3.29823364141779	9.24000000000524
659	3.29609030799566	9.25
660	3.28862802095733	9.25999999999476
661	3.28570103215793	9.27000000000407
662	3.28359131156728	9.29000000000815
663	3.28191494245196	9.30000000000291
664	3.28049738825841	9.30999999999767
665	3.27925518555854	9.33000000000175
666	3.27814157077921	9.33999999999651
667	3.27712738719982	9.33999999999651
668	3.276192975504	9.36999999999534
669	3.27532429186394	9.38000000000466
670	3.27451085719234	9.38000000000466
671	3.2737445863045	9.38999999999942
672	3.2730190767784	9.41000000000349
673	3.27232915433513	9.43000000000757
674	3.2716705692872	9.44000000000233
675	3.27103978593495	9.44999999999709
676	3.27043383139232	9.4600000000064
677	3.26985018414452	9.47999999999593
678	3.26928668952361	9.49000000000524
679	3.26874149447318	9.5
680	3.26821299607723	9.50999999999476
681	3.26769980060919	9.52999999999884
682	3.26720069039837	9.54000000000815
683	3.26671459671091	9.55000000000291
684	3.26624057751832	9.55999999999767
685	3.26577779914681	9.58000000000175
686	3.26532552077911	9.58999999999651
687	3.26488308165135	9.60000000000582
688	3.26444989014223	9.61000000000058
689	3.26402541475975	9.63000000000466
690	3.26360917614925	9.63999999999942
691	3.26320074066524	9.65000000000873
692	3.26279971465336	9.66000000000349
693	3.26240573955609	9.66999999999825
694	3.26201848781105	9.69000000000233
695	3.25710726601092	9.69999999999709
696	3.25527766095229	9.7100000000064
697	3.25399647841927	9.72999999999593
698	3.24902328761741	9.74000000000524
699	3.24680443945662	9.75
700	3.24517994089066	9.77000000000407
701	3.24050468793273	9.77999999999884
702	3.23814862195776	9.79000000000815
703	3.23395019451323	9.80999999999767
704	3.23118271681997	9.82000000000698
705	3.22908283845468	9.83999999999651
706	3.22730503150393	9.85000000000582
707	3.22570696112875	9.86000000000058
708	3.22421737179923	9.86999999999534
709	3.2227962075153	9.88000000000466
710	3.22142010805436	9.90000000000873
711	3.22007546804995	9.91000000000349
712	3.21875482471109	9.91999999999825
713	3.21745470858338	9.93000000000757
714	3.21617423118063	9.94999999999709
715	3.21491408901893	9.9600000000064
716	3.21367587011968	9.97000000000116
717	3.21246150418061	9.97999999999593
718	3.2112729383487	9.99000000000524
719	3.21011186195421	10
720	3.20897960793392	10.0200000000041
721	3.20787707100675	10.0299999999988
722	3.20680472548594	10.0400000000081
723	3.20576262812722	10.0500000000029
724	3.20475051577538	10.070000000007
725	3.20376780909873	10.0800000000017
726	3.20281372777761	10.0899999999965
727	3.20188728918487	10.1000000000058
728	3.20098742467769	10.1100000000006
729	3.20011297244144	10.1199999999953
730	3.19926274319851	10.1300000000047
731	3.19843550831652	10.1500000000087
732	3.19763005294578	10.1600000000035
733	3.19684520773258	10.1699999999983
734	3.19607984935522	10.1900000000023
735	3.19533283349439	10.1999999999971
736	3.1924832677456	10.2100000000064
737	3.19086845991305	10.2299999999959
738	3.18829521226145	10.2400000000052
739	3.18633217897195	10.2599999999948
740	3.18465169420787	10.2700000000041
741	3.18256904403448	10.2900000000081
742	3.1809120883051	10.3099999999977
743	3.17947990699056	10.320000000007
744	3.1781907735143	10.3300000000017
745	3.17701102558387	10.3399999999965
746	3.17592045777069	10.3600000000006
747	3.17494674149258	10.3800000000047
748	3.17406934864651	10.3899999999994
749	3.17327267552575	10.4000000000087
750	3.17253840380507	10.4100000000035
751	3.1718564558681	10.4300000000076
752	3.17121717810651	10.4400000000023
753	3.17061380674058	10.4499999999971
754	3.17004652653267	10.4700000000012
755	3.16950690132401	10.4799999999959
756	3.16898770402406	10.4900000000052
757	3.16848916613259	10.5
758	3.16801239962265	10.5099999999948
759	3.1675499566998	10.5200000000041
760	3.16710512027277	10.5299999999988
761	3.16666864857239	10.5500000000029
762	3.1662486122584	10.5599999999977
763	3.16583748164084	10.570000000007
764	3.16542726264659	10.5800000000017
765	3.16504577005803	10.6000000000058
766	3.16366661425642	10.6100000000006
767	3.16446540159354	10.6500000000087
768	3.24135684891424	10.6699999999983


==> data/perfprofdiscrete-10-100-5-6.dat <==
iter	objfun	time
1	8.47833533692301	0.001152
2	7.35152938598447	0.002726
3	5.78791875248305	0.005352
4	4.87385557468218	0.007376
5	4.45195866456971	0.01103
6	4.45195866456971	0.01384
7	3.70335102067894	0.014908
8	3.57771288289949	0.017192
9	3.57771288289949	0.019385
10	3.32179921739476	0.020459
11	3.20227502607409	0.02272
12	3.20227502607409	0.024907
13	3.10945631309189	0.026569
14	3.00018268249716	0.02824
15	3.00018268249716	0.030427
16	2.91976386585982	0.032091
17	2.79133699080552	0.034339
18	2.79133699080552	0.03652
19	2.72168294973735	0.038157
20	2.60253568669774	0.040398
21	2.49136248657041	0.043327
22	2.40925805461511	0.046732
23	2.3095099475445	0.051375
24	2.3095099475445	0.055878
25	2.16476409135211	0.057526
26	2.16476409135211	0.060852
27	2.12961317739104	0.062494
28	2.10662300013006	0.064761
29	2.10662300013006	0.067506
30	2.10332681228823	0.069744
31	2.09398161789144	0.070806
32	2.08942697006028	0.07246
33	2.08100730890748	0.074713
34	2.0644969201913	0.077533
35	2.03978873399224	0.080991
36	2.03978873399224	0.085489
37	2.03978873399224	0.088808
38	2.02908175551744	0.090452
39	2.02274921354729	0.092677
40	2.01349564531406	0.096076
41	2.01349564531406	0.099985
42	2.01349564531406	0.10282
43	2.0090744712813	0.103861
44	2.0047901969368	0.106093
45	1.99965974022474	0.108318
46	1.98928494548765	0.111131
47	1.98928494548765	0.115612
48	1.98833485805507	0.119028
49	1.98382583611469	0.120067
50	1.9805535777667	0.122886
51	1.97715375764568	0.125697
52	1.97024372425391	0.129646
53	1.95700151036335	0.134231
54	1.94731821606584	0.139355
55	1.8846997492627	0.141591
56	1.83686934944605	0.144401
57	1.7696507791082	0.147223
58	1.74646424469206	0.151209
59	1.65526372247284	0.154615
60	1.65526372247284	0.158536
61	1.64893740869876	0.161357
62	1.6393670060152	0.16476
63	1.62682954881575	0.168159
64	1.6129461103724	0.172718
65	1.6129461103724	0.180758
66	1.60319925658601	0.185343
67	1.60023567033544	0.194508
68	1.59921358055457	0.217112
69	1.59902812665885	0.221691
70	1.59901670348361	0.254079
71	1.59901669451443	0.304076
72	1.59901669451442	0.363476
73	1.59901669451442	0.422137
74	1.59901669451442	0.463296
75	1.59901669451442	0.500825
76	1.59901669451442	0.538131
78	1.59901669451442	0.624352
79	1.59901669451442	0.662561
80	1.59901669451442	0.700228
81	1.59901669451442	0.737474
83	1.59901669451442	0.812464
84	1.59901669451453	0.849627
85	1.59901669451442	0.907377
86	1.59901669451442	0.965928
88	1.59901669451442	1.05627
89	1.59901669451442	1.114751
91	1.59901669451445	1.187836
92	1.59901669451442	1.246227
93	1.59901669451442	1.304815
95	1.59901669451446	1.333253
96	1.59901669451443	1.340099
98	1.59901669451442	1.455084
99	1.59901669451456	1.487098
101	1.59901669451443	1.492661
102	1.59901669451442	1.551146
104	1.59901669451451	1.641477
106	1.59901669451442	1.746101
107	1.59901669451442	1.794242
109	1.59901669451442	1.90085
111	1.59901669451455	1.997715
112	1.59901669451442	2.044584
114	1.59901669451442	2.144055
116	1.59901669451442	2.2437
118	1.59901669451452	2.334958
120	1.59901669451442	2.451911
121	1.59901669451449	2.490914
123	1.59901669451442	2.607783
125	1.59901669451443	2.672784
127	1.59901669451442	2.789636
129	1.59901669451442	2.880143
131	1.59901669451448	2.967533
133	1.59901669451442	3.071023
135	1.59901669451445	3.164835
137	1.59901669451442	3.281672
140	1.59901669451442	3.331927
142	1.59901669451442	3.448684
144	1.59901669451442	3.534941
146	1.59901669451442	3.63908
148	1.59901669451442	3.73387
151	1.59901669451442	3.875145
153	1.59901669451442	3.97869
155	1.59901669451442	4.071251
158	1.59901669451443	4.211896
160	1.59901669451442	4.329872
163	1.59901669451442	4.478721
165	1.59901669451442	4.578404
168	1.59901669451442	4.721632
171	1.59901669451447	4.868432
173	1.59901669451442	4.985232
176	1.59901669451442	5.132828
179	1.59901669451442	5.283396
181	1.59901669451442	5.378304
184	1.59901669451442	5.532195
187	1.59901669451442	5.677754
190	1.59901669451444	5.830006
193	1.59901669451451	5.970635
196	1.59901669451452	6.125771
199	1.59901669451442	6.279546
202	1.59901669451442	6.441603
205	1.59901669451442	6.590619
208	1.59901669451442	6.727124
212	1.59901669451442	6.936998
215	1.59901669451442	7.085767
218	1.59901669451442	7.212394
222	1.59901669451442	7.41967
225	1.59901669451442	7.564422
229	1.59901669451442	7.757463
232	1.59901669451442	7.924475
236	1.59901669451442	8.109678
239	1.59901669451442	8.27063
243	1.59901669451451	8.448599
247	1.59901669451442	8.662916
251	1.59901669451442	8.873275
255	1.59901669451442	9.059248
259	1.59901669451444	9.245668
263	1.59901669451442	9.435495
267	1.59901669451442	9.621633
271	1.59901669451442	9.726849
275	1.59901669451442	9.93286899999999
279	1.59901669451442	10.134626
284	1.59901669451452	10.373881
288	1.59901669451444	10.56998
293	1.59901669451442	10.841183
297	1.59901669451442	11.016495
302	1.59901669451442	11.269962
307	1.59901669451442	11.436721
311	1.59901669451442	11.646308
316	1.59901669451442	11.802228
321	1.59901669451445	11.995855
326	1.59901669451442	12.256772
331	1.59901669451445	12.49192
336	1.59901669451442	12.758194
342	1.59901669451442	13.05677
347	1.59901669451448	13.294922
352	1.59901669451442	13.556135
358	1.59901669451442	13.859745
363	1.59901669451442	14.095577
369	1.59901669451442	14.398221
375	1.59901669451442	14.688392
380	1.59901669451449	14.934149
386	1.59901669451442	15.224754
392	1.59901669451442	15.535709
399	1.59901669451442	15.875417
405	1.59901669451442	16.171703
411	1.59901669451443	16.421987
417	1.59901669451453	16.723797
424	1.59901669451454	17.068348
430	1.59901669451442	17.382114
437	1.59901669451442	17.714593
444	1.59901669451442	18.058844
451	1.59901669451442	18.398371
458	1.59901669451442	18.759052
465	1.59901669451456	19.105883
472	1.59901669451442	19.263186
480	1.59901669451442	19.68434
487	1.59901669451442	20.041419
495	1.59901669451445	20.422787
502	1.59901669451444	20.760006
510	1.59901669451442	21.133198
518	1.59901669451442	21.539718
526	1.59901669451449	21.918461
534	1.59901669451451	22.219427
543	1.59901669451442	22.661358
551	1.59901669451442	23.056681
560	1.59901669451442	23.502711
568	1.59901669451442	23.865478
577	1.59901669451442	24.309145
586	1.59901669451442	24.749506
595	1.59901669451442	25.110259
605	1.59901669451442	25.599861
614	1.59901669451442	26.043075
623	1.5990166945145	26.478434
633	1.59901669451442	26.993545
643	1.59901669451442	27.48022
653	1.59901669451442	27.885953
663	1.59901669451442	28.404507
673	1.59901669451442	28.901521
684	1.59901669451447	29.427454
695	1.59901669451442	29.896187
705	1.59901669451442	30.374963
716	1.59901669451442	30.897935
728	1.59901669451442	31.492511
739	1.59901669451442	32.029728
750	1.59901669451455	32.563669
762	1.59901669451442	33.142154
774	1.59901669451442	33.644165
786	1.5990166945145	34.235378
798	1.59901669451442	34.841007
810	1.59901669451442	35.425064
823	1.59901669451442	36.077931
836	1.59901669451442	36.680968
849	1.59901669451451	37.330446
862	1.59901669451442	37.961948
876	1.59901669451442	38.561147
889	1.59901669451442	39.166675
903	1.59901669451442	39.833911
917	1.59901669451442	40.522151
931	1.59901669451442	41.207985
946	1.59901669451442	41.943553
960	1.59901669451442	42.650226
975	1.59901669451442	43.199688
991	1.59901669451457	43.970912
1006	1.59901669451442	44.441575
1022	1.59901669451442	45.226116
1037	1.59901669451445	45.9305650000001
1054	1.59901669451442	46.6902570000001
1070	1.59901669451456	47.3651900000001
1087	1.59901669451442	48.1064710000001
1104	1.59901669451452	48.9191440000001
1121	1.59901669451442	49.6819720000001
1138	1.59901669451442	50.4109970000001
1156	1.59901669451442	51.0219260000001
1174	1.59901669451442	51.8953970000001
1192	1.59901669451454	52.7688280000001
1211	1.59901669451442	53.6451010000001
1229	1.59901669451442	54.4323310000001
1249	1.59901669451442	55.4154700000001
1268	1.59901669451442	56.2403430000001
1288	1.59901669451442	57.1208260000001
1308	1.59901669451445	58.0590140000002
1328	1.59901669451442	58.9762060000001
1349	1.59901669451442	59.9426170000001
1370	1.59901669451446	60.9227110000001
1391	1.59901669451453	61.8543160000001
1413	1.59901669451442	62.9369830000001
1435	1.59901669451446	63.8231340000001
1457	1.59901669451442	64.8896260000001
1480	1.59901669451442	66.0196800000001
1503	1.59901669451442	67.045029
1526	1.59901669451452	68.14802
1550	1.59901669451442	69.301934
1574	1.59901669451442	70.483101
1598	1.59901669451442	71.668009
1623	1.59901669451442	72.9201550000001
1648	1.59901669451442	74.160521
1674	1.59901669451442	75.450508
1700	1.59901669451442	76.66553
1726	1.59901669451447	77.838198
1753	1.59901669451442	79.15105
1781	1.59901669451455	80.519216
1808	1.59901669451442	81.740216
1836	1.59901669451442	82.9246810000001
1865	1.59901669451442	84.2324470000001
1894	1.59901669451442	85.4718490000001
1923	1.59901669451446	86.6707800000001
1953	1.59901669451442	88.1294630000001
1984	1.59901669451442	89.6446000000001
2015	1.59901669451442	91.0282800000001
2046	1.59901669451442	92.447304
2078	1.59901669451442	93.9610960000001
2110	1.59901669451442	95.4130510000001
2143	1.59901669451442	96.9726550000001
2176	1.59901669451442	98.4633450000001
2210	1.59901669451442	100.040867


==> data/perfprofdiscrete-10-100-6-1.dat <==
iter	objfun	time
1	6.72000875327903	0
2	6.06897508071039	0
3	6.01987298066824	0.0100000000093132
4	5.78686325481041	0.0100000000093132
5	5.59904292062017	0.0100000000093132
6	5.57443762690652	0.0100000000093132
7	5.5646020026353	0.0100000000093132
8	5.51974906447595	0.0100000000093132
9	5.47392629210535	0.0100000000093132
10	5.44555250170788	0.0100000000093132
11	5.41139066842205	0.0100000000093132
12	5.39473428691925	0.0100000000093132
13	5.38535830751351	0.0100000000093132
14	5.3599211877536	0.0100000000093132
15	5.3599211877536	0.0100000000093132
16	5.30169093099634	0.0100000000093132
17	5.29062173414225	0.0100000000093132
18	5.27773354415483	0.0100000000093132
19	5.25929268388829	0.0100000000093132
20	5.23602631156444	0.0100000000093132
21	5.22739227700701	0.0100000000093132
22	5.18991089601948	0.0100000000093132
23	5.18245308494858	0.0100000000093132
24	5.15658588437231	0.0100000000093132
25	5.14401029330046	0.0200000000040745
26	5.12712982722244	0.0200000000040745
27	5.12425488843369	0.0200000000040745
28	5.10382550320349	0.0200000000040745
29	5.09536205489445	0.0200000000040745
30	5.07409410052259	0.0200000000040745
31	5.06076904030376	0.0200000000040745
32	5.04730001302134	0.0200000000040745
33	5.03315963352853	0.0200000000040745
34	5.02448078253904	0.0200000000040745
35	5.00805663547285	0.0200000000040745
36	4.99235484072977	0.0200000000040745
37	4.98670758368172	0.0200000000040745
38	4.9737587178375	0.0200000000040745
39	4.97369840656944	0.0200000000040745
40	4.95317515586749	0.0200000000040745
41	4.94617520697086	0.0200000000040745
42	4.93723262641954	0.0200000000040745
44	4.92445197589927	0.0200000000040745
45	4.91870294170645	0.0200000000040745
46	4.91076601204008	0.0200000000040745
47	4.90869474135682	0.0200000000040745
48	4.90258200953082	0.0200000000040745
49	4.89321071652301	0.0200000000040745
51	4.88199931491186	0.0200000000040745
52	4.87624532400765	0.0200000000040745
53	4.87138680230267	0.0200000000040745
55	4.86090108625516	0.0200000000040745
56	4.85715336149709	0.0299999999988358
58	4.84849343564467	0.0299999999988358
59	4.84223108885767	0.0299999999988358
61	4.83534556959522	0.0299999999988358
62	4.83232176509897	0.0299999999988358
64	4.82495507634618	0.0299999999988358
65	4.81935211874632	0.0299999999988358
67	4.80867847347832	0.0299999999988358
69	4.80006912016707	0.0299999999988358
71	4.79351846159398	0.0299999999988358
72	4.78748755987647	0.0299999999988358
74	4.78213450685367	0.0299999999988358
76	4.77195116226398	0.0299999999988358
78	4.7683218911348	0.0299999999988358
80	4.75663218006364	0.0299999999988358
82	4.74884062247501	0.0299999999988358
84	4.74310308294082	0.0299999999988358
87	4.73747455719091	0.0400000000081491
89	4.72531389377537	0.0400000000081491
91	4.71859510342923	0.0400000000081491
93	4.71279581402619	0.0400000000081491
96	4.70640537050474	0.0400000000081491
98	4.69914510969837	0.0400000000081491
101	4.68964523057834	0.0400000000081491
103	4.68549671363992	0.0400000000081491
106	4.67686520420285	0.0400000000081491
109	4.67260023165724	0.0400000000081491
112	4.662837427342	0.0400000000081491
115	4.65817895817566	0.0400000000081491
118	4.65014912263281	0.0500000000029104
121	4.64433273634607	0.0500000000029104
124	4.6373749342618	0.0500000000029104
127	4.6330305420526	0.0500000000029104
130	4.62758020149478	0.0500000000029104
134	4.62046771271875	0.0500000000029104
137	4.61456231982424	0.0500000000029104
141	4.60827229383602	0.0500000000029104
144	4.60387896341075	0.0500000000029104
148	4.59803266813893	0.0500000000029104
152	4.592510907271	0.0599999999976717
156	4.58715087851739	0.0599999999976717
160	4.58242523009853	0.0599999999976717
164	4.57755753041332	0.0599999999976717
168	4.57245110901205	0.0599999999976717
172	4.56805108170871	0.0599999999976717
177	4.56297903920362	0.0599999999976717
181	4.55869420872098	0.0599999999976717
186	4.5532390459897	0.0700000000069849
191	4.54825095581499	0.0700000000069849
196	4.54468150703063	0.0700000000069849
201	4.53912374019185	0.0700000000069849
206	4.53528961296472	0.0700000000069849
211	4.53083186571038	0.0700000000069849
217	4.52699822158459	0.0800000000017462
222	4.52222510977645	0.0800000000017462
228	4.51783802951692	0.0800000000017462
234	4.51356781268158	0.0800000000017462
240	4.50970311271271	0.0800000000017462
246	4.50616533497859	0.0899999999965075
253	4.50216393422343	0.0899999999965075
259	4.49840902358902	0.0899999999965075
266	4.49443663983347	0.0899999999965075
273	4.4904824287995	0.0899999999965075
280	4.48758785216882	0.100000000005821
287	4.48352504226862	0.100000000005821
294	4.48031349972389	0.100000000005821
302	4.47719018445713	0.100000000005821
310	4.4737115813658	0.110000000000582
318	4.47029974057447	0.110000000000582
326	4.46723965753405	0.110000000000582
334	4.46418781169347	0.110000000000582
343	4.46106884954339	0.120000000009895
352	4.45803052898634	0.120000000009895
361	4.45537457000177	0.120000000009895
370	4.45231021490784	0.120000000009895
380	4.4495142507604	0.130000000004657
390	4.44663566660799	0.130000000004657
400	4.44404436427295	0.130000000004657
410	4.44100248591246	0.139999999999418
421	4.43824780358801	0.139999999999418
431	4.43582638470277	0.139999999999418
443	4.43312832065908	0.150000000008731
454	4.43070231482691	0.150000000008731
466	4.42783589082759	0.150000000008731
478	4.42531111143718	0.160000000003492
490	4.42305224346782	0.160000000003492
503	4.42048347882877	0.169999999998254
516	4.41808729999633	0.169999999998254
529	4.41584001297871	0.169999999998254
543	4.41355384502716	0.180000000007567
557	4.41133949492287	0.180000000007567
571	4.40922866396307	0.190000000002328
586	4.40714089529091	0.190000000002328
601	4.40522243773309	0.19999999999709
616	4.40312947319847	0.19999999999709
632	4.40108973905067	0.210000000006403
649	4.39903923162396	0.210000000006403
665	4.39711651119047	0.220000000001164
683	4.39501065025008	0.220000000001164
700	4.39310268712466	0.229999999995925
718	4.39124987493161	0.229999999995925
737	4.38923260126028	0.240000000005239
756	4.38723675634379	0.240000000005239
775	4.3854293824707	0.25
795	4.38344149915537	0.260000000009313
816	4.38151718637272	0.260000000009313
837	4.37963213921823	0.279999999998836
859	4.37777796486903	0.279999999998836
881	4.37589761277279	0.290000000008149
904	4.37398155477036	0.30000000000291
927	4.37216463761484	0.30000000000291
951	4.37031238993377	0.309999999997672
975	4.36860239720976	0.320000000006985
1001	4.36666569692536	0.330000000001746
1026	4.36487694533865	0.330000000001746
1053	4.36305559125681	0.339999999996508
1080	4.36125072207694	0.350000000005821
1108	4.35944199010819	0.360000000000582
1137	4.35761474516298	0.370000000009895
1166	4.35587506210462	0.380000000004657
1196	4.35409750921318	0.389999999999418
1227	4.35234033509978	0.400000000008731
1259	4.35051283080982	0.410000000003492
1291	4.34878213477189	0.419999999998254
1324	4.34706290054927	0.430000000007567
1359	4.34526102303388	0.440000000002328
1394	4.3435034989417	0.44999999999709
1430	4.34180422235506	0.460000000006403
1467	4.34002683107896	0.470000000001164
1504	4.33835940982893	0.479999999995925
1543	4.33662291472878	0.490000000005239
1583	4.33485980412953	0.510000000009313
1624	4.33313803553249	0.520000000004075
1666	4.33146572100215	0.529999999998836
1709	4.32974122716595	0.540000000008149
1753	4.328017297302	0.559999999997672
1798	4.32634110617765	0.570000000006985
1845	4.3246106544555	0.589999999996508
1892	4.32294379563355	0.600000000005821
1941	4.32125588362337	0.620000000009895
1991	4.31954337676916	0.630000000004657
2043	4.31784026710807	0.650000000008731
2095	4.31618146280585	0.660000000003492
2150	4.31445047931785	0.680000000007567
2205	4.3128466493772	0.690000000002328
2262	4.31111290992692	0.710000000006403
2320	4.30947118928033	0.729999999995925
2380	4.30781107660664	0.75
2442	4.30610383827124	0.770000000004075
2505	4.30445845835466	0.790000000008149
2570	4.30276487891568	0.809999999997672
2636	4.30115320136941	0.830000000001746
2704	4.2994795993014	0.850000000005821
2774	4.2977849535483	0.870000000009895
2845	4.2961716680824	0.889999999999418
2919	4.29447249451062	0.910000000003492
2994	4.29283188773985	0.940000000002328
3071	4.29117990221944	0.960000000006403
3151	4.28950262683169	0.979999999995925
3232	4.28786557407706	1.01000000000931
3316	4.28619866728499	1.02999999999884
3401	4.28456700265661	1.05999999999767
3489	4.28291533784752	1.08999999999651
3579	4.28126058739583	1.1200000000099
3672	4.27960341548831	1.13999999999942
3766	4.27795562725073	1.16999999999825
3864	4.27629309473662	1.2100000000064
3963	4.27466102441152	1.24000000000524
4066	4.27297956326639	1.27000000000407
4171	4.2713206800952	1.30000000000291
4278	4.26967314413655	1.33999999999651
4389	4.26800922946802	1.3700000000099
4502	4.26636295904543	1.41000000000349
4618	4.26469322343611	1.44000000000233
4738	4.26300061092761	1.47999999999593
4860	4.26132461007594	1.52000000000407
4985	4.25964391062311	1.55999999999767
5114	4.25795121331785	1.60000000000582
5246	4.25625684698051	1.63999999999942
5382	4.25455007480886	1.68000000000757
5521	4.25284260671458	1.72000000000116
5663	4.25111400397355	1.77000000000407
5809	4.24938753878966	1.80999999999767
5959	4.24764126832379	1.85000000000582
6113	4.24589641963836	1.91000000000349
6271	4.24412428902899	1.9600000000064
6433	4.24235008498773	2.01000000000931
6599	4.24056140355847	2.05999999999767
6769	4.23876993030502	2.11000000000058
6944	4.23694653930985	2.16000000000349
7123	4.2351217517025	2.22000000000116
7307	4.23327617910476	2.27000000000407
7496	4.23141566874755	2.33000000000175
7690	4.2295371601572	2.38999999999942
7888	4.22763878077829	2.44999999999709
8092	4.22572231830802	2.51000000000931
8301	4.22380427747575	2.58000000000175
8515	4.22185156061868	2.65000000000873
8735	4.21988214382426	2.7100000000064
8960	4.2178989730755	2.77999999999884
9192	4.21588584604824	2.86000000000058
9429	4.21386392785027	2.93000000000757
9673	4.2118205699813	3
9922	4.20976043914086	3.08000000000175
10179	4.20768080741043	3.16000000000349
10441	4.20556512110776	3.24000000000524
10711	4.20343767698043	3.32000000000698
10987	4.20129399170563	3.41000000000349
11271	4.19912938244111	3.49000000000524
11562	4.19694430748478	3.58999999999651
11861	4.19475043496053	3.68000000000757
12167	4.19251758878113	3.77000000000407
12481	4.19028392934411	3.8700000000099
12803	4.188020112333	3.97000000000116
13134	4.18574416720293	4.08000000000175
13473	4.18345531100843	4.18000000000757
13821	4.18114319272988	4.29000000000815
14178	4.17882206029907	4.40000000000873
14544	4.176486283865	4.51000000000931
14919	4.1741415459283	4.6200000000099
15304	4.17178241425269	4.75
15700	4.16941280503699	4.8700000000099
16105	4.16702365426723	5
16521	4.16463349569505	5.13000000000466
16947	4.16223981384687	5.26000000000931
17385	4.15982902086801	5.38999999999942
17834	4.15741519365041	5.52999999999884
18294	4.1550025531769	5.66999999999825
18767	4.15258099708149	5.80999999999767
19251	4.15016734079654	5.9600000000064
19748	4.14774989412863	6.11000000000058
20258	4.14533023574139	6.26000000000931
20781	4.14291491530852	6.41999999999825
21318	4.14049925255872	6.58999999999651
21868	4.13810027485111	6.75
22433	4.13570030775341	6.91999999999825
23012	4.13330845160892	7.10000000000582
23606	4.13092888560118	7.29000000000815
24216	4.12855493761035	7.47000000000116
24841	4.126201452515	7.66000000000349
25482	4.12385445404501	7.85000000000582
26140	4.12152292547589	8.05999999999767
26815	4.11920647871832	8.27000000000407
27507	4.11690280274737	8.47999999999593
28218	4.11461186929593	8.69000000000233
28946	4.11234384655334	8.91000000000349
29694	4.11008604370389	9.13000000000466
30460	4.10785108356955	9.3700000000099
31247	4.10562889425697	9.60000000000582
32054	4.10342395992666	9.86000000000058
32881	4.10124011451009	10.1100000000006
33730	4.09906890353353	10.3600000000006
34601	4.09691444223793	10.6300000000047
35494	4.0947797098915	10.9000000000087
36411	4.092659339734	11.1699999999983
37351	4.09055799747569	11.4600000000064
38315	4.08847274936924	11.75
39305	4.08640243982654	12.0500000000029
40319	4.08435483453062	12.3600000000006
41361	4.08231992074075	12.6800000000076
42428	4.08030511908138	13
43524	4.07830733958992	13.3399999999965
44648	4.07632437279815	13.6800000000076
45800	4.07436418889816	14.0200000000041
46983	4.07241822034842	14.3800000000047
48196	4.07049284710013	14.75
49440	4.06858646088537	15.1300000000047
50717	4.06669818733527	15.5200000000041
52026	4.06482937854476	15.9100000000035
53370	4.06297804617489	16.3099999999977
54748	4.06114978071049	16.7100000000064
56161	4.0593398440665	17.1300000000047
57611	4.0575527505307	17.5500000000029
59099	4.05578409076927	17.9900000000052
60625	4.05403881819583	18.4300000000076
62190	4.05231410337232	18.8899999999994
63796	4.05061263247968	19.3700000000099
65443	4.04893396821477	19.8600000000006
67133	4.04727901963261	20.3800000000047
68866	4.04564719754351	20.9100000000035
70644	4.04403956163381	21.4400000000023
72468	4.04245469874733	21.9900000000052
74339	4.04089428696424	22.5500000000029
76259	4.03935774935671	23.1300000000047
78228	4.0378448363732	23.7299999999959
80247	4.03635676158841	24.3399999999965
82319	4.0348910682079	24.9600000000064
84445	4.03344887887284	25.6000000000058
86625	4.03202870704133	26.2600000000093
88862	4.03063139275027	26.9400000000023
91156	4.02925599823129	27.6300000000047
93510	4.02790173940885	28.3300000000017
95924	4.02656919738986	29.0599999999977
98401	4.02525691014309	29.8099999999977
100941	4.02396402269682	30.570000000007
103548	4.02269095857714	31.3500000000058
106221	4.02143808630537	32.1600000000035
108964	4.02020378623715	32.9799999999959
111777	4.0189882587443	33.8300000000017
114663	4.01779129698393	34.6999999999971
117624	4.016612385461	35.5899999999965
120661	4.01545189083258	36.5
123776	4.01431035491691	37.4400000000023
126972	4.0131866824215	38.4000000000087
130250	4.01208175509768	39.3600000000006
133613	4.0109947299786	40.3800000000047
137063	4.00992600347768	41.4100000000035
140602	4.00887542555632	42.4600000000064
144232	4.00784303294317	43.5500000000029
147956	4.00682830453584	44.6500000000087
151776	4.00583132073795	45.7900000000081
155695	4.00485128917818	46.9600000000064
159715	4.0038881384407	48.1600000000035
163839	4.00294122631862	49.3899999999994
168069	4.00201065650101	50.6500000000087
172409	4.00109552630411	51.9400000000023
176860	4.00019549357709	53.2600000000093
181427	3.99930992981557	54.6200000000099
186111	3.99843881837194	56.0200000000041
190916	3.99758106471929	57.4400000000023
195846	3.99673668798583	58.9100000000035
200902	3.99590561010634	60.4199999999983
206090	3.99508691540018	61.9700000000012
211411	3.99428033958761	63.5500000000029
216869	3.99348593073124	65.1800000000076
222469	3.99270292278863	66.8399999999965
228213	3.99193126095687	68.5599999999977
234105	3.99117041940193	70.3000000000029
240149	3.99042004454303	72.1100000000006
246350	3.98967974906139	73.9499999999971
252711	3.98894925155088	75.8300000000017
259235	3.98822831072774	77.7600000000093
265929	3.98751615541864	79.75
272795	3.98681268949161	81.7900000000081
279838	3.98611756293825	83.8600000000006
287064	3.98543030384775	86
294475	3.98475067403963	88.1900000000023
302079	3.98407833521453	90.4300000000076
309878	3.98341308588277	92.7299999999959
317879	3.98275453622979	95.1000000000058
326087	3.98210252679456	97.5200000000041
334506	3.98145695891303	100.010000000009


==> data/perfprofdiscrete-10-100-6-2.dat <==
iter	objfun	time
1	7.31141878630519	0
2	7.2015939392285	0
3	7.15969378021605	0
4	7.03171086826068	0
5	6.99666241092533	0
6	6.84222613466773	0
7	6.77534382316819	0
8	6.70270717566486	0
9	6.62438853060734	0
10	6.55708768184878	0
11	6.52750390074043	0
12	6.50134486520156	0
13	6.48126797934538	0
14	6.4568383446323	0
15	6.38838042501156	0
16	6.33630882135654	0
17	6.32865250243496	0
18	6.21930313344285	0
19	6.1573025482001	0
20	6.02851577925575	0
21	6.02131973416889	0
22	5.85904994279692	0.00999999999476131
23	5.8048938259085	0.00999999999476131
24	5.72628767208664	0.00999999999476131
25	5.66104207945282	0.00999999999476131
26	5.58380471472997	0.00999999999476131
27	5.49756389216921	0.00999999999476131
28	5.43596574721834	0.00999999999476131
29	5.36585140649705	0.00999999999476131
30	5.29884687947223	0.00999999999476131
31	5.27736991134479	0.00999999999476131
32	5.26669332281979	0.00999999999476131
33	5.25178630275518	0.00999999999476131
34	5.19589619864388	0.00999999999476131
35	5.15690967299393	0.00999999999476131
36	5.13094612158442	0.00999999999476131
37	5.09626213394506	0.00999999999476131
38	5.05666540297902	0.00999999999476131
39	5.05265696103762	0.00999999999476131
40	5.05258176220666	0.00999999999476131
41	4.99567858217835	0.00999999999476131
42	4.98439393270112	0.00999999999476131
44	4.95785372882026	0.00999999999476131
45	4.93585353249446	0.00999999999476131
46	4.92180148745261	0.00999999999476131
47	4.91339138053339	0.00999999999476131
48	4.90733944923263	0.00999999999476131
50	4.89347693192584	0.0199999999895226
51	4.89028073039059	0.0199999999895226
52	4.87772094813679	0.0199999999895226
53	4.87190774288532	0.0199999999895226
55	4.86266558814435	0.0199999999895226
56	4.85501380846134	0.0199999999895226
58	4.84937028924925	0.0199999999895226
59	4.83907639497293	0.0199999999895226
61	4.82601238501568	0.0199999999895226
62	4.82037681853433	0.0199999999895226
64	4.81188512027187	0.0199999999895226
66	4.80619675939119	0.0199999999895226
67	4.80334732717541	0.0199999999895226
69	4.80018728209578	0.0199999999895226
71	4.7925845503045	0.0199999999895226
73	4.79023806663391	0.0199999999895226
74	4.7836617398107	0.0199999999895226
76	4.77821512907748	0.0199999999895226
78	4.77236285829355	0.0199999999895226
80	4.76892395168553	0.0199999999895226
82	4.76252488161638	0.0299999999988358
85	4.75671851473293	0.0299999999988358
87	4.75089909586957	0.0299999999988358
89	4.74655570421852	0.0299999999988358
91	4.74292662634597	0.0299999999988358
94	4.73812782463441	0.0299999999988358
96	4.7313377957846	0.0299999999988358
99	4.72560311221406	0.0299999999988358
101	4.7230991226178	0.0299999999988358
104	4.71662474290421	0.0299999999988358
106	4.7131812031742	0.0299999999988358
109	4.70925704926578	0.0299999999988358
112	4.70249126194344	0.0399999999935972
115	4.69720465461935	0.0399999999935972
118	4.69217684772745	0.0399999999935972
121	4.68759651829931	0.0399999999935972
124	4.68300220480545	0.0399999999935972
127	4.68011128072746	0.0399999999935972
131	4.67372584588967	0.0399999999935972
134	4.67032169754446	0.0399999999935972
137	4.66547579109734	0.0399999999935972
141	4.66084826801921	0.0399999999935972
145	4.65679179358575	0.0499999999883585
148	4.6532940693077	0.0499999999883585
152	4.64920261739917	0.0499999999883585
156	4.64549977941823	0.0499999999883585
160	4.64167333671684	0.0499999999883585
164	4.63861741229535	0.0499999999883585
168	4.63456495369195	0.0499999999883585
173	4.63151325542255	0.0499999999883585
177	4.62750592610754	0.0599999999976717
182	4.62401636488755	0.0599999999976717
187	4.62033473853636	0.0599999999976717
191	4.61805670742822	0.0599999999976717
196	4.61447900787898	0.0599999999976717
201	4.61113242849253	0.0599999999976717
207	4.6080147214041	0.0599999999976717
212	4.60470603042076	0.069999999992433
217	4.6025898899972	0.069999999992433
223	4.59858495989618	0.069999999992433
229	4.59604135225374	0.069999999992433
235	4.59264959404399	0.069999999992433
241	4.58993307430046	0.0799999999871943
247	4.58679095702705	0.0799999999871943
253	4.58443019019718	0.0799999999871943
260	4.58182739101598	0.0799999999871943
267	4.57867637631662	0.0799999999871943
273	4.57596911586036	0.0899999999965075
281	4.57328898285709	0.0899999999965075
288	4.57100397055058	0.0899999999965075
295	4.56778246206418	0.0899999999965075
303	4.56510417884906	0.0899999999965075
311	4.56232103196791	0.0999999999912689
319	4.55991644501738	0.0999999999912689
327	4.55708236987774	0.0999999999912689
335	4.55455022148249	0.0999999999912689
344	4.55169611453482	0.110000000000582
353	4.54898149713939	0.110000000000582
362	4.54631475397652	0.110000000000582
371	4.54369605185868	0.119999999995343
381	4.54050940858964	0.119999999995343
391	4.53772939133914	0.119999999995343
401	4.53487882000863	0.129999999990105
411	4.5322203849306	0.129999999990105
422	4.52936241945439	0.129999999990105
433	4.52666383197718	0.129999999990105
444	4.52388646485858	0.139999999999418
455	4.52126241623425	0.139999999999418
467	4.51878565880211	0.149999999994179
479	4.51586265868062	0.149999999994179
492	4.51302013395171	0.149999999994179
504	4.51045723555591	0.159999999988941
517	4.50778931062562	0.159999999988941
531	4.50508098918957	0.169999999998254
544	4.50244829879369	0.169999999998254
559	4.49985690325945	0.169999999998254
573	4.49713615918677	0.179999999993015
588	4.49444762169265	0.179999999993015
603	4.49183683280332	0.189999999987776
619	4.48930940554015	0.189999999987776
635	4.48661077506149	0.19999999999709
651	4.48419569106364	0.19999999999709
668	4.48164826273814	0.209999999991851
685	4.47939256608317	0.209999999991851
703	4.47684914489543	0.219999999986612
721	4.47452937730516	0.219999999986612
739	4.47219831374235	0.229999999995925
759	4.46985752053997	0.239999999990687
778	4.46754468996635	0.239999999990687
798	4.46531977177388	0.25
819	4.46312963353124	0.259999999994761
840	4.46099050490085	0.259999999994761
862	4.45875677754765	0.269999999989523
884	4.45662545829065	0.279999999998836
907	4.45448348264482	0.279999999998836
930	4.45246523831313	0.289999999993597
954	4.45046595005251	0.299999999988358
979	4.44848144769326	0.309999999997672
1004	4.44655525804555	0.309999999997672
1030	4.44463225243511	0.319999999992433
1057	4.44273290409463	0.329999999987194
1084	4.44097167345879	0.339999999996508
1112	4.43916838941093	0.349999999991269
1141	4.43744397099264	0.360000000000582
1170	4.4356927703841	0.369999999995343
1201	4.43399278045091	0.369999999995343
1232	4.43229308047531	0.379999999990105
1263	4.4307122353341	0.389999999999418
1296	4.42910462245317	0.399999999994179
1329	4.42759624996224	0.409999999988941
1364	4.42600041732419	0.419999999998254
1399	4.42451300034537	0.429999999993015
1435	4.4230453675905	0.439999999987776
1472	4.42162333495075	0.44999999999709
1510	4.42022325677212	0.469999999986612
1549	4.41881863970094	0.479999999995925
1589	4.41745435952314	0.489999999990687
1630	4.41615181551347	0.5
1673	4.41483408217418	0.519999999989523
1716	4.41357266688943	0.529999999998836
1760	4.41234657208692	0.539999999993597
1806	4.41112614059651	0.559999999997672
1852	4.40996160803806	0.569999999992433
1900	4.40876244087775	0.589999999996508
1949	4.40764575428592	0.599999999991269
1999	4.40652363825126	0.619999999995343
2051	4.40539553884125	0.629999999990105
2104	4.40431507609662	0.649999999994179
2158	4.40327019798536	0.669999999998254
2214	4.40223127517296	0.679999999993015
2271	4.40118964987827	0.69999999999709
2330	4.4001816238829	0.729999999995925
2390	4.39918900485081	0.739999999990687
2452	4.39821754234539	0.759999999994761
2515	4.3972508572783	0.779999999998836
2580	4.3963001879235	0.799999999988358
2647	4.39536127287762	0.819999999992433
2715	4.3944502397502	0.839999999996508
2786	4.39352126314622	0.860000000000582
2858	4.39263189740178	0.879999999990105
2931	4.39174064160457	0.909999999988941
3007	4.39086260441574	0.929999999993015
3085	4.38999387076649	0.94999999999709
3164	4.38914165308914	0.979999999995925
3246	4.3882880456617	1
3330	4.38744248437214	1.02999999999884
3416	4.38660640036101	1.05999999999767
3504	4.38578313295637	1.08999999999651
3595	4.38494778766442	1.11000000000058
3688	4.38412638367196	1.13999999999942
3783	4.38331610289695	1.16999999999825
3881	4.38249856573771	1.19999999999709
3981	4.38169157962431	1.22999999999593
4084	4.38088594637714	1.25999999999476
4189	4.38008944758441	1.29999999998836
4298	4.37928505745809	1.32999999998719
4409	4.37849565049406	1.36000000000058
4522	4.37769854800388	1.39999999999418
4639	4.37689204449481	1.42999999999302
4759	4.37609167341318	1.46999999998661
4882	4.37529466695444	1.50999999999476
5008	4.37449623603049	1.54999999998836
5138	4.3736951786481	1.58999999999651
5270	4.37289570166374	1.6299999999901
5406	4.37209011220521	1.66999999999825
5546	4.37127621478088	1.70999999999185
5689	4.37047083950394	1.75
5836	4.36965108733679	1.79999999998836
5987	4.36883274953421	1.84999999999127
6142	4.36800475654337	1.88999999999942
6300	4.36718115769787	1.93999999998778
6463	4.36634466912604	1.98999999999069
6630	4.36550104254035	2.0399999999936
6802	4.36464959275752	2.08999999999651
6977	4.36380070109669	2.13999999999942
7157	4.36295890871435	2.19999999999709
7342	4.362106635339	2.25
7532	4.36124242942393	2.30999999999767
7727	4.3603623151071	2.36999999999534
7926	4.35947714777768	2.42999999999302
8131	4.35858195135704	2.5
8341	4.35767653549655	2.55999999999767
8557	4.35676069086748	2.6299999999901
8778	4.35583593911476	2.68999999998778
9004	4.3549040516627	2.75999999999476
9237	4.35396436289046	2.82999999998719
9476	4.35300583560191	2.89999999999418
9720	4.35204562268494	2.97999999999593
9971	4.35106882718321	3.04999999998836
10229	4.35008581647071	3.1299999999901
10493	4.34907646705673	3.20999999999185
10764	4.34806082393724	3.29999999998836
11042	4.34703454235312	3.3799999999901
11328	4.34598715120301	3.46999999998661
11620	4.34494229378501	3.55999999999767
11921	4.34389535836189	3.64999999999418
12229	4.34282789138642	3.73999999999069
12544	4.34174531577514	3.83999999999651
12868	4.34065317346723	3.93999999998778
13201	4.33954400247107	4.0399999999936
13542	4.33843589454158	4.13999999999942
13892	4.33731541504344	4.25
14251	4.3361811401236	4.36000000000058
14619	4.33503683172479	4.46999999998661
14996	4.33387650440297	4.58999999999651
15384	4.33270475095346	4.70999999999185
15781	4.33153056989629	4.81999999999243
16189	4.33034982810315	4.93999999998778
16607	4.32915884518276	5.06999999999243
17036	4.32795134608882	5.19999999999709
17476	4.32675058769436	5.32999999998719
17928	4.32553980896259	5.46999999998661
18391	4.32432086035899	5.61000000000058
18866	4.32309425351934	5.75999999999476
19353	4.32186116683788	5.89999999999418
19853	4.32062170122901	6.05999999999767
20366	4.31938049916656	6.21999999998661
20892	4.31813573419803	6.3799999999901
21432	4.31688991260894	6.5399999999936
21986	4.31564235141515	6.70999999999185
22554	4.31439640976583	6.8799999999901
23136	4.31315235688177	7.05999999999767
23734	4.31189789078914	7.22999999999593
24347	4.31064515387394	7.41999999999825
24976	4.30939466317865	7.61000000000058
25621	4.30815316523259	7.79999999998836
26283	4.30691074293881	8
26962	4.30567239110859	8.20999999999185
27659	4.30444067306311	8.41999999999825
28373	4.30320996170984	8.63999999999942
29106	4.30198078934511	8.86999999999534
29858	4.30076329122102	9.08999999999651
30630	4.29955049108058	9.31999999999243
31421	4.29834135750177	9.55999999999767
32233	4.29714669633515	9.80999999999767
33065	4.29595894342077	10.0599999999977
33919	4.2947744283379	10.3199999999924
34796	4.29359714772653	10.5899999999965
35695	4.29243149395011	10.8499999999913
36617	4.29127426381129	11.1299999999901
37563	4.29012893309772	11.4099999999889
38533	4.28899386690123	11.7099999999919
39529	4.28786546847195	12
40550	4.28674636741894	12.3099999999977
41597	4.28563863785169	12.6199999999953
42672	4.28454128996876	12.9399999999878
43774	4.28345729468026	13.2799999999988
44905	4.28238258951592	13.6199999999953
46065	4.28131913290933	13.9599999999919
47255	4.28026274331925	14.3099999999977
48476	4.27921885317714	14.679999999993
49728	4.27818707788889	15.0499999999884
51013	4.2771647659963	15.4399999999878
52331	4.27615493018109	15.8299999999872
53683	4.27515352543967	16.2399999999907
55069	4.27416132301028	16.6499999999942
56492	4.27318248735216	17.0699999999924
57951	4.2722116544548	17.5
59448	4.27125319704235	17.9499999999971
60984	4.27030281844119	18.4199999999983
62560	4.26936172147165	18.8899999999994
64176	4.26842905473217	19.3699999999953
65834	4.26750808474251	19.8600000000006
67534	4.2665960977551	20.3699999999953
69279	4.26569271263751	20.8899999999994
71069	4.26479571370225	21.4199999999983
72905	4.26390851506028	21.9699999999866
74788	4.26303088853221	22.5299999999988
76720	4.26216160450808	23.0999999999913
78702	4.26129895390304	23.6999999999971
80735	4.2604427385776	24.2999999999884
82821	4.25959444910322	24.9199999999983
84961	4.25875427927139	25.5499999999884
87155	4.25792087291863	26.2099999999919
89407	4.25709298965875	26.8799999999901
91717	4.25627066674824	27.5699999999924
94086	4.25545642334996	28.2799999999988
96517	4.25464759938025	29
99010	4.25384297636084	29.7399999999907
101568	4.25304442067201	30.5
104192	4.25225120438337	31.2899999999936
106883	4.25146286725563	32.0799999999872
109644	4.25067776093904	32.9099999999889
112477	4.24989801216125	33.75
115383	4.24912287489274	34.6100000000006
118363	4.24835082845124	35.4899999999907
121421	4.24758208206228	36.3999999999942
124558	4.24681813438526	37.3299999999872
127775	4.24605662553395	38.2799999999988
131076	4.24529762846321	39.2599999999948
134463	4.2445421890814	40.2599999999948
137936	4.24378939788302	41.2899999999936
141500	4.24303852222414	42.3399999999965
145155	4.24229052477127	43.4399999999878
148905	4.2415442311732	44.5499999999884
152752	4.24079971279179	45.6899999999878
156698	4.24005778491738	46.8600000000006
160746	4.23931661809201	48.0499999999884
164898	4.23857732919978	49.2899999999936
169158	4.23783951425689	50.5499999999884
173528	4.23710259716824	51.8499999999913
178011	4.23636713066578	53.179999999993
182610	4.23563235864711	54.5399999999936
187327	4.23489870210945	55.9499999999971
192167	4.23416557105401	57.3799999999901
197131	4.23343309641442	58.8499999999913
202224	4.23270172554854	60.3600000000006
207448	4.23197041575359	61.9199999999983
212807	4.23124015928825	63.5
218304	4.2305098478201	65.1199999999953
223944	4.2297807165885	66.7899999999936
229729	4.22905125320217	68.5
235664	4.22832257744499	70.2599999999948
241752	4.2275939430899	72.0499999999884
247997	4.22686624334813	73.8899999999994
254404	4.22613849376708	75.7699999999895
260976	4.22541166559643	77.6999999999971
267718	4.22468477361923	79.6899999999878
274634	4.22395856260267	81.7299999999959
281729	4.22323304135685	83.8099999999977
289007	4.22250777374656	85.9599999999919
296473	4.22178334786656	88.1499999999942
304132	4.22105932122059	90.3999999999942
311989	4.22033623761913	92.7099999999919
320048	4.21961401493191	95.0799999999872
328316	4.21889247159659	97.5099999999948
336798	4.21817172295303	100.009999999995


==> data/perfprofdiscrete-10-100-6-3.dat <==
iter	objfun	time
1	7.31141878630519	0
2	7.2015939392285	0
3	7.15969378021605	0
4	7.03171086826068	0
5	6.99666241092533	0
6	6.84222613466773	0
7	6.77534382316819	0
8	6.70270717566486	0
9	6.62438853060734	0
10	6.55708768184878	0
11	6.52750390074043	0
12	6.50134486520156	0
13	6.48126797934538	0
14	6.4568383446323	0
15	6.38838042501156	0
16	6.33630882135654	0
17	6.32865250243496	0
18	6.21930313344285	0
19	6.1573025482001	0
20	6.02851577925575	0
21	6.02131973416889	0
22	5.85904994279692	0.00999999999476131
23	5.8048938259085	0.00999999999476131
24	5.72628767208664	0.00999999999476131
25	5.66104207945282	0.00999999999476131
26	5.58380471472997	0.00999999999476131
27	5.49756389216921	0.00999999999476131
28	5.43596574721834	0.00999999999476131
29	5.36585140649705	0.00999999999476131
30	5.29884687947223	0.00999999999476131
31	5.27736991134479	0.00999999999476131
32	5.26669332281979	0.00999999999476131
33	5.25178630275518	0.00999999999476131
34	5.19589619864388	0.00999999999476131
35	5.15690967299393	0.00999999999476131
36	5.13094612158442	0.00999999999476131
37	5.09626213394506	0.00999999999476131
38	5.05666540297902	0.00999999999476131
39	5.05265696103762	0.00999999999476131
40	5.05258176220666	0.00999999999476131
41	4.99567858217835	0.00999999999476131
42	4.98439393270112	0.00999999999476131
44	4.95785372882026	0.00999999999476131
45	4.93585353249446	0.00999999999476131
46	4.92180148745261	0.00999999999476131
47	4.91339138053339	0.00999999999476131
48	4.90733944923263	0.00999999999476131
50	4.89347693192584	0.0200000000040745
51	4.89028073039059	0.0200000000040745
52	4.87772094813679	0.0200000000040745
53	4.87190774288532	0.0200000000040745
55	4.86266558814435	0.0200000000040745
56	4.85501380846134	0.0200000000040745
58	4.84937028924925	0.0200000000040745
59	4.83907639497293	0.0200000000040745
61	4.82601238501568	0.0200000000040745
62	4.82037681853433	0.0200000000040745
64	4.81188512027187	0.0200000000040745
66	4.80619675939119	0.0200000000040745
67	4.80334732717541	0.0200000000040745
69	4.80018728209578	0.0200000000040745
71	4.7925845503045	0.0200000000040745
73	4.79023806663391	0.0200000000040745
74	4.7836617398107	0.0200000000040745
76	4.77821512907748	0.0200000000040745
78	4.77236285829355	0.0200000000040745
80	4.76892395168553	0.0200000000040745
82	4.76252488161638	0.0299999999988358
85	4.75671851473293	0.0299999999988358
87	4.75089909586957	0.0299999999988358
89	4.74655570421852	0.0299999999988358
91	4.74292662634597	0.0299999999988358
94	4.73812782463441	0.0299999999988358
96	4.7313377957846	0.0299999999988358
99	4.72560311221406	0.0299999999988358
101	4.7230991226178	0.0299999999988358
104	4.71662474290421	0.0299999999988358
106	4.7131812031742	0.0299999999988358
109	4.70925704926578	0.0299999999988358
112	4.70249126194344	0.0399999999935972
115	4.69720465461935	0.0399999999935972
118	4.69217684772745	0.0399999999935972
121	4.68759651829931	0.0399999999935972
124	4.68300220480545	0.0399999999935972
127	4.68011128072746	0.0399999999935972
131	4.67372584588967	0.0399999999935972
134	4.67032169754446	0.0399999999935972
137	4.66547579109734	0.0399999999935972
141	4.66084826801921	0.0399999999935972
145	4.65679179358575	0.0500000000029104
148	4.6532940693077	0.0500000000029104
152	4.64920261739917	0.0500000000029104
156	4.64549977941823	0.0500000000029104
160	4.64167333671684	0.0500000000029104
164	4.63861741229535	0.0500000000029104
168	4.63456495369195	0.0500000000029104
173	4.63151325542255	0.0500000000029104
177	4.62750592610754	0.0599999999976717
182	4.62401636488755	0.0599999999976717
187	4.62033473853636	0.0599999999976717
191	4.61805670742822	0.0599999999976717
196	4.61447900787898	0.0599999999976717
201	4.61113242849253	0.0599999999976717
207	4.6080147214041	0.0599999999976717
212	4.60470603042076	0.069999999992433
217	4.6025898899972	0.069999999992433
223	4.59858495989618	0.069999999992433
229	4.59604135225374	0.069999999992433
235	4.59264959404399	0.069999999992433
241	4.58993307430046	0.0800000000017462
247	4.58679095702705	0.0800000000017462
253	4.58443019019718	0.0800000000017462
260	4.58182739101598	0.0800000000017462
267	4.57867637631662	0.0800000000017462
274	4.57583619703775	0.0899999999965075
281	4.57328898285709	0.0899999999965075
288	4.57100397055058	0.0899999999965075
295	4.56778246206418	0.0899999999965075
303	4.56510417884906	0.0899999999965075
311	4.56232103196791	0.100000000005821
319	4.55991644501738	0.100000000005821
327	4.55708236987774	0.100000000005821
335	4.55455022148249	0.100000000005821
344	4.55169611453482	0.110000000000582
353	4.54898149713939	0.110000000000582
362	4.54631475397652	0.110000000000582
371	4.54369605185868	0.110000000000582
381	4.54050940858964	0.119999999995343
391	4.53772939133914	0.119999999995343
401	4.53487882000863	0.119999999995343
411	4.5322203849306	0.119999999995343
422	4.52936241945439	0.130000000004657
433	4.52666383197718	0.130000000004657
444	4.52388646485858	0.130000000004657
456	4.52104384094567	0.139999999999418
467	4.51878565880211	0.139999999999418
479	4.51586265868062	0.149999999994179
492	4.51302013395171	0.149999999994179
504	4.51045723555591	0.149999999994179
517	4.50778931062562	0.160000000003492
531	4.50508098918957	0.160000000003492
545	4.5022736278966	0.169999999998254
559	4.49985690325945	0.169999999998254
573	4.49713615918677	0.169999999998254
588	4.49444762169265	0.179999999993015
603	4.49183683280332	0.179999999993015
619	4.48930940554015	0.190000000002328
635	4.48661077506149	0.190000000002328
651	4.48419569106364	0.19999999999709
668	4.48164826273814	0.19999999999709
685	4.47939256608317	0.209999999991851
703	4.47684914489543	0.209999999991851
721	4.47452937730516	0.220000000001164
740	4.47205964229318	0.229999999995925
759	4.46985752053997	0.229999999995925
778	4.46754468996635	0.240000000005239
798	4.46531977177388	0.240000000005239
819	4.46312963353124	0.25
840	4.46099050490085	0.259999999994761
862	4.45875677754765	0.259999999994761
884	4.45662545829065	0.270000000004075
907	4.45448348264482	0.279999999998836
930	4.45246523831313	0.279999999998836
954	4.45046595005251	0.289999999993597
979	4.44848144769326	0.30000000000291
1004	4.44655525804555	0.319999999992433
1030	4.44463225243511	0.319999999992433
1057	4.44273290409463	0.330000000001746
1084	4.44097167345879	0.339999999996508
1112	4.43916838941093	0.350000000005821
1141	4.43744397099264	0.360000000000582
1171	4.43562758558669	0.369999999995343
1201	4.43399278045091	0.369999999995343
1232	4.43229308047531	0.380000000004657
1264	4.43063627706848	0.389999999999418
1296	4.42910462245317	0.399999999994179
1330	4.42751322896774	0.410000000003492
1364	4.42600041732419	0.429999999993015
1399	4.42451300034537	0.440000000002328
1435	4.4230453675905	0.44999999999709
1473	4.42157888172061	0.459999999991851
1511	4.42017890372366	0.470000000001164
1550	4.4188129443461	0.479999999995925
1590	4.41742420773659	0.490000000005239
1631	4.41613364164635	0.509999999994761
1673	4.41483408217418	0.520000000004075
1716	4.41357266688943	0.529999999998836
1760	4.41234657208692	0.55000000000291
1806	4.41112614059651	0.559999999997672
1853	4.40991631932311	0.569999999992433
1900	4.40876244087775	0.589999999996508
1949	4.40764575428592	0.600000000005821
2000	4.40651683704063	0.619999999995343
2051	4.40539553884125	0.639999999999418
2104	4.40431507609662	0.649999999994179
2159	4.40324477283522	0.669999999998254
2215	4.40223101071777	0.690000000002328
2272	4.40118888514127	0.69999999999709
2331	4.40016010106035	0.720000000001164
2391	4.3991700453694	0.740000000005239
2453	4.39819993631233	0.759999999994761
2516	4.39724601045397	0.770000000004075
2581	4.39629781290849	0.789999999993597
2648	4.39535911437677	0.819999999992433
2716	4.39443508120153	0.839999999996508
2786	4.39352126314622	0.860000000000582
2858	4.39263189740178	0.889999999999418
2932	4.39173446767285	0.910000000003492
3008	4.39084726821508	0.929999999993015
3085	4.38999387076649	0.959999999991851
3165	4.38913208793197	0.979999999995925
3247	4.38828695000696	1
3331	4.38743324560774	1.02999999999884
3417	4.38659955815789	1.05999999999767
3505	4.38577240316915	1.08000000000175
3596	4.38494376772496	1.11000000000058
3688	4.38412638367196	1.13999999999942
3784	4.38330563658602	1.16999999999825
3881	4.38249856573771	1.19999999999709
3982	4.38168238361491	1.22999999999593
4085	4.3808850780175	1.25999999999476
4190	4.38007892947966	1.2899999999936
4298	4.37928505745809	1.33000000000175
4409	4.37849565049406	1.36000000000058
4523	4.37768914461266	1.38999999999942
4640	4.37688715661751	1.42999999999302
4760	4.37608600204175	1.47000000000116
4883	4.37528694497915	1.5
5009	4.37449233567339	1.5399999999936
5139	4.37368341093316	1.58000000000175
5271	4.37289078718062	1.61999999999534
5408	4.37207471571908	1.66000000000349
5547	4.37127179004167	1.69999999999709
5691	4.37045543948267	1.75
5838	4.36964256939203	1.7899999999936
5988	4.36882508185542	1.83999999999651
6143	4.36800178248258	1.88000000000466
6302	4.36716797362351	1.92999999999302
6465	4.3663377750921	1.97999999999593
6632	4.36549346320601	2.02999999999884
6803	4.36464417393962	2.08000000000175
6979	4.36379218461259	2.13999999999942
7159	4.3629481686311	2.19000000000233
7344	4.36209629417645	2.25
7534	4.36123584387243	2.30999999999767
7728	4.36035683874079	2.36000000000058
7928	4.35947126733358	2.42999999999302
8133	4.35857886623039	2.49000000000524
8343	4.35766827337806	2.55000000000291
8558	4.35675539385367	2.61999999999534
8779	4.3558310503505	2.69000000000233
9006	4.35490008177284	2.75999999999476
9239	4.35395709054915	2.83000000000175
9478	4.35299878545442	2.89999999999418
9722	4.35203697670628	2.97000000000116
9974	4.35105721762725	3.05000000000291
10231	4.35007013823858	3.13000000000466
10496	4.34906388154798	3.20999999999185
10767	4.34804835037508	3.2899999999936
11045	4.34701686208301	3.38000000000466
11330	4.34597736345185	3.45999999999185
11623	4.34493198640697	3.55000000000291
11923	4.34388631812334	3.63999999999942
12231	4.34282280196902	3.74000000000524
12547	4.34173745391114	3.83000000000175
12871	4.34063819347683	3.92999999999302
13204	4.33953457242498	4.02999999999884
13545	4.33842810995812	4.13999999999942
13895	4.33730762080744	4.24000000000524
14254	4.33617643646344	4.35000000000582
14622	4.33502688212463	4.45999999999185
15000	4.33386088508994	4.56999999999243
15387	4.33269529259543	4.69000000000233
15785	4.33151892653401	4.81999999999243
16193	4.33034088297204	4.94000000000233
16611	4.3291471775032	5.05999999999767
17040	4.32794019875283	5.19000000000233
17480	4.32673755973508	5.31999999999243
17932	4.32552799878027	5.45999999999185
18395	4.32431162869625	5.60000000000582
18870	4.32308360543749	5.74000000000524
19358	4.32184902803152	5.88999999999942
19858	4.32061039890537	6.05000000000291
20371	4.3193688338329	6.20999999999185
20897	4.31812584961208	6.36000000000058
21437	4.31688000942957	6.52999999999884
21991	4.31563099268056	6.69000000000233
22559	4.31438516977483	6.86999999999534
23142	4.31313550808062	7.0399999999936
23740	4.31188408732529	7.22000000000116
24353	4.31063327249156	7.41000000000349
24982	4.30938206792889	7.60000000000582
25628	4.30814106631806	7.80000000000291
26290	4.30689688488647	8
26969	4.30565926145534	8.19999999999709
27666	4.3044271796244	8.41000000000349
28380	4.30319910663673	8.63000000000466
29113	4.30196925035013	8.86000000000058
29866	4.30075002487795	9.08000000000175
30637	4.2995396942288	9.30999999999767
31429	4.29832947682447	9.55000000000291
32241	4.29713557770667	9.7899999999936
33073	4.29594767993731	10.0500000000029
33928	4.2947615410555	10.3000000000029
34804	4.29358857459167	10.5599999999977
35704	4.29242234234513	10.8399999999965
36626	4.29126317791512	11.1100000000006
37572	4.29011800234647	11.3999999999942
38543	4.2889829906807	11.6900000000023
39538	4.28785588253062	11.9900000000052
40560	4.28673612975258	12.2899999999936
41608	4.28562685854669	12.6100000000006
42683	4.28453066457171	12.929999999993
43785	4.2834464236176	13.2599999999948
44916	4.28237214679741	13.5899999999965
46077	4.28130742175361	13.9400000000023
47267	4.28025274879654	14.3000000000029
48488	4.27920831490822	14.6600000000035
49741	4.2781758308894	15.0299999999988
51026	4.27715509731506	15.4100000000035
52344	4.27614493747658	15.8000000000029
53696	4.27514440772137	16.2099999999919
55084	4.27415115169534	16.6199999999953
56507	4.27317187604102	17.0500000000029
57967	4.27220115882113	17.4799999999959
59464	4.2712433140294	17.9199999999983
61000	4.27029303221402	18.3899999999994
62576	4.26935133351759	18.8500000000058
64193	4.26841957260544	19.3399999999965
65851	4.26749810230876	19.8399999999965
67552	4.26658690543285	20.3399999999965
69297	4.26568299176656	20.8600000000006
71088	4.26478639351388	21.3899999999994
72924	4.26389961824379	21.9400000000023
74808	4.26302216205097	22.5
76741	4.26215204198249	23.0699999999924
78723	4.26128984787086	23.6600000000035
80757	4.26043334291626	24.2599999999948
82843	4.25958596068251	24.8800000000047
84983	4.25874582362627	25.5200000000041
87179	4.25791205207079	26.179999999993
89431	4.25708389882103	26.8399999999965
91742	4.25626184846475	27.5299999999988
94112	4.2554477728953	28.2400000000052
96543	4.25463891146187	28.9599999999919
99037	4.25383457797313	29.6999999999971
101596	4.2530356499482	30.4700000000012
104220	4.25224294621971	31.25
106913	4.25145421727453	32.0500000000029
109675	4.25066906866015	32.8699999999953
112508	4.24988941172145	33.7099999999919
115415	4.24911436990379	34.5800000000017
118396	4.24834228108421	35.4700000000012
121455	4.24757356679989	36.3699999999953
124593	4.24680970463239	37.3000000000029
127811	4.24604844081148	38.2599999999948
131113	4.24528916349323	39.2400000000052
134500	4.24453409438977	40.2400000000052
137975	4.24378104523122	41.2700000000041
141540	4.24303032730531	42.3199999999924
145196	4.24228218638556	43.3999999999942
148947	4.24153597771427	44.5099999999948
152795	4.24079153127742	45.6399999999994
156742	4.24004962469778	46.8099999999977
160792	4.23930829076989	48.0200000000041
164946	4.23856883184784	49.2400000000052
169207	4.23783118656296	50.5099999999948
173578	4.23709423789352	51.8000000000029
178062	4.23635889431178	53.1399999999994
182662	4.23562423852805	54.5
187381	4.23489016940228	55.8999999999942
192222	4.23415735256157	57.3300000000017
197188	4.23342470610991	58.8099999999977
202282	4.23269355122585	60.3199999999924
207508	4.23196206007722	61.8699999999953
212869	4.23123181790715	63.4499999999971
218368	4.23050152527389	65.0699999999924
224010	4.22977237037422	66.7400000000052
229797	4.22904268440898	68.4599999999919
235733	4.22831420766822	70.1999999999971
241823	4.22758559434022	72
248071	4.2268578311402	73.8399999999965
254479	4.2261300822773	75.7299999999959
261053	4.22540318766704	77.6699999999983
267798	4.22467628846463	79.6499999999942
274716	4.22395007544564	81.6999999999971
281813	4.22322447603347	83.7799999999988
289093	4.22249935977924	85.9400000000023
296562	4.22177480453366	88.1399999999994
304223	4.22105082861471	90.3899999999994
312083	4.22032760075154	92.6999999999971
320145	4.21960541027437	95.0699999999924
328416	4.21888382477611	97.5099999999948
336900	4.21816320201271	100.009999999995


==> data/perfprofdiscrete-10-100-6-4.dat <==
iter	objfun	time
1	6.72961260188757	0.0100000000093132
2	6.70525208176483	0.0299999999988358
3	6.64344525193254	0.0400000000081491
4	6.54467591791256	0.0500000000029104
5	6.41221320451893	0.0700000000069849
6	6.25989645706357	0.0900000000110595
7	6.10391510954302	0.110000000000582
8	5.95652846875496	0.120000000009895
9	5.8239322916915	0.139999999999418
10	5.71762172628893	0.160000000003492
11	5.6356785792233	0.180000000007567
12	5.57043564143107	0.190000000002328
13	5.51794606693967	0.19999999999709
14	5.47551409317978	0.210000000006403
15	5.44114472465533	0.230000000010477
16	5.4132331149301	0.240000000005239
17	5.39046518315253	0.260000000009313
18	5.37177513223848	0.270000000004075
19	5.35631198899794	0.290000000008149
20	5.34340497956199	0.30000000000291
21	5.33252944283256	0.309999999997672
22	5.3232762832156	0.330000000001746
23	5.31532642156613	0.340000000011059
24	5.30843033634004	0.360000000000582
25	5.30239209369862	0.380000000004657
26	5.29705705419642	0.389999999999418
27	5.29230247297439	0.400000000008731
28	5.28803032884226	0.410000000003492
29	5.28416185151729	0.440000000002328
30	5.28063333626845	0.440000000002328
31	5.27739293316272	0.460000000006403
32	5.27439817456779	0.480000000010477
33	5.27161406291534	0.490000000005239
34	5.26901158476134	0.510000000009313
35	5.26656655023684	0.520000000004075
36	5.26425868175529	0.529999999998836
37	5.26207089440568	0.55000000000291
38	5.25998872438589	0.559999999997672
39	5.2579998722918	0.570000000006985
40	5.25609383595191	0.590000000011059
41	5.25426161343663	0.610000000000582
42	5.25249546136157	0.620000000009895
43	5.25078869700802	0.639999999999418
44	5.24913553536952	0.660000000003492
45	5.24753095420555	0.680000000007567
46	5.24597058169064	0.690000000002328
47	5.24445060240356	0.710000000006403
48	5.24296767829303	0.710000000006403
49	5.24151888194441	0.730000000010477
50	5.24010164000823	0.75
51	5.2387136850683	0.760000000009313
52	5.2373530145557	0.779999999998836
53	5.23601785557311	0.790000000008149
54	5.23470663469909	0.80000000000291
55	5.23341795200594	0.820000000006985
56	5.23215055865555	0.830000000001746
57	5.23090333754425	0.850000000005821
58	5.22967528655366	0.860000000000582
59	5.22846550403488	0.880000000004657
60	5.22727317621142	0.900000000008731
61	5.22609756623434	0.910000000003492
62	5.22493800466224	0.930000000007567
63	5.22379388117291	0.940000000002328
64	5.22266463734051	0.94999999999709
65	5.22154976033634	0.970000000001164
66	5.22044877743073	0.990000000005239
67	5.21936125119085	1
68	5.21828677528347	1.02000000000407
69	5.21722497080412	1.02999999999884
70	5.21617548306465	1.05000000000291
71	5.21513797878026	1.05999999999767
72	5.21411214360498	1.07000000000698
73	5.21309767997121	1.09000000001106
74	5.21209430519479	1.11000000000058
75	5.21110174981209	1.1200000000099
76	5.21011975612012	1.13000000000466
77	5.20914807689408	1.15000000000873
78	5.20818647426048	1.16000000000349
79	5.20723471870651	1.18000000000757
80	5.20629258820883	1.19000000000233
81	5.20535986746718	1.2100000000064
82	5.20443634723016	1.22000000000116
83	5.20352182370186	1.24000000000524
84	5.20261609801966	1.25
85	5.20171897579479	1.27000000000407
86	5.20083026670803	1.29000000000815
87	5.19994978415424	1.30000000000291
88	5.19907734492976	1.30999999999767
89	5.19821276895801	1.33000000000175
90	5.19735587904858	1.35000000000582
91	5.19650650068623	1.36000000000058
92	5.19566446184623	1.38000000000466
93	5.1948295928332	1.38999999999942
94	5.19400172614083	1.41000000000349
95	5.19318069633008	1.41999999999825
96	5.19236633992397	1.44000000000233
97	5.19155849531706	1.44999999999709
98	5.19075700269815	1.47000000000116
99	5.18996170398471	1.48000000001048
100	5.18917244276789	1.49000000000524
101	5.18838906426693	1.51000000000931
102	5.18761141529205	1.52000000000407
103	5.18683934421507	1.54000000000815
104	5.18607270094671	1.55999999999767
105	5.18531133692021	1.57000000000698
106	5.18455510508042	1.58000000000175
107	5.18380385987798	1.60000000000582
108	5.18305745726809	1.6200000000099
109	5.18231575471321	1.63000000000466
110	5.18157861118974	1.65000000000873
111	5.18084588719785	1.66000000000349
112	5.18011744477454	1.66999999999825
113	5.17939314750942	1.69000000000233
114	5.17867286056304	1.7100000000064
115	5.17795645068748	1.72000000000116
116	5.17724378624914	1.74000000000524
117	5.17653473725338	1.75
118	5.17582917537085	1.77000000000407
119	5.17512697396553	1.77999999999884
120	5.17442800812411	1.80000000000291
121	5.17373215468674	1.80999999999767
122	5.1730392922789	1.82000000000698
123	5.17234930134442	1.84000000001106
124	5.17166206417943	1.86000000000058
125	5.17097746496716	1.8700000000099
126	5.17029538981354	1.88999999999942
127	5.16961572678349	1.90000000000873
128	5.16893836593774	1.91999999999825
129	5.16826319937024	1.93000000000757
130	5.08860206643842	1.94999999999709
131	5.06026446585259	1.9600000000064
132	5.03949235755504	1.97000000000116
133	5.02435637157944	1.99000000000524
134	5.01294830300293	2
135	5.00415376828663	2.02000000000407
136	4.9972499591658	2.04000000000815
137	4.99174628428693	2.05000000000291
138	4.98729802997303	2.07000000000698
139	4.98365688510939	2.08000000000175
140	4.98064051609732	2.10000000000582
141	4.97811295475136	2.11000000000058
142	4.97597149437238	2.13000000000466
143	4.97413768831918	2.13999999999942
144	4.97255102931147	2.15000000000873
145	4.97116443133652	2.16999999999825
146	4.96994095213009	2.19000000000233
147	4.96885138585839	2.19999999999709
148	4.96787247595229	2.22000000000116
149	4.9669855758339	2.23000000001048
150	4.96617563683079	2.24000000000524
151	4.96543043747442	2.26000000000931
152	4.96473999243476	2.27000000000407
153	4.9640960961843	2.27999999999884
154	4.96349196842996	2.30000000000291
155	4.96292197692263	2.30999999999767
156	4.96238141946514	2.33000000000175
157	4.96186635147879	2.35000000000582
158	4.96137344883196	2.36000000000058
159	4.96089989811329	2.3700000000099
160	4.96044330838178	2.38999999999942
161	4.96000163981413	2.41000000000349
162	4.95957314571631	2.41999999999825
163	4.9591563251608	2.43000000000757
164	4.95874988411517	2.44999999999709
165	4.95835270339117	2.4600000000064
166	4.95796381209918	2.48000000001048
167	4.9575823655684	2.49000000000524
168	4.95720762690624	2.51000000000931
169	4.9568389515374	2.52000000000407
170	4.95647577419316	2.54000000000815
171	4.95611759792434	2.55000000000291
172	4.95576398479219	2.57000000000698
173	4.9554145479566	2.58000000000175
174	4.95506894493145	2.60000000000582
175	4.95472687181931	2.61000000000058
176	4.95438805836971	2.63000000000466
177	4.95405226373299	2.63999999999942
178	4.95371927280305	2.65000000000873
179	4.95338889306005	2.66000000000349
180	4.95306095183892	2.68000000000757
181	4.95273529396144	2.69000000000233
182	4.95241177967933	2.7100000000064
183	4.95209028288413	2.73000000001048
184	4.95177068954648	2.74000000000524
185	4.95145289635303	2.76000000000931
186	4.95113680951383	2.77000000000407
187	4.95082234371725	2.77999999999884
188	4.9505094212127	2.79000000000815
189	4.95019797100419	2.80999999999767
190	4.9498879281404	2.83000000000175
191	4.94957923308862	2.84000000001106
192	4.94927183118191	2.85000000000582
193	4.94896567213027	2.8700000000099
194	4.94866070958767	2.88000000000466
195	4.94835690076812	2.90000000000873
196	4.94805420610469	2.91000000000349
197	4.94775258894629	2.91999999999825
198	4.94745201528769	2.94000000000233
199	4.94715245352864	2.94999999999709
200	4.94685387425895	2.97000000000116
201	4.94655625006619	2.99000000000524
202	4.94625955536358	3
203	4.94596376623564	3.01000000000931
204	4.94566886029962	3.02999999999884
205	4.94537481658098	3.05000000000291
206	4.94508161540121	3.05999999999767
207	4.94478923827674	3.07000000000698
208	4.94449766782773	3.09000000001106
209	4.94420688769549	3.10000000000582
210	4.94391688246791	3.11000000000058
211	4.94362763761169	3.13000000000466
212	4.94333913941092	3.13999999999942
213	4.94305137491125	3.16000000000349
214	4.94276433186897	3.16999999999825
215	4.94247799870473	3.18000000000757
216	4.94219236446114	3.19999999999709
217	4.94190741876412	3.2100000000064
218	4.94162315178743	3.23000000001048
219	4.94133955422019	3.24000000000524
220	4.94105661723702	3.26000000000931
221	4.94077433247059	3.27999999999884
222	4.94049269198635	3.30000000000291
223	4.94021168825913	3.30999999999767
224	4.93993131415166	3.33000000000175
225	4.93965156289459	3.34000000001106
226	4.93937242806796	3.36000000000058
227	4.93909390358409	3.3700000000099
228	4.93881598367157	3.38999999999942
229	4.93853866286042	3.41000000000349
230	4.93826193596828	3.41999999999825
231	4.93798579808736	3.44000000000233
232	4.93771024457242	3.4600000000064
233	4.93743527102939	3.48000000001048
234	4.93716087330475	3.49000000000524
235	4.93688704747551	3.51000000000931
236	4.93661378983981	3.52999999999884
237	4.93634109690803	3.54000000000815
238	4.93606896539448	3.55999999999767
239	4.93579739220944	3.57000000000698
240	4.93552637445168	3.59000000001106
241	4.93525590940141	3.60000000000582
242	4.93498599451351	3.6200000000099
243	4.93471662741115	3.63000000000466
244	4.9344478058797	3.65000000000873
245	4.93417952786094	3.66000000000349
246	4.93391179144758	3.68000000000757
247	4.93364459487791	3.69000000000233
248	4.93337793653082	3.7100000000064
249	4.93311181492093	3.72000000000116
250	4.93284622869402	3.74000000000524
251	4.93258117662254	3.75
252	4.93231665760142	3.77000000000407
253	4.93205267064392	3.77999999999884
254	4.93178921487776	3.80000000000291
255	4.93152628954129	3.80999999999767
256	4.93126389397988	3.83000000000175
257	4.93100202764239	3.84000000001106
258	4.93074069007777	3.86000000000058
259	4.93047988093184	3.8700000000099
260	4.93021959994405	3.88999999999942
261	4.92995984694451	3.90000000000873
262	4.92970062185093	3.91999999999825
263	4.92944192466587	3.93000000000757
264	4.92918375547387	3.94999999999709
265	4.92892611443882	3.9600000000064
266	4.92866900180132	3.98000000001048
267	4.92841241787619	3.99000000000524
268	4.92815636304996	4.01000000000931
269	4.92790083777855	4.02000000000407
270	4.92764584258487	4.04000000000815
271	4.92739137805667	4.05000000000291
272	4.92713744484427	4.07000000000698
273	4.92688404365848	4.08000000000175
274	4.92663117526849	4.10000000000582
275	4.92637884049989	4.11000000000058
276	4.92612704023272	4.13000000000466
277	4.92587577539949	4.13999999999942
278	4.92562504698338	4.16000000000349
279	4.92537485601644	4.16999999999825
280	4.92512520357776	4.19000000000233
281	4.92487609079182	4.19999999999709
282	4.92462751882674	4.22000000000116
283	4.92437948889273	4.23000000001048
284	4.92413200224041	4.25
285	4.92388506015931	4.26000000000931
286	4.92363866397632	4.27999999999884
287	4.92339281505425	4.29000000000815
288	4.92314751479036	4.30000000000291
289	4.92290276461493	4.32000000000698
290	4.92265856598992	4.33000000000175
291	4.92241492040762	4.35000000000582
292	4.92217182938932	4.3700000000099
293	4.92192929448406	4.38000000000466
294	4.92168731726738	4.40000000000873
295	4.92144589934006	4.41000000000349
296	4.92120504232699	4.41999999999825
297	4.92096474787595	4.44000000000233
298	4.92072501765652	4.44999999999709
299	4.92048585335897	4.47000000000116
300	4.92024725669311	4.49000000000524
301	4.92000922938737	4.5
302	4.91977177318761	4.51000000000931
303	4.91953488985622	4.52999999999884
304	4.91929858117111	4.55000000000291
305	4.91906284892472	4.55999999999767
306	4.91882769492312	4.58000000000175
307	4.91859312098505	4.59000000001106
308	4.91835912894106	4.61000000000058
309	4.91812572063264	4.6200000000099
310	4.91789289791131	4.63999999999942
311	4.91766066263783	4.65000000000873
312	4.91742901668139	4.66000000000349
313	4.91719796191876	4.68000000000757
314	4.91696750023356	4.69999999999709
315	4.91673763351548	4.7100000000064
316	4.91650836365953	4.73000000001048
317	4.91627969256532	4.74000000000524
318	4.91605162213633	4.76000000000931
319	4.91582415427924	4.77000000000407
320	4.91559729090324	4.77999999999884
321	4.91537103391934	4.80000000000291
322	4.91514538523978	4.82000000000698
323	4.91492034677732	4.83000000000175
324	4.91469592044468	4.85000000000582
325	4.91447210815388	4.86000000000058
326	4.91424891181572	4.8700000000099
327	4.91402633333908	4.88999999999942
328	4.91380437463049	4.91000000000349
329	4.91358303759349	4.91999999999825
330	4.91336232412808	4.93000000000757
331	4.91314223613024	4.94999999999709
332	4.91292277549137	4.9600000000064
333	4.91270394409778	4.98000000001048
334	4.91248574383025	4.99000000000524
335	4.91226817656344	5
336	4.9120512441655	5.02000000000407
337	4.91183494849757	5.04000000000815
338	4.91161929141333	5.05000000000291
339	4.91140427475854	5.05999999999767
340	4.91118990037062	5.09000000001106
341	4.91097617007821	5.10000000000582
342	4.91076308570075	5.11000000000058
343	4.91055064904807	5.13000000000466
344	4.91033886192	5.15000000000873
345	4.91012772610596	5.16000000000349
346	4.90991724338456	5.16999999999825
347	4.90970741552328	5.18000000000757
348	4.90949824427803	5.2100000000064
349	4.90928973139283	5.22000000000116
350	4.90908187859943	5.23000000001048
351	4.90887468761699	5.25
352	4.90866816015171	5.27000000000407
353	4.90846229789651	5.27999999999884
354	4.9082571025307	5.29000000000815
355	4.90805257571966	5.30000000000291
356	4.90784871911451	5.32000000000698
357	4.90764553435183	5.34000000001106
358	4.90744302305334	5.35000000000582
359	4.90724118682559	5.3700000000099
360	4.90704002725969	5.38999999999942
361	4.90683954593101	5.40000000000873
362	4.90663974439892	5.41999999999825
363	4.90644062420648	5.43000000000757
364	4.90624218688021	5.44999999999709
365	4.90604443392981	5.4600000000064
366	4.90584736684789	5.47000000000116
367	4.90565098710972	5.49000000000524
368	4.905455296173	5.51000000000931
369	4.90526029547758	5.52000000000407
370	4.90506598644526	5.52999999999884
371	4.90487237047954	5.55000000000291
372	4.90467944896536	5.57000000000698
373	4.90448722326892	5.57000000000698
374	4.90429569473744	5.59000000001106
375	4.9041048646989	5.61000000000058
376	4.90391473446191	5.6200000000099
377	4.90372530531543	5.63999999999942
378	4.90353657852861	5.66000000000349
379	4.90334855535052	5.66999999999825
380	4.90316123701006	5.68000000000757
381	4.90297462471567	5.69999999999709
382	4.90278871965519	5.7100000000064
383	4.90260352299563	5.72000000000116
384	4.90241903588305	5.74000000000524
385	4.90223525944232	5.75
386	4.90205219477699	5.77000000000407
387	4.90186984296909	5.79000000000815
388	4.90168820507896	5.80000000000291
389	4.90150728214509	5.82000000000698
390	4.90132707518397	5.83000000000175
391	4.90114758518992	5.85000000000582
392	4.90096881313492	5.86000000000058
393	4.90079075996849	5.8700000000099
394	4.90061342661751	5.90000000000873
395	4.90043681398607	5.91000000000349
396	4.90026092295537	5.91999999999825
397	4.90008575438353	5.94000000000233
398	4.89991130910546	5.94999999999709
399	4.89973758793278	5.97000000000116
400	4.89956459165357	5.98000000001048
401	4.89939232103239	6
402	4.89922077681003	6.01000000000931
403	4.89904995970347	6.02000000000407
404	4.89887987040569	6.04000000000815
405	4.89871050958559	6.05000000000291
406	4.89854187788788	6.07000000000698
407	4.89837397593294	6.08000000000175
408	4.89820680431676	6.10000000000582
409	4.89804036361075	6.1200000000099
410	4.8978746543617	6.13000000000466
411	4.89770967709167	6.15000000000873
412	4.89754543229786	6.16999999999825
413	4.89738192045254	6.18000000000757
414	4.89721914200292	6.19999999999709
415	4.89705709737111	6.2100000000064
416	4.89689578695397	6.22000000000116
417	4.89673521112307	6.24000000000524
418	4.89657537022457	6.25
419	4.89641626457913	6.27000000000407
420	4.8962578944819	6.27999999999884
421	4.89610026020233	6.30000000000291
422	4.89594336198417	6.30999999999767
423	4.89578720004535	6.33000000000175
424	4.89563177457797	6.35000000000582
425	4.89547708574814	6.36000000000058
426	4.89532313369598	6.3700000000099
427	4.83044182036781	6.38000000000466
428	4.80710155615804	6.40000000000873
429	4.79046347604138	6.41000000000349
430	4.77857641861703	6.43000000000757
431	4.76982617866753	6.44999999999709
432	4.76326318624085	6.4600000000064
433	4.75827015416618	6.48000000001048
434	4.75442585309417	6.49000000000524
435	4.75143372909945	6.5
436	4.74908060642137	6.52000000000407
437	4.74721093622584	6.52999999999884
438	4.74570992188962	6.54000000000815
439	4.74449206966543	6.55999999999767
440	4.74349322251854	6.58000000000175
441	4.74266491288151	6.59000000001106
442	4.74197030208208	6.61000000000058
443	4.74138122838066	6.6200000000099
444	4.74087604219159	6.63999999999942
445	4.74043800730361	6.65000000000873
446	4.74005411308566	6.66000000000349
447	4.68627821398054	6.68000000000757
448	4.6665228625771	6.69000000000233
449	4.65265737150198	6.7100000000064
450	4.64288842158264	6.72000000000116
451	4.63579675264039	6.74000000000524
452	4.63055197441587	6.75
453	4.62661711306195	6.77999999999884
454	4.57854618131778	6.79000000000815
455	4.55938937430551	6.80000000000291
456	4.54608177930582	6.80999999999767
457	4.49705818177475	6.83000000000175
458	4.4755149956629	6.85000000000582
459	4.46081757048135	6.86000000000058
460	4.45054873932303	6.8700000000099
461	4.44310329671937	6.88000000000466
462	4.43756545219628	6.90000000000873
463	4.43336052844286	6.91999999999825
464	4.43011167489579	6.93000000000757
465	4.4275625698404	6.94999999999709
466	4.42553416589642	6.9600000000064
467	4.39349850449887	6.97000000000116
468	4.37986823893	6.99000000000524
469	4.37023349884911	7
470	4.36330533852392	7.02000000000407
471	4.35814886059689	7.02999999999884
472	4.35421425413334	7.04000000000815
473	4.35115109365101	7.05999999999767
474	4.34872543320322	7.08000000000175
475	4.34677549652974	7.09000000001106
476	4.34518643601182	7.11000000000058
477	4.3438750199826	7.1200000000099
478	4.31815893444119	7.13000000000466
479	4.30711800431864	7.13999999999942
480	4.29899882268492	7.16000000000349
481	4.29300533987	7.16999999999825
482	4.28844654772268	7.19000000000233
483	4.28490189651349	7.2100000000064
484	4.28209649752386	7.22000000000116
485	4.27984275074219	7.23000000001048
486	4.27800830862023	7.25
487	4.27649741656221	7.26000000000931
488	4.25535723731589	7.27000000000407
489	4.24594378865841	7.27999999999884
490	4.23881681170978	7.30000000000291
491	4.23343902147053	7.32000000000698
492	4.22927695271949	7.33000000000175
493	4.22599435112781	7.34000000001106
494	4.22336526879122	7.35000000000582
495	4.2212318846806	7.3700000000099
496	4.21948060133586	7.38000000000466
497	4.21802775675303	7.40000000000873
498	4.20095840574468	7.41000000000349
499	4.19308143495397	7.41999999999825
500	4.18704143368615	7.44000000000233
501	4.18243117514923	7.4600000000064
502	4.17883073436971	7.47000000000116
503	4.17596944808032	7.48000000001048
504	4.17366244029968	7.5
505	4.17177891511257	7.51000000000931
506	4.15746629332945	7.52000000000407
507	4.15067309963509	7.54000000000815
508	4.1454352417384	7.55000000000291
509	4.14141399243241	7.55999999999767
510	4.13825869744951	7.57000000000698
511	4.13574011492277	7.58000000000175
512	4.13370052855675	7.60000000000582
513	4.12179086356992	7.61000000000058
514	4.11605789689815	7.63000000000466
515	4.11161361203975	7.65000000000873
516	4.10818769644103	7.66000000000349
517	4.10549056624352	7.66999999999825
518	4.09491270457477	7.68000000000757
519	4.08971097000279	7.69999999999709
520	4.08570256262913	7.7100000000064
521	4.07575436053969	7.73000000001048
522	4.07048713675075	7.74000000000524
523	4.06236055881207	7.75
524	4.05650120797409	7.77000000000407
525	4.05253744721423	7.77999999999884
526	4.04635351856166	7.80000000000291
527	4.04195570880301	7.82000000000698
528	4.03899250417949	7.83000000000175
529	4.03429796435318	7.84000000001106
530	4.03103814127743	7.86000000000058
531	4.02882113779164	7.88000000000466
532	4.02703729697447	7.88999999999942
533	4.02553398528104	7.90000000000873
534	4.02424739798465	7.91999999999825
535	4.0231380345876	7.93000000000757
536	4.02217611542409	7.94000000000233
537	4.02133750493315	7.94999999999709
538	4.01798670773811	7.9600000000064
539	4.01700639150574	7.98000000001048
540	4.01439933604056	7.99000000000524
541	4.01314157467516	8.01000000000931
542	4.01220974851996	8.02000000000407
543	4.0113928450183	8.02999999999884
544	4.01065456803499	8.05000000000291
545	4.00998282441026	8.05999999999767
546	4.00802219976739	8.08000000000175
547	4.00725926538876	8.09000000001106
548	4.006652190273	8.09000000001106
549	4.0051645146142	8.1200000000099
550	4.0044802484284	8.13000000000466
551	4.00398766998792	8.13999999999942
552	4.00285839635264	8.16000000000349
553	4.00230615222209	8.18000000000757
554	4.00192818556367	8.19000000000233
555	4.00107587753077	8.19999999999709
556	4.00071567286252	8.2100000000064
557	4.00048101235126	8.23000000001048
558	3.99995785388284	8.25
559	3.99946672127144	8.26000000000931
560	3.99909726627855	8.27000000000407
561	3.99880899946123	8.29000000000815
562	3.99840258981142	8.30000000000291
563	3.99824772083459	8.32000000000698
564	3.99840009964674	8.34000000001106
565	3.99852906887795	8.35000000000582


==> data/perfprofdiscrete-10-100-6-5.dat <==
iter	objfun	time
1	7.04745354881112	0.0100000000093132
2	6.88702777532197	0.0299999999988358
3	6.82023510578615	0.0500000000029104
4	6.7602436337109	0.0700000000069849
5	6.63856231367273	0.0899999999965075
6	6.45013160822665	0.110000000000582
7	6.23560948299032	0.130000000004657
8	6.02704730053618	0.150000000008731
9	5.8448205192695	0.169999999998254
10	5.6968334757243	0.190000000002328
11	5.60182308841418	0.210000000006403
12	5.53368846317447	0.230000000010477
13	5.48121596648926	0.25
14	5.43903152688327	0.260000000009313
15	5.40435769429621	0.279999999998836
16	5.37555639399317	0.290000000008149
17	5.35151548583786	0.320000000006985
18	5.33139240786462	0.330000000001746
19	5.31450681908021	0.350000000005821
20	5.30029510987885	0.360000000000582
21	5.28828793189224	0.380000000004657
22	5.27809571464235	0.389999999999418
23	5.26939686952286	0.410000000003492
24	5.2619272383077	0.419999999998254
25	5.25547059900427	0.440000000002328
26	5.24985031324977	0.460000000006403
27	5.244922163154	0.470000000001164
28	5.24056833708575	0.480000000010477
29	5.2366924592786	0.5
30	5.23321552736685	0.510000000009313
31	5.23007261638122	0.520000000004075
32	5.22721021677388	0.540000000008149
33	5.22458408983964	0.559999999997672
34	5.22215754161512	0.570000000006985
35	5.21990003336715	0.589999999996508
36	5.21778606194006	0.600000000005821
37	5.21579425613576	0.610000000000582
38	5.21390664598817	0.630000000004657
39	5.21210807048941	0.639999999999418
40	5.21038569632151	0.660000000003492
41	5.20872862573566	0.669999999998254
42	5.20712757616538	0.690000000002328
43	5.20557461768711	0.69999999999709
44	5.20406295723779	0.720000000001164
45	5.20258676071701	0.740000000005239
46	5.20114100586136	0.75
47	5.19972136017806	0.760000000009313
48	5.19832407933872	0.779999999998836
49	5.19694592232319	0.790000000008149
50	5.1955840803137	0.809999999997672
51	5.19423611690847	0.820000000006985
52	5.19289991768084	0.839999999996508
53	5.19157364747695	0.850000000005821
54	5.19025571414119	0.860000000000582
55	5.18894473759716	0.870000000009895
56	5.18763952340535	0.900000000008731
57	5.18633904007495	0.910000000003492
58	5.18504239953458	0.919999999998254
59	5.18374884026957	0.940000000002328
60	5.18245771271794	0.94999999999709
61	5.18116846658575	0.970000000001164
62	5.1798806397988	0.980000000010477
63	5.17859384885347	1
64	5.17730778036776	1.01000000000931
65	5.17602218366442	1.02999999999884
66	5.17473686424405	1.04000000000815
67	5.17345167802741	1.05000000000291
68	5.17216652626388	1.05999999999767
69	5.17088135101793	1.08000000000175
70	5.16959613115782	1.08999999999651
71	5.16831087878134	1.11000000000058
72	5.16702563602211	1.13000000000466
73	5.16574047218749	1.13999999999942
74	5.16445548118569	1.16000000000349
75	5.16317077920499	1.16999999999825
76	5.16188650261279	1.18000000000757
77	5.16060280604626	1.19000000000233
78	5.15931986067001	1.2100000000064
79	5.15803785257923	1.23000000001048
80	5.15675698132948	1.24000000000524
81	5.15547745857664	1.25
82	5.15419950681293	1.27000000000407
83	5.15292335818644	1.27999999999884
84	5.15164925339345	1.30000000000291
85	5.15037744063442	1.30999999999767
86	5.14910817462558	1.32000000000698
87	5.14784171565957	1.35000000000582
88	5.14657832870932	1.36000000000058
89	5.14531828257047	1.3700000000099
90	5.14406184903856	1.38999999999942
91	5.14280930211774	1.40000000000873
92	5.14156091725855	1.41000000000349
93	5.14031697062285	1.43000000000757
94	5.13907773837458	1.44000000000233
95	5.13784349599527	1.4600000000064
96	5.13661451762384	1.47000000000116
97	5.13539107542025	1.48000000001048
98	5.13417343895323	1.5
99	5.13296187461201	1.51000000000931
100	5.13175664504264	1.52999999999884
101	5.13055800860926	1.55000000000291
102	5.12936621888101	1.55999999999767
103	5.12818152414502	1.58000000000175
104	5.12700416694632	1.58999999999651
105	5.1258343836552	1.61000000000058
106	5.12467240406263	1.6200000000099
107	5.12351845100425	1.63999999999942
108	5.12237274001355	1.66000000000349
109	5.12123547900435	1.68000000000757
110	5.12010686798318	1.69000000000233
111	5.11898709879143	1.7100000000064
112	5.11787635487753	1.73000000001048
113	5.11677481109893	1.74000000000524
114	5.11568263355386	1.76000000000931
115	5.1145999794423	1.77999999999884
116	5.03578040032841	1.80000000000291
117	5.00952980830066	1.80999999999767
118	4.99144115370069	1.83000000000175
119	4.97889153855446	1.85000000000582
120	4.96982024699136	1.86000000000058
121	4.96306289707639	1.88000000000466
122	4.9578946663034	1.90000000000873
123	4.95384567838455	1.91000000000349
124	4.95060122051847	1.93000000000757
125	4.94794530987294	1.94999999999709
126	4.94572682831486	1.9600000000064
127	4.94383834230764	1.98000000001048
128	4.94220241798828	1.99000000000524
129	4.94076254989958	2
130	4.93947702496195	2.02999999999884
131	4.93831470418774	2.04000000000815
132	4.93725208433577	2.05999999999767
133	4.93627122851526	2.07000000000698
134	4.93535829487575	2.08999999999651
135	4.93450248159747	2.11000000000058
136	4.93369526438389	2.13000000000466
137	4.93292984114389	2.13999999999942
138	4.93220072450015	2.16000000000349
139	4.93150344047887	2.18000000000757
140	4.9308343039604	2.19000000000233
141	4.93019024997644	2.2100000000064
142	4.92956870589994	2.22000000000116
143	4.92896749377694	2.24000000000524
144	4.92838475502886	2.26000000000931
145	4.92781889187738	2.27999999999884
146	4.92726852136356	2.29000000000815
147	4.92673243892643	2.32000000000698
148	4.92620958929617	2.33999999999651
149	4.92569904303088	2.36000000000058
150	4.92519997744423	2.3700000000099
151	4.92471166097865	2.38999999999942
152	4.92423344030492	2.41000000000349
153	4.92376472959743	2.43000000000757
154	4.92330500155926	2.44999999999709
155	4.92285377986599	2.4600000000064
156	4.92241063276818	2.47000000000116
157	4.92197516764669	2.49000000000524
158	4.92154702635708	2.51000000000931
159	4.92112588123103	2.52000000000407
160	4.92071143162827	2.52999999999884
161	4.92030340095222	2.54000000000815
162	4.85312832247978	2.55999999999767
163	4.83035165447693	2.57000000000698
164	4.81459262454934	2.58999999999651
165	4.80351330549068	2.60000000000582
166	4.79538184155906	2.6200000000099
167	4.78922122963765	2.63000000000466
168	4.78443030052148	2.63999999999942
169	4.78062001938875	2.66000000000349
170	4.77752883936655	2.68000000000757
171	4.77497570537343	2.69000000000233
172	4.77283233369903	2.7100000000064
173	4.77100607470633	2.72000000000116
174	4.7694289117122	2.73000000001048
175	4.71134548215185	2.75
176	4.69023900891835	2.76000000000931
177	4.67487325079861	2.77999999999884
178	4.66358445160591	2.79000000000815
179	4.65499000332199	2.80999999999767
180	4.64828521241808	2.82000000000698
181	4.59434044920419	2.83999999999651
182	4.57278460065756	2.85000000000582
183	4.55674513464245	2.86000000000058
184	4.54478938111038	2.8700000000099
185	4.53564100986213	2.88999999999942
186	4.52852229102822	2.93000000000757
187	4.52290972896053	2.94999999999709
188	4.51843572191989	2.9600000000064
189	4.51483412104476	2.98000000001048
190	4.51190815458123	2.99000000000524
191	4.50951008001813	3
192	4.50752764854002	3.02999999999884
193	4.50587477185984	3.04000000000815
194	4.50448490993918	3.05999999999767
195	4.46485178975777	3.08000000000175
196	4.4497715956946	3.10000000000582
197	4.43865102918574	3.13000000000466
198	4.43050211674075	3.15000000000873
199	4.42439458223366	3.16000000000349
200	4.41974520212324	3.16999999999825
201	4.41616124364134	3.18000000000757
202	4.41336865183948	3.19999999999709
203	4.41117118918593	3.2100000000064
204	4.40942574937085	3.23000000001048
205	4.40802651235446	3.24000000000524
206	4.40689436934437	3.25
207	4.37480331797499	3.27999999999884
208	4.36312935351644	3.29000000000815
209	4.35443190802522	3.30999999999767
210	4.34804674798997	3.32000000000698
211	4.34325799100567	3.33000000000175
212	4.33960990354837	3.35000000000582
213	4.33679573743665	3.36000000000058
214	4.33460153361011	3.38000000000466
215	4.33287412864114	3.38999999999942
216	4.33150179583282	3.41000000000349
217	4.33040184737047	3.43000000000757
218	4.32951238196472	3.44999999999709
219	4.30363352426553	3.4600000000064
220	4.29474068122646	3.47000000000116
221	4.28780822958404	3.49000000000524
222	4.2825774870246	3.51000000000931
223	4.27856040648872	3.52000000000407
224	4.27542993298297	3.52999999999884
225	4.2729610120617	3.55000000000291
226	4.27099372538671	3.55999999999767
227	4.26941157852757	3.57000000000698
228	4.26812812683094	3.58999999999651
229	4.26707829478195	3.60000000000582
230	4.26621252587195	3.61000000000058
231	4.24524571615147	3.63000000000466
232	4.23813946840333	3.63999999999942
233	4.23227972564907	3.66000000000349
234	4.22766825787892	3.66999999999825
235	4.2239959118831	3.68000000000757
236	4.22103609428135	3.69999999999709
237	4.21862592898565	3.7100000000064
238	4.21664561909954	3.72000000000116
239	4.21500516331713	3.74000000000524
240	4.21363583486057	3.75
241	4.21248447122045	3.77000000000407
242	4.21150951502681	3.77999999999884
243	4.19443081573974	3.79000000000815
244	4.18821321175121	3.80999999999767
245	4.18292993640554	3.82000000000698
246	4.17864072151802	3.83999999999651
247	4.17513422044675	3.86000000000058
248	4.17224381509471	3.8700000000099
249	4.15621604474673	3.88000000000466
250	4.14943745021373	3.88999999999942
251	4.14375055335176	3.90000000000873
252	4.13910097386147	3.91999999999825
253	4.1237307068634	3.93000000000757
254	4.11643531227948	3.94000000000233
255	4.11050324968049	3.9600000000064
256	4.10572054982102	3.97000000000116
257	4.10184992237863	3.98000000001048
258	4.08949686395848	4
259	4.0833899660543	4.02000000000407
260	4.07858575411808	4.02999999999884
261	4.07479446814488	4.04000000000815
262	4.07176820259572	4.05000000000291
263	4.06202039679681	4.05999999999767
264	4.05729638714179	4.08000000000175
265	4.04881176075235	4.10000000000582
266	4.0432024979834	4.11000000000058
267	4.03923750780533	4.1200000000099
268	4.03615722368077	4.13000000000466
269	4.03369288719578	4.15000000000873
270	4.02743422495889	4.16000000000349
271	4.02423401458429	4.18000000000757
272	4.02178440572697	4.19000000000233
273	4.01687725645995	4.19999999999709
274	4.01392300207559	4.22000000000116
275	4.01178839390376	4.23000000001048
276	4.00800602595739	4.25
277	4.00547354233081	4.27000000000407
278	4.00371177609889	4.27999999999884
279	4.00222811566566	4.30000000000291
280	4.00093097054148	4.30999999999767
281	3.99978674893381	4.32000000000698
282	3.99877534722968	4.33000000000175
283	3.99788109672227	4.33999999999651
284	3.99708976511564	4.36000000000058
285	3.99638864897792	4.3700000000099
286	3.99363775538083	4.38000000000466
287	3.9927756594561	4.40000000000873
288	3.99061766010177	4.41000000000349
289	3.98945291568003	4.41999999999825
290	3.98857305665621	4.44000000000233
291	3.98690999035133	4.44999999999709
292	3.98584160786513	4.4600000000064
293	3.98501856969107	4.48000000001048
294	3.98431391283148	4.49000000000524
295	3.98361223086311	4.5
296	3.98462353607691	4.51000000000931
297	3.98379555225565	4.52999999999884


==> data/perfprofdiscrete-10-100-6-6.dat <==
iter	objfun	time
1	5.9632737457911	0.00058
2	5.67584953412985	0.001841
3	5.1199973134121	0.002906
4	4.69433795837433	0.004566
5	4.5819519494324	0.006818
6	4.29358921502651	0.007861
7	4.14117244500406	0.010093
8	4.14117244500406	0.012812
9	4.07673786446756	0.015042
10	4.00538477230148	0.01727
11	3.96420677950027	0.020641
12	3.93065597240053	0.024025
13	3.90802312135977	0.025659
14	3.84231731000835	0.026692
15	3.81114477978141	0.028917
16	3.79162610684125	0.031126
17	3.78331769172074	0.035069
18	3.78331769172074	0.037203
19	3.78331769172074	0.038748
20	3.77311332726056	0.039785
21	3.76744871525189	0.041414
22	3.76278806298411	0.044815
23	3.75870198903982	0.048763
24	3.75496649709959	0.056164
25	3.7517169083707	0.064161
26	3.74771823753	0.072699
27	3.74502538982725	0.081284
28	3.74502538982725	0.090356
29	3.73773359589203	0.09428
30	3.73603936025142	0.101664
31	3.73544568336086	0.111909
32	3.73279630480512	0.118741
33	3.73248696086724	0.126102
34	3.73213239125757	0.140932
35	3.73200848415282	0.147761
36	3.73200848415282	0.201612
37	3.73199145875865	0.245801
38	3.73196627030444	0.248063
39	3.73196421482371	0.281269
40	3.73196421374233	0.339344
41	3.73196421374233	0.397401
42	3.73196421374233	0.455265
43	3.73196421374233	0.51322
44	3.73196421374233	0.554016
45	3.73196421374233	0.595031
46	3.73196421374233	0.636543
47	3.73196421374233	0.677511
48	3.73196421374233	0.718614
49	3.73196421374233	0.759587
50	3.73196421374233	0.800559
51	3.73196421374233	0.841409
52	3.73196421374233	0.882299
53	3.73196421374236	0.923315
54	3.73196421374232	0.981332
55	3.73196421374233	1.039459
56	3.73196421374257	1.094115
57	3.73196421374233	1.142213
58	3.73196421374232	1.200263
59	3.73196421374232	1.257731
60	3.73196421374237	1.315443
61	3.73196421374233	1.373588
62	3.73196421374233	1.431588
63	3.73196421374232	1.489447
64	3.73196421374251	1.532711
65	3.73196421374233	1.590677
66	3.73196421374232	1.648748
67	3.73196421374233	1.706945
68	3.73196421374241	1.752517
69	3.73196421374232	1.810491
70	3.73196421374232	1.86847
71	3.73196421374233	1.926492
72	3.73196421374233	1.956918
74	3.73196421374232	2.045514
75	3.73196421374232	2.103396
76	3.73196421374233	2.162279
77	3.73196421374257	2.208614
78	3.73196421374233	2.266723
79	3.73196421374232	2.324766
80	3.73196421374233	2.382894
81	3.73196421374233	2.422634
83	3.73196421374232	2.52049
84	3.73196421374232	2.578648
85	3.73196421374232	2.636744
86	3.7319642137424	2.671349
87	3.73196421374232	2.729446
89	3.73196421374233	2.845565
90	3.73196421374268	2.892173
91	3.73196421374239	2.893211
93	3.73196421374232	2.956259
94	3.73196421374232	3.014189
95	3.73196421374264	3.069487
97	3.73196421374234	3.075014
98	3.73196421374232	3.133038
100	3.73196421374233	3.24926
101	3.73196421374261	3.286139
103	3.73196421374233	3.400843
104	3.73196421374232	3.458711
106	3.73196421374232	3.56071
107	3.73196421374232	3.618908
109	3.73196421374242	3.733117
110	3.73196421374232	3.791064
112	3.73196421374244	3.906014
113	3.73196421374233	3.963951
115	3.73196421374232	4.079814
117	3.73196421374232	4.174727
119	3.73196421374233	4.290824
120	3.73196421374249	4.327724
122	3.73196421374232	4.443619
124	3.73196421374248	4.54749
126	3.73196421374233	4.663624
127	3.73196421374233	4.721683
129	3.7319642137424	4.759599
131	3.73196421374232	4.82258
133	3.73196421374233	4.938475
135	3.73196421374233	5.032458
137	3.73196421374232	5.148318
139	3.73196421374238	5.225617
141	3.73196421374232	5.341607
143	3.73196421374257	5.442166
145	3.73196421374233	5.556683
147	3.73196421374232	5.654336
149	3.73196421374233	5.752528
152	3.73196421374247	5.909454
154	3.73196421374233	6.017205
156	3.73196421374232	6.121201
158	3.73196421374232	6.225595
161	3.73196421374233	6.390569
163	3.73196421374233	6.506392
165	3.73196421374232	6.602889
168	3.73196421374232	6.766677
170	3.73196421374233	6.872655
173	3.73196421374247	7.02878
175	3.73196421374232	7.144931
178	3.73196421374235	7.204299
180	3.73196421374232	7.320301
183	3.73196421374232	7.483445
186	3.73196421374257	7.635286
188	3.73196421374233	7.744393
191	3.73196421374238	7.871613
194	3.73196421374259	8.036938
197	3.73196421374233	8.211164
200	3.73196421374232	8.365743
202	3.73196421374255	8.470809
205	3.73196421374233	8.644757
208	3.73196421374232	8.800453
211	3.73196421374236	8.942591
214	3.73196421374233	9.116467
218	3.73196421374232	9.335472
221	3.73196421374233	9.49439
224	3.73196421374246	9.643192
227	3.73196421374232	9.813582
231	3.73196421374233	9.921456
234	3.73196421374232	10.092946
237	3.73196421374257	10.243658
241	3.73196421374241	10.467966
244	3.73196421374233	10.641849
248	3.73196421374233	10.850467
251	3.73196421374233	10.888267
255	3.73196421374257	11.10349
259	3.73196421374241	11.303826
263	3.73196421374233	11.521775
266	3.73196421374233	11.682509
270	3.73196421374232	11.896347
274	3.73196421374232	12.113403
278	3.73196421374233	12.319973
282	3.73196421374232	12.527362
286	3.73196421374232	12.747473
291	3.73196421374233	13.02033
295	3.73196421374232	13.236189
299	3.73196421374233	13.431718
304	3.73196421374232	13.71089
308	3.73196421374232	13.926968
312	3.73196421374233	14.147982
317	3.7319642137424	14.39629
322	3.73196421374236	14.665724
326	3.73196421374255	14.87955
331	3.73196421374233	15.150506
336	3.73196421374233	15.420095
341	3.73196421374233	15.697014
346	3.73196421374233	15.965802
351	3.73196421374243	16.228537
356	3.73196421374235	16.477523
361	3.73196421374232	16.744264
366	3.73196421374233	17.010575
372	3.73196421374232	17.332291
377	3.73196421374233	17.581624
383	3.73196421374234	17.800204
388	3.73196421374233	18.087303
394	3.73196421374238	18.403137
400	3.73196421374232	18.721635
405	3.73196421374233	18.999122
411	3.73196421374262	19.320643
417	3.73196421374233	19.64565
423	3.73196421374232	19.941481
430	3.73196421374233	20.294297
436	3.73196421374232	20.580766
442	3.73196421374232	20.864088
449	3.73196421374232	21.249945
455	3.73196421374245	21.560743
462	3.73196421374232	21.951709
469	3.73196421374232	22.328148
475	3.73196421374232	22.557049
482	3.73196421374233	22.926734
489	3.73196421374258	23.306889
496	3.73196421374233	23.675415
504	3.73196421374233	24.103816
511	3.73196421374245	24.461334
518	3.73196421374233	24.8521
526	3.73196421374233	25.2402
534	3.73196421374233	25.659219
541	3.73196421374243	26.031127
549	3.73196421374266	26.464545
557	3.73196421374232	26.805442
566	3.73196421374233	27.269068
574	3.73196421374233	27.693242
582	3.73196421374232	28.099803
591	3.73196421374232	28.539622
599	3.73196421374233	28.9566
608	3.73196421374232	29.436844
617	3.73196421374232	29.87541
626	3.73196421374232	30.360326
635	3.73196421374233	30.819646
644	3.73196421374232	31.284175
654	3.73196421374232	31.724545
663	3.73196421374265	32.187045
673	3.73196421374251	32.619466
683	3.73196421374233	33.164937
692	3.73196421374233	33.673559
703	3.73196421374235	34.172016
713	3.73196421374249	34.725279
723	3.73196421374237	35.229507
734	3.73196421374233	35.737637
744	3.7319642137425	36.266616
755	3.73196421374233	36.863105
766	3.73196421374232	37.454919
777	3.73196421374233	38.046213
789	3.73196421374233	38.66913
800	3.73196421374232	39.230995
812	3.73196421374235	39.860461
824	3.73196421374233	40.504126
836	3.73196421374232	41.14589
848	3.73196421374232	41.762417
860	3.73196421374233	42.312339
873	3.73196421374232	43.020794
886	3.73196421374237	43.702052
899	3.73196421374232	44.419917
912	3.73196421374232	45.110845
925	3.73196421374233	45.809318
938	3.73196421374232	46.494887
952	3.73196421374233	47.211452
966	3.73196421374242	47.91638
980	3.73196421374232	48.586062
994	3.73196421374233	49.245084
1009	3.73196421374233	50.004617
1023	3.73196421374255	50.724156
1038	3.73196421374232	51.420577
1054	3.73196421374249	52.253225
1069	3.73196421374232	52.957465
1084	3.73196421374248	53.760404
1100	3.73196421374233	54.608419
1116	3.73196421374232	55.485821
1133	3.73196421374232	56.303329
1149	3.73196421374232	57.099572
1166	3.73196421374232	57.995939
1183	3.73196421374233	58.862208
1200	3.73196421374232	59.769614
1218	3.73196421374233	60.643745
1235	3.7319642137424	61.50762
1253	3.73196421374233	62.477429
1272	3.73196421374232	63.329834
1290	3.73196421374232	64.211872
1309	3.73196421374232	65.209642
1328	3.73196421374251	66.236727
1347	3.73196421374232	67.249895
1367	3.73196421374233	68.2342789999999


==> data/perfprofdiscrete-100-1200-1-1.dat <==
iter	objfun	time
1	199	0.0299999999988358
2	199	0.0499999999883585
3	199	0.0800000000017462
4	198.999999999999	0.110000000000582
5	198.999998323235	0.129999999990105
6	197.365629462813	0.209999999991851
7	197.365629462813	0.479999999995925
8	184.854060737426	0.649999999994179
9	184.854060737426	0.899999999994179
10	173.001184811017	1.13999999999942
11	172.651251558008	1.33999999999651
12	172.651251558008	1.58999999999651
13	172.649011301418	1.83000000000175
14	172.644687520998	1.8799999999901
15	172.643916522957	1.90999999998894
16	172.643912897405	1.92999999999302
17	172.64389859613	1.94000000000233
18	172.643898203323	1.97999999999593
19	172.643880364677	2.00999999999476
20	172.643858489561	2.0399999999936
21	172.643840921345	2.06999999999243
22	172.643830888808	2.08999999999651
23	172.643826146467	2.11000000000058
24	172.643800522679	2.14999999999418
25	172.643791900816	2.16999999999825
26	172.643773030365	2.19999999999709
27	172.643752107877	2.22999999999593
28	172.643742584399	2.25
29	172.643724024597	2.2899999999936
30	172.643700165088	2.30999999999767
31	172.643673336261	2.33999999999651
32	172.643657476396	2.34999999999127
33	172.643633292416	2.40999999998894
34	172.643608013857	2.42999999999302
35	172.643590337235	2.44999999999709
36	172.643566214958	2.48999999999069
37	172.643537066027	2.50999999999476
38	172.643529952314	2.52999999999884
39	172.643511627842	2.56999999999243
40	172.64348065159	2.58999999999651
41	172.643428876646	2.6299999999901
42	172.643391295683	2.65999999998894
43	172.643364143903	2.69000000000233
44	172.64334335773	2.69999999999709
45	172.643332411625	2.73999999999069
46	172.643320914433	2.75999999999476
47	172.643268725675	2.79999999998836
48	172.643206766806	2.83000000000175
49	172.643157512996	2.86000000000058
50	172.643125244239	2.86999999999534
51	172.643097697351	2.88999999999942
52	172.643081005401	2.91999999999825
53	172.643054672826	2.95999999999185
54	172.643004793707	2.97999999999593
55	172.642933714625	3.00999999999476
56	172.642926709334	3.0399999999936
58	172.642817342129	3.08999999999651
59	172.642758815838	3.11999999999534
60	172.642722691116	3.13999999999942
61	172.642709009624	3.15999999998894
63	172.642609880914	3.22000000000116
64	172.642556256495	3.25
65	172.642493890996	3.27999999999884
67	172.642434862828	3.33000000000175
68	172.642372232077	3.36999999999534
70	172.642266310708	3.40999999998894
71	172.642205936568	3.44000000000233
72	172.642144911368	3.47000000000116
74	172.64206625324	3.51999999998952
76	172.641930226663	3.58000000000175
77	172.641886800258	3.61000000000058
79	172.641815500365	3.65999999998894
81	172.641753569013	3.72999999999593
82	172.64165467205	3.75999999999476
84	172.641512039819	3.80999999999767
86	172.641365852006	3.8799999999901
88	172.64126273509	3.91999999999825
89	172.641189930728	3.95999999999185
91	172.641111951775	4
93	172.640941385391	4.06999999999243
95	172.640837671975	4.11999999999534
97	172.640741480061	4.17999999999302
99	172.640592352637	4.23999999999069
101	172.640460426741	4.2899999999936
104	172.64027286696	4.36999999999534
106	172.640120305752	4.44000000000233
108	172.639975492335	4.48999999999069
110	172.639821132606	4.54999999998836
113	172.639619537396	4.6299999999901
115	172.639536812105	4.69000000000233
117	172.639340008573	4.75
120	172.639144550425	4.83000000000175
123	172.638972936117	4.90999999998894
125	172.638817037705	4.97000000000116
128	172.638535467858	5.06999999999243
131	172.638317019937	5.15999999998894
133	172.638185492422	5.22000000000116
136	172.637985909354	5.30999999999767
139	172.63773621063	5.42999999999302
142	172.637492843577	5.5399999999936
145	172.637269022643	5.64999999999418
148	172.637045259402	5.75
151	172.636823433156	5.84999999999127
154	172.636646014129	5.95999999999185
158	172.636305292662	6.11000000000058
161	172.636124399095	6.20999999999185
164	172.63588945814	6.31999999999243
168	172.635570879732	6.44000000000233
171	172.635320802134	6.56999999999243
175	172.635050817286	6.72000000000116
179	172.634721602319	6.86000000000058
183	172.634479618855	6.98999999999069
186	172.634222493773	7.11000000000058
190	172.63392467348	7.25999999999476
194	172.633680293209	7.38999999999942
199	172.63332425426	7.58000000000175
203	172.633025284529	7.72999999999593
207	172.632751777213	7.8799999999901
212	172.632491287225	8.0399999999936
216	172.632170870222	8.19000000000233
221	172.631843256413	8.3799999999901
225	172.631604493597	8.50999999999476
230	172.631296240226	8.70999999999185
235	172.630990150388	8.89999999999418
240	172.630713518745	9.06999999999243
245	172.630463467277	9.25
250	172.630196399394	9.42999999999302
256	172.629876849915	9.64999999999418
261	172.629601334217	9.83000000000175
266	172.629348454014	10
272	172.629082543051	10.179999999993
278	172.628777128448	10.3699999999953
284	172.628562686864	10.5499999999884
290	172.628234258727	10.7399999999907
296	172.627996216773	10.929999999993
302	172.627765586324	11.0999999999913
309	172.627531384338	11.2999999999884
315	172.627284471231	11.5099999999948
322	172.627045742712	11.7200000000012
329	172.626810996536	11.929999999993
336	172.626608807097	12.1499999999942
343	172.62638243719	12.3600000000006
350	172.626180650331	12.5699999999924
358	172.62595698049	12.8199999999924
365	172.625770204089	13.0299999999988
373	172.625563511843	13.2799999999988
381	172.625383083704	13.5099999999948
389	172.625179415157	13.7599999999948
397	172.625006661876	13.9899999999907
406	172.624787661994	14.2699999999895
414	172.624606820518	14.5299999999988
423	172.624432626866	14.7899999999936
432	172.624225911321	15.0699999999924
441	172.624031375974	15.3499999999913
450	172.623849751971	15.6199999999953
460	172.623640037958	15.929999999993
470	172.623432347654	16.2299999999959
480	172.623232748767	16.5299999999988
490	172.623021975998	16.8300000000017
500	172.622823012292	17.1100000000006
511	172.622593373797	17.429999999993
522	172.622365824544	17.7599999999948
533	172.622117695056	18.0899999999965
544	172.621887427882	18.4099999999889
556	172.621641334664	18.7599999999948
567	172.621433790289	19.0899999999965
580	172.621134375348	19.5499999999884
592	172.620872685189	19.9899999999907
604	172.620615673866	20.4099999999889
617	172.620320014676	20.8999999999942
630	172.620054877073	21.3399999999965
644	172.619721946644	21.8799999999901
657	172.619427968164	22.3699999999953
671	172.619101408279	22.8799999999901
686	172.61874705754	23.4199999999983
700	172.61843894781	23.8899999999994
715	172.618080266359	24.3499999999913
730	172.617708743789	24.8099999999977
746	172.61730754911	25.3099999999977
761	172.616930748515	25.7899999999936
778	172.616488513173	26.2999999999884
794	172.616069282994	26.8099999999977
811	172.615631418901	27.3399999999965
828	172.615158909592	27.8699999999953
846	172.6146821957	28.429999999993
864	172.614168193957	28.9700000000012
882	172.613672412801	29.5099999999948
901	172.613125881996	30.0699999999924
920	172.612574199382	30.6599999999889
939	172.612020055074	31.2299999999959
959	172.61142241678	31.8300000000017
980	172.610810802472	32.4799999999959
1000	172.610179738311	33.1100000000006
1022	172.609511428582	33.7899999999936
1043	172.608847437486	34.4400000000023
1065	172.608140971989	35.1100000000006
1088	172.607396753373	35.7899999999936
1111	172.606656480885	36.4899999999907
1135	172.605862843002	37.2099999999919
1159	172.605028814531	38.0299999999988
1183	172.604251662415	38.9400000000023
1208	172.603347173003	39.8999999999942
1234	172.602435571179	40.8899999999994
1260	172.601571500683	41.8899999999994
1287	172.600546105573	42.75
1314	172.599572587827	43.5699999999924
1342	172.598585331894	44.429999999993
1371	172.597428761027	45.3399999999965
1400	172.59632623306	46.2599999999948
1430	172.595178581488	47.3099999999977
1460	172.594023162352	48.4099999999889
1491	172.592822667033	49.5699999999924
1522	172.59157048487	50.7099999999919
1555	172.590215782443	51.8600000000006
1588	172.588909868597	52.8799999999901
1621	172.587528337182	53.8999999999942
1656	172.586071683267	55
1691	172.584577387691	56.1299999999901
1727	172.582982204348	57.5199999999895
1764	172.58138233214	58.9499999999971
1801	172.579749292368	60.3600000000006
1839	172.578024438941	61.5800000000017
1878	172.576233659862	62.8399999999965
1918	172.574370272344	64.1199999999953
1959	172.572441100452	65.4400000000023
2000	172.570486470093	67.0099999999948
2043	172.568439339866	68.6499999999942
2086	172.566264809002	70.1999999999971
2130	172.564044193988	71.5699999999924
2176	172.561716846761	73.0199999999895
2222	172.559308849006	74.5
2269	172.556752810145	76.3199999999924
2317	172.554136896756	78.1399999999994
2366	172.551391534542	79.8300000000017
2416	172.548545543015	81.4099999999889
2468	172.54554036884	83.0399999999936
2520	172.542323153802	84.929999999993
2574	172.539018991049	86.9499999999971
2628	172.53550707218	88.8699999999953
2684	172.531842409385	90.6299999999901
2741	172.527939675505	92.4400000000023
2799	172.523840512495	94.6299999999901
2858	172.51953028103	96.8799999999901
2919	172.514960404168	98.8199999999924
2981	172.510030303297	100.799999999988
3044	172.50491566567	102.970000000001
3109	172.499378063755	105.489999999991
3175	172.493552838694	107.76999999999
3242	172.487366325974	109.839999999997
3311	172.480633945292	112.259999999995
3381	172.473564331191	114.959999999992
3453	172.465820711296	117.330000000002
3526	172.45765105271	119.619999999995
3601	172.448887661754	122.409999999989
3678	172.439400969045	125.309999999998
3756	172.429335745275	127.759999999995
3835	172.41864004787	130.429999999993
3917	172.406894014018	133.389999999999
4000	172.394475646226	136.869999999995
4085	172.381307321195	140.179999999993
4171	172.367044082622	142.909999999989
4260	172.351761524516	145.639999999999
4350	172.335686281752	148.569999999992
4442	172.318826986504	152.069999999992
4537	172.300385213841	155.12999999999
4633	172.281518272934	158.509999999995
4731	172.261696790643	162.099999999991
4832	172.240867118464	165.339999999997
4934	172.219339363528	168.539999999994
5039	172.197378968212	172.159999999989
5146	172.174644188613	176.169999999998
5255	172.151741813282	179.659999999989
5367	172.128807478347	183.220000000001
5480	172.106603631973	187.419999999998
5597	172.084922556707	191.409999999989
5715	172.06638988883	195.589999999997
5837	172.054229883752	199.949999999997
5961	172.052643881159	204.869999999995
6087	172.051546067118	209.279999999999
6216	172.050655048343	213.729999999996
6348	172.049702088127	218.419999999998
6483	172.048391142017	222.649999999994
6620	172.046728162951	227.279999999999
6761	172.044626743584	232.279999999999
6904	172.042121054443	237.259999999995
7051	172.039118293398	242.299999999988
7201	172.035598017326	247.049999999988
7353	172.031564808667	252.51999999999
7509	172.026926672747	257.589999999997
7669	172.021566455189	263.51999999999
7831	172.015827506794	269.080000000002
7998	172.013887060205	275.389999999999
8167	172.013303076354	281.569999999992
8341	172.012231513311	287.149999999994
8518	172.011480838421	292.779999999999
8698	172.010399171016	299.369999999995
8883	172.009069377672	305.62999999999
9071	172.007440969785	312.01999999999
9264	172.005471213241	318.919999999998
9460	172.003167062975	325.899999999994
9661	172.000456228483	332.75
9866	171.997320021317	339.830000000002
10076	171.993764808857	347.239999999991
10289	171.989717277631	354.87999999999
10508	171.985160209379	362.619999999995
10731	171.980050251724	369.809999999998
10958	171.974346483491	376.819999999992
11191	171.967968133225	385.080000000002
11428	171.960875593153	393.089999999997
11671	171.952913655262	400.989999999991
11918	171.944144676303	410.669999999998
12171	171.934238495033	419.479999999996
12430	171.923208851398	427.659999999989
12693	171.910912164938	436.779999999999
12963	171.897012030551	445.169999999998
13238	171.881389084912	454.839999999997
13519	171.863635462491	463.619999999995
13806	171.843445438831	473.669999999998
14099	171.820136561014	482.989999999991
14398	171.793218798044	493.239999999991
14703	171.761913162232	503.509999999995
15015	171.724940793299	513.559999999998
15334	171.680560148491	524.529999999999
15659	171.626991954652	534.729999999996
15991	171.560933102737	546.069999999992
16331	171.477031673377	557.669999999998
16677	171.368840991871	568.649999999994
17031	171.222609681033	580.659999999989
17393	171.015120538749	592.179999999993
17762	170.700550584025	604.429999999993
18139	170.16964800452	616.869999999995
18523	169.111683815579	630.419999999998
18916	166.265647609628	643.039999999994
19318	164.791358151899	656.819999999992
19728	164.786641238765	670.449999999997
20146	164.777663105123	686.039999999994
20574	164.764170895404	700.459999999992
21010	164.74595631122	715.049999999988
21456	164.722727588953	729.830000000002
21912	164.694163444649	744.039999999994
22377	164.660220991606	760.279999999999
22851	164.620801457131	775.080000000002
23336	164.575484445262	790.979999999996
23831	164.524490766817	807.289999999994
24337	164.46737805519	823.979999999996
24854	164.404323265175	840.690000000002
25381	164.335468797524	858.62999999999
25919	164.260940616445	876.159999999989
26469	164.180900531291	894.809999999998
27031	164.095594279684	913.339999999997
27605	164.005592909212	932.159999999989
28190	163.911653027455	951.889999999999
28789	163.813938548402	973.37999999999
29400	163.713787448053	994.119999999995
30023	163.612470645599	1015
30660	163.510435162799	1036.59
31311	163.409082152896	1059.03
31975	163.310134761284	1081.03999999999
32654	163.214845833013	1103.75
33347	163.12486859134	1127.37
34054	163.041698756854	1150.86
34777	162.966407155176	1175.2
35515	162.900371489625	1200.01999999999


==> data/perfprofdiscrete-100-1200-1-2.dat <==
iter	objfun	time
1	199.01	0.0299999999988358
2	199	0.0500000000029104
3	199	0.0700000000069849
4	199	0.0900000000110595
5	199	0.110000000000582
6	199	0.120000000009895
7	199	0.139999999999418
8	199	0.160000000003492
9	199	0.180000000007567
10	198.999999999998	0.200000000011642
11	198.999999997589	0.220000000001164
12	198.999995476614	0.240000000005239
13	198.985724599529	0.25
14	196.426667232865	0.370000000009895
15	196.426667232865	0.610000000000582
16	195.565918194662	0.720000000001164
17	195.466443946852	0.870000000009895
18	195.466443946852	1.1200000000099
19	195.418013575782	1.22000000000116
20	195.337903777366	1.29000000000815
21	195.275733706448	1.30000000000291
22	195.17659131024	1.32000000000698
23	195.127615548425	1.34000000001106
24	195.041865123731	1.36000000000058
25	194.968226992095	1.44000000000233
26	194.968226992095	1.69000000000233
27	194.8346770121	1.81000000001222
28	194.770786019747	1.8700000000099
29	194.727326767099	1.88999999999942
30	194.661686728657	1.91000000000349
31	194.597230783681	1.92000000001281
32	194.511692001747	1.94000000000233
33	194.49659138895	1.99000000000524
34	194.286663910132	2.01000000000931
35	194.189801663764	2.02999999999884
36	194.071175115641	2.05000000000291
37	193.977185159807	2.13000000000466
38	193.977185159807	2.38000000000466
39	193.960676480355	2.5
40	193.828024906446	2.58000000000175
41	193.828024906446	2.84000000001106
42	193.806198903138	2.95000000001164
43	193.728385858357	3.02000000000407
44	193.687398705167	3.04000000000815
45	193.607328870283	3.06000000001222
46	193.576894383593	3.07000000000698
47	193.530542123248	3.10000000000582
48	193.435247065938	3.17000000001281
49	193.38461717359	3.18000000000757
50	193.273045148374	3.20000000001164
51	193.215861715719	3.2100000000064
52	193.139386881384	3.23000000001048
53	193.134528671217	3.27999999999884
54	193.053077745467	3.31000000001222
55	192.804707927697	3.32000000000698
56	192.730689271749	3.38000000000466
58	192.508835827932	3.42000000001281
59	192.411544540729	3.44000000000233
60	192.346925205181	3.4600000000064
61	192.249338456153	3.52999999999884
63	191.934409831477	3.57000000000698
64	191.772104597345	3.59000000001106
65	191.612054513842	3.61000000000058
67	191.267346966079	3.67000000001281
68	191.256300096177	3.73000000001048
70	190.746443170887	3.76000000000931
71	190.650190232033	3.81000000001222
73	190.257706882877	3.85000000000582
74	190.157853470634	3.88999999999942
76	189.832140735625	3.94000000000233
77	189.621400471511	3.97000000000116
79	189.305745131406	4.02000000000407
81	189.042552056478	4.07000000000698
82	188.80929619078	4.09000000001106
84	188.525789437282	4.17000000001281
86	188.188630271005	4.23000000001048
88	187.83493696147	4.27000000000407
90	187.550219500998	4.36000000000058
92	187.160509571771	4.40000000000873
94	186.935861497083	4.44000000000233
96	186.657213750855	4.54000000000815
98	186.222780368922	4.58000000000175
100	185.978136357853	4.61000000000058
102	185.797948955226	4.69000000000233
104	185.395349907178	4.75
106	185.067201371126	4.79000000000815
108	184.936365490533	4.85000000000582
111	184.436764754264	4.93000000000757
113	184.398154091458	5.26000000000931
115	184.186819616942	5.4600000000064
118	184.130288611477	5.52000000000407
120	184.099241764542	5.58000000000175
123	184.036196646979	5.66000000000349
126	183.962817807471	5.76000000000931
128	183.911300382384	5.80000000000291
131	183.831496047392	5.88000000000466
134	183.713891751106	5.9600000000064
137	183.617866353906	6.02000000000407
139	183.513310568815	6.09000000001106
142	183.390849210452	6.19000000000233
145	183.24539888366	6.25
148	183.101534112043	6.32000000000698
152	182.885255122843	6.43000000000757
155	182.758691351388	6.5
158	182.514059673641	6.59000000001106
162	182.303471645446	6.72000000000116
165	182.026822489373	6.80000000000291
168	181.836278493871	6.86000000000058
172	181.538536254537	6.97000000000116
176	181.258369751588	7.09000000001106
179	181.060734844739	7.17000000001281
183	180.824821000049	7.27000000000407
187	180.485890611798	7.38999999999942
191	180.25679362444	7.49000000000524
195	179.934621414341	7.60000000000582
199	179.676767896364	7.70000000001164
203	179.389239973961	7.81000000001222
208	179.02779476141	7.9600000000064
212	178.814098256674	8.06000000001222
217	178.426277045474	8.20000000001164
221	178.225028416372	8.34000000001106
226	177.885938400369	8.52000000000407
231	177.522677828229	8.68000000000757
236	177.229654645084	8.83000000000175
241	176.921250622199	8.99000000000524
246	176.620338008648	9.18000000000757
251	176.331381275844	9.34000000001106
256	176.048005080233	9.51000000000931
262	175.736742861946	9.7100000000064
267	175.478646154102	9.90000000000873
273	175.195642993057	10.1000000000058
279	174.937213795248	10.2900000000081
285	174.670685458093	10.5100000000093
291	174.443425446321	10.7300000000105
297	174.227336718212	10.9500000000116
303	174.089654198365	11.1200000000099
310	173.824933655231	11.3899999999994
316	173.663954343335	11.6000000000058
323	173.49824824512	11.8500000000058
330	173.349459566318	12.1000000000058
337	173.224176641161	12.3300000000017
344	173.109369330237	12.6000000000058
351	173.011456564546	12.8300000000017
359	172.916346793025	13.0900000000111
366	172.849073138973	13.2799999999988
374	172.78601217415	13.4900000000052
382	172.732650722713	13.7400000000052
390	172.692681635667	13.9700000000012
399	172.662230410045	14.2000000000116
407	172.641380953243	14.4400000000023
416	172.627536942974	14.6900000000023
425	172.620556779864	14.9500000000116
434	172.61906363255	15.6000000000058
443	172.618979428807	15.8700000000099
452	172.618841716112	16.1200000000099
462	172.618630809951	16.4000000000087
472	172.618326996588	16.6900000000023
482	172.617975686986	16.9600000000064
492	172.617525745699	17.2600000000093
502	172.617029410645	17.5400000000081
513	172.616404455986	17.9100000000035
524	172.615798067426	18.2799999999988
535	172.614972937791	18.6700000000128
546	172.614146766598	19.070000000007
558	172.613138113199	19.5
570	172.612134296685	19.9400000000023
582	172.610924151262	20.3800000000047
594	172.609781488706	20.8100000000122
607	172.608406345101	21.2700000000041
620	172.606964794789	21.7600000000093
633	172.605530748259	22.2000000000116
646	172.604008801652	22.5800000000017
660	172.602271170138	22.9800000000105
674	172.600586591423	23.3899999999994
688	172.598732245861	23.8100000000122
703	172.596686682728	24.2400000000052
718	172.594646749666	24.6600000000035
733	172.592590922532	25.1200000000099
749	172.590148882551	25.5900000000111
765	172.587875861102	26.0600000000122
781	172.585319859299	26.5299999999988
797	172.582723027441	26.9900000000052
814	172.579907674693	27.4700000000012
832	172.576764683847	28.0100000000093
849	172.573701739306	28.5100000000093
867	172.57025664665	29.0600000000122
886	172.566694624736	29.6200000000099
905	172.562634736786	30.320000000007
924	172.558160856405	30.9800000000105
943	172.553379117242	31.6800000000076
963	172.548129615564	32.5100000000093
984	172.542006965518	33.3500000000058
1005	172.53525634726	34.2799999999988
1026	172.52786043192	35.1500000000087
1048	172.51972958489	36.0200000000041
1070	172.51020231127	36.7900000000081
1093	172.498590135022	37.5600000000122
1116	172.485918580632	38.4100000000035
1140	172.470963081528	39.4700000000012
1164	172.453932050371	40.5500000000029
1189	172.43234537141	41.4900000000052
1214	172.408115589883	42.2400000000052
1240	172.378349998365	43.0400000000081
1266	172.3436998625	43.8400000000111
1293	172.306291432006	44.6500000000087
1320	172.264383803518	45.4800000000105
1348	172.225502096278	46.320000000007
1377	172.189105208001	47.2100000000064
1406	172.146735657414	48.070000000007
1436	172.086874781743	48.9800000000105
1467	172.031553497274	49.9800000000105
1498	171.978950140312	51.1399999999994
1529	171.912773964707	52.3000000000029
1562	171.826337664835	53.5400000000081
1595	171.731835482861	54.7200000000012
1629	171.608404536555	55.7600000000093
1664	171.471576823022	56.820000000007
1699	171.305538089722	57.9100000000035
1735	171.07664608587	59.0900000000111
1772	170.804287339752	60.4900000000052
1809	170.464381588585	61.9200000000128
1848	170.0505801702	63.4100000000035
1887	169.491303215155	64.6399999999994
1927	168.666691353304	65.9200000000128
1968	167.555787256951	67.2100000000064
2010	167.085123520866	68.9700000000012
2053	166.992861188601	70.2799999999988
2096	166.83316655802	71.5800000000017
2141	166.624655420497	72.9500000000116
2186	166.397913918395	74.6700000000128
2232	166.192038809301	76.4100000000035
2280	166.011246056478	78.0600000000122
2328	165.873914196915	79.570000000007
2378	165.765225858827	81.1300000000047
2428	165.67065719568	82.6900000000023
2480	165.5726913907	84.3000000000029
2532	165.472337372788	85.8500000000058
2586	165.364473499162	87.4700000000012
2641	165.260768349934	89.1700000000128
2697	165.161237963453	90.8899999999994
2754	165.059845650428	92.6800000000076
2813	164.957497590953	94.4900000000052
2873	164.857323076974	96.4600000000064
2934	164.764249635924	98.6700000000128
2996	164.67214612843	100.889999999999
3060	164.583975904351	102.830000000002
3124	164.501472622582	104.800000000003
3191	164.425420064391	106.860000000001
3259	164.359963552267	108.940000000002
3328	164.301278069676	111.020000000004
3398	164.251309533828	113.190000000002
3471	164.20530108611	115.690000000002
3544	164.169819144113	118.430000000008
3620	164.14065438111	120.860000000001
3696	164.117091460113	123.210000000006
3775	164.098554894359	125.700000000012
3855	164.085833778657	128.210000000006
3937	164.076306361721	131.320000000007
4020	164.068805520571	134.170000000013
4106	164.063932082378	136.880000000005
4193	164.060193818643	139.560000000012
4282	164.05591799018	142.350000000006
4373	164.05154334482	145.779999999999
4466	164.046392589976	148.760000000009
4561	164.039316895261	151.75
4657	164.031083340088	154.650000000009
4756	164.021214140424	158.130000000005
4857	164.009434683373	161.680000000008
4960	163.996742850783	164.880000000005
5066	163.983181708699	168.850000000006
5173	163.969218956951	172.279999999999
5283	163.955100582427	176.080000000002
5395	163.941317931554	180.070000000007
5510	163.92820143748	183.660000000003
5627	163.915921374254	187.340000000011
5746	163.904033885711	191.800000000003
5868	163.892927286059	195.700000000012
5993	163.881740396023	199.540000000008
6120	163.870470578633	203.889999999999
6250	163.858654276641	208.25
6383	163.845836520622	212.630000000005
6518	163.832240583923	217.340000000011
6657	163.817153733983	221.639999999999
6798	163.801419521902	225.960000000006
6943	163.784554731624	230.650000000009
7090	163.767968718586	235.790000000008
7241	163.751542205629	240.950000000012
7394	163.73486690157	246.12000000001
7551	163.717777059877	251.020000000004
7712	163.700380705917	256
7875	163.682693757071	261.889999999999
8043	163.664639301229	267.110000000001
8213	163.646061670274	272.350000000006
8388	163.626992765508	278.12000000001
8566	163.607353531031	283.930000000008
8748	163.587292488976	290.270000000004
8933	163.566909386556	296.389999999999
9123	163.546082450801	302.520000000004
9317	163.525159817462	310
9515	163.504078369124	318.900000000009
9717	163.482932413388	325.110000000001
9923	163.461772945616	331.450000000012
10134	163.440370127543	338.600000000006
10349	163.418912283769	345.660000000003
10569	163.397140857381	353.180000000008
10793	163.375427933371	360.240000000005
11022	163.353458679405	367.700000000012
11256	163.33173161481	375.700000000012
11495	163.310043220677	383.850000000006
11739	163.288544140255	391.850000000006
11988	163.267349270218	399.470000000001
12243	163.246235152628	408.350000000006
12503	163.225255378362	416.639999999999
12768	163.204579484447	425.770000000004
13040	163.184096913627	434.610000000001
13316	163.16410109122	444.190000000002
13599	163.144534911621	453.98000000001
13888	163.125501628389	463.23000000001
14183	163.106868899076	473.560000000012
14484	163.088678399048	483.840000000011
14791	163.071004680431	494.400000000009
15106	163.053703785124	505.130000000005
15426	163.037162269087	516.040000000008
15754	163.021234296497	527.300000000003
16088	163.005855880472	538.050000000003
16430	162.990994087315	549.660000000003
16779	162.976633508584	561.680000000008
17135	162.962900993043	572.920000000013
17499	162.949676679304	585.800000000003
17870	162.937138946649	598.700000000012
18250	162.925094622515	610.62000000001
18637	162.913574890749	623.420000000013
19033	162.902499314217	636.050000000003
19437	162.891864587022	649.670000000013
19850	162.881773211558	662.820000000007
20271	162.872179889073	676.070000000007
20702	162.862888736542	690.340000000011
21141	162.853961681921	705.350000000006
21590	162.845321046086	719.639999999999
22049	162.837034417414	734.830000000002
22517	162.829050402025	750.090000000011
22995	162.821232223785	766.150000000009
23483	162.813533825081	782.210000000006
23982	162.805993781843	798.260000000009
24491	162.798611937576	815.240000000005
25011	162.791251672077	832.510000000009
25542	162.783834468955	850.190000000002
26084	162.77637119277	869.580000000002
26638	162.768898637969	888.970000000001
27204	162.761299696433	907.970000000001
27781	162.753522357302	927.220000000001
28371	162.745527092609	946.960000000006
28974	162.737322941262	966.410000000003
29589	162.728857281001	987.639999999999
30217	162.720026008214	1009.10000000001
30859	162.710796938705	1030.16
31514	162.70120828892	1053.13
32183	162.691148491535	1076.12000000001
32866	162.680502106399	1099.14
33564	162.669313096493	1123.21000000001
34277	162.657509512819	1150.47
35005	162.644980809275	1174.72
35748	162.631653152713	1200.04000000001


==> data/perfprofdiscrete-100-1200-1-3.dat <==
iter	objfun	time
1	199.01	0.0200000000040745
2	199	0.0400000000081491
3	199	0.0599999999976717
4	199	0.0800000000017462
5	199	0.100000000005821
6	199	0.120000000009895
7	199	0.130000000004657
8	199	0.150000000008731
9	199	0.169999999998254
10	198.999999999998	0.190000000002328
11	198.999999997589	0.19999999999709
12	198.999995476614	0.220000000001164
13	198.985724599529	0.229999999995925
14	196.426667232865	0.339999999996508
15	196.426667232865	0.580000000001746
16	195.565918194662	0.680000000007567
17	195.466443946852	0.820000000006985
18	195.466443946852	1.07000000000698
19	195.418013575782	1.16999999999825
20	195.337903777366	1.22999999999593
21	195.275733706448	1.25
22	195.17659131024	1.27000000000407
23	195.127615548425	1.29000000000815
24	195.041865123731	1.30999999999767
25	194.968226992095	1.38000000000466
26	194.968226992095	1.63000000000466
27	194.8346770121	1.72999999999593
28	194.770786019747	1.80000000000291
29	194.727326767099	1.82000000000698
30	194.661686728657	1.83000000000175
31	194.597230783681	1.85000000000582
32	194.511692001747	1.8700000000099
33	194.49659138895	1.91000000000349
34	194.286663910132	1.93000000000757
35	194.189801663764	1.94000000000233
36	194.071175115641	1.97000000000116
37	193.977185159807	2.05000000000291
38	193.977185159807	2.30000000000291
39	193.960676480355	2.41999999999825
40	193.828024906446	2.5
41	193.828024906446	2.75
42	193.806198903138	2.8700000000099
43	193.728385858357	2.93000000000757
44	193.687398705167	2.94999999999709
45	193.607328870283	2.97000000000116
46	193.576894383593	2.97999999999593
47	193.530542123248	3
48	193.435247065938	3.07000000000698
50	193.273045148374	3.10000000000582
51	193.215861715719	3.13000000000466
52	193.139386881384	3.13999999999942
53	193.134528671217	3.19999999999709
54	193.053077745467	3.22000000000116
55	192.804707927697	3.24000000000524
56	192.730689271749	3.29000000000815
57	192.619684989603	3.30999999999767
59	192.411544540729	3.35000000000582
60	192.346925205181	3.36000000000058
61	192.249338456153	3.44000000000233
62	192.233971431646	3.44999999999709
64	191.772104597345	3.49000000000524
65	191.612054513842	3.51000000000931
66	191.551939662779	3.52999999999884
68	191.256300096177	3.6200000000099
69	191.082372013193	3.63999999999942
71	190.650190232033	3.72000000000116
72	190.48079978244	3.72999999999593
74	190.157853470634	3.77999999999884
75	189.942397818815	3.80000000000291
77	189.621400471511	3.8700000000099
79	189.305745131406	3.91000000000349
80	189.301810454821	3.9600000000064
82	188.80929619078	3.99000000000524
84	188.525789437282	4.08000000000175
85	188.30548199767	4.08999999999651
87	187.979745646512	4.16000000000349
89	187.735955693164	4.2100000000064
91	187.443816466429	4.32000000000698
93	187.145169253515	4.36000000000058
95	186.707624552491	4.4600000000064
97	186.443514451634	4.5
99	186.141552329379	4.52999999999884
101	185.917369902173	4.6200000000099
103	185.484568089779	4.68000000000757
105	185.202491196748	4.77000000000407
108	184.936365490533	4.88999999999942
110	184.597509774508	4.9600000000064
112	184.398154091458	5.08999999999651
115	184.186819616942	5.58000000000175
117	184.143324296454	5.63999999999942
119	184.114451806503	5.66999999999825
122	184.055541123897	5.79000000000815
125	184.020348784399	5.85000000000582
127	183.936968521444	5.93000000000757
130	183.856893242369	5.97999999999593
133	183.752816110352	6.1200000000099
136	183.641234267841	6.16999999999825
138	183.564544239554	6.25
141	183.433728198403	6.32000000000698
144	183.307258090145	6.38999999999942
147	183.143043444565	6.5
150	183.011816139922	6.58000000000175
154	182.773575479117	6.66000000000349
157	182.586948046188	6.77000000000407
160	182.414886531368	6.83999999999651
164	182.093581483844	6.9600000000064
167	181.89058677976	7.05000000000291
171	181.648082772047	7.18000000000757
174	181.411985040761	7.24000000000524
178	181.128410383601	7.35000000000582
182	180.844740230609	7.47000000000116
186	180.561585417009	7.60000000000582
190	180.382567112214	7.7100000000064
194	179.99227007011	7.82000000000698
198	179.7133540654	7.93000000000757
202	179.434328511808	8.04000000000815
206	179.194493762719	8.13999999999942
211	178.827450739152	8.29000000000815
215	178.570911433233	8.41999999999825
220	178.284300081426	8.54000000000815
224	178.013280429011	8.68000000000757
229	177.662468449231	8.80000000000291
234	177.345283952693	8.97000000000116
239	177.043669468934	9.10000000000582
244	176.746965514572	9.24000000000524
249	176.451970004595	9.43000000000757
254	176.180250405401	9.57000000000698
260	175.832358173969	9.80000000000291
265	175.580054921615	9.9600000000064
271	175.291427435354	10.1800000000076
277	175.016073036558	10.4199999999983
282	174.834359125039	10.570000000007
288	174.612547173672	10.7900000000081
294	174.337022703725	11
301	174.1123355763	11.2299999999959
307	173.923456522415	11.4400000000023
314	173.751279614355	11.6900000000023
320	173.567736763055	11.9199999999983
327	173.430735196222	12.1699999999983
334	173.29065809489	12.4100000000035
341	173.154513033702	12.6600000000035
348	173.049937838776	12.9199999999983
356	172.952125269633	13.1999999999971
363	172.875082987884	13.4499999999971
371	172.810175809582	13.7200000000012
379	172.750593258084	13.9900000000052
387	172.707586221595	14.2299999999959
395	172.676139392818	14.4499999999971
403	172.651969230771	14.6999999999971
412	172.632510967773	14.9700000000012
421	172.622802461983	15.2200000000012
430	172.619143157871	15.5
439	172.619029002292	16.1699999999983
448	172.618916958943	16.4400000000023
458	172.618720916733	16.7400000000052
467	172.618477235784	17.0100000000093
477	172.618184050068	17.3000000000029
487	172.617795859686	17.5899999999965
498	172.617246514703	17.9199999999983
508	172.616712857285	18.2100000000064
519	172.616037321554	18.5299999999988
530	172.615335102649	18.8399999999965
541	172.614545347728	19.1699999999983
553	172.6135705427	19.5299999999988
564	172.612609029853	19.8500000000058
576	172.61152000044	20.1900000000023
588	172.610378937897	20.5500000000029
601	172.609051215511	20.9300000000076
614	172.60770218878	21.2900000000081
627	172.606179744809	21.6699999999983
640	172.604688875065	22.0200000000041
654	172.602997789364	22.4199999999983
667	172.601512026909	22.7900000000081
682	172.599452402691	23.2600000000093
696	172.597609975174	23.7799999999988
711	172.595630461777	24.3000000000029
726	172.593492785297	24.8399999999965
741	172.59133123879	25.3899999999994
757	172.589113710221	25.9700000000012
773	172.586532506623	26.5400000000081
789	172.584154756927	27.1100000000006
806	172.581249118409	27.7299999999959
823	172.578389638023	28.25
841	172.57519111979	28.8000000000029
858	172.572083643471	29.3099999999977
877	172.568282940869	29.8500000000058
895	172.564626054618	30.3700000000099
914	172.560567618529	30.9499999999971
934	172.555611644898	31.5400000000081
953	172.550740722406	32.1200000000099
974	172.545187746574	32.7400000000052
994	172.538833362757	33.3600000000006
1015	172.531848015776	34.0100000000093
1037	172.523769888956	34.6699999999983
1059	172.51492254071	35.320000000007
1081	172.504864374706	35.9799999999959
1104	172.492984410508	36.6699999999983
1128	172.478488445444	37.4799999999959
1152	172.462296947448	38.3700000000099
1176	172.443572256768	39.2299999999959
1201	172.420970339665	40.1200000000099
1226	172.394664472071	41.0299999999988
1252	172.363987968126	41.9199999999983
1279	172.325484305079	42.75
1306	172.2883358447	43.570000000007
1334	172.244418315664	44.4300000000076
1362	172.207608034599	45.25
1391	172.169762316663	46.1000000000058
1420	172.119357824982	47.0800000000017
1450	172.059087919064	48.1800000000076
1481	172.00789656428	49.2900000000081
1513	171.949449445041	50.4700000000012
1545	171.872415371459	51.5400000000081
1577	171.78590534922	52.5200000000041
1611	171.680765700681	53.5299999999988
1645	171.54889494213	54.5500000000029
1680	171.400839401065	55.5800000000017
1715	171.206335651456	56.9199999999983
1752	170.961254340767	58.3500000000058
1789	170.650727298544	59.75
1827	170.28228510488	60.9600000000064
1866	169.821995530381	62.1300000000047
1905	169.209295775194	63.320000000007
1946	168.167779509643	64.5800000000017
1987	167.118763404779	65.8300000000017
2029	167.056113035417	67.5200000000041
2072	166.930267467015	68.8000000000029
2116	166.74380485504	70.2799999999988
2161	166.521307819764	71.9499999999971
2207	166.29772854244	73.6699999999983
2253	166.108798822415	75.1399999999994
2301	165.948463190985	76.6300000000047
2350	165.824201911882	78.1500000000087
2400	165.723313879499	79.6999999999971
2451	165.627876213188	81.2700000000041
2503	165.528195963722	82.820000000007
2556	165.423291746719	84.7200000000012
2610	165.319287910117	86.7700000000041
2665	165.217806108096	88.6600000000035
2722	165.116478678224	90.4199999999983
2779	165.016509138818	92.1900000000023
2838	164.915445711181	93.9900000000052
2898	164.817622181083	95.7799999999988
2960	164.723910476031	97.7900000000081
3023	164.636693871322	100.080000000002
3087	164.548139837339	102.25
3152	164.468774496405	104.169999999998
3219	164.397521798783	106.150000000009
3287	164.335020132031	108.600000000006
3357	164.279067038208	111.150000000009
3428	164.230002419776	113.350000000006
3501	164.189682631606	115.559999999998
3575	164.15717197843	117.839999999997
3651	164.130357845887	120.220000000001
3728	164.108658010382	123.150000000009
3807	164.092850900828	125.860000000001
3888	164.081695272754	128.380000000005
3970	164.073011382503	130.930000000008
4054	164.066616040312	133.540000000008
4140	164.062441450913	136.610000000001
4228	164.058517221394	139.62000000001
4318	164.054220650744	142.300000000003
4409	164.049763297839	145.540000000008
4503	164.043800124573	148.860000000001
4598	164.036282707997	151.800000000003
4696	164.027349152093	155.380000000005
4795	164.016782822368	158.720000000001
4897	164.004540543139	161.970000000001
5001	163.991625620337	165.940000000002
5107	163.977698103598	169.260000000009
5215	163.963747333248	173.050000000003
5326	163.949745197085	176.919999999998
5439	163.936123811833	180.479999999996
5554	163.923442559024	184.690000000002
5672	163.911254077771	188.360000000001
5792	163.899734067484	192.690000000002
5915	163.888646459301	196.680000000008
6040	163.877512219619	201
6168	163.866372016874	205.300000000003
6299	163.854080560851	211.440000000002
6432	163.841004412765	217.080000000002
6569	163.826728489872	222.020000000004
6708	163.811511052518	226.360000000001
6850	163.795396515986	230.800000000003
6995	163.778523913094	235.479999999996
7144	163.762067138302	240.760000000009
7295	163.745634914517	245.809999999998
7450	163.728785925176	251.12000000001
7608	163.711701245697	256
7769	163.694206191932	261.699999999997
7934	163.676356766843	266.979999999996
8102	163.65811353283	273.040000000008
8274	163.639469235219	278.300000000003
8449	163.620254622187	284.380000000005
8628	163.600534458371	290.089999999997
8811	163.580299832036	296.570000000007
8998	163.559957871659	302.320000000007
9189	163.538937132013	308.190000000002
9384	163.517997246448	315
9583	163.496906173097	322.010000000009
9786	163.475800128919	328.309999999998
9993	163.45469293419	334.639999999999
10205	163.433300587635	341.449999999997
10421	163.411735189576	348.919999999998
10642	163.390006519701	356.180000000008
10868	163.368179084241	363.610000000001
11098	163.346298204317	371.540000000008
11334	163.324508502927	379.080000000002
11574	163.302977642203	386.62000000001
11819	163.281748453799	394.360000000001
12070	163.260511130875	403.190000000002
12326	163.239493278483	411.25
12587	163.218605312036	419.570000000007
12854	163.197993427127	428.880000000005
13126	163.177815794268	438.309999999998
13405	163.15785005643	448.070000000007
13689	163.138540097069	457.440000000002
13979	163.11968282035	467.75
14275	163.10123620159	478.169999999998
14578	163.083210672545	491.309999999998
14887	163.065612719258	502.080000000002
15203	163.048589200894	513.410000000003
15525	163.03220910109	523.600000000006
15854	163.016476268878	535.320000000007
16190	163.001295451968	547.169999999998
16533	162.986697182752	558.979999999996
16884	162.972493219818	571.389999999999
17242	162.958896719773	584.190000000002
17607	162.945945335164	596.460000000006
17981	162.933536074462	609.860000000001
18362	162.921733213768	622.979999999996
18751	162.9103050772	636.839999999997
19149	162.899344833885	650.660000000003
19555	162.888907624008	665
19969	162.878993102976	679.229999999996
20393	162.869483101169	694.470000000001
20825	162.860330924057	708.970000000001
21266	162.851502104503	723.760000000009
21717	162.842980405972	739.479999999996
22178	162.83480527736	758.460000000006
22648	162.826874699993	775.330000000002
23128	162.819104319945	790.740000000005
23618	162.811466761939	807.210000000006
24119	162.803987245576	823.990000000005
24630	162.796620676656	840.630000000005
25153	162.789246056771	858.839999999997
25686	162.781833568145	877.339999999997
26230	162.774395651454	895.720000000001
26786	162.766909524474	914.410000000003
27354	162.75928720325	933.779999999999
27934	162.751450713447	952.949999999997
28526	162.743426376294	973.62000000001
29131	162.735180665307	994.690000000002
29749	162.726626615219	1016.16
30380	162.717696239574	1037.11
31024	162.708389163837	1058.7
31681	162.698721836223	1080.24000000001
32353	162.688524594508	1103.08
33039	162.677769373525	1126.59
33739	162.666435474046	1150.69
34455	162.654479460186	1175.38
35185	162.641792716438	1200.04000000001


==> data/perfprofdiscrete-100-1200-1-4.dat <==
iter	objfun	time
1	199.000000626263	2606.22


==> data/perfprofdiscrete-100-1200-1-5.dat <==
iter	objfun	time
1	199.000000626263	2648.46000000001


==> data/perfprofdiscrete-100-1200-1-6.dat <==
iter	objfun	time
1	141.901977307419	0.006955
2	141.901977307419	0.034423
3	141.329854063861	0.063806
4	141.329854063861	0.094387
5	141.157289711407	0.117886
6	141.157289711407	0.141693
7	141.119080002844	0.157978
8	141.09675045936	0.18311
9	141.09675045936	0.241835
10	141.080256586797	0.258587
11	141.075187435089	0.283756
12	141.074734699412	0.300645
13	141.071007429936	0.326145
14	141.070903202465	0.343041
15	141.070903202465	0.359853
16	141.067373963746	0.375888
17	141.067359802903	0.391218
18	141.067359796659	0.406676
19	141.067359796659	0.429868
20	141.067359796659	0.460678
21	141.067359796659	0.491542
22	141.067359796668	0.522686
23	141.067359796659	0.538153
24	141.067359796659	0.561486
25	141.067359796665	0.592834
26	141.067359796659	0.608328
27	141.067359796659	0.631498
28	141.067359796665	0.66273
29	141.067359796659	0.678188
30	141.067359796659	0.701386
31	141.067359796672	0.732511
32	141.067359796659	0.747976
33	141.067359796659	0.771145
34	141.067359796659	0.802326
35	141.067359796659	0.825569
36	141.067359796659	0.864672
37	141.067359796659	0.880103
38	141.067359796667	0.919221
39	141.067359796659	0.934633
40	141.067359796659	0.957794
41	141.06735979667	0.988931
42	141.067359796659	1.004409
43	141.067359796659	1.027645
44	141.067359796662	1.059028
45	141.067359796659	1.074461
46	141.067359796659	1.097622
47	141.067359796659	1.12857
48	141.06735979666	1.159825
49	141.067359796659	1.175228
50	141.067359796659	1.198498
51	141.067359796667	1.229726
52	141.067359796659	1.245208
53	141.067359796659	1.268409
54	141.067359796659	1.299368
55	141.067359796659	1.330648
57	141.067359796659	1.385008
58	141.067359796659	1.400453
59	141.067359796669	1.439579
60	141.067359796659	1.45509
62	141.067359796659	1.509322
63	141.067359796659	1.540788
64	141.067359796659	1.556549
66	141.067359796659	1.611678
67	141.067359796659	1.63513
68	141.067359796668	1.66658
70	141.067359796659	1.705714
71	141.067359796659	1.736912
73	141.067359796659	1.78394
75	141.06735979666	1.83856
76	141.067359796659	1.854077
78	141.067359796668	1.908523
80	141.067359796659	1.947237
81	141.067359796665	1.978395
83	141.067359796666	2.032905
85	141.067359796659	2.071729
87	141.067359796659	2.118436
88	141.067359796659	2.141715
90	141.067359796659	2.188512
92	141.067359796666	2.242995
94	141.067359796659	2.281681
96	141.067359796659	2.34413
98	141.067359796659	2.382872
101	141.067359796664	2.468608
103	141.067359796659	2.507387
105	141.067359796659	2.554237
107	141.067359796659	2.632373
110	141.067359796659	2.702364
112	141.067359796659	2.780146
114	141.067359796659	2.818893
117	141.067359796659	2.888565
119	141.067359796659	2.935242
122	141.067359796659	3.024172
125	141.067359796659	3.094762
127	141.067359796659	3.149412
130	141.067359796659	3.227138
133	141.067359796659	3.305538
136	141.067359796659	3.375639
139	141.067359796659	3.445698
142	141.067359796659	3.523699
145	141.067359796668	3.609668
148	141.067359796664	3.679685
151	141.067359796668	3.749537
154	141.067359796664	3.819571
157	141.067359796659	3.889665
161	141.067359796659	4.017917
164	141.067359796659	4.118496
168	141.067359796668	4.269362
171	141.06735979667	4.359736
175	141.067359796659	4.469957
179	141.067359796659	4.588234
183	141.06735979666	4.738758
187	141.067359796659	4.848865
191	141.067359796659	4.967051
195	141.067359796659	5.088031
199	141.067359796659	5.198401
203	141.06735979666	5.34027
208	141.067359796659	5.473644
212	141.067359796666	5.590663
217	141.067359796659	5.707192
222	141.067359796664	5.857287
226	141.067359796659	5.948884
231	141.067359796668	6.082252
236	141.067359796659	6.199067
241	141.067359796659	6.324207
247	141.067359796659	6.490778
252	141.067359796661	6.624494
257	141.067359796659	6.749733
263	141.067359796659	6.922295
268	141.067359796663	7.060623
274	141.06735979666	7.234061
280	141.067359796671	7.389816
286	141.067359796661	7.545728
292	141.067359796659	7.712914
299	141.067359796659	7.90279
305	141.067359796659	8.070451
312	141.067359796659	8.261852
318	141.067359796659	8.43489
325	141.067359796659	8.634237
332	141.067359796663	8.850646
340	141.067359796659	9.06690600000001
347	141.067359796659	9.26644400000001
354	141.067359796659	9.44783800000001
362	141.067359796659	9.67287800000001
370	141.067359796659	9.88852300000001
378	141.06735979666	10.113157
386	141.067359796664	10.32933
394	141.067359796659	10.565673
403	141.067359796659	10.851676
411	141.067359796664	11.067653
420	141.067359796659	11.301527
429	141.067359796659	11.561234
439	141.067359796659	11.855976
448	141.067359796659	12.089442
458	141.067359796659	12.384173
468	141.067359796659	12.670127
478	141.067359796659	12.946542
488	141.067359796659	13.234434
499	141.067359796659	13.536572
509	141.067359796659	13.795973
520	141.067359796659	14.098463
532	141.067359796659	14.426741
543	141.067359796659	14.721407
555	141.067359796659	15.049367
567	141.067359796659	15.378815
579	141.067359796659	15.725033
591	141.067359796659	16.068516
604	141.067359796659	16.418984
617	141.067359796668	16.753209
631	141.067359796659	17.117086
644	141.067359796659	17.481386
658	141.067359796672	17.905968
672	141.067359796659	18.307077
687	141.06735979667	18.723011
702	141.067359796659	19.129723
717	141.067359796659	19.530964
732	141.067359796659	19.949378
748	141.067359796659	20.425082
764	141.067359796659	20.86608
781	141.067359796659	21.324404
797	141.067359796659	21.756582
815	141.067359796659	22.289287
832	141.067359796659	22.781553
850	141.067359796666	23.304593
869	141.067359796659	23.79929
887	141.067359796659	24.369432
906	141.067359796659	24.958367
926	141.067359796659	25.475681
946	141.067359796659	26.006939
966	141.067359796672	26.561273
987	141.067359796659	27.122942
1009	141.067359796659	27.748495
1030	141.067359796659	28.322839
1053	141.067359796659	28.954565
1075	141.067359796659	29.569816
1098	141.067359796666	30.17599
1122	141.067359796659	30.853257
1146	141.067359796659	31.5167600000001
1171	141.067359796659	32.300308
1196	141.067359796659	33.0371520000001
1222	141.067359796659	33.7879060000001
1249	141.067359796659	34.5590160000001
1275	141.067359796667	35.2768250000001
1303	141.067359796659	36.0187890000001
1331	141.067359796659	36.8035550000001
1360	141.067359796659	37.6018150000001
1389	141.067359796659	38.3749700000001
1419	141.067359796659	39.1998130000001
1450	141.067359796659	40.0875190000001
1481	141.067359796659	40.9748620000001
1513	141.067359796659	41.8949960000001
1546	141.067359796659	42.9420610000001
1579	141.067359796659	43.9115300000002
1613	141.067359796659	44.8679880000002
1648	141.067359796659	45.7845330000002
1683	141.067359796659	46.7594030000002
1720	141.067359796659	47.8516890000002
1757	141.067359796659	48.9571060000002
1795	141.067359796665	49.9554220000002
1833	141.067359796659	50.9784500000002
1873	141.067359796659	52.1498150000002
1913	141.067359796671	53.2194420000002
1955	141.067359796659	54.3403610000002
1997	141.067359796659	55.5653890000002
2040	141.067359796665	56.8168600000002
2084	141.067359796659	57.9883540000002
2129	141.067359796659	59.3194180000002
2175	141.067359796659	60.6620260000001
2222	141.067359796659	61.9220690000001
2270	141.067359796659	63.2630940000001
2319	141.067359796659	64.6616980000002
2369	141.067359796659	66.0279330000002
2420	141.06735979667	67.4767210000002
2472	141.067359796663	68.9726090000001
2525	141.067359796659	70.4479820000001
2580	141.067359796659	71.9460230000001
2636	141.067359796659	73.4994830000001
2692	141.067359796659	75.0506560000001
2751	141.067359796659	76.9065090000002
2810	141.067359796661	78.6423900000001
2871	141.067359796659	80.5299450000001
2932	141.06735979666	82.2539770000001
2996	141.06735979666	84.0803670000001
3060	141.067359796659	85.9309230000001
3126	141.067359796659	87.8440200000001
3194	141.067359796659	89.765466
3263	141.067359796663	91.755823
3333	141.067359796659	93.862481
3405	141.067359796659	95.918259
3479	141.067359796668	97.95684
3554	141.067359796659	100.259125
3630	141.067359796659	102.484376
3709	141.067359796659	104.678876
3789	141.067359796659	106.9117
3870	141.067359796659	109.136867
3954	141.067359796659	111.415882
4039	141.067359796659	113.884865
4126	141.067359796659	116.308102
4215	141.067359796659	118.952204
4306	141.067359796659	121.586402
4399	141.067359796659	124.323908
4494	141.067359796667	127.017629
4591	141.06735979666	129.798247
4690	141.067359796659	132.426556
4791	141.06735979666	135.283517
4895	141.067359796659	138.105384
5000	141.067359796671	141.004051
5108	141.067359796664	143.998269
5218	141.067359796669	146.987069
5331	141.067359796659	150.191204000001
5446	141.067359796667	153.398174000001
5564	141.067359796659	156.738541000001
5684	141.067359796659	160.142674000001
5806	141.067359796659	163.681443
5931	141.067359796659	167.434828
6059	141.067359796659	171.013706
6190	141.067359796659	174.813279
6324	141.067359796659	178.955744
6460	141.067359796659	182.970465
6600	141.067359796662	186.896088
6742	141.06735979666	190.836692
6887	141.067359796665	195.07004
7036	141.067359796659	199.236548000001
7188	141.067359796666	203.566629000001
7343	141.067359796659	208.004279000001
7501	141.067359796659	212.335487000001
7663	141.067359796659	217.101401000001
7829	141.067359796659	221.892079000001
7997	141.067359796659	226.824900000001
8170	141.067359796659	231.713726000001
8346	141.06735979666	236.625506000001
8526	141.067359796659	241.773418000001
8710	141.067359796659	246.787820000001
8898	141.067359796666	252.025871000001
9090	141.06735979666	257.527375000001
9286	141.067359796659	263.038530000001
9487	141.067359796659	268.634077000001
9691	141.067359796659	274.377681000001
9901	141.067359796667	280.205393000001
10114	141.067359796659	286.146953
10332	141.067359796659	292.308887
10555	141.067359796659	298.818124000001
10783	141.067359796659	305.283652000001
11016	141.067359796659	311.869934000001
11253	141.067359796659	318.51423
11496	141.067359796659	325.059731
11744	141.067359796667	332.090118000001
11998	141.067359796659	339.120489
12256	141.067359796659	346.372414000001
12521	141.067359796662	354.255766000001
12791	141.067359796659	362.158748000001
13067	141.067359796659	369.894885000001
13349	141.067359796659	377.907530000001
13637	141.067359796659	386.034067000001
13931	141.067359796659	394.238482000001
14232	141.067359796668	402.667188000001
14539	141.067359796659	411.170242000001
14853	141.067359796659	420.180709000001
15173	141.067359796659	429.531900000002
15500	141.06735979666	438.611659000002
15835	141.067359796661	448.120815000002
16176	141.067359796659	457.612933000002
16525	141.067359796659	467.498667000002
16882	141.067359796659	477.775352000002
17246	141.067359796659	487.934079000002
17618	141.067359796659	498.722441000002
17999	141.067359796659	509.445273000001
18387	141.067359796671	520.201299000002
18784	141.067359796664	531.394689000002
19189	141.067359796659	543.055668000002
19603	141.067359796671	554.769909000001
20026	141.067359796659	566.706317000001
20458	141.067359796659	578.471967000001
20899	141.067359796659	590.858432000002
21350	141.067359796659	603.699875000003
21811	141.067359796659	616.643535000003
22281	141.067359796659	630.087472000002
22762	141.067359796659	643.725429000002
23253	141.067359796664	658.041659000002
23755	141.067359796664	672.392772000003
24268	141.067359796659	686.993972000002
24791	141.067359796659	701.642067000002
25326	141.06735979666	716.857760000003
25872	141.067359796664	732.169559000003
26431	141.067359796659	747.946071000004
27001	141.06735979666	763.876513000003
27584	141.067359796659	780.722488000004
28179	141.067359796659	797.851265000003
28787	141.067359796659	815.178101000004
29408	141.06735979666	833.239411000003
30042	141.067359796659	851.591370000002
30690	141.067359796659	870.299630000004
31353	141.067359796659	889.360987000005
32029	141.067359796668	908.787158000006
32720	141.067359796659	928.656916000006
33426	141.067359796659	948.859982000007
34147	141.067359796659	969.285999000007
34884	141.067359796659	990.140264000007
35637	141.067359796659	1011.46107900001
36406	141.067359796659	1033.45695300001
37191	141.067359796659	1055.47623900001
37994	141.067359796659	1078.29583600001
38813	141.067359796659	1101.479735
39651	141.067359796659	1125.352071
40506	141.067359796659	1149.951107
41380	141.067359796659	1174.772903
42273	141.067359796659	1200.041321


==> data/perfprofdiscrete-100-1200-2-1.dat <==
iter	objfun	time
1	13.3461431100868	0.0299999999988358
2	13.2329088357994	0.0899999999965075
3	13.2223042673213	0.350000000005821
4	13.2186793980442	0.360000000000582
5	13.215614401216	0.380000000004657
6	13.2117463089204	0.389999999999418
7	13.2066522640107	0.410000000003492
8	13.2005129723538	0.429999999993015
9	13.1944307075925	0.44999999999709
10	13.189464921588	0.470000000001164
11	13.1840636164868	0.490000000005239
12	13.1767059036631	0.509999999994761
13	13.1661103892747	0.529999999998836
14	13.1497362094659	0.55000000000291
15	13.1341120526146	0.589999999996508
16	13.1264995952243	0.729999999995925
17	13.1264995952243	1.06999999999243
18	13.1227739725661	1.10000000000582
19	13.1178487493956	1.13000000000466
20	13.1144127985914	1.14999999999418
21	13.1131700159354	1.16999999999825
22	13.1117768337975	1.19999999999709
23	13.1098719028531	1.22000000000116
24	13.1080541311016	1.24000000000524
25	13.1053470525412	1.2899999999936
26	13.1052379876813	1.35000000000582
27	13.1006972472518	1.38000000000466
28	13.1001919846796	1.39999999999418
29	13.0970989653782	1.44000000000233
30	13.0945181681576	1.52999999999884
31	13.0930823093116	1.55000000000291
32	13.0899890057315	1.56999999999243
33	13.0883365737041	1.60000000000582
34	13.0866107489046	1.61999999999534
35	13.0850095413504	1.69000000000233
36	13.0820570028763	1.72000000000116
37	13.0792976295394	1.74000000000524
38	13.0785979984544	1.77999999999884
39	13.0766997853224	1.80000000000291
40	13.0724379808252	1.89999999999418
41	13.0714133668845	1.92999999999302
42	13.0685760433905	1.9600000000064
43	13.0659077502014	1.99000000000524
44	13.0641039007757	2.00999999999476
45	13.0627933033431	2.02999999999884
46	13.0596262368316	2.11999999999534
47	13.0580836343763	2.13999999999942
48	13.0538910603522	2.16000000000349
49	13.0536381916397	2.19000000000233
50	13.0520155213385	2.2100000000064
51	13.0510018624606	2.31999999999243
52	13.0510018624606	2.66000000000349
53	13.0493216625174	2.67999999999302
54	13.0473282833975	2.7100000000064
55	13.0460046306675	2.72999999999593
56	13.0455730975759	2.75999999999476
57	13.0452088140233	2.77999999999884
58	13.0446997032104	2.7899999999936
59	13.0440032402337	2.80999999999767
60	13.0431192834359	2.83999999999651
61	13.0429399178589	2.88000000000466
62	13.0426415919161	2.91999999999825
64	13.0399167795862	3.0399999999936
65	13.0378930688995	3.05999999999767
66	13.0370701159409	3.08000000000175
67	13.0361078675821	3.10000000000582
69	13.0333178126346	3.17999999999302
70	13.0324244137412	3.24000000000524
71	13.0308641701872	3.25999999999476
73	13.0282068114053	3.33000000000175
74	13.0267214855792	3.39999999999418
76	13.0238911699116	3.44999999999709
77	13.0223912883003	3.47000000000116
79	13.019802232533	3.52999999999884
80	13.0195761168396	3.58000000000175
82	13.0184604020738	4.00999999999476
83	13.0173594616339	4.0399999999936
85	13.0153522382883	4.08000000000175
86	13.0151205510543	4.11000000000058
88	13.0147015125897	4.16000000000349
90	13.0138789653452	4.19999999999709
92	13.0126222854017	4.25
93	13.0117299551274	4.33999999999651
95	13.0107100956316	4.41000000000349
97	13.0088711960942	4.5
99	13.0072334643968	4.5399999999936
101	13.0060863259433	4.61000000000058
103	13.0044191460084	4.69000000000233
105	13.0033505975182	4.75
107	13.0016998079437	4.83000000000175
109	13.0008083835905	4.88999999999942
111	12.9991664935916	4.99000000000524
113	12.9979674172512	5.02999999999884
115	12.9968481696897	5.11000000000058
117	12.9957350100381	5.16999999999825
120	12.9939043267909	5.25
122	12.9932501399217	5.30999999999767
124	12.9919636463641	5.38000000000466
127	12.9910200519258	5.47999999999593
129	12.9900390918893	5.5399999999936
132	12.9883483537761	5.63999999999942
134	12.9874640800762	5.67999999999302
137	12.9860624648628	5.77999999999884
139	12.9852523729108	5.83000000000175
142	12.9843733134593	5.94000000000233
145	12.9826962019321	6.0399999999936
148	12.9811967777947	6.11000000000058
151	12.979692180149	6.2100000000064
153	12.9786997009484	6.27999999999884
156	12.9772836232524	6.36000000000058
159	12.976287422115	6.4600000000064
163	12.9744376289935	6.58000000000175
166	12.9728538140795	6.66000000000349
169	12.9716196811654	6.75999999999476
172	12.97022494969	6.83999999999651
175	12.9691501269899	6.92999999999302
179	12.9670656469712	7.05999999999767
182	12.9656361019748	7.13999999999942
186	12.964246519241	7.25999999999476
189	12.9629992526933	7.36000000000058
193	12.9605699681265	7.47999999999593
197	12.9586608567968	7.60000000000582
201	12.9567414516225	7.72000000000116
204	12.9556235092262	7.80999999999767
208	12.9533742547404	7.92999999999302
212	12.9511791383196	8.05000000000291
217	12.9485963435028	8.2100000000064
221	12.9464807408567	8.33999999999651
225	12.9448716144707	8.44000000000233
229	12.9427829844616	8.56999999999243
234	12.9398777791903	8.72000000000116
238	12.9383969336042	8.83999999999651
243	12.935032492739	8.97999999999593
248	12.9323968648297	9.13999999999942
252	12.9299387110982	9.25999999999476
257	12.9268826832076	9.41999999999825
262	12.9241259399951	9.58999999999651
267	12.9213178425014	9.75
272	12.9186680598219	9.91000000000349
278	12.9147678912404	10.1199999999953
283	12.9114902447837	10.3000000000029
289	12.9078150278989	10.5200000000041
294	12.9048731381601	10.679999999993
300	12.9015259612653	10.8899999999994
306	12.8975435925001	11.0899999999965
312	12.8938574670684	11.3000000000029
318	12.8901007289916	11.5
324	12.8864934939392	11.7100000000064
330	12.8832176128847	11.9100000000035
336	12.8801009120194	12.1100000000006
343	12.8760105440012	12.3600000000006
349	12.8730434685236	12.5599999999977
356	12.8699523737329	12.8099999999977
363	12.8672744346621	13.0500000000029
370	12.865275857675	13.2799999999988
377	12.8631464138653	13.5200000000041
384	12.8615543770365	13.75
392	12.8604694888308	14.0299999999988
399	12.8598302993035	14.2799999999988
407	12.8596476136908	14.8500000000058
415	12.8596098241605	15.0299999999988
423	12.8594160401385	15.3199999999924
431	12.8592179519979	15.6000000000058
440	12.8590212715196	15.8899999999994
448	12.8587897645861	16.1600000000035
457	12.858520974623	16.4600000000064
466	12.8581868720536	16.7799999999988
475	12.8578846143153	17.0500000000029
484	12.8574640761777	17.3899999999994
493	12.8570648590842	17.679999999993
503	12.8566393268926	18.0200000000041
512	12.856209996972	18.3099999999977
522	12.8556709978945	18.6499999999942
532	12.855110476858	19
543	12.854556199263	19.3600000000006
553	12.8540079598167	19.6900000000023
564	12.8533591304997	20.0599999999977
575	12.8527034468912	20.429999999993
586	12.8520286657848	20.8099999999977
597	12.851400980273	21.1499999999942
609	12.8506207354975	21.5500000000029
620	12.8498905892762	21.9199999999983
632	12.849053011023	22.3099999999977
645	12.8481232194193	22.6900000000023
657	12.8472597066549	23.0599999999977
670	12.8462469443391	23.4499999999971
683	12.8451442581229	23.8399999999965
696	12.8441012837745	24.1999999999971
709	12.8429218285367	24.5800000000017
723	12.8417349571831	24.9900000000052
737	12.8403572358438	25.3899999999994
751	12.8390263020454	25.7899999999936
766	12.8374863545783	26.2400000000052
781	12.8360196795577	26.6699999999983
796	12.8344318727795	27.179999999993
811	12.8328264883035	27.6999999999971
827	12.8311270952159	28.2400000000052
843	12.8292976368431	28.7899999999936
859	12.827539005916	29.3300000000017
876	12.8257154471284	29.8999999999942
892	12.8239457057508	30.4499999999971
910	12.8218437335321	31.0599999999977
927	12.819939452278	31.6300000000047
945	12.8178973789	32.2400000000052
963	12.8158366699232	32.8500000000058
982	12.8138581242654	33.4799999999959
1001	12.8116280140505	34.1199999999953
1020	12.8096343439669	34.75
1040	12.8073768188495	35.3999999999942
1060	12.8052010196394	36.0599999999977
1081	12.8029455190246	36.75
1102	12.8006353811363	37.4199999999983
1123	12.7983538001044	38.1100000000006
1145	12.7958741135369	38.8500000000058
1167	12.7935750802841	39.5699999999924
1189	12.7912845086266	40.5099999999948
1212	12.7886919340382	41.5200000000041
1236	12.7861721714475	42.6300000000047
1260	12.7836226103037	43.7100000000064
1284	12.7810552584445	44.6600000000035
1309	12.7782806832751	45.6100000000006
1334	12.7755860983493	46.6499999999942
1360	12.7726635574829	47.6900000000023
1386	12.7698292435312	48.6399999999994
1413	12.7668904333729	49.6199999999953
1440	12.7637623976777	50.6300000000047
1468	12.7606706906962	51.6600000000035
1496	12.7574786082982	52.679999999993
1525	12.7541366528877	53.7799999999988
1555	12.7508103534776	54.8999999999942
1585	12.747455203693	56.0299999999988
1615	12.7440895622295	57.1600000000035
1647	12.7403285032133	58.3699999999953
1678	12.7369347947799	59.5099999999948
1711	12.7332971711349	60.7200000000012
1744	12.7298487537377	61.929999999993
1778	12.7263008373369	63.179999999993
1812	12.722919824661	64.4700000000012
1847	12.7196917981081	65.8099999999977
1883	12.7165592363146	67.1399999999994
1919	12.7136593587752	68.5200000000041
1956	12.7110425844278	69.9100000000035
1994	12.7087604193843	71.3500000000058
2032	12.7068697521119	72.7899999999936
2072	12.7052598183959	74.2899999999936
2112	12.7041009031924	75.8000000000029
2152	12.7033859831676	77.2899999999936
2194	12.7030598256556	78.8800000000047
2236	12.7030234196258	80.7700000000041
2280	12.7029725027789	82.429999999993
2324	12.7028860277985	84.0800000000017
2369	12.7027675134652	85.7899999999936
2414	12.7026213732745	87.5099999999948
2461	12.702444675023	89.2400000000052
2509	12.7022334222719	91.0500000000029
2557	12.7020045808974	92.8699999999953
2606	12.7017476434757	94.7299999999959
2657	12.7014468930513	96.6900000000023
2708	12.7011340107024	98.6199999999953
2760	12.7008026401852	100.580000000002
2814	12.7004245904185	102.639999999999
2868	12.7000397565379	104.669999999998
2924	12.6996253943938	106.809999999998
2980	12.6991867518222	108.899999999994
3038	12.6987310107586	111.069999999992
3096	12.6982528086936	113.289999999994
3156	12.697749411823	115.509999999995
3217	12.6972225850837	117.839999999997
3279	12.6966714643077	120.210000000006
3343	12.6960858502928	122.639999999999
3407	12.6954877807089	124.990000000005
3473	12.6948432100183	127.490000000005
3540	12.6941709992611	130.039999999994
3609	12.693450161994	132.699999999997
3678	12.6927068599277	135.360000000001
3749	12.6919182560193	137.940000000002
3822	12.6910716779702	140.660000000003
3896	12.6901762656973	143.369999999995
3971	12.6892474158139	146.289999999994
4048	12.6882560975985	149.119999999995
4126	12.6872215711075	152.050000000003
4206	12.6861109201884	155.020000000004
4287	12.6849624039196	158.050000000003
4370	12.6837693313618	161.169999999998
4454	12.6825053307187	164.319999999992
4540	12.6811977734993	167.569999999992
4628	12.6798128216607	170.869999999995
4717	12.6783957108124	174.229999999996
4809	12.6769284661288	177.699999999997
4901	12.6754214081649	181.300000000003
4996	12.6738464744788	185.190000000002
5093	12.6722374574564	189.190000000002
5191	12.6705821242472	193.139999999999
5291	12.6688932766621	196.839999999997
5394	12.6671443500742	200.710000000006
5498	12.6653797724454	204.610000000001
5604	12.6635629173361	208.610000000001
5712	12.661693133273	212.679999999993
5823	12.6597677163547	216.869999999995
5935	12.6578011482464	221.089999999997
6050	12.6557859869966	225.360000000001
6167	12.6537217053468	229.639999999999
6286	12.6516013326264	234.009999999995
6407	12.6494637431282	238.470000000001
6531	12.647254429795	243.050000000003
6657	12.6449931524763	247.690000000002
6786	12.6426894984745	252.479999999996
6917	12.6403235868583	257.399999999994
7051	12.6379104243193	262.309999999998
7187	12.6354476855885	267.429999999993
7326	12.6329475655712	272.660000000003
7468	12.6303491686218	277.940000000002
7612	12.6277218376021	283.399999999994
7759	12.6250580430434	288.869999999995
7909	12.6223022868099	294.449999999997
8062	12.6194745750246	300.240000000005
8217	12.6166455772796	306.050000000003
8376	12.6136985454761	312.059999999998
8538	12.6107067300863	318.080000000002
8703	12.6076700457469	324.160000000003
8871	12.6045767582946	330.300000000003
9043	12.6014274775376	336.759999999995
9217	12.5982393904257	343.319999999992
9395	12.5949756680755	350
9577	12.5916632429044	356.869999999995
9762	12.5883259645794	363.800000000003
9951	12.5849661137106	370.839999999997
10143	12.5815912628285	378.029999999999
10339	12.5782117157779	385.289999999994
10539	12.574854087006	392.779999999999
10742	12.571561907597	400.369999999995
10950	12.5683167261096	408.169999999998
11161	12.5651967320352	416.029999999999
11377	12.5621774114695	424.029999999999
11597	12.5593574650798	432.25
11821	12.5567398257057	442.509999999995
12049	12.5543414322438	451.319999999992
12282	12.5522017417937	460.050000000003
12520	12.5503415193887	468.839999999997
12762	12.5487665215361	477.679999999993
13008	12.5474729399502	486.809999999998
13259	12.5464660341395	496.199999999997
13516	12.5457560308446	505.710000000006
13777	12.5453570255513	515.360000000001
14043	12.5452568939441	525.589999999997


==> data/perfprofdiscrete-100-1200-2-2.dat <==
iter	objfun	time
1	2433842760970.11	0.0899999999965075
2	2433842760970.11	2.64999999999418
3	2433842760970.11	3.17999999999302


==> data/perfprofdiscrete-100-1200-2-3.dat <==
iter	objfun	time
1	2433842760970.11	0.100000000005821
2	2433842760970.11	2.65000000000873
3	2433842760970.11	3.18000000000757


==> data/perfprofdiscrete-100-1200-2-4.dat <==
iter	objfun	time
1	13.4349301249894	2695.72


==> data/perfprofdiscrete-100-1200-2-5.dat <==
iter	objfun	time
1	1922.94797106582	2700.62000000001


==> data/perfprofdiscrete-100-1200-2-6.dat <==
iter	objfun	time
1	13.9587345889563	0.008611
2	12.2205297522764	0.024706
3	11.4677032452639	0.050705
4	10.5959198471452	0.081562
5	10.0800945298303	0.11403
6	9.76148723676405	0.1474
7	9.11417066891754	0.169468
8	8.79235104727425	0.202855
9	8.45234114823119	0.247602
10	8.19194001446564	0.29124
11	7.90893380190263	0.339252
12	7.63253518176287	0.397242
13	7.34980485437668	0.464201
14	7.14236598929834	0.524058
15	6.99318565716126	0.592807
16	6.87631018176355	0.662585
17	6.69427861714191	0.758625
18	6.61261767782286	0.863649
19	6.56328445905662	0.968642
20	6.41765163595794	1.012077
21	6.38153307994579	1.088118
22	6.34484689665612	1.170739
23	6.30275880816336	1.247796
24	6.24319320908737	1.315227
25	6.17915691722769	1.391937
26	6.12976256196455	1.498079
27	6.12976256196455	1.613377
28	6.10596898806243	1.699778
29	6.10260802772536	1.786444
30	6.0699427294264	1.834326
31	6.05400973091467	1.901594
32	6.04091564256853	1.988343
33	6.01231679224034	2.100163
34	5.99080933794976	2.234173
35	5.99080933794976	2.410037
36	5.97827851829284	2.535315
37	5.97827851829284	2.652336
38	5.97441450719439	2.727674
39	5.97079373232197	2.802915
40	5.96191499668868	2.894837
41	5.96191499668868	2.995312
42	5.95492715634575	3.063806
43	5.95255963320191	3.133897
44	5.94276333971543	3.25648
45	5.94060397680137	3.423406
46	5.93649640956188	3.625334
47	5.93002842755376	3.862431
48	5.92758040960316	4.110696
49	5.91536450645501	4.20241
50	5.91290508084482	4.294415
51	5.9055167644024	4.395215
52	5.9055167644024	4.490278
53	5.89890754222084	4.560383
54	5.89448021214445	4.630645
55	5.88247372074781	4.726972
56	5.88247372074781	4.858498
57	5.876131140504	4.94597
58	5.87241025780114	5.042333
59	5.86662937822181	5.163283
60	5.86662937822181	5.280121
61	5.86235344833741	5.372358
62	5.85911883866896	5.464471
63	5.85165727756827	5.583525
64	5.85165727756827	5.749781
65	5.8480096767613	5.85493
66	5.84563494338693	5.97769
67	5.8427191191426	6.154311
68	5.8427191191426	6.40238
69	5.84130078412599	6.569668
70	5.8405731800959	6.745225
71	5.83831495236958	6.947366
72	5.83831495236958	7.13201
73	5.83631282790937	7.263678
74	5.83444641588082	7.369348
75	5.82744536372702	7.474909
77	5.77326275980818	7.624614
78	5.72120225478139	7.70322
79	5.67702834283339	7.799501
80	5.65988220087937	7.922285
81	5.64846078190878	8.089481
82	5.57913984594004	8.168591
83	5.57409192658033	8.247669
85	5.52404265989148	8.344127
86	5.50540441297633	8.423021
87	5.4914043380438	8.510777
88	5.47031181506979	8.651251
90	5.45093254138304	9.028262
91	5.44305906815117	9.327704
92	5.44063206524499	9.714771
94	5.43687670579499	10.457584
95	5.43334063653012	10.598497
96	5.43245412276675	10.7829
98	5.42897628673366	11.224404
99	5.42897628673366	11.638424
101	5.42703496125389	12.075943
102	5.42574951666293	12.356096
103	5.42574951666293	12.680492
105	5.42454323144892	13.136081
106	5.42315583750567	13.40742
108	5.42186175508142	13.983795
110	5.42146410707878	14.2869
111	5.42094173462126	14.431261
113	5.41966490176386	14.806659
114	5.41958305641048	15.095997
116	5.4189090125065	15.583663
118	5.41863615023865	16.555184
119	5.41851470543233	16.816963
121	5.41824158546657	17.571114
123	5.41812750516385	18.652523
125	5.41787993762777	19.354037
126	5.41787993762777	19.974888
128	5.41773406410106	20.519698
130	5.41748238902008	21.252807
132	5.41724550420272	21.623938
134	5.41700864239071	21.879398
136	5.41641393293462	22.126544
138	5.41604149730037	22.400509
140	5.41544554755363	23.301907
142	5.41522748701665	23.843027
144	5.41514668607639	24.839689
146	5.41501735715984	25.873524
148	5.41490239088183	26.91076
150	5.4148846293605	27.701889
152	5.41484216046244	28.50264
154	5.41479534737899	29.019136
157	5.41468693034099	29.929535
159	5.41457955186303	30.397718
161	5.41447677365379	31.166547
164	5.41444205537622	32.108459
166	5.41436926765791	32.730786
168	5.4143387269344	33.319813
171	5.41427711066279	34.936095
173	5.41421827343563	35.878842
176	5.41418167219959	37.418486
178	5.41412974880636	38.885522
181	5.41403045889018	40.056376
183	5.41400063862782	41.161021
186	5.4139371312943	42.670887
189	5.41384627517425	43.669518
191	5.41381972635582	44.485832
194	5.41375863780046	45.628115
197	5.41370198278826	46.801401
200	5.41358872195518	47.4217
203	5.4134936870767	48.456813
206	5.41343193539904	49.421037
209	5.41334737956486	50.132132
212	5.41317686992007	51.578967
215	5.41303806112796	53.737938
218	5.41295721431918	54.862554
221	5.41289213711214	55.920552
224	5.41282487654298	56.940903
227	5.41267653651599	57.720284
231	5.41256679147436	59.401227
234	5.41234544329783	60.708553
237	5.4122555607551	62.307567
241	5.41212738087943	63.905439
244	5.41208410044631	65.088852
248	5.41199711609972	66.616658
251	5.41194691561388	67.616509
255	5.41177157902121	69.2069
259	5.41162595470281	71.184661
262	5.41150628142377	73.556094
266	5.41140293975769	77.30672
270	5.41131544607407	81.122457
274	5.41122245659568	82.798724
278	5.4111854328027	84.733711
282	5.41108773872927	86.758455
286	5.4110101221755	91.532428
290	5.41085708466024	95.94291
294	5.41076108858323	100.100819
298	5.4107461644816	103.91078
303	5.41072574008317	107.130022
307	5.41069573130857	109.662476
311	5.41066089843205	112.001362
316	5.41061322397513	116.090199
321	5.41033449491083	118.082263
325	5.4091512588391	119.101483
330	5.4089377442922	122.401374
335	5.40874196700002	125.602006
339	5.40866005908782	127.349488
344	5.4086054103863	129.429097
349	5.408578749125	133.096416
354	5.40856195279249	137.099658
359	5.40853926310623	140.970873
365	5.40851545097882	145.961865
370	5.40849405651477	150.473988
375	5.40847888376686	156.958955
381	5.40845922554309	164.134333
386	5.40844340952383	174.852301
392	5.40842791852148	179.149807
397	5.40841866089314	182.042174
403	5.40840437220302	184.787227
409	5.40838858754772	187.634588
415	5.40837221041329	190.409397
421	5.40834379160796	192.666879
427	5.40830202282128	197.895637
433	5.40827604325816	202.390583
439	5.40824499929109	206.350793
446	5.40822700274485	212.901742
452	5.40821269782962	223.627559
458	5.40820639570473	237.283908
465	5.40820258153329	245.749991
472	5.40819745301559	258.520096
479	5.40818964623307	268.002248
485	5.40818497382947	275.516005
492	5.40817119894025	281.784381
500	5.40815643684244	292.97362
507	5.40814385847491	300.62315
514	5.40813653724396	307.847926
522	5.40812921163629	316.175705
529	5.40812349515258	324.216454
537	5.40811973198681	336.046249
544	5.40811704519184	341.684702
552	5.40811375990208	353.598953
560	5.40811079316702	372.429073
568	5.40810901688898	391.891467
576	5.40810697912071	405.873877
585	5.40810617641397	416.479585
593	5.40810516957696	426.398235
602	5.4081039065594	437.837643
610	5.40810255781724	448.112661
619	5.40810033501415	459.084818
628	5.40809805773548	470.60543
637	5.40809472681977	478.017727
646	5.40809034356448	483.904521
656	5.40808620588307	489.47827
665	5.40808107730844	493.52059
675	5.40806176825481	497.682428
685	5.40802806732383	504.956296
694	5.40800459751811	512.393254
704	5.40798974558479	518.884928
715	5.40797619361172	525.491799999999
725	5.4079524987175	531.715735
735	5.40793900840733	539.801419
746	5.40793169246792	549.897447
757	5.40792623174004	564.846984
768	5.40792238683042	589.776065
779	5.40792079486842	603.496906
790	5.4079200055352	619.361056
801	5.40791931726794	642.168619
813	5.40791863407825	671.899694
825	5.40791792769328	697.524297
836	5.40791687265473	709.235672
849	5.40791223687489	719.707949
861	5.40786704334252	725.983731
873	5.40696495063591	728.388457
886	5.40497413994615	737.294029
899	5.4044246609605	743.77944
912	5.40403034715143	754.286237
925	5.40395022208263	764.348996
938	5.40391711964204	780.304111
952	5.40390877558308	794.051309
965	5.40389977263626	807.951176
979	5.40389255779886	825.161699
993	5.40388727844904	848.586069
1008	5.40388137516264	877.561864
1022	5.4038676666838	899.159999
1037	5.40385414080077	918.432665
1052	5.40384892204704	941.025648
1067	5.40384530410179	974.344481
1082	5.40384421259593	995.809568
1098	5.40384313964016	1017.875296
1114	5.40384192594408	1038.661129
1130	5.40384053556064	1060.226774
1146	5.40383862456306	1082.659787
1163	5.40383594474682	1104.288329
1179	5.40383219203577	1122.378742
1196	5.40382609521602	1138.242528
1214	5.40381959882119	1151.130774
1231	5.40381267197617	1160.673049
1249	5.40380508649527	1172.169527
1267	5.40379475725161	1200.042114


==> data/perfprofdiscrete-100-1200-3-1.dat <==
iter	objfun	time
1	91.6235115275101	0.0200000000186265
2	84.4465649982944	0.230000000010477
3	84.4465649982944	0.550000000017462
4	82.5412887698862	0.580000000016298
5	81.3161992497958	0.64000000001397
6	81.3161992497958	0.990000000019791
7	81.0150707619808	1.02000000001863
8	80.6239958918946	1.04000000000815
9	79.7079539366803	1.07000000000698
10	78.886016324737	1.09000000002561
11	78.766255863378	1.18000000002212
12	78.6885795307413	1.21000000002095
13	78.3303743934047	1.23000000001048
14	77.678907360991	1.25
15	77.2348846445819	1.28000000002794
16	77.1506799935898	1.41000000000349
17	77.0122248975066	1.43000000002212
18	76.7617441957391	1.45000000001164
19	76.4469274576993	1.47000000000116
20	76.0879791398623	1.5
21	75.63978640525	1.52000000001863
22	74.9899890178461	1.54000000000815
23	74.1869407611828	1.57000000000698
24	74.0248476335634	1.68000000002212
25	73.8282694548312	1.70000000001164
26	73.5718424414174	1.72000000000116
27	73.1925205454787	1.74000000001979
28	72.6789065198942	1.77000000001863
29	72.157962652574	1.79000000000815
30	71.6262730879358	1.81000000002678
31	70.9434623520247	1.84000000002561
32	70.9300282019631	1.98000000001048
33	70.9300282019631	2.3300000000163
34	70.3954877538318	2.36000000001513
35	70.0201145478423	2.38000000000466
36	69.9778827258263	2.46000000002095
37	69.8250011685693	2.48000000001048
38	69.4837757563219	2.5
39	69.3616368094917	2.52000000001863
40	69.0402472821628	2.54000000000815
41	68.9376689327168	2.68000000002212
42	68.8968214564635	2.70000000001164
43	68.6778112673913	2.72000000000116
44	68.317155178151	2.74000000001979
45	67.9261467110791	2.76000000000931
46	67.7906800189636	2.79000000000815
47	67.4043956240322	2.81000000002678
48	67.3984088782734	2.85000000000582
49	67.1632444682004	2.87000000002445
51	67.0248662107561	2.96000000002095
52	67.0248662107561	3.31000000002678
53	66.8374518347828	3.35000000000582
54	66.5676321315229	3.38000000000466
55	66.3169175011191	3.41000000000349
56	66.2525214001681	3.45000000001164
57	65.7852481885166	3.47000000000116
58	65.7125508971203	3.57000000000698
60	65.466080326513	3.62000000002445
61	65.2358462294924	3.64000000001397
62	65.1880027117347	3.70000000001164
63	65.0337553870724	3.72000000000116
65	64.766220080748	3.79000000000815
66	64.6029077829411	3.82000000000698
67	64.1968773251691	3.84000000002561
69	64.0753758325128	4.32000000000698
70	63.8916895600153	4.36000000001513
72	63.7746707171485	4.43000000002212
73	63.5990635454732	4.46000000002095
75	63.42840812095	4.52000000001863
76	63.4249695007614	4.60000000000582
78	63.1139784738916	4.65000000002328
80	62.9231930756497	4.74000000001979
81	62.7901887792052	4.76000000000931
83	62.4812026211	4.81000000002678
85	62.3308303244463	4.89000000001397
86	62.1069725318273	4.91000000000349
88	62.0445924390985	5.28000000002794
90	61.8344690381821	5.3300000000163
92	61.7192156344094	5.45000000001164
94	61.6354012003296	5.49000000001979
96	61.5284469174759	5.52000000001863
98	61.3741584040591	5.5800000000163
100	61.2528384045735	5.67000000001281
102	61.0287343764466	5.74000000001979
104	60.810865216241	5.77000000001863
106	60.6176281602158	5.8300000000163
108	60.3747339767236	5.90000000002328
111	60.0329863610554	5.99000000001979
113	59.9125605328174	6.32000000000698
115	59.7484348787646	6.39000000001397
118	59.6249540000679	6.48000000001048
120	59.5454662856047	6.56000000002678
123	59.3659847996657	6.64000000001397
125	59.2672569976683	6.71000000002095
128	59.0318225316921	6.77000000001863
131	58.8104304437776	6.87000000002445
133	58.6863793945701	6.96000000002095
136	58.4179943561232	7.05000000001746
139	58.1874150665897	7.11000000001513
142	57.9907091220873	7.23000000001048
145	57.7678615798358	7.35000000000582
148	57.5347766984474	7.41000000000349
151	57.337997779008	7.48000000001048
154	57.1448582330438	7.57000000000698
157	57.0476306762326	7.93000000002212
161	56.9574972102582	8.05000000001746
164	56.887571820369	8.14000000001397
167	56.7652144888103	8.24000000001979
171	56.6812818292405	8.37000000002445
174	56.600117280886	8.43000000002212
178	56.4965714179846	8.55000000001746
182	56.3604714747547	8.68000000002212
185	56.2414748150668	8.78000000002794
189	56.0627083604401	8.89000000001397
193	55.797239223826	9.02000000001863
197	55.6241716852847	9.14000000001397
201	55.4284007788516	9.25
206	55.143400168736	9.43000000002212
210	54.948277463295	9.57000000000698
214	54.8001894597324	9.71000000002095
219	54.657632132035	10.2400000000198
223	54.6375568302233	10.3700000000244
228	54.5901840516567	10.5400000000081
233	54.5230995274652	10.710000000021
238	54.4266786732102	10.9000000000233
243	54.3608731177482	11.4300000000221
248	54.3322514173386	11.640000000014
253	54.2919233713932	11.7800000000279
258	54.2169036690872	11.960000000021
263	54.1303471371717	12.1300000000047
269	54.0194687642925	12.3600000000151
275	53.9004602874812	12.5600000000268
280	53.7893417410942	12.7400000000198
286	53.638536748254	12.9400000000023
292	53.5139419755913	13.1500000000233
298	53.3605552829883	13.3500000000058
304	53.208626795638	13.5800000000163
311	52.9456613726034	13.8000000000175
317	52.74471414483	13.9700000000012
324	52.5247945084107	14.2200000000012
331	52.2367650247415	14.4400000000023
338	52.0266746667816	14.6700000000128
345	51.8718433411251	14.8800000000047
352	51.7619172898272	15.0800000000163
359	51.6774463377212	15.3000000000175
367	51.518347413394	15.5400000000081
374	51.3406532690071	15.7400000000198
382	51.1651702633917	15.9800000000105
390	51.036333863241	16.2000000000116
398	50.9331620502241	16.4200000000128
406	50.8411584192289	16.710000000021
415	50.7312071580525	16.960000000021
424	50.6060865514071	17.2000000000116
432	50.4915131342463	17.4400000000023
441	50.3752090735639	17.75
451	50.2686906751765	18.0900000000256
460	50.1714525491177	18.3800000000047
470	50.0515686658436	18.7000000000116
479	49.966982929686	19.0300000000279
489	49.8848680128889	19.3500000000058
500	49.8049630720495	19.7300000000105
510	49.7063650177259	20.0600000000268
521	49.5823080118028	20.4400000000023
532	49.4751776406722	20.8100000000268
543	49.3724916146267	21.2000000000116
554	49.2733035933431	21.570000000007
566	49.1581523972313	22
577	49.0480393729058	22.3800000000047
589	48.9328145388557	22.7600000000093
602	48.8208343096515	23.2000000000116
614	48.7219724742058	23.6200000000244
627	48.6187216293348	24.1000000000058
640	48.5124478663645	24.5300000000279
653	48.4076170932703	24.960000000021
667	48.2854261231826	25.4900000000198
681	48.1328553888989	25.9800000000105
695	48.0035998723184	26.460000000021
710	47.8731983058857	26.9700000000012
724	47.777423247506	27.4400000000023
740	47.681500634862	27.9900000000198
755	47.5501814128146	28.5300000000279
771	47.380599481825	29.0500000000175
787	47.2171423378323	29.6000000000058
803	47.0935243286053	30.140000000014
820	46.9929314004181	30.7300000000105
837	46.9176690398527	31.3300000000163
855	46.8365525834562	31.890000000014
872	46.7036942982599	32.3800000000047
891	46.514145913826	32.9900000000198
909	46.360192199819	33.570000000007
928	46.2404764271538	34.1300000000047
948	46.120892874299	34.7600000000093
967	45.9709004702779	35.3300000000163
987	45.7891702276888	35.9900000000198
1008	45.6067287295316	36.7200000000012
1029	45.4202733007457	37.4800000000105
1051	45.2561540619302	38.2400000000198
1072	45.1302117391478	38.9800000000105
1095	45.0028840527569	39.7900000000081
1118	44.8525488121659	40.6500000000233
1141	44.6860657826735	41.4400000000023
1165	44.53627353212	42.2400000000198
1189	44.4325480086524	43.0800000000163
1214	44.3193037863575	43.9400000000023
1239	44.1853826815437	44.7900000000081
1265	44.0364610170005	45.5400000000081
1291	43.8716940790134	46.3500000000058
1318	43.7404064758722	47.1900000000023
1346	43.6386953059014	48.0600000000268
1374	43.5342568163966	48.9300000000221
1403	43.4238135651892	49.9500000000116
1432	43.2895680543875	51.0300000000279
1462	43.1213369685672	52.1000000000058
1492	42.9899558633193	53.1800000000221
1523	42.8922872392674	54.2600000000093
1555	42.7821782599871	55.3600000000151
1588	42.6517828786762	56.5300000000279
1621	42.5448487290778	57.6900000000023
1654	42.4557089466935	58.8500000000058
1689	42.3485247079775	60.1100000000151
1724	42.2260002651588	61.3000000000175
1760	42.0896782145409	62.7600000000093
1797	41.9549613678002	64.5
1834	41.8496356621508	66.1900000000023
1873	41.7735764577571	67.7300000000105
1912	41.6889830426433	69.2600000000093
1952	41.5879409349919	70.8700000000244
1992	41.4718435448685	72.4300000000221
2034	41.3659315611686	74.070000000007
2076	41.2725634885237	75.7200000000012
2120	41.1663955926732	77.4500000000116
2164	41.0746480380383	79.1900000000023
2209	40.9999529722449	80.9800000000105
2255	40.9343020428334	82.8000000000175
2302	40.8666026332519	84.6700000000128
2350	40.7854177560659	86.6100000000151
2399	40.7056234270423	88.6100000000151
2449	40.6402361663094	90.6300000000047
2500	40.5903788034887	92.640000000014
2552	40.5483215975131	94.75
2606	40.5126980666395	96.8700000000244
2660	40.4873698104685	99.0400000000081
2715	40.4696549005797	101.280000000028
2772	40.4500153396649	103.550000000017
2830	40.4234023592422	105.880000000005
2889	40.3799517745572	108.260000000009
2949	40.3187366231771	110.690000000002
3011	40.247191658944	113.170000000013
3073	40.1718012473898	115.640000000014
3138	40.0887479739635	118.270000000019
3203	40.0205375939848	120.840000000026
3270	39.9603252483901	123.5
3338	39.9026220023701	126.24000000002
3408	39.8455412984271	128.99000000002
3479	39.7903220058233	131.840000000026
3551	39.7316945299457	134.930000000022
3625	39.6709671226025	139.110000000015
3701	39.6122896062412	143.370000000024
3778	39.5576490915881	146.930000000022
3857	39.4986536842255	150.090000000026
3937	39.4398077126838	154.23000000001
4020	39.3844690718417	158.310000000027
4103	39.3343304443061	161.800000000017
4189	39.2900230213506	165.270000000019
4276	39.2498311298033	168.770000000019
4366	39.2088627958012	172.400000000023
4457	39.1669755102858	176.060000000027
4550	39.1212168167496	179.830000000016
4644	39.0735497075655	183.630000000005
4741	39.0245424421358	187.510000000009
4840	38.9732975577643	191.530000000028
4941	38.9203071609014	195.550000000017
5044	38.8723247685653	199.690000000002
5149	38.82529672935	203.940000000002
5257	38.7765147793136	208.260000000009
5367	38.7269927783321	212.680000000022
5478	38.677665085733	217.070000000007
5593	38.6266210348519	221.700000000012
5709	38.5768193194209	226.340000000026
5828	38.5281028120409	231.150000000023
5950	38.4805584142758	236.050000000017
6074	38.4357513491804	241.080000000016
6201	38.390923745299	246.200000000012
6330	38.3431685934763	251.300000000017
6462	38.293651455079	256.580000000016
6597	38.2432677323491	262.020000000019
6735	38.1938592043918	267.580000000016
6875	38.145109489528	273.220000000001
7019	38.0954140071561	278.890000000014
7165	38.0450507328673	284.74000000002
7314	37.996017852517	290.700000000012
7467	37.9461574415188	296.810000000027
7623	37.8962390911555	303.090000000026
7782	37.8472097932757	309.390000000014
7944	37.7966336293205	315.930000000022
8110	37.7476327088991	322.530000000028
8279	37.6973659666848	329.130000000005
8452	37.6487383617697	335.98000000001
8628	37.5983426526351	342.960000000021
8808	37.5472777288982	350.200000000012
8991	37.4969433397014	357.540000000008
9179	37.4450016431207	365.170000000013
9371	37.3912219432947	372.900000000023
9566	37.3371668548054	380.73000000001
9765	37.2842607411129	388.74000000002
9969	37.2320953067379	396.98000000001
10177	37.1775923781629	405.370000000024
10389	37.1216950662643	415.430000000022
10606	37.065894354269	424.620000000024
10827	37.0093438814248	433.540000000008
11053	36.9517989463263	442.700000000012
11284	36.8944472628199	452.030000000028
11519	36.8355068515112	461.390000000014
11759	36.7734844866144	470.940000000002
12005	36.7118888666915	480.770000000019
12255	36.6494356701118	490.820000000007
12511	36.5861896208936	501.070000000007
12772	36.5221272984838	511.570000000007
13038	36.4569181546583	522.210000000021
13310	36.3921191188022	533.100000000006
13588	36.3283873250037	544.210000000021
13871	36.2647523668558	555.580000000016
14160	36.2000673808844	567.200000000012
14456	36.1346931553539	579.120000000024
14757	36.0678186659403	591.200000000012
15065	35.9994367270874	603.530000000028
15379	35.9303491567111	616.24000000002
15700	35.8621375579105	629.210000000021
16028	35.7942966780608	642.49000000002
16362	35.7275147041323	655.960000000021
16703	35.6611512694805	671.110000000015
17052	35.5956825480558	685.75
17407	35.5311957055342	700.320000000007
17770	35.4657441568586	714.940000000002
18141	35.3997479916302	729.660000000003
18519	35.3336383564382	744.660000000003
18906	35.2662889173321	760.070000000007
19300	35.2012255692977	775.910000000003
19703	35.1378518528784	792.100000000006
20114	35.0751957976133	808.460000000021
20533	35.0117998909291	825.260000000009
20961	34.9484280341171	842.460000000021
21399	34.8844990893546	859.960000000021
21845	34.8211269123664	877.830000000016
22301	34.7590887757181	896.030000000028
22766	34.6966034526998	914.74000000002
23241	34.6339858117107	935.560000000027
23726	34.5720749474249	954.680000000022
24220	34.5107792823413	975
24726	34.4503793940481	995.270000000019
25241	34.3906368616495	1015.73000000001
25768	34.3314224081952	1036.81000000003
26305	34.2730130174339	1058.48000000001
26854	34.2149670352223	1080.46000000002
27414	34.1580408734623	1102.92000000001
27986	34.1001314400213	1125.73000000001
28570	34.0424422710091	1149.18000000002
29166	33.9865051553644	1172.95000000001
29774	33.9322729706281	1200.02000000002


==> data/perfprofdiscrete-100-1200-3-2.dat <==
iter	objfun	time
1	90.9971626050247	0.0699999999778811
2	89.1293821382535	0.0899999999965075
3	86.7304985666178	0.119999999995343
4	84.5681932840783	0.229999999981374
5	84.5681932840783	0.639999999984866
6	82.4479109007333	0.669999999983702
7	82.4479109007333	1.08999999999651
8	82.2296559964485	1.12999999997555
9	81.9050196692888	1.14999999999418
10	81.5054857375067	1.17999999999302
11	80.9439934964843	1.19999999998254
12	80.6183392936245	1.22999999998137
13	80.6047920838197	1.32999999998719
14	80.4119328465499	1.35999999998603
15	79.8051882238936	1.38999999998487
16	78.9579465694342	1.40999999997439
17	78.8303158490082	1.43999999997322
18	78.7370248385099	1.46999999997206
19	78.7355817762897	1.64999999999418
20	78.7355817762897	2.04999999998836
21	78.3969854281693	2.07999999998719
22	78.0597199313156	2.09999999997672
23	77.705378826987	2.12999999997555
24	77.3084223847053	2.15999999997439
25	76.839003759178	2.17999999999302
26	76.2940798807924	2.20999999999185
27	76.0826928834864	2.27999999999884
28	75.8049545812003	2.29999999998836
29	75.6858424834724	2.33999999999651
30	75.6136166586456	2.4199999999837
31	75.426793727331	2.43999999997322
32	75.4024176601741	2.46999999997206
33	75.0992966832804	2.5
34	74.9974158923013	2.55999999999767
35	74.4738785510109	2.58999999999651
36	74.3777841922828	2.60999999998603
37	74.3777841922828	3.00999999998021
38	74.1037103853386	3.04999999998836
39	73.7229474592453	3.07999999998719
40	73.2374467098088	3.09999999997672
41	72.771595296744	3.12999999997555
42	72.5214021004095	3.14999999999418
43	72.0419877921302	3.1699999999837
44	71.8601381546732	3.22999999998137
45	71.8601381546732	3.61999999999534
46	71.6230514377713	3.6699999999837
47	71.3654959829961	3.67999999999302
48	71.0351204106211	3.71999999997206
49	70.6394035679323	3.73999999999069
50	70.2858810211803	3.76999999998952
51	70.1384890744517	3.79999999998836
52	69.9424917156149	3.83999999999651
54	69.5584753061845	3.95999999999185
55	69.2217826712848	3.97999999998137
56	68.9906396149535	4.00999999998021
57	68.9790582009595	4.10999999998603
58	68.8930312488143	4.13999999998487
59	68.6686609541376	4.15999999997439
61	67.8716657001737	4.21999999997206
62	67.680576654166	4.26999999998952
63	67.5537612525557	4.30999999999767
64	67.2690795661826	4.33999999999651
66	67.0831381180703	4.42999999999302
67	66.9134759775193	4.45999999999185
69	66.7299041002055	4.52999999999884
70	66.7299041002055	4.93999999997322
71	66.360821827627	4.98999999999069
73	65.8835316531122	5.03999999997905
74	65.6343919424446	5.06999999997788
76	65.3305690074028	5.12999999997555
78	65.2562884975001	5.26999999998952
79	65.1221023685423	5.28999999997905
81	64.7603939416429	5.34999999997672
83	64.5578251788366	5.43999999997322
84	64.3748347210077	5.46999999997206
86	64.2945114682807	5.54999999998836
88	64.0240515706516	5.62999999997555
90	63.7136539787068	5.71999999997206
92	63.407163055756	5.79999999998836
93	63.3234858877909	5.81999999997788
95	63.2121010750179	5.92999999999302
97	62.8423714594798	5.98999999999069
99	62.6983124570865	6.04999999998836
102	62.4226178530512	6.54999999998836
104	62.0267825634999	6.59999999997672
106	61.7185778232861	6.65999999997439
108	61.6871450669345	6.76999999998952
110	61.4400972683822	6.83999999999651
113	61.1541163407106	6.95999999999185
115	61.0280462309979	7.05999999999767
117	60.8451189299265	7.12999999997555
120	60.7724338834861	7.25
122	60.61516347453	7.33999999999651
125	60.3136674545458	7.47999999998137
127	60.2236707706148	7.56999999997788
130	60.140447853467	8.14999999999418
133	59.667693078779	8.25999999998021
135	59.420784398078	8.31999999997788
138	59.2457845680515	8.50999999998021
141	59.0833131458694	8.64999999999418
144	59.0230141429253	8.75999999998021
147	58.8991341078942	8.92999999999302
150	58.7615920421905	9.05999999999767
153	58.6610465133813	9.18999999997322
157	58.3834513735831	9.40999999997439
160	58.1371244493133	9.54999999998836
163	57.8604145314398	9.71999999997206
167	57.4042179699447	9.89999999999418
170	57.2123985358108	10.0299999999988
174	57.0062702629451	10.2299999999814
177	56.8926375377594	10.3699999999953
181	56.6254974268862	10.5899999999965
185	56.3097028479162	10.7699999999895
188	56.11723818333	10.9099999999744
192	55.8800185891322	11.1199999999953
196	55.4768038261906	11.3199999999779
201	55.2883578365416	11.5499999999884
205	55.1220271961076	11.6999999999825
209	54.9077787177857	11.859999999986
213	54.6147376060183	12.039999999979
218	54.3252655821918	12.5599999999977
222	54.1200640524924	12.7299999999814
227	53.9450781425293	12.9199999999837
232	53.8167846225276	13.1499999999942
236	53.7665112510056	13.2999999999884
241	53.6345362663697	13.5099999999802
246	53.5073014391744	13.7199999999721
252	53.3333480475398	14
257	53.1993443976437	14.1899999999732
262	53.0770907155487	14.3999999999942
268	52.8948136904635	14.6599999999744
273	52.7223780836204	14.8499999999767
279	52.5515035227982	15.0999999999767
285	52.377218078334	15.359999999986
291	52.1710128545767	15.5999999999767
297	52.0297044745733	15.859999999986
303	51.8962748354379	16.1199999999953
309	51.7877545087198	16.3299999999872
316	51.6035049927599	16.6599999999744
322	51.4915817953152	16.8999999999942
329	51.3820013033464	17.1699999999837
336	51.2503188299877	17.4599999999919
343	51.1487308637816	17.7599999999802
350	51.0258830085363	18.0199999999895
357	50.9169479298654	18.3299999999872
365	50.7882124995953	18.6399999999849
372	50.6955433718383	18.9199999999837
380	50.5595973308815	19.2399999999907
388	50.4517908010335	19.5499999999884
396	50.3226875548579	19.8699999999953
404	50.1996153934944	20.1899999999732
413	50.0820560229653	20.5299999999988
421	49.9484709606133	20.859999999986
430	49.8285808575232	21.2299999999814
439	49.7309419163497	21.5899999999965
448	49.6020195565912	21.9399999999732
458	49.4850895004843	22.359999999986
467	49.3569904678551	22.7199999999721
477	49.264787401141	23.1199999999953
487	49.1410256682133	23.5299999999988
497	49.0179726871925	23.9499999999825
507	48.9046622747592	24.359999999986
518	48.7819713029006	24.7999999999884
529	48.6533467808309	25.25
540	48.5300098153337	25.6899999999732
551	48.4194383497031	26.1199999999953
562	48.3044608054815	26.5699999999779
574	48.1815206859292	27.0699999999779
586	48.0665324210453	27.5499999999884
598	47.9427893167652	28.0299999999988
611	47.814038511419	28.5599999999977
623	47.6929431283279	29.0499999999884
636	47.5730899269674	29.5699999999779
650	47.4485175295873	30.1299999999756
663	47.320882878758	30.6499999999942
677	47.1927375668099	31.2199999999721
691	47.0704922328353	31.7799999999988
706	46.9461927614544	32.3999999999942
720	46.8175008101791	32.9899999999907
735	46.6913679831778	33.5899999999965
751	46.5631430119909	34.2399999999907
766	46.4490119820344	34.8499999999767
782	46.3300132088468	35.5699999999779
799	46.1937190884027	36.2699999999895
815	46.0754485119888	36.8999999999942
832	45.9397852043515	37.5999999999767
849	45.8274613681819	38.289999999979
867	45.6834393258863	39.0299999999988
885	45.5532700850142	39.7699999999895
904	45.4203545542529	40.539999999979
923	45.2805948173753	41.3199999999779
942	45.1602236529517	42.0799999999872
961	45.0463753106074	42.859999999986
981	44.9284971447954	43.6699999999837
1002	44.80496812727	44.5299999999988
1023	44.684687562029	45.3699999999953
1044	44.5597072135128	46.1899999999732
1066	44.4283926499688	47.0699999999779
1088	44.3062167414966	47.9099999999744
1111	44.1790068842114	48.859999999986
1134	44.0634642651954	49.7599999999802
1158	43.9438725728232	50.6899999999732
1182	43.8245585878677	51.6599999999744
1206	43.71692059624	52.609999999986
1231	43.6014098971261	53.609999999986
1257	43.4839804535247	54.6499999999942
1283	43.3664686309943	55.7099999999919
1310	43.250140977071	56.8099999999977
1337	43.1276047217014	57.9199999999837
1365	43.0119491295766	59.039999999979
1394	42.8888273007078	60.2299999999814
1423	42.7702892300005	61.4099999999744
1452	42.6567905484836	62.5799999999872
1483	42.5348941552711	63.8199999999779
1513	42.4203244619945	65.0499999999884
1545	42.3041950797856	66.3499999999767
1577	42.1940649395157	67.6199999999953
1610	42.0871937408552	68.9499999999825
1644	41.9802671471417	70.3399999999965
1678	41.8833627868102	71.7299999999814
1713	41.7830667784482	73.1699999999837
1749	41.6973838304096	74.5999999999767
1785	41.6228488623662	76.0599999999977
1822	41.5531744165825	77.5499999999884
1860	41.4835358431402	79.039999999979
1899	41.4198422683355	80.5899999999965
1939	41.3578465703442	82.1899999999732
1979	41.3011007989214	83.7399999999907
2020	41.2485218070222	85.3799999999756
2062	41.2018825985903	87.0499999999884
2105	41.1565482536977	88.7799999999988
2149	41.1145325699707	90.5499999999884
2194	41.0728743717999	92.3999999999942
2240	41.0303490654373	94.2399999999907
2286	40.9865173419886	96.0999999999767
2334	40.9403350621044	98.039999999979
2383	40.8909333242823	100.00999999998
2432	40.8412106025501	101.919999999984
2483	40.7887208376694	103.919999999984
2535	40.737785931034	105.939999999973
2587	40.6846808865759	107.989999999991
2641	40.6313600769528	110.25999999998
2696	40.5802943204904	112.839999999997
2753	40.5266818411339	115.239999999991
2810	40.4748578291208	117.489999999991
2869	40.4212197429553	119.839999999997
2928	40.3667804132212	122.219999999972
2989	40.3122292855745	124.679999999993
3052	40.258521620805	127.209999999992
3115	40.2056242126445	129.75
3180	40.1538878564813	132.399999999994
3246	40.104163641026	135.049999999988
3314	40.0535024831681	138.369999999995
3383	40.0034069548737	141.25999999998
3454	39.9527980795414	144.149999999994
3526	39.9038500951609	147
3599	39.8559658607695	149.919999999984
3674	39.8086991989805	152.909999999974
3751	39.7609669895267	155.979999999981
3829	39.7127309838029	159.109999999986
3909	39.6638771604712	162.26999999999
3990	39.6154535791862	165.539999999979
4073	39.5661167292663	168.819999999978
4158	39.5165447933526	172.159999999974
4245	39.4665532341284	175.579999999987
4333	39.4158643180277	179.119999999995
4424	39.3655034017414	182.779999999999
4516	39.3161938462291	186.389999999985
4610	39.2655485483445	190.119999999995
4706	39.2157218616058	193.909999999974
4804	39.1646773669483	197.929999999993
4904	39.1141027865589	201.939999999973
5006	39.0622348130482	206.00999999998
5111	39.0098887697415	210.129999999976
5217	38.9580901611764	214.26999999999
5326	38.9055975374006	218.629999999976
5437	38.8526530862806	223.089999999997
5550	38.7999256331798	228.239999999991
5666	38.7444920521994	233.099999999977
5784	38.6904570570689	238.339999999997
5904	38.6365042266946	243.76999999999
6028	38.5826343338048	248.839999999997
6153	38.5297088184583	253.779999999999
6281	38.4754797893507	258.889999999985
6412	38.4212705669562	264.189999999973
6546	38.365570236343	269.469999999972
6682	38.3110517608229	274.919999999984
6822	38.2556965858022	280.5
6964	38.1998898918207	286.139999999985
7109	38.14343260725	291.899999999994
7257	38.0869193899268	297.789999999979
7408	38.0300230673708	303.76999999999
7563	37.9729166064857	310.01999999999
7720	37.9159504968832	316.26999999999
7881	37.8588895445663	322.729999999981
8045	37.8008163707921	329.279999999999
8213	37.7424111509418	335.979999999981
8384	37.6838858125442	342.689999999973
8559	37.6238827051302	349.649999999994
8737	37.5645305337745	356.75
8919	37.5047529324498	364.029999999999
9105	37.4441822758231	371.439999999973
9295	37.3836548672623	379.049999999988
9489	37.3226944083926	387.449999999983
9686	37.2620743301861	395.309999999998
9888	37.2011332891608	403.349999999977
10094	37.1403624400691	411.579999999987
10305	37.0794162716438	419.909999999974
10520	37.0185995980954	428.51999999999
10739	36.9582523022622	437.279999999999
10963	36.8981863394981	446.089999999997
11191	36.8382561140647	455.169999999984
11424	36.7793529575472	464.379999999976
11662	36.7212045065912	473.889999999985
11905	36.6632555143154	483.639999999985
12153	36.6058747549268	493.639999999985
12407	36.5492618724928	505.629999999976
12665	36.4933429165071	515.979999999981
12929	36.4381780851892	526.559999999998
13199	36.3833334642153	537.25999999998
13474	36.3285710797763	549.00999999998
13755	36.2739601449832	560.339999999997
14041	36.2195698521467	571.679999999993
14334	36.164823667531	583.619999999995
14633	36.1104052267079	595.929999999993
14937	36.0565160284168	607.969999999972
15249	36.0023647498908	620.559999999998
15567	35.9490235945449	633.329999999987
15891	35.8964783338756	646.119999999995
16222	35.8440640000472	659.379999999976
16560	35.7922121591299	673.619999999995
16905	35.7411213760322	687.479999999981
17258	35.6902647816371	701.619999999995
17617	35.6405984514317	716.959999999992
17984	35.5912056804595	732.089999999997
18359	35.5426370004766	747.239999999991
18742	35.4949725928409	763.389999999985
19132	35.4487007550312	779.199999999983
19531	35.4028816625066	795.329999999987
19938	35.3582523718215	811.869999999995
20354	35.3147831511853	828.449999999983
20778	35.2726103172914	845.25999999998
21211	35.2314346130399	862.669999999984
21653	35.1912695245158	880.419999999984
22104	35.1523235166531	898.489999999991
22565	35.1144377872954	916.979999999981
23035	35.0776415464746	935.819999999978
23515	35.041785569336	954.849999999977
24005	35.0065826196483	974.439999999973
24505	34.9722827580983	994.279999999999
25016	34.9387763181538	1015.39999999999
25537	34.9059199030207	1037.81
26070	34.8735573738868	1059.78999999998
26613	34.8415653881454	1082.56999999998
27168	34.8099645373604	1105.50999999998
27734	34.7788522982738	1128.26999999999
28312	34.7480054918108	1151.93999999997
28902	34.7174635916236	1175.15999999997
29504	34.6870255206232	1200.01999999999


==> data/perfprofdiscrete-100-1200-3-3.dat <==
iter	objfun	time
1	90.9971626050247	0.0599999999976717
2	89.1293821382535	0.0899999999965075
3	86.7304985666178	0.119999999995343
4	84.5681932840783	0.229999999981374
5	84.5681932840783	0.639999999984866
6	82.4479109007333	0.669999999983702
7	82.4479109007333	1.07999999998719
8	82.2296559964485	1.11999999999534
9	81.9050196692888	1.13999999998487
10	81.5054857375067	1.1699999999837
11	80.9439934964843	1.19999999998254
12	80.6183392936245	1.22000000000116
13	80.6047920838197	1.32999999998719
14	80.4119328465499	1.34999999997672
15	79.8051882238936	1.37999999997555
16	78.9579465694342	1.40999999997439
17	78.8303158490082	1.42999999999302
18	78.7370248385099	1.47000000000116
19	78.7355817762897	1.64999999999418
20	78.7355817762897	2.05999999999767
21	78.3969854281693	2.09999999997672
22	78.0597199313156	2.11999999999534
23	77.705378826987	2.14999999999418
24	77.3084223847053	2.1699999999837
25	76.839003759178	2.19999999998254
26	76.2940798807924	2.22999999998137
27	76.0826928834864	2.29999999998836
28	75.8049545812003	2.31999999997788
29	75.6858424834724	2.33999999999651
30	75.6136166586456	2.42999999999302
31	75.426793727331	2.45999999999185
32	75.4024176601741	2.48999999999069
33	75.0992966832804	2.50999999998021
34	74.9974158923013	2.56999999997788
35	74.4738785510109	2.60999999998603
36	74.3777841922828	2.62999999997555
37	74.3777841922828	3.03999999997905
38	74.1037103853386	3.07999999998719
39	73.7229474592453	3.09999999997672
40	73.2374467098088	3.12999999997555
41	72.771595296744	3.15999999997439
42	72.5214021004095	3.17999999999302
43	72.0419877921302	3.20999999999185
44	71.8601381546732	3.25
45	71.8601381546732	3.65999999997439
46	71.6230514377713	3.69999999998254
47	71.3654959829961	3.72999999998137
48	71.0351204106211	3.75
49	70.6394035679323	3.76999999998952
50	70.2858810211803	3.79999999998836
51	70.1384890744517	3.82999999998719
52	69.9424917156149	3.86999999999534
53	69.7659878325635	3.95999999999185
55	69.2217826712848	4.00999999998021
56	68.9906396149535	4.03999999997905
57	68.9790582009595	4.13999999998487
58	68.8930312488143	4.17999999999302
59	68.6686609541376	4.19999999998254
60	68.3408374035707	4.22999999998137
62	67.680576654166	4.29999999998836
63	67.5537612525557	4.33999999999651
64	67.2690795661826	4.36999999999534
66	67.0831381180703	4.45999999999185
67	66.9134759775193	4.48999999999069
68	66.854844839459	4.53999999997905
70	66.7299041002055	4.97000000000116
71	66.360821827627	5
73	65.8835316531122	5.04999999998836
74	65.6343919424446	5.07999999998719
76	65.3305690074028	5.14999999999418
77	65.3221019493513	5.17999999999302
79	65.1221023685423	5.31999999997788
81	64.7603939416429	5.36999999999534
82	64.6507678205113	5.38999999998487
84	64.3748347210077	5.47999999998137
86	64.2945114682807	5.56999999997788
88	64.0240515706516	5.64999999999418
90	63.7136539787068	5.73999999999069
91	63.4862782290919	5.75999999998021
93	63.3234858877909	5.82999999998719
95	63.2121010750179	5.93999999997322
97	62.8423714594798	6
99	62.6983124570865	6.06999999997788
101	62.6466844123077	6.52999999999884
103	62.2065064274073	6.59999999997672
106	61.7185778232861	6.6699999999837
108	61.6871450669345	6.78999999997905
110	61.4400972683822	6.85999999998603
112	61.2209582351213	6.92999999999302
115	61.0280462309979	7.06999999997788
117	60.8451189299265	7.13999999998487
119	60.7900227926056	7.20999999999185
122	60.61516347453	7.34999999997672
124	60.3184182395572	7.40999999997439
127	60.2236707706148	7.54999999998836
130	60.140447853467	8.01999999998952
132	59.7963204266542	8.07999999998719
135	59.420784398078	8.15999999997439
138	59.2457845680515	8.31999999997788
141	59.0833131458694	8.42999999999302
144	59.0230141429253	8.52999999999884
147	58.8991341078942	8.6699999999837
150	58.7615920421905	8.75
153	58.6610465133813	8.86999999999534
156	58.480798313913	9.01999999998952
159	58.209179397282	9.11999999999534
163	57.8604145314398	9.30999999999767
166	57.4988150016688	9.4199999999837
170	57.2123985358108	9.55999999999767
173	57.060621564383	9.70999999999185
177	56.8926375377594	9.84999999997672
180	56.7269025902607	9.97999999998137
184	56.3567773893856	10.1599999999744
188	56.11723818333	10.2999999999884
192	55.8800185891322	10.4799999999814
196	55.4768038261906	10.6499999999942
200	55.3206920982105	10.789999999979
204	55.1330183949431	10.9799999999814
208	54.9662585183639	11.1499999999942
213	54.6147376060183	11.359999999986
217	54.4077476056783	11.9399999999732
222	54.1200640524924	12.1699999999837
226	53.9656501440009	12.359999999986
231	53.8380887821832	12.6199999999953
236	53.7665112510056	12.8399999999965
241	53.6345362663697	13.0899999999965
246	53.5073014391744	13.3299999999872
251	53.3782202314321	13.5699999999779
256	53.2253294307399	13.8399999999965
261	53.1036946037975	14.0599999999977
267	52.9505980694327	14.3299999999872
272	52.7551761201961	14.5999999999767
278	52.5761283467987	14.9099999999744
284	52.4162587030591	15.1899999999732
290	52.1939420361824	15.5
296	52.0298171824592	15.7599999999802
302	51.9262708271369	15.9700000000012
308	51.8078930463017	16.2299999999814
315	51.6257592774083	16.5299999999988
321	51.5077445348296	16.7599999999802
328	51.3923554927768	17.0699999999779
335	51.2689218209562	17.3799999999756
342	51.1824603044817	17.6499999999942
349	51.0342156462659	17.9399999999732
356	50.9493020598539	18.1999999999825
364	50.8025360933237	18.5299999999988
371	50.7247737311218	18.8099999999977
379	50.5827362261193	19.1599999999744
387	50.4550265663692	19.4700000000012
395	50.336854188513	19.8099999999977
403	50.2159382446726	20.1299999999756
412	50.0824713425621	20.5099999999802
420	49.9651180553271	20.8399999999965
429	49.84629255206	21.1599999999744
438	49.7360003907903	21.539999999979
447	49.6300580338749	21.9099999999744
456	49.5062073196036	22.2699999999895
466	49.3657263269513	22.6899999999732
475	49.2724193878251	23.039999999979
485	49.1546020965619	23.4399999999732
495	49.0421801782957	23.8499999999767
506	48.9162147985063	24.3099999999977
516	48.8012548056255	24.6899999999732
527	48.6845476226199	25.1399999999849
538	48.5582843648521	25.5699999999779
549	48.4368686655429	26.0299999999988
561	48.313875198379	26.5199999999895
572	48.2124587187983	26.9399999999732
584	48.0807763738437	27.429999999993
596	47.9636507477067	27.9099999999744
609	47.828370497537	28.4599999999919
622	47.7040361561222	28.9700000000012
635	47.5812287684017	29.4799999999814
648	47.4577630036521	30.0199999999895
661	47.3354017699835	30.539999999979
675	47.2093508950946	31.0999999999767
689	47.0927631473736	31.679999999993
703	46.9716579092477	32.2399999999907
718	46.8413541623189	32.8299999999872
733	46.7062214623794	33.4599999999919
748	46.5882665200508	34.039999999979
764	46.4653466863848	34.679999999993
780	46.3507648041719	35.3099999999977
796	46.2217328540223	35.9799999999814
813	46.0839295842591	36.6499999999942
830	45.9565691289858	37.3399999999965
847	45.8395027391336	38.0199999999895
864	45.7054123807272	38.7299999999814
882	45.5800880150839	39.4399999999732
901	45.4347599169487	40.2200000000012
920	45.3020038177899	41
939	45.1803985418834	41.7599999999802
958	45.062651308488	42.5299999999988
978	44.9451717146573	43.3299999999872
999	44.8227845794946	44.1699999999837
1019	44.7064165099131	44.9799999999814
1041	44.5768690451674	45.8699999999953
1062	44.4572873939541	46.7200000000012
1084	44.3255289018165	47.6199999999953
1107	44.2017341078779	48.5299999999988
1130	44.0857915506572	49.4499999999825
1154	43.9614350359179	50.429999999993
1178	43.8433844258695	51.3799999999756
1202	43.7364164771079	52.3199999999779
1227	43.6209033890479	53.3499999999767
1253	43.507304072737	54.3699999999953
1279	43.3833863987634	55.3999999999942
1306	43.2637435657849	56.5
1333	43.1447728475801	57.5999999999767
1361	43.0292145830498	58.7099999999919
1389	42.9081012676047	59.859999999986
1418	42.7904623522783	61.0299999999988
1447	42.6759666132195	62.1899999999732
1478	42.5537437524798	63.4599999999919
1508	42.4400016528511	64.6699999999837
1540	42.3228223679791	65.9700000000012
1572	42.2117488907672	67.2299999999814
1605	42.1033665205023	68.539999999979
1638	41.9981356616344	69.9899999999907
1672	41.8972901926573	71.4700000000012
1707	41.7998151911589	73
1742	41.7133430914054	74.539999999979
1779	41.6337528695179	76.179999999993
1816	41.5620181134346	77.8199999999779
1854	41.4940148518589	79.4899999999907
1892	41.4305403662081	81.3499999999767
1932	41.3676424679607	83.289999999979
1972	41.3097348929344	84.9899999999907
2013	41.2563622260349	86.6399999999849
2055	41.2075023990262	88.3399999999965
2098	41.16347337316	90.0699999999779
2141	41.1217213137326	91.8199999999779
2186	41.0805042356493	93.5999999999767
2232	41.0382032840209	95.3899999999849
2278	40.9944243870573	97.429999999993
2325	40.9490479664275	99.6999999999825
2374	40.90022492973	101.789999999979
2423	40.8505052723672	103.76999999999
2474	40.7993172759541	105.789999999979
2525	40.7468524074947	107.789999999979
2578	40.6937152012914	109.859999999986
2632	40.6403810869281	112.029999999999
2686	40.5895482538681	114.159999999974
2742	40.5367471867718	116.659999999974
2800	40.4838298211746	119.069999999978
2858	40.4315107396679	121.409999999974
2917	40.3768003623065	123.809999999998
2978	40.321978326555	126.279999999999
3040	40.2681842076132	128.789999999979
3104	40.2140925673096	131.389999999985
3168	40.1629325128649	133.979999999981
3234	40.1124931724681	136.659999999974
3302	40.0620094506612	139.379999999976
3370	40.0135965245201	142.089999999997
3441	39.9618695691361	144.979999999981
3512	39.9135338420662	147.819999999978
3585	39.8649871769503	150.669999999984
3660	39.8176640918294	153.689999999973
3736	39.7703009914041	156.869999999995
3814	39.7219871106365	160.559999999998
3894	39.6733489210048	163.699999999983
3975	39.6237167325833	166.919999999984
4057	39.5758854310814	170.189999999973
4142	39.5261427045557	173.589999999997
4228	39.4760654806014	177.039999999979
4316	39.4256807372472	180.579999999987
4406	39.3753696252103	184.159999999974
4498	39.3256478889536	187.799999999988
4592	39.2754874983294	191.489999999991
4687	39.2261260085732	195.25999999998
4785	39.1745320433651	199.220000000001
4885	39.123714196147	203.239999999991
4986	39.0721605686514	207.329999999987
5090	39.0201167848085	211.549999999988
5196	38.9679179328423	216.479999999981
5305	38.9156295824796	220.849999999977
5415	38.8632345472521	225.809999999998
5528	38.8093654460135	230.309999999998
5643	38.7552671322463	234.949999999983
5761	38.7006923997612	239.729999999981
5881	38.6470446371851	244.549999999988
6003	38.5934707945214	249.470000000001
6128	38.5405503918731	255.169999999984
6256	38.4859875658398	260.349999999977
6386	38.4315338007398	265.569999999978
6519	38.376722633336	270.979999999981
6655	38.3215479829896	277.169999999984
6793	38.2670741243714	282.76999999999
6935	38.2114711233399	288.479999999981
7079	38.1548887019111	294.129999999976
7227	38.09825343092	300.079999999987
7377	38.0418709957485	305.989999999991
7531	37.9843190971311	312.369999999995
7688	37.9274323305182	319.319999999978
7848	37.8702151346184	325.76999999999
8012	37.8126518590128	333.169999999984
8178	37.7545295358652	340.039999999979
8349	37.695512207526	346.889999999985
8523	37.6364501011812	353.829999999987
8700	37.5765539925542	360.909999999974
8881	37.5168501828169	368.220000000001
9066	37.4565144544634	375.849999999977
9255	37.3961732685637	383.879999999976
9448	37.3355209179442	391.619999999995
9645	37.2744114913286	399.429999999993
9846	37.2136981483059	407.379999999976
10051	37.1529241802604	415.609999999986
10260	37.09248586962	424.00999999998
10474	37.0315609025176	432.609999999986
10692	36.9711952868663	441.329999999987
10915	36.9109524886032	450.26999999999
11142	36.8513590539948	459.349999999977
11374	36.791849809	468.439999999973
11611	36.7336520664824	477.789999999979
11853	36.6756379553482	487.349999999977
12100	36.6177875935378	497.049999999988
12352	36.5615435980982	507.049999999988
12609	36.5053030685983	517.389999999985
12872	36.4499301411276	527.859999999986
13140	36.3951636258946	538.549999999988
13414	36.3404325228166	549.589999999997
13693	36.2858593598112	560.76999999999
13978	36.2314994298686	573.00999999998
14270	36.1767532248077	584.889999999985
14567	36.1224329218887	598.179999999993
14870	36.0682772932808	610.299999999988
15180	36.0141947072414	622.75
15496	35.9606641327971	635.429999999993
15819	35.9079115615319	648.189999999973
16149	35.8554464916007	661.419999999984
16485	35.8037538471091	674.849999999977
16828	35.752270553655	688.549999999988
17179	35.7014317541559	702.559999999998
17537	35.6515121615184	716.75
17902	35.6020685111796	731.319999999978
18275	35.5534667159106	746.209999999992
18656	35.5055422362687	761.459999999992
19044	35.4588418397744	776.989999999991
19441	35.4130037006161	793.599999999977
19846	35.3682035651978	810.419999999984
20259	35.3245155831993	826.979999999981
20681	35.2820427745872	844.220000000001
21112	35.2406985269751	862.109999999986
21552	35.200314997354	880.549999999988
22001	35.1610510419766	898.459999999992
22459	35.1230386066993	917.089999999997
22927	35.0859075134441	936.5
23404	35.0498693991215	956.169999999984
23892	35.0145286277608	976.429999999993
24390	34.9800580498541	996.279999999999
24898	34.9463814153777	1016.65999999997
25416	34.913433191349	1037.68999999997
25946	34.8809984421924	1058.70999999999
26486	34.8489006382026	1080.31999999998
27038	34.817235592161	1103.34999999998
27601	34.7861015554478	1128.50999999998
28176	34.7552450870022	1152.03999999998
28763	34.7246106658768	1176.41999999998
29362	34.6941381809372	1200.00999999998


==> data/perfprofdiscrete-100-1200-3-4.dat <==
iter	objfun	time
1	91.5945237725776	2799


==> data/perfprofdiscrete-100-1200-3-5.dat <==
iter	objfun	time
1	90.5831504878774	2790.42999999999


==> data/perfprofdiscrete-100-1200-3-6.dat <==
iter	objfun	time
1	70.5449825655877	0.007608
2	53.5354778582979	0.022168
3	44.1040588576016	0.035856
4	35.5749932784137	0.056408
5	30.2949765050083	0.084588
6	27.373314143543	0.113303
7	27.373314143543	0.141546
8	23.0382905240043	0.155557
9	20.6084430025514	0.183594
10	20.6084430025514	0.217524
11	19.1547176747806	0.244506
12	17.8101825276693	0.273531
13	16.0454538597535	0.312985
14	16.0454538597535	0.363483
15	14.9705469736535	0.399472
16	14.1653723243028	0.435895
17	13.2410242248253	0.485332
18	12.7174948652774	0.537043
19	11.7823444301762	0.602038
20	11.157247934152	0.670449
21	10.6127504054681	0.746501
22	10.6127504054681	0.822473
23	9.87853912876353	0.852419
24	9.70221509732769	0.910172
25	9.39815038057814	0.969785
26	9.28660734731103	1.017739
27	9.01331555456849	1.03617
28	8.84966576703894	1.073958
29	8.67802318111476	1.11953
30	8.37003963010494	1.179115
31	8.37003963010494	1.246336
32	8.15538375124507	1.293444
33	8.05356552272869	1.345492
34	7.76675037136986	1.405041
35	7.76675037136986	1.477128
36	7.53202415329042	1.530157
37	7.43237718205195	1.583174
38	7.13983182920026	1.654781
39	7.13983182920026	1.737765
40	6.94644315255763	1.797385
41	6.84758390857863	1.864387
42	6.65829674394532	1.954328
43	6.4611363207483	2.039046
44	6.34218268861162	2.126839
45	6.09764060856176	2.227002
46	6.01443689409018	2.329558
47	5.85112972523907	2.447974
48	5.7513093826142	2.569348
49	5.71695416957751	2.680245
50	5.482296242197	2.723813
51	5.44350881683939	2.808522
52	5.39345920538704	2.897597
53	5.36136170747601	2.994289
55	5.28789185894567	3.213855
56	5.24526810149861	3.282352
57	5.24526810149861	3.359491
58	5.23262093522059	3.406111
59	5.22420741178084	3.470971
60	5.20216151900373	3.538439
61	5.16756345322584	3.614782
63	5.14519594172681	3.75784
64	5.13022470250939	3.821828
65	5.11866159485406	3.88863
67	5.08360409785592	4.05432
68	5.05921819166633	4.119014
69	5.05694632205919	4.183621
71	5.02132240945784	4.259354
72	5.00765964318838	4.314368
73	5.00072877041792	4.377701
75	4.94806207872278	4.518347
76	4.92004058656334	4.585463
78	4.86951947883423	4.721892
80	4.8204234917136	4.869233
81	4.79230609264782	4.94735
83	4.74310575984714	5.109302
84	4.71522336561257	5.192369
86	4.6950059618639	5.349848
88	4.66453095351028	5.487655
90	4.61392174507236	5.653897
91	4.5879246422618	5.73637799999999
93	4.56833972614431	5.88788199999999
95	4.56315236767447	5.98351599999999
97	4.55539185984542	6.11187599999999
99	4.54146273890119	6.22502499999999
101	4.51862252896745	6.38773699999999
103	4.46926404712259	6.58794099999999
105	4.45067839067105	6.79395399999999
107	4.43236934080417	6.98719199999999
109	4.39164995591912	7.20037499999999
112	4.33734244207106	7.522611
114	4.3068108917584	7.744181
116	4.27208182031405	7.964374
118	4.24106359313651	8.180949
121	4.20117183739188	8.49068
123	4.16846357983079	8.700271
126	4.11195675587488	9.011565
128	4.0974034169176	9.203511
131	4.05514542692633	9.493003
133	4.04193637343148	9.693318
136	4.001393440774	9.995465
139	3.98001842690688	10.29566
142	3.94381612797984	10.639054
144	3.91931089436428	10.87358
147	3.87531757392638	11.23865
150	3.84450498902018	11.614922
153	3.80751262204396	12.050536
156	3.77899377003109	12.488615
160	3.73944331632453	12.914375
163	3.72850503628796	13.1082
166	3.72692195260097	13.292274
169	3.72394952113306	13.43834
173	3.7186583843486	13.686606
176	3.71724806014826	13.840545
180	3.71358678062577	14.014475
183	3.70964240128571	14.188333
187	3.70442080716231	14.421782
191	3.70198624099898	14.585041
195	3.69863842040392	14.787427
199	3.69040055142633	14.995506
203	3.67912127099975	15.294566
207	3.66967335731174	15.600058
211	3.65379522031317	15.813921
215	3.64288109127242	16.164788
219	3.62814354102056	16.424876
224	3.6032270979665	16.886916
228	3.58382186239401	17.274826
233	3.56115665004982	17.815463
238	3.53710886916261	18.292996
242	3.52519230065605	18.566854
247	3.52200833185202	18.853572
252	3.51936796426774	19.113327
257	3.51643071101773	19.367938
262	3.5127574931208	19.599838
268	3.50912344759294	19.893156
273	3.50659236206735	20.145284
279	3.50299636914272	20.448685
284	3.50011682096612	20.709423
290	3.49657360487351	21.020616
296	3.49303130350054	21.339763
302	3.48955971982104	21.66174
308	3.48608193780699	22.013942
314	3.48260615750259	22.353145
320	3.47917136251734	22.658725
327	3.47497535879703	23.013219
333	3.47156192366179	23.319746
340	3.46724619165456	23.678164
347	3.46386933174775	24.047547
354	3.45673619374661	24.43357
361	3.44454597928243	24.990197
368	3.43423617540151	25.437524
375	3.42711819439457	25.895921
383	3.41917700035797	26.430151
391	3.41122061724329	26.974673
399	3.40008240744517	27.575392
407	3.38419798273987	28.286938
415	3.36860097712605	28.991118
423	3.35305046648904	29.696992
432	3.33697841308772	30.528553
440	3.32336923126701	31.280073
449	3.30890798743066	32.151011
458	3.29401527128293	33.044348
467	3.27668610603212	33.709013
477	3.26326620251122	34.600414
486	3.25707231524338	35.08251
496	3.25304490922981	35.537283
506	3.24878341088487	36.068175
516	3.24448511824372	36.574357
526	3.24014361433104	37.081603
537	3.23543635749499	37.636511
548	3.2304417928442	38.169421
559	3.22615085582767	38.686204
570	3.22177895583868	39.20204
582	3.2185787331277	39.694757
593	3.21588410051767	40.026131
605	3.21293612049182	40.386815
617	3.20996480828801	40.753053
630	3.20687470259041	41.149556
642	3.20385423879817	41.505168
655	3.20042940834011	41.882063
668	3.19672698643671	42.371682
682	3.19075820990815	43.063143
696	3.18518596506695	43.784911
710	3.18035658900796	44.403551
724	3.17531902792412	45.002844
738	3.17012558149023	45.641056
753	3.16574490389371	46.260932
768	3.15479994470693	47.227487
784	3.14016685008257	48.47629
799	3.12710213607583	49.528183
816	3.1129578250738	50.759317
832	3.10019477086747	51.907634
849	3.08732185194815	53.183712
866	3.0755768470521	54.489968
883	3.06468903920616	55.895195
901	3.05361755695312	57.471678
919	3.04267359286853	59.040969
937	3.03163233035139	60.574905
956	3.01968767858124	62.196131
975	3.00695298437676	63.789178
995	2.99282829779492	65.317369
1015	2.97781291295014	66.8474560000001
1035	2.96229206561085	68.4865370000001
1056	2.94645116471389	70.0524200000001
1077	2.92997719135869	71.5994820000001
1099	2.91221358656499	73.3945330000001
1121	2.89389374299763	75.0726410000001
1144	2.87457664017476	76.8409760000001
1167	2.85501557439439	78.521711
1190	2.83482983594018	80.234165
1214	2.80081242180181	82.421851
1238	2.74244194990106	85.092277
1263	2.70192874724201	87.421001
1289	2.64443929101232	91.00933
1315	2.63139646628893	92.989917
1341	2.62458540572324	94.83447
1368	2.61785939377401	96.7635650000001
1395	2.61144216817334	98.744991
1423	2.60496479596656	100.928346
1452	2.59822623829596	103.131595
1481	2.59136056588488	105.308718
1511	2.58413136797518	107.665247
1541	2.57709016595812	109.894405
1572	2.57075495845566	112.3146
1604	2.56496250949733	114.95676
1636	2.55988867095405	117.742749
1669	2.55700194696879	119.964301
1703	2.55427168697419	122.321214
1737	2.55165780405962	124.687792
1772	2.54908052642331	127.100701
1807	2.54654629719024	129.53082
1844	2.54390062128598	132.131198
1881	2.54124725540166	134.680341
1918	2.53901867810508	137.124145
1957	2.53793881765009	139.078219
1996	2.53622412793435	141.401
2036	2.53497462628896	143.633894
2077	2.53374730618328	145.840337
2119	2.53188327942229	148.300498
2162	2.52903714073785	151.254657
2205	2.52037991225286	156.416562
2249	2.5136903495997	160.474437
2295	2.50611520836941	164.546597
2341	2.49867652359198	168.925166
2388	2.49101283180194	173.076917
2436	2.48308615668256	177.427061
2485	2.47467113564282	181.628797
2534	2.46549652664086	186.077774
2585	2.45472394722007	190.191417
2637	2.4448525862081	193.817906
2690	2.43161880005199	197.549611
2744	2.37140505728619	204.048862
2800	2.32598316278068	209.985358
2856	2.31258516812366	214.138159
2913	2.29795538311276	218.539541
2972	2.28316077585181	223.048902
3031	2.26934444534475	228.400901
3092	2.25578826165864	233.73554
3154	2.24886000158849	237.425225
3218	2.24198054079929	241.401382
3282	2.2350969741267	245.313394
3348	2.22844391016766	249.518704
3416	2.22242651365547	254.272001
3484	2.21651834339695	258.9286
3554	2.21077270240335	263.598362
3626	2.20523612497963	268.980565
3699	2.19990928667108	274.765855
3773	2.19508995549749	280.47398
3849	2.18991430038908	286.000645
3926	2.18561689329334	291.107334
4005	2.18442508194843	294.540714
4085	2.18319024161859	298.103073
4167	2.182012283261	301.637592
4251	2.18089888089642	305.368565
4337	2.17982143524641	309.657262
4424	2.17877867029365	313.987581
4513	2.17775765656646	318.470946
4603	2.17676387814579	323.000275
4696	2.17576527448572	327.673023
4790	2.17478168197165	332.596399
4886	2.17380231550553	337.570671
4984	2.17281088305472	342.616104
5085	2.1717098061432	347.978947
5187	2.17062134366689	353.360564
5291	2.16956386411512	358.888501
5397	2.16856135695691	364.193853
5506	2.16766010899821	370.495694
5616	2.1662673620558	378.604662
5729	2.16544852212646	385.483963
5844	2.16511905771375	390.510475000001
5962	2.16448231021933	398.204597000001
6082	2.16392088531788	406.558496000001
6204	2.1634498961647	415.01121
6328	2.16302553906509	423.529158
6456	2.16253201969899	433.438214
6585	2.1623485769929	439.469621
6718	2.16212783956331	447.100788
6853	2.16189196330646	455.819836
6990	2.16165888878411	464.268756
7131	2.16142344486737	473.018708
7274	2.16118721756904	482.338012
7420	2.16094513501553	491.680785
7569	2.160694331337	501.22007
7721	2.16043095112104	511.033710999999
7876	2.16006557767597	520.726298999999
8035	2.15893951860561	536.135566
8196	2.15659217956065	553.684197000001
8361	2.15454752284132	568.608144000001
8529	2.15219899301708	583.280896000001
8700	2.14932694388898	596.790613000002
8875	2.14606973160419	610.319325000002
9053	2.14271625322712	623.853008000002
9235	2.13918546766888	636.528881000003
9421	2.13528595305298	649.605408000002
9610	2.13105357318876	663.317190000002
9803	2.12697298551836	677.126364000002
10000	2.12326343841234	691.003471000003
10201	2.11978018031196	706.968782000003
10406	2.11781551170403	718.329718000003
10615	2.1160375799979	729.159831000003
10828	2.11412813034786	740.200848000003
11046	2.11200065189913	751.503070000003
11268	2.10963317730048	762.379336000004
11494	2.1070475505292	773.461946000004
11725	2.10413991584673	783.742606000004
11961	2.10100198529866	794.250173000005
12201	2.09777004948414	804.603383000005
12446	2.09435183232203	814.973237000005
12696	2.0897158119302	826.659149000005
12951	2.0725468108776	841.200419000005
13211	2.04239226262839	858.409960000005
13477	2.03151559913364	871.844316000004
13748	2.0195957298106	889.005604000004
14024	2.00961407451356	908.220723000005
14306	2.00231612562629	928.744606000005
14593	2.00036291602881	943.040566000005
14886	1.99840989443276	958.214412000005
15185	1.99634832341504	973.402052000007
15490	1.99426272253329	988.675914000007
15802	1.99200943463888	1005.65168500001
16119	1.99020472927536	1021.52906700001
16443	1.98817152642388	1039.49213900001
16773	1.98735960759577	1054.93573600001
17110	1.98708142022764	1068.30894100001
17454	1.98682108389594	1082.36062300001
17805	1.98657476632312	1097.10951400001
18163	1.98634544007166	1112.17156500001
18527	1.98610871875022	1129.10103700001
18900	1.98596896128972	1142.97125200001
19279	1.98587174835096	1156.25659600001
19667	1.98577759888101	1170.49340400001
20062	1.98568586565836	1185.08369100001
20465	1.98559251434414	1200.01962600001


==> data/perfprofdiscrete-100-1200-4-1.dat <==
iter	objfun	time
1	53.0550070004831	0.0299999999988358
2	49.6259121255921	0.130000000004657
3	49.6259121255921	0.449999999982538
4	49.5342121638304	0.509999999980209
5	49.5342121638304	0.809999999997672
6	49.1365357394677	0.889999999984866
7	49.1365357394677	1.19999999998254
8	47.7459561976988	1.27999999999884
9	47.7459561976988	1.57999999998719
10	47.6282913273005	1.6699999999837
11	47.4162590617957	1.69000000000233
12	47.1928623156506	1.70999999999185
13	47.0580193518272	1.79999999998836
14	47.0034975285638	1.82000000000698
15	46.8250276704311	1.83999999999651
16	46.673970746813	1.85999999998603
17	46.5874022646908	1.88000000000466
18	46.4839122898053	1.89999999999418
19	46.2623022430646	2.00999999998021
20	46.2623022430646	2.29999999998836
21	46.1865813071705	2.41000000000349
22	46.167392573546	2.45999999999185
23	46.0713920666434	2.47000000000116
24	46.0344268753735	2.50999999998021
25	45.9618435023958	2.52999999999884
26	45.8918632092902	2.60000000000582
27	45.8175618125774	2.60999999998603
28	45.7448104772221	2.63000000000466
29	45.6744792918739	2.64999999999418
30	45.6624153284502	2.6699999999837
31	45.64324305293	2.75
32	45.64324305293	3.04999999998836
33	45.5580199439827	3.16000000000349
34	45.5037635709415	3.25
35	45.4817450450006	3.27999999999884
36	45.4011300809413	3.29999999998836
37	45.3901291588668	3.32000000000698
38	45.3671215467982	3.33999999999651
39	45.3366897272873	3.4199999999837
40	45.2761642579959	3.44999999998254
41	45.2159976450615	3.45999999999185
42	45.2030821675199	3.5
43	45.1450133285519	3.52999999999884
44	45.0992397982074	3.60000000000582
45	45.0477083733279	3.61999999999534
46	44.9967643262047	3.64999999999418
47	44.9744866221891	3.66000000000349
48	44.9123794325714	3.70999999999185
49	44.8920423237405	3.76999999998952
50	44.8141841002007	3.79000000000815
51	44.7899562023182	3.82000000000698
53	44.7121828104991	3.91000000000349
54	44.6406621876396	3.94000000000233
55	44.6197689312737	3.94999999998254
56	44.5689746014453	4
57	44.5473833209293	4.04999999998836
58	44.4882005589399	4.07000000000698
59	44.4746187076296	4.10000000000582
61	44.4080014415304	4.19999999998254
62	44.361683921701	4.20999999999185
63	44.3516700083215	4.23999999999069
65	44.2920923896225	4.32999999998719
66	44.2603238658854	4.35000000000582
67	44.2504817474533	4.38000000000466
69	44.2012579108379	4.47000000000116
70	44.1806815346407	4.5
72	44.1496294359487	4.55999999999767
73	44.1420272975576	4.60000000000582
75	44.1295362331637	4.67999999999302
76	44.0913316232706	4.70999999999185
78	44.0728411256577	4.75999999998021
79	44.0606702830882	4.82999999998719
81	44.0398954270984	4.88999999998487
83	44.020888857314	4.97000000000116
85	44.0076490125543	5.00999999998021
86	43.9995386088781	5.04000000000815
88	43.9832349900288	5.13000000000466
90	43.9765780121942	5.17999999999302
92	43.9683090686432	5.25
94	43.9462841181651	5.35000000000582
96	43.935697946988	5.38999999998487
98	43.9273279723589	5.47000000000116
100	43.9189254095257	5.54999999998836
102	43.9077172641951	5.60999999998603
104	43.896408713509	5.69999999998254
106	43.8850826388003	5.75999999998021
108	43.8790596728846	5.82000000000698
111	43.860065817567	5.9199999999837
113	43.8537174547764	5.97999999998137
115	43.8406663230859	6.05999999999767
118	43.8268171068792	6.19000000000233
120	43.8151372576213	6.25
123	43.7981350618681	6.35000000000582
125	43.7890978609172	6.41000000000349
128	43.7757561469796	6.50999999998021
131	43.763637714405	6.60999999998603
133	43.7433607968045	6.69000000000233
136	43.7284285861143	6.80999999999767
139	43.7111693357594	6.89999999999418
142	43.6931036382846	7.00999999998021
145	43.6803705672139	7.10000000000582
148	43.6627690555942	7.22000000000116
151	43.6414005096209	7.32999999998719
154	43.6249453050766	7.44999999998254
158	43.6017513231983	7.57000000000698
161	43.5851867685389	7.64999999999418
164	43.5656539996208	7.75999999998021
168	43.54640868482	7.83999999999651
171	43.5303711375228	7.94999999998254
175	43.501982587211	8.07000000000698
178	43.4904074162252	8.1699999999837
182	43.4640502787108	8.29000000000815
186	43.4405371358679	8.41000000000349
190	43.4153130819757	8.52999999999884
194	43.3944510205948	8.63999999998487
198	43.3654291953894	8.79999999998836
202	43.3467040532547	8.91000000000349
206	43.3236736641917	9.04000000000815
211	43.2937374691292	9.1699999999837
215	43.2671665476273	9.29999999998836
220	43.234861149353	9.47000000000116
224	43.2096476396665	9.58999999999651
229	43.1859915655251	9.72000000000116
234	43.1599608605691	9.89999999999418
239	43.1190327242352	10.0400000000081
244	43.092267280359	10.179999999993
249	43.0597276313797	10.3399999999965
254	43.0296338594066	10.5
259	42.9937166771147	10.6600000000035
265	42.955522594173	10.8399999999965
270	42.9250175047906	11
276	42.88171055754	11.1900000000023
282	42.8453342827012	11.3399999999965
288	42.7969573918946	11.5499999999884
294	42.752451818458	11.7200000000012
300	42.7037641250982	11.929999999993
306	42.6530881450509	12.1300000000047
312	42.6007298603258	12.3099999999977
319	42.5349005154982	12.5799999999872
326	42.4678431826881	12.7999999999884
332	42.3972887401263	13.0099999999802
339	42.3135232382796	13.2999999999884
347	42.2153765553627	13.5299999999988
354	42.1079765544565	13.7999999999884
361	41.99761523115	14.070000000007
369	41.8774326882102	14.3099999999977
377	41.7171773184567	14.609999999986
384	41.6052822399615	14.820000000007
392	41.4763832713006	15.1300000000047
401	41.4225458077026	15.7900000000081
409	41.4205813107802	16.0599999999977
418	41.4171217726809	16.359999999986
426	41.4128319721841	16.5899999999965
435	41.4072724438137	16.8399999999965
444	41.401316342379	17.0899999999965
454	41.3937532638444	17.3800000000047
463	41.386736260288	17.6300000000047
473	41.3773647291736	17.9199999999837
483	41.3670290975444	18.2200000000012
493	41.3571062173529	18.5099999999802
503	41.3464953928067	18.7999999999884
514	41.3344705944541	19.1199999999953
525	41.3228981036302	19.429999999993
536	41.3077151727662	19.7599999999802
547	41.2938961249579	20.0799999999872
558	41.2784506496958	20.4199999999837
570	41.2610754796806	20.7999999999884
582	41.2439114299179	21.1900000000023
594	41.2240841058485	21.6199999999953
607	41.202422953248	22.0599999999977
619	41.1840859189852	22.4499999999825
632	41.160308544137	22.9100000000035
646	41.1335953304988	23.3899999999849
659	41.1097452668108	23.820000000007
673	41.0837818251764	24.2699999999895
687	41.0579785783089	24.7399999999907
701	41.0318785810049	25.2200000000012
716	41.0040817153006	25.7299999999814
731	40.9771941432927	26.1499999999942
746	40.9494615014699	26.6000000000058
762	40.9208205006173	27.0599999999977
778	40.8931294921955	27.5299999999988
794	40.8658402657974	28
811	40.8366773108359	28.5
828	40.8078575480508	29.0199999999895
845	40.7819493712044	29.5400000000081
863	40.7537140539395	30.1499999999942
881	40.7258817067594	30.7799999999988
900	40.6981699135924	31.429999999993
918	40.673512360869	32.0199999999895
938	40.6477392982508	32.679999999993
957	40.6233810433167	33.320000000007
977	40.5996859119828	34
998	40.57551179757	34.6399999999849
1019	40.5530085520461	35.2699999999895
1040	40.532296068734	35.8999999999942
1062	40.5127178425238	36.5499999999884
1084	40.4937137934608	37.1999999999825
1107	40.4748257874142	37.9199999999837
1130	40.4574320366131	38.6699999999837
1154	40.4410779067996	39.4899999999907
1178	40.4260678823675	40.3099999999977
1203	40.41218762439	41.1499999999942
1228	40.398098283632	42.0099999999802
1254	40.3855692297782	42.8699999999953
1280	40.3737995672205	43.7599999999802
1307	40.362954747381	44.679999999993
1334	40.3524844691064	45.609999999986
1362	40.3427143638795	46.5499999999884
1390	40.3334416015996	47.5400000000081
1420	40.3243349036418	48.5499999999884
1449	40.3159492898567	49.5299999999988
1480	40.3076959706277	50.570000000007
1511	40.2993724948317	51.609999999986
1542	40.2918912940369	53.0099999999802
1575	40.2835147531422	54.5799999999872
1608	40.2753305142314	56.0400000000081
1641	40.2672921426975	57.2900000000081
1676	40.2590532972035	58.5899999999965
1711	40.2506633817093	59.8999999999942
1747	40.242058221044	61.2599999999802
1783	40.2336532172826	62.609999999986
1821	40.2243227758222	64.0799999999872
1859	40.2150556444031	65.570000000007
1898	40.2060841829363	67.0299999999988
1938	40.1960646827722	68.570000000007
1978	40.186238964759	70.0799999999872
2020	40.1758844681635	71.6600000000035
2062	40.1655649222043	73.25
2105	40.1550849237553	74.9499999999825
2149	40.1444255818767	76.6600000000035
2194	40.1335621736792	78.3999999999942
2240	40.1219552763451	80.1999999999825
2287	40.1104673696823	82.0099999999802
2335	40.0982570781033	83.8800000000047
2384	40.0862758876799	85.75
2434	40.0739562544706	87.6900000000023
2485	40.0612009654191	89.6999999999825
2537	40.0483855885927	91.6999999999825
2590	40.0351894859543	93.7599999999802
2645	40.0216636128502	95.8699999999953
2700	40.0081792360009	97.9700000000012
2757	39.9940242155312	100.119999999995
2814	39.9801046307756	102.320000000007
2873	39.9655740837181	104.559999999998
2933	39.9509048467552	106.809999999998
2995	39.935945834485	109.119999999995
3058	39.9208607650212	111.489999999991
3122	39.9057257102381	113.940000000002
3187	39.8904167939001	116.440000000002
3254	39.8748540505705	118.970000000001
3322	39.8591892361898	121.549999999988
3392	39.8430050354207	124.25
3463	39.8268591475419	126.929999999993
3535	39.81068135328	129.619999999995
3609	39.7939991869509	132.419999999984
3685	39.7770751738953	135.339999999997
3762	39.7602116223874	138.290000000008
3841	39.7425245690694	141.309999999998
3922	39.7246435054506	144.440000000002
4004	39.7065957526929	147.579999999987
4088	39.6881327800274	150.739999999991
4173	39.6696270308031	153.959999999992
4261	39.650132513667	157.350000000006
4350	39.6305649545633	160.790000000008
4441	39.6102531364575	164.290000000008
4534	39.5896515532051	167.820000000007
4629	39.5685335692751	171.479999999981
4726	39.5467152267258	175.229999999981
4825	39.5244491914406	179.029999999999
4926	39.501107715826	183.00999999998
5030	39.4770440331954	187.459999999992
5135	39.4524899020169	191.919999999984
5243	39.4268692168931	196.040000000008
5353	39.4003802723649	200.279999999999
5465	39.3728191819067	204.619999999995
5579	39.3442798044533	209.00999999998
5696	39.3142466575279	213.449999999983
5815	39.2828962274774	218.059999999998
5937	39.2498148179183	222.799999999988
6062	39.2149004950893	227.609999999986
6189	39.1783275108744	232.489999999991
6318	39.1401776165559	237.449999999983
6451	39.099069145981	242.559999999998
6586	39.0564989969067	247.660000000003
6724	39.011513280132	252.949999999983
6865	38.9647365401077	258.399999999994
7009	38.9159009902312	263.979999999981
7156	38.865654982823	269.579999999987
7306	38.8151388150206	275.179999999993
7459	38.7654415056248	281.089999999997
7615	38.7186491988919	287.059999999998
7774	38.6777354767831	293.049999999988
7937	38.6471896753341	299.279999999999
8104	38.6325764333573	305.709999999992
8274	38.6316557624078	312.660000000003
8447	38.629729540215	319.25999999998
8624	38.6265364829882	326.00999999998
8805	38.6221617174383	332.889999999985
8989	38.616852444226	339.839999999997
9177	38.6107433785487	347
9370	38.6040539304582	354.350000000006
9566	38.5969973444478	361.799999999988
9766	38.5897822099413	369.51999999999
9971	38.5824598247395	377.279999999999
10180	38.5751466060807	385.26999999999
10393	38.5678742946988	393.429999999993
10611	38.5605581735168	401.529999999999
10834	38.5532129417439	410.059999999998
11061	38.5458431084902	418.699999999983
11292	38.5383786684866	427.489999999991
11529	38.5307195681884	436.51999999999
11770	38.5228271205169	445.829999999987
12017	38.5145780755548	457.570000000007
12269	38.505976922299	467.130000000005
12526	38.4969110584667	476.880000000005
12788	38.48730828903	486.75999999998
13056	38.4771459643552	496.809999999998
13330	38.4663646012795	507.329999999987
13609	38.4550741354309	518.040000000008
13895	38.4432454746001	529.049999999988
14186	38.4310326026351	540.25999999998
14483	38.4183977462898	551.660000000003
14786	38.4055528808313	563.389999999985
15096	38.3926430276135	575.339999999997
15413	38.3795257153959	587.410000000003
15736	38.3665085389229	599.669999999984
16065	38.3535453738123	612.239999999991
16402	38.3406048053706	625.160000000003
16746	38.3277203664458	638.359999999986
17096	38.3149257425656	651.729999999981
17455	38.302180957527	665.470000000001
17820	38.2896236729082	679.380000000005
18194	38.2772169798937	696.279999999999
18575	38.2651002618576	712.359999999986
18964	38.2532766687712	727.489999999991
19362	38.2416524677165	742.600000000006
19767	38.2304072965643	757.910000000003
20182	38.2194397047332	773.820000000007
20604	38.2087667541844	789.989999999991
21036	38.1984419454771	806.440000000002
21477	38.1883772845335	823.339999999997
21927	38.1786262155034	840.630000000005
22386	38.169195106311	858.309999999998
22856	38.1600088366436	876.239999999991
23334	38.1511278408743	894.609999999986
23823	38.1424362323193	913.119999999995
24323	38.1339114113374	932.130000000005
24832	38.1255788286159	951.660000000003
25353	38.1173807441374	972.130000000005
25884	38.1093484748176	993.130000000005
26426	38.1014278984219	1014.47999999998
26980	38.0935636366939	1035.70999999999
27545	38.0857588803158	1058.06
28123	38.0779850688307	1080.82999999999
28712	38.0702791649847	1103.78
29313	38.062587543736	1127.29999999999
29928	38.05485560634	1150.82999999999
30555	38.0471077006435	1175.54000000001
31195	38.0393200702254	1200.01999999999


==> data/perfprofdiscrete-100-1200-4-2.dat <==
iter	objfun	time
1	56.3517505049897	0.0800000000162981
2	55.7158222662278	0.110000000015134
3	54.446637660515	0.130000000004657
4	53.0185234111827	0.279999999998836
5	53.0185234111827	0.679999999993015
6	52.7636718867443	0.75
7	52.7500706732593	0.779999999998836
8	52.5380556190683	0.809999999997672
9	52.1579705727928	0.830000000016298
10	52.1015691476319	0.860000000015134
11	51.7141131017025	0.880000000004657
12	51.4304986771398	1.22000000000116
13	51.4304986771398	1.61999999999534
14	51.2045453937659	1.70999999999185
15	51.1536673932933	1.80999999999767
16	51.0840757412398	1.83999999999651
17	51.003252760058	1.86000000001513
18	50.9006679466536	1.89000000001397
19	50.7706052335868	1.92000000001281
20	50.6903345113882	2
21	50.4941527761175	2.02999999999884
22	50.3686333810789	2.05000000001746
23	50.2369307785016	2.10000000000582
24	50.1138441551041	2.22000000000116
25	50.0930341017817	2.25
26	49.8949131037677	2.27000000001863
27	49.700466929678	2.30000000001746
28	49.669173438555	2.33999999999651
29	49.4787950136301	2.36999999999534
30	49.4528339077208	2.41000000000349
31	49.2468022916723	2.44000000000233
32	49.1622352338047	2.54000000000815
33	49.0542338398183	2.57000000000698
34	48.9061320827588	2.58999999999651
35	48.8394178767589	2.61000000001513
36	48.7097818628053	2.64000000001397
37	48.6233538997007	2.75
38	48.5589862746125	2.77000000001863
39	48.3616720526125	2.80000000001746
40	48.2623673956301	2.82000000000698
41	48.153717569686	2.85000000000582
42	48.0741695204989	2.92999999999302
43	47.9449925096893	2.95000000001164
44	47.8211616108491	2.98000000001048
45	47.7585951316082	3.02000000001863
46	47.6302589633029	3.05000000001746
47	47.5112601595692	3.14999999999418
48	47.4179755063552	3.17000000001281
49	47.2959021723154	3.20000000001164
50	47.2049979065598	3.22000000000116
51	47.1098105380425	3.25
52	47.0101449057957	3.33999999999651
54	46.7950525196264	3.39000000001397
55	46.7087022516815	3.41000000000349
56	46.6182018861288	3.45000000001164
57	46.5231075681023	3.54000000000815
58	46.4194669483901	3.57000000000698
59	46.3241165479335	3.58999999999651
61	46.1744365938835	3.66000000000349
62	46.1012025035661	3.76000000000931
63	46.0102443958555	3.80000000001746
65	45.8695711634452	3.88000000000466
66	45.7847934465903	3.91000000000349
67	45.7127695134452	4.01000000000931
69	45.55518129907	4.0800000000163
70	45.5104027975492	4.11000000001513
72	45.4111265581709	4.23999999999069
73	45.2912295635571	4.27000000001863
75	45.1761327810097	4.36000000001513
76	45.1590483632223	4.44000000000233
78	45.0491807827937	4.5
79	44.9658668611248	4.55000000001746
81	44.8662051784611	4.69000000000233
83	44.7792503560761	4.75
84	44.7620631190553	4.79000000000815
86	44.6614126232023	4.92000000001281
88	44.5607268515863	5.02999999999884
90	44.4822759440494	5.13000000000466
92	44.4213886788718	5.23000000001048
94	44.3289263010369	5.32000000000698
95	44.2916909878484	5.35000000000582
97	44.211023002074	5.45999999999185
99	44.1562779864836	5.55000000001746
102	44.059144725235	5.70999999999185
104	44.0138194098812	5.82000000000698
106	43.9506117354648	5.91000000000349
108	43.8795009820123	6.04000000000815
110	43.8251580055361	6.11000000001513
113	43.7672628246261	6.27000000001863
115	43.708751751627	6.36000000001513
117	43.6496104890618	6.5
120	43.5760686746269	6.58999999999651
122	43.5339652968976	6.70000000001164
125	43.449965598612	6.86999999999534
127	43.4094539303603	6.95000000001164
130	43.3434922097304	7.13000000000466
133	43.2587694181947	7.30000000001746
136	43.1951453189961	7.41000000000349
138	43.1458061173541	7.52999999999884
141	43.0876392400318	7.66000000000349
144	43.0066297127581	7.8300000000163
147	42.955673345962	7.98000000001048
150	42.8901855842791	8.07000000000698
153	42.8108990150738	8.20999999999185
157	42.7241352219279	8.36999999999534
160	42.6588375548521	8.52999999999884
163	42.5911729482352	8.60000000000582
167	42.5211522515758	8.79000000000815
170	42.4512554414628	8.92000000001281
174	42.3406509000087	9.05999999999767
177	42.2681437433967	9.20000000001164
181	42.1675879192144	9.35000000000582
185	42.0647685546433	9.51000000000931
189	41.9719907481296	9.67000000001281
192	41.8982590492574	9.80999999999767
197	41.7902275002578	10
201	41.688712541333	10.1600000000035
205	41.5874176936684	10.3300000000163
209	41.5206531524518	10.4899999999907
213	41.4597261770502	10.6600000000035
218	41.3949850056452	10.8600000000151
222	41.3753934409635	11.0400000000081
227	41.36721220273	11.7200000000012
232	41.3633442001874	11.9100000000035
237	41.3589605411336	12.1000000000058
242	41.3520599292727	12.3000000000175
247	41.346406133631	12.4800000000105
252	41.3371163794878	12.7000000000116
257	41.3290199062763	12.8999999999942
262	41.3199791906749	13.1000000000058
268	41.3097380622422	13.3300000000163
273	41.3003435636566	13.5500000000175
279	41.2896273404043	13.8000000000175
285	41.2794471001572	14.0200000000186
291	41.2683540599217	14.2700000000186
297	41.2582332463802	14.5100000000093
303	41.2500365598332	14.75
309	41.2379057692689	15.0100000000093
316	41.2274547495949	15.2700000000186
322	41.2163136281674	15.5400000000081
329	41.2048970446634	15.8099999999977
336	41.1952394741623	16.0800000000163
343	41.1835032153912	16.3600000000151
350	41.1702445119187	16.6700000000128
357	41.1589272054189	16.9400000000023
365	41.1460367525546	17.2600000000093
372	41.1362765115912	17.5200000000186
380	41.1228258897755	17.8500000000058
388	41.110478911799	18.1600000000035
396	41.0999413711129	18.4700000000012
405	41.0870667797251	18.8300000000163
413	41.0749877506275	19.140000000014
422	41.0634872819802	19.5
430	41.0531800421202	19.8099999999977
439	41.0421519131715	20.1700000000128
448	41.0315496872064	20.5200000000186
458	41.020337378149	20.9100000000035
467	41.0102891210195	21.2700000000186
477	41.0001165096239	21.640000000014
487	40.9891304854548	22.0299999999988
497	40.9790769643158	22.4200000000128
508	40.9685310976282	22.8699999999953
518	40.9567149575806	23.2700000000186
529	40.9454474756038	23.7099999999919
540	40.9348607466001	24.1199999999953
551	40.9241224005625	24.5800000000163
563	40.9110548952123	25.070000000007
574	40.901004226708	25.5
586	40.8880570414464	26
599	40.8750689886594	26.5299999999988
611	40.8629163678376	27.0200000000186
624	40.8497889140572	27.5400000000081
637	40.8366251635645	28.070000000007
650	40.8236068966435	28.6100000000151
664	40.8094966470932	29.1700000000128
677	40.7967885887837	29.7000000000116
692	40.7811924014968	30.4599999999919
706	40.7670181606249	31.1700000000128
721	40.7519101510622	31.8300000000163
736	40.737145113811	32.4800000000105
751	40.7215737100896	33.1600000000035
767	40.7047863184665	33.8800000000047
783	40.6884011836167	34.5800000000163
799	40.6724219538724	35.2700000000186
816	40.654554925329	36.0200000000186
833	40.6366960711875	36.8000000000175
850	40.6192089081273	37.5400000000081
868	40.6027733517816	38.320000000007
886	40.5837549362111	39.070000000007
904	40.5643376529912	39.7700000000186
923	40.5454241945594	40.5400000000081
942	40.5278722312081	41.2900000000081
962	40.5065082934465	42.1199999999953
982	40.4876940130478	42.9100000000035
1003	40.4682306403019	43.7600000000093
1023	40.4479662446953	44.570000000007
1045	40.4282864490537	45.4400000000023
1067	40.4083023768159	46.320000000007
1089	40.3877749899617	47.2300000000105
1111	40.3688129412311	48.1199999999953
1135	40.3480788345872	49.1100000000151
1158	40.3292254521868	50.0299999999988
1182	40.3099888581488	51
1207	40.2899207438073	52.0200000000186
1232	40.2710481814543	53.0100000000093
1258	40.2518890692897	54.0599999999977
1284	40.2336471490272	55.1000000000058
1311	40.2150254856864	56.2099999999919
1338	40.1970914935099	57.3000000000175
1366	40.1793464816392	58.4200000000128
1395	40.1611895237135	59.6000000000058
1424	40.1436874135844	60.7600000000093
1453	40.1263351974526	61.9400000000023
1484	40.1082512926464	63.1600000000035
1515	40.0905630555952	64.3699999999953
1546	40.0728107881214	65.5899999999965
1578	40.0541129410436	66.8500000000058
1611	40.0353357898951	68.140000000014
1645	40.0162414682415	69.5
1679	39.9977589438289	71.0599999999977
1714	39.9775931230114	72.4800000000105
1750	39.9582941086067	73.9500000000116
1786	39.9388086875287	75.3999999999942
1823	39.9192308717126	76.9100000000035
1862	39.8995360339826	78.4800000000105
1900	39.8799363334965	80.0299999999988
1940	39.8593626326093	81.6700000000128
1980	39.8393968592327	83.2700000000186
2022	39.8181474967058	84.9700000000012
2064	39.797078944981	86.6700000000128
2107	39.7751826281893	88.3999999999942
2151	39.7528359940696	90.1600000000035
2195	39.7304100678716	91.9500000000116
2241	39.7076004786904	93.7900000000081
2288	39.6834405015929	95.7000000000116
2336	39.6592833599578	97.679999999993
2384	39.6354781953485	99.6000000000058
2434	39.6106909675782	101.630000000005
2485	39.5855799071452	103.670000000013
2537	39.5598577664619	105.770000000019
2589	39.5344948401157	107.820000000007
2643	39.5068763302266	109.959999999992
2698	39.4793446988722	112.160000000003
2755	39.4517930302277	114.459999999992
2812	39.4231501741631	116.739999999991
2871	39.3940282673386	119.110000000015
2931	39.3638365908271	121.550000000017
2992	39.3337683428505	123.989999999991
3054	39.3026557933263	126.48000000001
3118	39.2710947312741	129.070000000007
3183	39.2401265528883	131.670000000013
3249	39.2087841701222	134.239999999991
3317	39.1764027602746	136.950000000012
3386	39.1439600553185	139.630000000005
3456	39.1120861424237	142.399999999994
3528	39.0801277504341	145.300000000017
3602	39.0494234714124	148.209999999992
3677	39.0184895393207	151.23000000001
3754	38.9888196844769	154.380000000005
3832	38.9621324267376	157.450000000012
3912	38.9368888828519	160.670000000013
3993	38.9131759724666	163.940000000002
4077	38.8921963085617	167.320000000007
4161	38.8754343186695	170.709999999992
4248	38.8610976596651	174.209999999992
4337	38.8505415336123	177.809999999998
4427	38.8433101103081	181.440000000002
4519	38.8374177969527	185.160000000003
4614	38.8342849857777	188.970000000001
4710	38.8308855406835	192.790000000008
4808	38.8276789179636	196.709999999992
4908	38.8220192901685	200.760000000009
5010	38.8148149561676	204.860000000015
5115	38.8047683333378	209.059999999998
5221	38.7937736065658	213.320000000007
5330	38.7811472789466	217.720000000001
5441	38.7697035802501	222.170000000013
5555	38.758659756714	226.860000000015
5671	38.7495904722038	231.5
5789	38.7418389014947	236.23000000001
5909	38.734383676296	241.050000000017
6033	38.7268930307643	246
6158	38.7185659584775	250.950000000012
6287	38.7089664733176	256.070000000007
6418	38.6986261433824	261.270000000019
6551	38.6874527787001	266.600000000006
6688	38.6754419480794	272.119999999995
6827	38.6630376912335	277.73000000001
6970	38.6496839615548	283.410000000003
7115	38.6351635113663	289.260000000009
7263	38.6200229954608	296.950000000012
7415	38.6042739284104	303.369999999995
7569	38.5886820592536	309.559999999998
7727	38.5738483744566	315.940000000002
7888	38.5604462050955	322.410000000003
8052	38.5481068860789	328.989999999991
8220	38.5368612575825	335.779999999999
8391	38.526699072725	342.589999999997
8566	38.516957697238	349.589999999997
8745	38.5071068329517	356.709999999992
8927	38.49700297182	364.23000000001
9113	38.4863520235451	372.130000000005
9303	38.4752420845704	380.48000000001
9497	38.4635360205261	388.270000000019
9695	38.451508813928	396.160000000003
9897	38.4391272793195	404.290000000008
10103	38.4264616600858	412.360000000015
10314	38.4136529086728	420.899999999994
10529	38.4008286568583	429.529999999999
10748	38.3880095457427	438.279999999999
10972	38.375374920978	447.260000000009
11201	38.3627522417595	456.410000000003
11434	38.3502135350415	465.73000000001
11673	38.3372476549019	475.200000000012
11916	38.3237814521446	484.790000000008
12164	38.3097636436967	494.770000000019
12418	38.2956344841472	504.959999999992
12677	38.28168549519	515.369999999995
12941	38.2679739974841	525.98000000001
13211	38.2544236708656	536.880000000005
13486	38.2411827180536	547.940000000002
13767	38.2279910812859	561.380000000005
14054	38.2152042634674	572.800000000017
14347	38.2027734743957	584.540000000008
14646	38.1903809020496	596.529999999999
14951	38.1777614866726	608.790000000008
15263	38.1647746586212	621.170000000013
15581	38.1514796633921	633.770000000019
15906	38.1381598916856	647.529999999999
16237	38.125191333179	660.800000000017
16576	38.1125056130587	674.390000000014
16921	38.1000822256967	688.040000000008
17274	38.0879449158603	702.010000000009
17634	38.0759530306082	716.25
18001	38.0638643691703	730.770000000019
18376	38.0515951759935	745.790000000008
18759	38.0392398372517	761.760000000009
19150	38.0271501526147	777.330000000016
19550	38.0151901194733	793.23000000001
19957	38.0032934829929	809.330000000016
20373	37.9914869137375	828.23000000001
20798	37.9798911898624	844.98000000001
21231	37.9686634873075	861.890000000014
21674	37.9573758250446	879.540000000008
22125	37.9461091362009	897.48000000001
22586	37.9346629654076	915.739999999991
23057	37.9227705786876	935.190000000002
23538	37.9106573090728	955.130000000005
24028	37.8985852846527	974.399999999994
24529	37.8864070675353	994.010000000009
25040	37.8742008760175	1014.94
25562	37.8621397390907	1035.52000000002
26095	37.8499983621517	1056.61000000002
26639	37.8375983033073	1078.66
27194	37.825361509981	1103.03
27761	37.813132548488	1126.58000000002
28339	37.8007609227813	1151.01000000001
28930	37.7881616482228	1175.77000000002
29533	37.7755064791171	1200.07000000001


==> data/perfprofdiscrete-100-1200-4-3.dat <==
iter	objfun	time
1	56.3517505049897	0.0899999999965075
2	55.7158222662278	0.119999999995343
3	54.446637660515	0.160000000003492
4	53.0185234111827	0.320000000006985
5	53.0185234111827	0.809999999997672
6	52.7636718867443	0.910000000003492
7	52.7500706732593	0.940000000002328
8	52.5380556190683	0.970000000001164
9	52.1579705727928	1
10	52.1015691476319	1.02999999999884
11	51.7141131017025	1.05999999999767
12	51.4304986771398	1.39999999999418
13	51.4304986771398	1.79999999998836
14	51.2045453937659	1.89999999999418
15	51.1536673932933	2
16	51.0840757412398	2.02999999999884
17	51.003252760058	2.05999999999767
18	50.9006679466536	2.07999999998719
19	50.7706052335868	2.10999999998603
20	50.6903345113882	2.19000000000233
21	50.4941527761175	2.20999999999185
22	50.3686333810789	2.23000000001048
23	50.2369307785016	2.26999999998952
24	50.1138441551041	2.39999999999418
25	50.0930341017817	2.42999999999302
26	49.8949131037677	2.45999999999185
27	49.700466929678	2.48000000001048
28	49.669173438555	2.51999999998952
29	49.4787950136301	2.54000000000815
30	49.4528339077208	2.58999999999651
31	49.2468022916723	2.60999999998603
32	49.1622352338047	2.72000000000116
33	49.0542338398183	2.75
34	48.9061320827588	2.76999999998952
35	48.8394178767589	2.79000000000815
36	48.7097818628053	2.82000000000698
37	48.6233538997007	2.92999999999302
38	48.5589862746125	2.95000000001164
39	48.3616720526125	2.97000000000116
40	48.2623673956301	3
41	48.153717569686	3.02999999999884
42	48.0741695204989	3.10999999998603
43	47.9449925096893	3.13999999998487
44	47.8211616108491	3.1699999999837
45	47.7585951316082	3.22000000000116
46	47.6302589633029	3.25
47	47.5112601595692	3.35000000000582
48	47.4179755063552	3.38000000000466
49	47.2959021723154	3.39999999999418
50	47.2049979065598	3.42999999999302
51	47.1098105380425	3.45000000001164
52	47.0101449057957	3.54000000000815
53	46.8980771444379	3.57000000000698
54	46.7950525196264	3.58999999999651
56	46.6182018861288	3.6699999999837
57	46.5231075681023	3.75
58	46.4194669483901	3.76999999998952
59	46.3241165479335	3.79999999998836
60	46.2572342959962	3.82000000000698
62	46.1012025035661	3.95000000001164
63	46.0102443958555	3.98000000001048
64	45.9173973350564	4.01000000000931
66	45.7847934465903	4.07000000000698
67	45.7127695134452	4.16000000000349
68	45.6329343496089	4.19000000000233
70	45.5104027975492	4.23999999999069
71	45.4265409053512	4.27999999999884
73	45.2912295635571	4.36999999999534
74	45.2433365719318	4.39999999999418
76	45.1590483632223	4.51000000000931
77	45.057269807384	4.52999999999884
79	44.9658668611248	4.60000000000582
81	44.8662051784611	4.70999999999185
82	44.8186019964675	4.73999999999069
84	44.7620631190553	4.79000000000815
86	44.6614126232023	4.88999999998487
87	44.5978783093609	4.91000000000349
89	44.5148092606402	5
91	44.4442748116243	5.07999999998719
93	44.3544593063778	5.1699999999837
95	44.2916909878484	5.23000000001048
97	44.211023002074	5.32000000000698
99	44.1562779864836	5.39999999999418
101	44.0794945038767	5.48999999999069
103	44.0281690135832	5.57999999998719
105	43.9594254232229	5.67999999999302
108	43.8795009820123	5.88000000000466
110	43.8251580055361	5.94000000000233
112	43.7909852090156	6
114	43.722886423074	6.13999999998487
117	43.6496104890618	6.32999999998719
119	43.600672692822	6.38999999998487
122	43.5339652968976	6.54000000000815
124	43.4771549899904	6.67999999999302
127	43.4094539303603	6.79000000000815
129	43.3504359275136	6.91000000000349
132	43.2856947827345	7.08999999999651
135	43.2145016853482	7.19000000000233
138	43.1458061173541	7.35000000000582
141	43.0876392400318	7.48999999999069
143	43.0430565991384	7.63000000000466
146	42.9716365466358	7.75
150	42.8901855842791	7.95999999999185
153	42.8108990150738	8.11999999999534
156	42.7540372447953	8.29000000000815
159	42.6957955150217	8.39999999999418
162	42.6115674168699	8.57000000000698
166	42.5250980805691	8.76999999998952
169	42.4825822677476	8.95999999999185
173	42.3602642337742	9.13000000000466
176	42.3125369457073	9.29999999998836
180	42.1958018132998	9.5
184	42.1294552487379	9.67999999999302
188	41.9971134591796	9.82000000000698
191	41.9154501283567	9.97000000000116
195	41.8153366323221	10.1300000000047
200	41.6994279793004	10.3399999999965
204	41.6093684702029	10.5299999999988
208	41.5353398556444	10.6900000000023
212	41.4699992759192	10.8500000000058
217	41.4031122403374	11.0599999999977
221	41.3760229913744	11.2300000000105
226	41.3693800918794	11.9100000000035
230	41.3657543785449	12.0799999999872
235	41.3608196696859	12.2900000000081
240	41.3544128275837	12.5
245	41.3484567147577	12.6900000000023
250	41.3402371644587	12.8999999999942
255	41.3339758956285	13.0899999999965
261	41.3216425515013	13.3399999999965
266	41.313052180505	13.5400000000081
272	41.3021236490059	13.7699999999895
277	41.2950117459884	13.9599999999919
283	41.2826980925099	14.2200000000012
289	41.2718549320231	14.4800000000105
295	41.2614250732006	14.7300000000105
301	41.2514146799096	14.9700000000012
308	41.2396046897946	15.25
314	41.2298735468679	15.4899999999907
320	41.2203660542114	15.7200000000012
327	41.2086999550179	16.0100000000093
334	41.1968301461757	16.2999999999884
341	41.1851164767919	16.6000000000058
348	41.1741310109013	16.8699999999953
355	41.1622316579248	17.179999999993
363	41.1493588066885	17.4800000000105
370	41.1381343030031	17.7600000000093
378	41.125479337585	18.1000000000058
386	41.1155755403201	18.3999999999942
394	41.1015444244433	18.7300000000105
402	41.0901578891485	19.0599999999977
410	41.080431886687	19.3699999999953
419	41.0673275589226	19.7399999999907
428	41.0558736509224	20.1000000000058
437	41.0449353871574	20.4800000000105
446	41.0341262210389	20.8399999999965
455	41.0236254839347	21.2099999999919
464	41.0139632984206	21.5599999999977
474	41.0030668978644	21.9700000000012
484	40.9936744191582	22.359999999986
494	40.9827279349223	22.7699999999895
504	40.9711773950588	23.1900000000023
515	40.9598478180809	23.6300000000047
525	40.9498153033946	24.0299999999988
536	40.939092903418	24.4800000000105
548	40.9264390865833	24.9700000000012
559	40.9156237327659	25.429999999993
571	40.9030170783824	25.929999999993
583	40.8911154053796	26.3999999999942
595	40.8788838262255	26.8999999999942
607	40.8685949531946	27.3699999999953
620	40.854443328448	27.8899999999849
633	40.8414185058663	28.3999999999942
646	40.8278402674628	28.9199999999837
659	40.8157819497041	29.4400000000023
673	40.8012898241372	30.0100000000093
687	40.7871772817127	30.570000000007
701	40.7727950927401	31.1399999999849
716	40.7570059400671	31.75
731	40.7420293617973	32.359999999986
746	40.7265615015556	32.9599999999919
761	40.7118708878888	33.5799999999872
777	40.6954824348607	34.2300000000105
794	40.6768919896417	34.9400000000023
810	40.6605541328188	35.570000000007
827	40.6441421012726	36.25
844	40.6260927030256	36.9400000000023
862	40.607075742923	37.679999999993
880	40.5889844567128	38.4100000000035
898	40.5707311753336	39.1300000000047
917	40.5512167228595	39.9100000000035
936	40.532440882344	40.6900000000023
955	40.5134981323004	41.4700000000012
975	40.4945699485979	42.2799999999988
995	40.4744373239544	43.1000000000058
1016	40.4553952536309	43.9199999999837
1037	40.4355892175973	44.7699999999895
1059	40.4160024701124	45.6600000000035
1081	40.3949455393265	46.5799999999872
1103	40.3759387291875	47.4700000000012
1126	40.3559824330654	48.3899999999849
1150	40.3358808292534	49.3699999999953
1174	40.315915968517	50.3399999999965
1198	40.2969501578302	51.3099999999977
1223	40.2778259963842	52.2799999999988
1249	40.2588728242081	53.3099999999977
1275	40.2404643273867	54.3500000000058
1301	40.2217439482857	55.4100000000035
1328	40.2036487029763	56.4899999999907
1356	40.1854685368462	57.5799999999872
1384	40.1684497679816	58.7000000000116
1413	40.1503092987601	59.8800000000047
1442	40.1328450412774	61.0799999999872
1472	40.1156347149895	62.2699999999895
1503	40.0971542204249	63.5100000000093
1534	40.079221711448	64.7900000000081
1566	40.0607035841054	66.1000000000058
1599	40.0431033514501	67.4199999999837
1632	40.0231827166807	68.7699999999895
1666	40.0041008581708	70.1399999999849
1701	39.9847368565389	71.5499999999884
1736	39.9654827122795	72.9400000000023
1772	39.9462222989529	74.3399999999965
1809	39.9266443512338	75.8399999999965
1847	39.9068873390953	77.3699999999953
1885	39.8877041839267	78.8800000000047
1925	39.8675224203944	80.5199999999895
1965	39.8467688397611	82.1399999999849
2006	39.8262214118384	83.7900000000081
2047	39.8058497899687	85.4500000000116
2090	39.7841871651787	87.179999999993
2134	39.7615142995772	88.9800000000105
2178	39.7393756521487	90.7399999999907
2223	39.7164847001532	92.7999999999884
2270	39.6925964157788	95.070000000007
2317	39.6691755083541	97.0499999999884
2365	39.6448396041649	98.9400000000023
2414	39.6205428300122	100.859999999986
2465	39.5954558393534	102.880000000005
2516	39.5706010064869	104.880000000005
2568	39.544292746316	106.970000000001
2622	39.5172492781917	109.149999999994
2676	39.4905000494444	111.26999999999
2732	39.4623793941372	113.470000000001
2789	39.4341278801763	115.76999999999
2847	39.4055152495474	118.179999999993
2906	39.3761801998695	121.01999999999
2967	39.3465556931875	123.529999999999
3029	39.3150440897918	126.01999999999
3092	39.2840609861412	128.570000000007
3156	39.2526348110728	131.169999999984
3222	39.2211299985858	133.850000000006
3289	39.1896472524278	136.820000000007
3357	39.1580844310347	140.049999999988
3427	39.1253448192036	143.619999999995
3499	39.0936671366035	146.529999999999
3571	39.0621021954967	149.419999999984
3646	39.0308187467476	152.450000000012
3722	39.000922881245	155.48000000001
3799	38.9729240097703	158.540000000008
3878	38.9471090041251	161.709999999992
3959	38.9227214828164	164.880000000005
4041	38.9006873908166	168.149999999994
4126	38.8823313584339	171.540000000008
4212	38.8665529824151	175.029999999999
4299	38.8544034468896	178.529999999999
4389	38.8462030849763	182.149999999994
4480	38.8395855990939	185.790000000008
4573	38.835441057505	189.450000000012
4669	38.8324522823486	193.290000000008
4766	38.8290364162618	197.160000000003
4865	38.8248477720968	201.149999999994
4966	38.8180446243879	205.179999999993
5070	38.8095657346143	209.639999999985
5175	38.7986190987402	214.239999999991
5283	38.7865864669948	218.899999999994
5393	38.7745723429478	223.579999999987
5505	38.7630978887628	228.059999999998
5620	38.7534671697994	232.630000000005
5737	38.7449796367497	237.239999999991
5856	38.7376312179155	242.010000000009
5978	38.730363238859	246.889999999985
6103	38.7222469036686	251.880000000005
6230	38.7133843976602	256.959999999992
6359	38.7033411588795	262.119999999995
6492	38.6924054587322	267.440000000002
6627	38.6808715531186	272.880000000005
6765	38.6687256995256	278.410000000003
6906	38.6556395960774	284.079999999987
7050	38.6417586172082	290.559999999998
7196	38.6269400149821	296.399999999994
7346	38.6113434036129	302.350000000006
7499	38.5956622453951	308.399999999994
7655	38.5804504101225	314.669999999984
7815	38.5663554651785	321.130000000005
7977	38.5535420048813	327.639999999985
8144	38.5417755317296	334.959999999992
8313	38.531227077625	341.709999999992
8486	38.5213539292679	348.529999999999
8663	38.5115709110302	355.440000000002
8843	38.5017061407344	362.649999999994
9027	38.4913039954489	370.070000000007
9215	38.4804528248204	377.510000000009
9407	38.4689840939369	385.239999999991
9603	38.4571210369567	393.040000000008
9803	38.444810094527	402.899999999994
10007	38.4323094201155	411.049999999988
10215	38.4196689213631	419.350000000006
10428	38.4068010135333	427.75
10645	38.3940349131785	436.320000000007
10867	38.381213955145	445.260000000009
11093	38.3686407072963	454.190000000002
11324	38.3561530856994	463.350000000006
11560	38.3433817338542	472.799999999988
11800	38.3302350187854	482.48000000001
12046	38.3164214661335	493.450000000012
12297	38.3023174036351	503.51999999999
12553	38.2882819199608	514.139999999985
12814	38.2745170048501	524.889999999985
13081	38.2609292764806	535.589999999997
13353	38.24748899142	546.51999999999
13632	38.2342297819428	557.679999999993
13915	38.2213045456941	569
14205	38.2087545074578	580.339999999997
14501	38.1963478919956	592.070000000007
14803	38.1838812801744	604.160000000003
15111	38.1710882685577	616.48000000001
15425	38.1579728476699	629.070000000007
15747	38.1446233518905	641.959999999992
16075	38.131459694303	655.190000000002
16409	38.1187147968066	671.829999999987
16751	38.1061646649561	685.700000000012
17100	38.0938493834864	700.399999999994
17456	38.081838837106	715.010000000009
17819	38.0698449365717	730.410000000003
18190	38.0576176799022	745.309999999998
18569	38.0453174212928	761.869999999995
18955	38.0331161777106	777.369999999995
19350	38.0211504438799	794.660000000003
19753	38.0092175441816	810.649999999994
20164	37.9973758726277	827.149999999994
20584	37.985643546404	844.01999999999
21012	37.9742687145198	861.649999999994
21450	37.963069314297	879.410000000003
21897	37.9517855330549	897.929999999993
22352	37.9404805490409	916.829999999987
22818	37.9288565081361	935.950000000012
23293	37.9167987573506	954.799999999988
23778	37.904718662104	974.73000000001
24273	37.8926208946104	994.309999999998
24778	37.8804143219068	1015.66999999998
25294	37.868310466076	1036.79999999999
25821	37.856262714945	1057.87
26358	37.8439523354229	1079.94
26907	37.8316325496046	1102.85999999999
27467	37.8194510303012	1126.07000000001
28039	37.8071812590921	1149.98999999999
28623	37.7946987003985	1173.91999999998
29219	37.782059754985	1200.04000000001


==> data/perfprofdiscrete-100-1200-4-4.dat <==
iter	objfun	time
1	53.0114174190072	2964.97


==> data/perfprofdiscrete-100-1200-4-5.dat <==
iter	objfun	time
1	56.0041740970326	2719.20999999999


==> data/perfprofdiscrete-100-1200-4-6.dat <==
iter	objfun	time
1	40.2968342350204	0.005854
2	38.402955093825	0.016145
3	36.7975180653662	0.026679
4	35.7452974990773	0.044013
5	35.7452974990773	0.059726
6	35.2863780792545	0.077266
7	34.6707937117572	0.095966
8	34.0460379035927	0.11399
9	34.0460379035927	0.138024
10	33.5901114617266	0.157725
11	33.0273321427807	0.179615
12	32.2478922036754	0.208471
13	32.2478922036754	0.244083
14	32.0447461481636	0.273766
15	31.6560519394081	0.310484
16	31.6560519394081	0.341281
17	31.5372726451536	0.364387
18	31.3650069270108	0.395071
19	31.1765794754161	0.428827
20	30.8911848415806	0.484413
21	30.8911848415806	0.569411
22	30.7370043909509	0.634401
23	30.6185655315102	0.710765
24	30.4476874145037	0.799404
25	30.4476874145037	0.908776
26	30.3768269944501	0.997516
27	30.2716622526736	1.093143
28	30.2716622526736	1.186027
29	30.2313959386757	1.247601
30	30.1816651840308	1.31935
31	30.115573885401	1.423304
32	30.0674381308974	1.567083
33	30.0193007555329	1.735612
34	29.9922964507648	1.91559
35	29.9237408460499	1.983713
36	29.9018868648233	2.127549
37	29.8859687195827	2.28232
38	29.8640066609444	2.459885
39	29.8640066609444	2.66564
40	29.8519601117141	2.805204
41	29.843358209802	2.936032
42	29.8393025915883	3.069356
43	29.8263731110971	3.108237
44	29.8191792322393	3.218212
45	29.8191792322393	3.343557
46	29.8165392338753	3.413881
47	29.8138872701952	3.484411
48	29.8125871539783	3.578463
49	29.8060135661004	3.696157
50	29.8060135661004	3.829649
51	29.8021459139969	3.915751
52	29.8014299322147	4.009735
53	29.798153088892	4.04864
54	29.7956382872473	4.14262
55	29.7951928680889	4.243662
56	29.7919796885152	4.281304
57	29.7897379611822	4.378752
58	29.7897379611822	4.480625
59	29.788769139326	4.543182
60	29.7872695326644	4.621518
61	29.7872695326644	4.731373
62	29.7861550433091	4.801876
63	29.7844059156723	4.880373
64	29.7844059156723	4.981971
65	29.7835158320975	5.044683
66	29.781990999031	5.123072
67	29.781990999031	5.224745
68	29.7810320083593	5.287261
69	29.7796072765893	5.373299
70	29.7796072765893	5.482959
71	29.7785924766233	5.553453
72	29.7772101409898	5.639631
73	29.7772101409898	5.749551
74	29.7762356121568	5.820041
75	29.774753578023	5.906271
76	29.774753578023	6.015776
77	29.7739060727467	6.08624
78	29.7724957291119	6.172353
79	29.7724957291119	6.282246
80	29.7715776241581	6.35258
81	29.7701728145583	6.438923
82	29.7701728145583	6.548639
83	29.7693334092946	6.618975
84	29.7679858857041	6.713088
85	29.7679858857041	6.830855
86	29.7671667917385	6.901379
87	29.7658226005643	6.995314
88	29.7658226005643	7.112765
89	29.7650402785764	7.18314
90	29.7642187752774	7.259774
91	29.7629251791709	7.342195
92	29.7607167439372	7.439658
93	29.7607167439372	7.582043
94	29.7598760407488	7.686865
95	29.7575074325485	7.806756
96	29.7553295433898	7.945504
97	29.7518288591493	8.125887
98	29.7518288591493	8.342961
99	29.7513980801622	8.500374
100	29.7484110701939	8.537813
101	29.7467464293383	8.657484
102	29.7451544896104	8.785214
103	29.742195955618	8.981079
104	29.7406153064488	9.245724
105	29.7357224669615	9.704248
106	29.7337247669962	10.232382
107	29.7261085247838	10.445265
108	29.7248053192773	10.736587
109	29.7231130216338	11.076133
110	29.7231130216338	11.488902
111	29.7216420647058	11.7531
112	29.720910853968	12.030428
113	29.7184640576108	12.396983
114	29.7184640576108	12.832051
115	29.7168612590389	13.095326
116	29.7161876481371	13.364284
117	29.713683788509	13.745316
118	29.713683788509	14.303804
119	29.7121574597308	14.612755
120	29.7115749398624	14.927657
121	29.7097078673035	15.354229
122	29.7097078673035	15.999368
123	29.7086338461289	16.353088
124	29.7081979118387	16.715356
125	29.7067460356693	17.219087
126	29.7067460356693	18.095375
127	29.7059196264295	18.497355
128	29.7056349654403	18.906402
129	29.7046096190766	19.475506
130	29.7046096190766	20.363123
131	29.7038248530691	20.7786
132	29.7037608044269	21.204796
133	29.7028322974538	21.46446
134	29.7025782195464	21.739569
135	29.7022296995951	22.226818
136	29.7013309979495	22.864824
137	29.7013309979495	23.951376
138	29.7006655147125	24.417461
139	29.7005446561201	24.898327
140	29.6998360557901	25.197374
141	29.6996320119127	25.505711
142	29.6992835500924	26.033514
143	29.6986063372599	26.766279
144	29.6986063372599	28.067678
145	29.6980884534253	28.613625
146	29.6980012249759	29.182691
147	29.6974736027622	29.558352
148	29.6973503720498	29.949015
149	29.6970378891171	30.415158
150	29.6969551113873	30.935132
151	29.6963953946524	31.271275
152	29.6962690239771	31.602009
153	29.6959485025963	32.068489
154	29.6958454780751	32.618524
155	29.6953336800646	33.085139
156	29.6953336800646	33.559397
157	29.6952544681275	33.860777
158	29.695120664028	34.297477
159	29.695120664028	34.9961
160	29.6949740310916	35.454384
161	29.6948841975647	35.912729
162	29.6946753739	36.488938
163	29.6946753739	37.185796
164	29.6945556211637	37.648475
165	29.694476759221	38.12624
166	29.6943080206161	38.754871
167	29.6943080206161	39.676904
168	29.6942100599625	40.300205
169	29.6941449087098	40.951367
170	29.6940071587677	41.73631
171	29.6940071587677	42.674585
172	29.6939171132664	43.282918
173	29.6938562655937	43.87123
174	29.6937169958008	44.583105
175	29.6937169958008	45.455547
176	29.6936253324484	45.992565
177	29.6935634012303	46.545428
178	29.6934226644636	47.254856
179	29.6934226644636	48.107092
180	29.6933277838895	48.626422
181	29.6932635503565	49.143384
182	29.6931189619985	49.831545
183	29.6931189619985	50.683488
184	29.6930178308845	51.187949
185	29.6929587235768	51.672472
186	29.6927870463888	52.356557
187	29.6927870463888	53.177316
188	29.6926775764325	53.642438
189	29.6926134387299	54.115171
190	29.6924283304327	54.806103
191	29.6924283304327	55.651248
192	29.6923194380221	56.132039
193	29.6922560141015	56.620572
194	29.6920837598544	57.322299
195	29.6920837598544	58.169546
196	29.6919827638674	58.686337
197	29.6919229824319	59.234368
198	29.6917643258211	59.96916
199	29.6917643258211	60.799982
200	29.6916694740508	61.328542
201	29.6916112115149	61.872463
202	29.6914607448921	62.573621
203	29.6914607448921	63.46621
204	29.691358840489	63.99389
205	29.6913068365079	64.530797
206	29.6911473972274	65.264114
207	29.6911473972274	66.416342
208	29.6910552654367	67.137776
209	29.6910048891064	67.747078
210	29.6908772442443	68.599956
211	29.6908772442443	70.296407
212	29.6908021170621	71.07244
213	29.6907604380333	71.899568
214	29.6906657264689	72.962846
215	29.6906657264689	74.813597
216	29.6906031774756	75.575962
217	29.6905761045699	76.335029
218	29.6904825782853	77.39473
219	29.6904825782853	78.899204
220	29.6904235758538	79.608665
221	29.6903923564233	80.38259
222	29.6903077128413	81.426402
223	29.6903077128413	83.0093
224	29.6902326963494	83.676133
225	29.6902083236693	84.38623
226	29.6900933199658	85.41922
227	29.6900933199658	86.840145
228	29.6900197530369	87.465217
229	29.6899888887455	88.116228
230	29.6898749438227	89.076582
231	29.6898749438227	90.387258
232	29.6897990986583	91.043259
233	29.6897652519651	91.726584
234	29.6896539726962	92.6949
235	29.6896539726962	94.500516
236	29.6895775422314	95.230073
237	29.6895475026531	95.929356
238	29.6894354008242	97.018692
239	29.6894050564272	98.59965
240	29.6892935904961	98.859421
241	29.6892935904961	99.846367
242	29.6892725375718	100.488577
243	29.6892430761551	101.579296
244	29.6891827186311	103.1635
245	29.689132034408	104.710875
246	29.6891191059866	106.577443
247	29.6890629653324	106.769542
248	29.6890629653324	107.967313
249	29.6890481974192	108.67974
250	29.6890297701203	109.745739
251	29.6889877815444	111.351547
252	29.6889583736296	111.544307
253	29.6889583736296	112.788907
254	29.6889435919461	113.573761
255	29.6889274565114	114.743606
256	29.6888791864835	116.254965
257	29.6888791864835	118.30095
258	29.6888288604069	119.13123
259	29.6888233912044	119.964212
260	29.6887587789726	120.461362
261	29.6887389744212	120.961713
262	29.6887020382155	121.834402
263	29.6886232319871	123.358588
264	29.6885756568298	125.014154
265	29.6885387208755	125.250594
266	29.6885387208755	126.403746
267	29.6885253268252	127.096478
268	29.6885139770818	128.467534
269	29.6884830354917	128.77575
270	29.6884830354917	130.003258
271	29.688474750218	130.655679
272	29.6884669567015	131.557753
273	29.6884669567015	133.255958
274	29.6884549759645	134.274304
275	29.6884487800177	135.304392
276	29.6884340008198	136.510319
277	29.6884340008198	138.068351
278	29.6884255042198	139.037394
279	29.6884187803061	140.049225
280	29.6884187803061	141.572754
281	29.6884094029493	142.754688
282	29.688403573921	143.808818
283	29.6883908783212	145.14255
284	29.6883908783212	146.628133
285	29.6883829677147	147.530473
286	29.6883763288614	148.556331
287	29.6883763288614	150.075086
288	29.688367758604	151.098739
289	29.6883623737532	152.104026
290	29.6883494065558	153.322571
291	29.6883494065558	154.756356
292	29.6883408718079	155.609101
293	29.6883338538515	156.527041
294	29.6883338538515	157.984887
295	29.6883241779331	158.884803
296	29.688318159242	159.777822
297	29.6883035634523	161.068387
298	29.6883035634523	162.552631
299	29.6882938931479	163.388166
300	29.6882880439143	164.246149
301	29.6882709179442	165.484422
302	29.6882709179442	167.028383
303	29.6882616573213	167.886599
304	29.6882549911789	168.73968
305	29.6882404821527	169.99237
306	29.6882404821527	171.60515
307	29.6882315233649	172.545343
308	29.6882255830179	173.513079
309	29.6882156331688	174.380285
310	29.6882116007474	175.283152
311	29.6882011748953	176.152779
312	29.6881978584698	177.003587
313	29.6881871768769	177.847084
314	29.6881841332977	178.665781
315	29.6881732486654	179.464485
316	29.6881701959788	180.246767
317	29.6881591848702	181.017933
318	29.688155815542	181.763182
319	29.688144867258	182.499087
320	29.6881413499331	183.217335
321	29.6881304131503	183.90961
322	29.6881274721976	184.60886
323	29.6881161263834	185.340539
324	29.6881134417099	186.06992
325	29.6881024606772	186.762347
326	29.6880997636724	187.413667
327	29.6880898467369	188.000281
328	29.6880863935329	188.621248
329	29.6880786089753	189.181659
330	29.6880754344251	189.78675
331	29.6880689698543	190.356719
332	29.6880660589915	191.028139
333	29.6880612276909	191.593279
334	29.6880591220808	192.570661
335	29.6880548842727	193.473648
336	29.6880535856771	194.591854
337	29.6880502610221	195.404331
338	29.6880497715029	196.596362
339	29.6880467534635	197.287617
340	29.688046068877	198.276293
341	29.6880450203465	199.712531
342	29.6880442924999	201.660938
343	29.6880418552194	202.073009
344	29.6880418552194	203.930331
345	29.6880411790917	205.167833
346	29.6880403695306	206.736656
347	29.6880400331727	208.896378
348	29.6880374986633	209.346836
349	29.6880369141904	210.777203
350	29.6880361775075	212.27163
351	29.688035990831	214.467948
352	29.6880335724215	214.931494
353	29.6880330058915	216.187669
354	29.688032335285	217.830869
355	29.688032335285	220.071096
356	29.6880314072951	221.783676
357	29.688030744562	223.38948
358	29.6880304801795	225.386196
359	29.6880275894792	225.877597
360	29.6880268706398	226.903453
361	29.6880258614959	228.096393
362	29.6880250274873	229.785602
363	29.6880216381993	230.37615
364	29.6880211584805	231.810401
365	29.6880165737875	232.812943
366	29.6880150558958	233.837693
367	29.6880127847387	235.183447
368	29.6880057548688	237.53939
369	29.6880019228128	240.062752
370	29.6879959261519	240.300112
371	29.6879959261519	241.883888
372	29.6879939595234	242.840422
373	29.6879914353009	244.487964
374	29.6879868952396	245.845752
375	29.6879863081952	247.177252
376	29.6879826290839	247.803799
377	29.6879816937336	248.780545
378	29.6879805835259	249.990744
379	29.6879802506012	252.06176
380	29.6879775108449	252.229159
381	29.6879766585857	253.818663
382	29.6879760476248	255.4098
383	29.6879747569862	257.373644
384	29.6879747569862	259.724625
385	29.6879740152972	261.347028
386	29.6879734513558	262.973413
387	29.6879734513558	265.604882
388	29.6879725820271	267.368702
389	29.6879720623223	269.011224
390	29.687970908561	271.002
391	29.687970908561	273.507566
392	29.6879701023393	274.892995
393	29.6879694930481	276.588407
394	29.6879694930481	279.088237
395	29.687968556719	280.738783
396	29.6879680275925	282.409248
397	29.6879666736937	284.257223
398	29.6879666736937	286.654229
399	29.6879657804691	287.992726
400	29.6879651296433	289.535033
401	29.6879637345396	291.543569
402	29.6879637345396	294.285499
403	29.6879628627299	295.708246
404	29.6879622279334	297.254908
405	29.6879608982175	299.426147
406	29.6879608982175	303.700425
407	29.6879600434205	305.329513
408	29.6879595701673	307.059546
409	29.6879582867445	309.321316
410	29.6879578319095	312.798556
411	29.6879566144664	312.991223
412	29.6879566144664	314.525553
413	29.6879563495171	315.512557
414	29.687955994749	317.49212
415	29.6879552974064	318.710692
416	29.6879552413379	320.225339
417	29.6879545127206	321.421657
418	29.6879544044625	322.28883
419	29.6879541634398	323.796508
420	29.687953989566	325.914387
421	29.6879533889261	326.720699
422	29.6879533889261	328.390867
423	29.6879532782109	329.45459
424	29.687953074005	331.122379
425	29.6879529009765	333.265576
426	29.6879520661279	336.524686
427	29.6879518937368	338.843978
428	29.6879511061605	342.46737
429	29.6879511061605	344.566338
430	29.6879509447742	345.718147
431	29.687950753489	347.473015
432	29.687950753489	349.812432
433	29.687950540415	351.57159
434	29.6879503697417	353.161374
435	29.6879503092857	355.383446
436	29.6879495192509	357.302562
437	29.6879493575507	358.479904
438	29.6879492319146	360.857146
439	29.6879483795102	362.515459
440	29.6879481929961	363.578796
441	29.6879481929961	365.639655
442	29.6879478663648	366.943443
443	29.6879476384976	368.199979
444	29.6879476384976	370.032414
445	29.6879472956822	371.366847
446	29.6879470451921	372.507365
447	29.6879470451921	374.263798
448	29.6879466732266	375.485312
449	29.6879463991197	376.481268
450	29.6879463991197	378.106392
451	29.6879459918736	379.253119
452	29.6879456981535	380.176285
453	29.6879456981535	381.806827
454	29.6879452493943	382.803483
455	29.6879449368607	383.622618
456	29.6879449368607	385.504321
457	29.6879444315942	386.579831
458	29.6879441098492	387.471272
459	29.6879432374383	388.711367
460	29.6879432374383	390.305627
461	29.6879427522559	391.172709
462	29.6879423439291	392.058662
463	29.687941236342	393.272445
464	29.687941236342	394.739663
465	29.6879406586413	395.426955
466	29.6879400255872	396.214245
467	29.6879396811871	397.53654
468	29.6879372590226	398.03232
469	29.6879368027709	398.595371
470	29.6879357914411	399.306709
471	29.6879346623738	400.437049
472	29.6879306160207	401.990293
473	29.6879285170526	403.054913
474	29.6879285170526	404.798879
475	29.6879254100086	405.58661
476	29.6879238583792	406.299933
477	29.6879176683425	407.420873
478	29.6879176683425	408.617799
479	29.6879144715358	409.203188
480	29.6879113335468	409.83192
481	29.6879113335468	411.197947
482	29.6879054093857	411.873432
483	29.6879016987578	412.527495
484	29.687891525146	413.316125
485	29.687891525146	414.235165
486	29.6878855396277	414.724537
487	29.6878802496658	415.240582
488	29.68787196985	416.164438
489	29.6878486625911	416.636272
490	29.6878486625911	417.108302
491	29.6878444312272	417.440283
492	29.6878345745514	417.929569
493	29.6878225772984	418.55856
494	29.6877840406534	419.417036
495	29.6877840406534	421.775167
496	29.6877656345762	422.415564
497	29.6877536029629	423.082911
498	29.6877282061776	424.189393
499	29.6877244270221	426.254749
500	29.6877008232249	426.415472
501	29.6876957940268	427.228143
502	29.6876902264463	428.341882
503	29.6876845704742	428.929971
504	29.6876834090173	429.881146
505	29.6876786788726	430.099709
506	29.6876764632818	430.792352
507	29.6876748766863	431.626905
508	29.6876720103257	433.203195
509	29.687669578493	433.453418
510	29.6876691208004	434.994904
511	29.6876666353341	435.254526
512	29.6876656312667	436.765435
513	29.6876648856501	438.25243
514	29.6876645434151	440.519978
515	29.6876626738947	440.669113
516	29.6876620616353	442.439407
517	29.6876616274352	444.297559
518	29.6876607559838	446.71352
519	29.6876607559838	451.103313
520	29.6876602930833	453.074301
521	29.6876599344957	455.185376
522	29.6876599344957	461.364188
523	29.6876594613523	463.708583
524	29.6876591931008	466.086896
525	29.6876586671087	469.109024
526	29.6876586671087	477.211506
527	29.6876583598678	479.772328
528	29.6876582029052	482.528663
529	29.6876577803664	487.049557
530	29.6876575096658	493.036058
531	29.6876572338303	497.260001
532	29.6876572338303	509.801467
533	29.6876570966771	512.192016
534	29.6876570400219	515.597534
535	29.6876567215703	521.446208
536	29.6876566588524	525.593817
537	29.6876563536059	530.634004
538	29.6876563278098	534.316927
539	29.6876560644995	536.46966
540	29.6876559911679	538.705748
541	29.6876559503837	542.220944
542	29.6876556581244	544.708302
543	29.6876555904111	546.572831
544	29.6876555904111	550.269797
545	29.6876554909337	552.481496
546	29.6876554194121	554.623546
547	29.6876554194121	558.299687
548	29.6876553119668	560.514245
549	29.6876552366147	562.73718
550	29.6876552366147	566.196516
551	29.6876551268593	568.437555
552	29.6876550470149	570.50214
553	29.6876550470149	573.695216
554	29.6876549338694	575.790305
555	29.6876548511255	577.775178
556	29.6876548511255	580.884926
557	29.687654731737	583.257106
558	29.6876546447164	585.400573
559	29.6876546447164	588.170715
560	29.6876545199242	590.174971
561	29.6876544291278	592.019102
562	29.6876544291278	594.566704
563	29.6876542988765	596.58635
564	29.6876542034244	598.486769
565	29.6876541751313	601.005308
566	29.6876537448675	602.277521
567	29.6876536846144	603.520796
568	29.6876535371564	605.362131
569	29.6876534957712	608.376845
570	29.6876530318262	609.736988
571	29.6876529611551	611.017329
572	29.687652816694	612.684037
573	29.6876526969109	615.114764
574	29.6876521888544	617.279379
575	29.6876521888544	619.088519
576	29.687652109547	620.157626
577	29.6876519501751	621.964628
578	29.6876518008753	624.476621
579	29.6876510979832	628.353559
580	29.6876507523171	630.894865
581	29.6876501197415	634.739806
582	29.6876500065227	641.973829
583	29.6876492522862	642.379745
584	29.687649069144	643.745544
585	29.6876488465997	646.098172
586	29.6876481344031	650.069643
587	29.6876475844102	654.921676
588	29.6876475844102	665.308257
589	29.6876471502278	667.082563
590	29.6876469567863	669.432223
591	29.6876463432162	674.0903
592	29.687645882949	678.380701
593	29.6876455694984	682.792388
594	29.6876451387446	686.213742
595	29.6876451387446	695.638254
596	29.6876449788193	697.57406
597	29.6876448998623	700.88319
598	29.6876445227747	705.949797
599	29.6876445227747	710.294502
600	29.6876444643537	712.183696
601	29.6876443966909	714.664766
602	29.6876443820255	719.539068
603	29.6876442026134	721.791417
604	29.6876441850474	723.918349
605	29.6876441497417	727.329174
606	29.6876441497417	738.371073
607	29.6876441063587	742.782815
608	29.6876440939767	746.979984
609	29.6876440454025	755.893159
610	29.6876440454025	771.941054
611	29.6876440251429	776.133208
612	29.6876440163707	781.41601
613	29.6876439883334	791.0155
614	29.6876439883334	811.648333
615	29.6876439724346	817.148131
616	29.6876439696496	823.118074
617	29.6876439498145	828.001069
618	29.6876439448574	832.01312
619	29.6876439400951	838.48503
620	29.6876439165133	850.454749
621	29.6876439165133	868.556375
622	29.6876439007761	872.99023
623	29.6876438965291	880.277339
624	29.6876438733948	893.437588
625	29.6876438733948	908.349735
626	29.6876438571046	912.966824
627	29.6876438543605	920.239975
628	29.687643831535	924.279431
629	29.687643826646	927.956255
630	29.6876438244832	934.859628
631	29.6876437976173	939.250014
632	29.6876437924337	942.820373
633	29.6876437902872	949.683777
634	29.6876437620997	953.965499
635	29.6876437567115	957.056429
636	29.6876437567115	963.757745
637	29.6876437479244	967.48378
638	29.6876437420052	971.134812
639	29.6876437420052	977.572251
640	29.6876437328033	981.413471
641	29.6876437265865	984.986875
642	29.6876437265865	990.931048
643	29.6876437173597	994.460127
644	29.687643711149	997.771087
645	29.687643711149	1004.09747
646	29.6876437015678	1007.944791
647	29.6876436952102	1011.788009
648	29.6876436952102	1017.650322
649	29.6876436853084	1021.291499
650	29.6876436785705	1024.743914
651	29.6876436785705	1030.284855
652	29.6876436686483	1033.957857
653	29.6876436618126	1037.287931
654	29.6876436618126	1042.570337
655	29.6876436516631	1046.303269
656	29.6876436447189	1049.767449
657	29.6876436447189	1055.266776
658	29.6876436343498	1059.027259
659	29.6876436272644	1062.642544
660	29.6876436272644	1068.181899
661	29.6876436166823	1071.79379
662	29.6876436094923	1074.845728
663	29.6876436094923	1080.111834
664	29.6876435986161	1083.920899
665	29.6876435912609	1087.455352
666	29.6876435912609	1092.708709
667	29.6876435801137	1096.213077
668	29.6876435724674	1099.27271
669	29.6876435724674	1103.931511
670	29.6876435612785	1107.404475
671	29.6876435535445	1110.519166
672	29.6876435535445	1115.090391
673	29.6876435420424	1118.368041
674	29.687643534057	1121.460404
675	29.687643534057	1126.152613
676	29.6876435223924	1129.280452
677	29.6876435143817	1132.105624
678	29.6876435143817	1136.752671
679	29.6876435023066	1140.118896
680	29.6876434940061	1142.901176
681	29.6876434940061	1147.421949
682	29.6876434818243	1150.762886
683	29.6876434733561	1153.552347
684	29.6876434733561	1158.113438
685	29.6876434609162	1161.092995
686	29.6876434521765	1163.724006
687	29.6876434521765	1168.065254
688	29.6876434395337	1171.109494
689	29.6876434306653	1173.720299
690	29.6876434306653	1178.30474
691	29.687643417664	1181.299693
692	29.6876434086115	1183.952044
693	29.6876434058479	1188.605698
694	29.6876433570163	1192.25816
695	29.6876433472362	1194.86564
696	29.687643341222	1199.496551
697	29.6876432927693	1202.773903


==> data/perfprofdiscrete-100-1200-5-1.dat <==
iter	objfun	time
1	131.854363288374	0.0299999999988358
2	125.502649724681	0.299999999988358
3	122.336767952366	0.690000000002328
4	122.336767952366	1.11999999999534
5	117.334715387649	1.17000000001281
6	116.921591617319	1.20000000001164
7	116.803049970302	1.25
8	116.737022283101	1.27999999999884
9	116.67589460014	1.32000000000698
10	116.601076663491	1.35000000000582
11	116.49920631283	1.38000000000466
12	116.356341075529	1.41000000000349
13	116.156216649635	1.45999999999185
14	115.880946074474	1.48000000001048
15	115.514074520356	1.51999999998952
16	115.037087730104	1.54999999998836
17	114.466636377429	1.57999999998719
18	113.960766494931	1.63000000000466
19	113.140425479733	1.66000000000349
20	112.571892549573	1.70000000001164
21	112.462476519118	1.79999999998836
22	112.018443822396	1.83999999999651
23	111.698709793353	1.86999999999534
24	110.832524264598	1.91000000000349
25	110.594254229494	2.04000000000815
26	110.373030553994	2.05999999999767
27	110.025848712272	2.10000000000582
28	109.514785667253	2.14000000001397
29	108.986114303707	2.17000000001281
30	108.378410533363	2.20000000001164
31	108.286944684493	2.30999999999767
32	108.271684465309	2.35000000000582
33	108.269214439206	2.38000000000466
34	108.253686106154	2.44000000000233
35	108.253686106154	2.92000000001281
36	108.195471101176	2.98000000001048
37	108.096344982141	3.01999999998952
38	107.946668797299	3.04999999998836
39	107.729606648333	3.08999999999651
40	107.422712212922	3.11999999999534
41	107.00314277431	3.16000000000349
42	106.443670499883	3.20000000001164
43	105.647889706835	3.23000000001048
44	104.551203013199	3.26999999998952
45	103.752968085628	3.29999999998836
46	103.637805486588	3.44000000000233
47	103.476211602762	3.48000000001048
48	103.034680695864	3.51000000000931
49	102.439679541781	3.54999999998836
50	102.181449569576	3.57000000000698
51	102.103099391355	3.63000000000466
52	101.629291177997	3.67000000001281
53	101.481328900245	3.85000000000582
54	101.42063134872	3.89000000001397
55	101.174702179433	3.92000000001281
56	100.732260799476	3.95000000001164
57	100.147639500703	3.98999999999069
58	99.5152587094654	4.01999999998952
60	98.8113496374833	4.20000000001164
61	98.7121768407802	4.23999999999069
62	98.4830299456577	4.27999999999884
63	98.157499795835	4.30999999999767
65	97.301682666661	4.38000000000466
66	97.1428246393059	4.44000000000233
67	96.8920006238913	4.47000000000116
68	96.5692501857388	4.51000000000931
70	96.1544492941834	4.64999999999418
71	95.7976959673062	4.67999999999302
73	95.3381027576787	4.76000000000931
74	95.1256289818689	4.92999999999302
76	94.9496234970301	5
77	94.6849725407276	5.02999999999884
79	93.8847598441104	5.10000000000582
80	93.8124081335682	5.19000000000233
82	93.3339339999949	5.25
83	93.0208049949061	5.29999999998836
85	92.7837988086214	5.45000000001164
87	92.1663728359476	5.51999999998952
89	91.7142889345786	5.58999999999651
90	91.6857054999159	5.64999999999418
92	91.280216649893	5.72000000000116
94	91.0603808379389	6.41000000000349
96	90.9779701865423	6.48999999999069
98	90.8808312795892	6.57000000000698
100	90.8277122633114	6.63000000000466
102	90.7647747069939	6.70000000001164
104	90.6432684410662	6.77999999999884
106	90.4359456214533	6.85000000000582
108	90.308583869574	7
110	90.2205749876772	7.16000000000349
112	90.205818431281	7.70000000001164
115	90.1459010919207	7.79999999998836
117	90.1262954887697	7.88000000000466
119	90.0938443116309	7.95000000001164
122	89.9788208143461	8.05999999999767
124	89.8826233637621	8.23999999999069
127	89.6254116057253	8.35000000000582
129	89.4901653075716	8.44000000000233
132	89.4148177988808	8.57000000000698
134	89.3893142271322	9.10000000000582
137	89.2128966172089	9.17999999999302
140	89.0627724803878	9.27999999999884
143	88.9986771561115	9.36999999999534
146	88.8985113593524	9.51000000000931
148	88.8001210816749	9.63000000000466
151	88.6188692031699	9.77999999999884
154	88.4584694441679	9.94000000000233
158	88.0989404416977	10.1000000000058
161	87.7640228949753	10.2399999999907
164	87.558758128691	10.3500000000058
167	87.3063493332241	10.4800000000105
171	87.1917361284364	11.0199999999895
174	87.1058695009982	11.109999999986
177	87.0678183515287	11.2000000000116
181	86.9592668771382	11.3699999999953
185	86.7807220410857	11.5499999999884
188	86.6246642650375	11.7099999999919
192	86.3851546477998	11.890000000014
196	86.2581225877293	12.0799999999872
200	86.0116295150153	12.2399999999907
204	85.8267980855243	12.4200000000128
208	85.5940314036396	12.5899999999965
212	85.3024751242459	12.820000000007
216	85.0935215636111	12.9599999999919
221	84.7245704064491	13.2000000000116
225	84.5009394537611	13.4200000000128
230	84.2457970463174	13.679999999993
234	84.1990232275431	14.4100000000035
239	84.0691336075987	14.6000000000058
244	84.0214982195927	14.7699999999895
249	83.9069602682601	15.0400000000081
254	83.7489751425561	15.3099999999977
259	83.6087001318874	15.6000000000058
264	83.509831807931	15.8099999999977
269	83.4024378038581	16.070000000007
275	83.2205878102	16.3699999999953
280	83.0728415887118	16.6199999999953
286	82.8338682014492	16.9899999999907
291	82.7294826118718	17.2300000000105
297	82.6090457707795	18
303	82.5700189338224	18.2200000000012
309	82.5254959129458	18.5299999999988
315	82.45481204194	18.859999999986
322	82.3391426583359	19.2000000000116
328	82.2096067313969	19.5400000000081
335	82.0311394186189	19.8699999999953
342	81.8398861128044	20.179999999993
348	81.7038316252192	20.5100000000093
355	81.4659012185046	20.890000000014
362	81.2433421418928	21.2300000000105
370	81.0409534944975	21.6499999999942
377	80.9593460482247	22.429999999993
385	80.9196051343335	22.7699999999895
392	80.8608280198022	23.1600000000035
400	80.796409738157	23.5799999999872
408	80.7427924747928	24.0199999999895
416	80.6718729352595	24.3999999999942
425	80.5867292283261	24.890000000014
433	80.4878395478845	25.320000000007
442	80.3679482491435	25.9599999999919
451	80.2252162240753	26.640000000014
460	80.0615588021199	27.2600000000093
469	79.8946817596729	27.859999999986
479	79.6915528275066	28.6199999999953
488	79.5186017695703	29.2000000000116
498	79.3810231101971	29.820000000007
508	79.177832510233	30.3999999999942
518	78.9369118418476	31.0299999999988
528	78.8225664745096	32.1000000000058
539	78.8115048267336	32.640000000014
550	78.7974497451284	33.2799999999988
561	78.7791196421874	33.9100000000035
572	78.7573193191498	34.570000000007
584	78.7317403895399	35.2200000000012
595	78.7066932736369	35.859999999986
607	78.6760610723668	36.570000000007
619	78.64939266469	37.2699999999895
632	78.6194056031405	38
644	78.5934539657275	38.7200000000012
657	78.5657273886921	39.5100000000093
670	78.5378361097816	40.2300000000105
684	78.5040104617102	41.0299999999988
698	78.4695300917032	41.8399999999965
712	78.4317696074905	42.6499999999942
726	78.3920912024099	43.4700000000012
740	78.3500904489053	44.320000000007
755	78.3036836673178	45.179999999993
770	78.2537049886134	46.0299999999988
786	78.1995156998574	46.9500000000116
802	78.1470163099778	47.8699999999953
818	78.0876569680052	48.8099999999977
834	78.033244711062	49.7200000000012
851	77.974068643469	50.7099999999919
868	77.90931829765	51.679999999993
885	77.8503371396325	52.6499999999942
903	77.7761234140633	53.6700000000128
921	77.708194330786	54.7799999999988
939	77.6401205414323	55.7799999999988
958	77.5575308075811	56.8999999999942
977	77.4626096663177	58.0499999999884
997	77.356830658943	59.2000000000116
1017	77.2407688691493	60.390000000014
1037	77.1414767780896	61.4899999999907
1058	77.0544574753205	62.7200000000012
1079	77.0042037397755	63.9400000000023
1101	76.9556874817475	65.25
1123	76.8301655916112	66.5
1146	76.6931982441636	67.859999999986
1169	76.6007108325202	69.2000000000116
1192	76.5223063664191	70.5199999999895
1216	76.4306157163269	71.929999999993
1240	76.3187340960968	73.2999999999884
1265	76.1725567623078	74.7300000000105
1290	76.0199064421699	76.1900000000023
1316	75.8674290160256	77.679999999993
1343	75.7287081711128	79.2699999999895
1370	75.6050869011495	80.8500000000058
1397	75.5648696290777	82.3699999999953
1425	75.4514494441425	83.9800000000105
1454	75.270755588917	85.7099999999919
1483	75.1444022386947	87.359999999986
1512	75.0153508585789	89.1000000000058
1543	74.8600468492432	90.9100000000035
1574	74.6682319412554	92.679999999993
1605	74.4434479236599	94.5499999999884
1637	74.2659564537322	96.359999999986
1670	74.1815833995006	98.2799999999988
1704	74.0450642183662	100.25
1738	73.7727556207309	102.239999999991
1773	73.6102868949343	104.299999999988
1808	73.5408071633981	106.350000000006
1844	73.4909900322988	108.51999999999
1881	73.2706578758296	110.709999999992
1919	73.064560334631	112.950000000012
1957	72.9034081207824	115.160000000003
1997	72.8044849593633	117.529999999999
2037	72.6346481923372	119.899999999994
2077	72.3889445829036	122.209999999992
2119	72.2332473240228	124.649999999994
2162	72.1074402163105	127.140000000014
2205	71.9113579275071	129.690000000002
2249	71.7581521568193	132.26999999999
2294	71.5287875209634	134.890000000014
2340	71.3039850918629	137.579999999987
2387	71.1288763597647	140.339999999997
2435	71.0260862608483	143.200000000012
2484	70.8817142512808	146.079999999987
2533	70.6174760787678	149.309999999998
2584	70.3931314418376	153.429999999993
2636	70.2312072111291	157.140000000014
2689	70.0163582289177	160.320000000007
2743	69.8253533861351	163.470000000001
2798	69.6022247528639	166.660000000003
2854	69.4234435706838	169.959999999992
2911	69.2201656767654	173.260000000009
2969	69.0467484657653	176.700000000012
3029	68.9199533372953	180.260000000009
3089	68.6954967265374	183.75
3151	68.4700082069601	187.350000000006
3215	68.2569221801731	191.109999999986
3279	68.0026136450814	194.910000000003
3345	67.7901899018019	198.790000000008
3412	67.614087775745	202.760000000009
3480	67.4910767855885	206.76999999999
3550	67.2765310893693	210.890000000014
3621	67.0576795943288	215.100000000006
3693	66.9031392935759	219.410000000003
3767	66.6846607066694	223.809999999998
3843	66.4608586333357	228.309999999998
3920	66.2252133777121	232.859999999986
3999	66.0600565905043	237.470000000001
4079	65.9219782241733	242.179999999993
4160	65.7452940028411	246.98000000001
4244	65.5853917410256	251.890000000014
4329	65.431846386705	256.899999999994
4416	65.2455671450927	262.040000000008
4504	65.1404112427152	267.179999999993
4594	65.0213157680402	272.5
4686	64.8877517578266	277.950000000012
4780	64.70283156095	283.51999999999
4876	64.529773509175	289.179999999993
4974	64.4121312720358	295
5073	64.2925403868995	300.910000000003
5175	64.1312911016878	306.929999999993
5279	63.9900305661347	313.100000000006
5385	63.9067240526175	319.399999999994
5493	63.8077740713648	325.739999999991
5603	63.6729249011457	332.26999999999
5715	63.5206003019191	338.910000000003
5829	63.3932114946958	345.690000000002
5946	63.2957334268169	352.579999999987
6065	63.2160031942348	359.619999999995
6187	63.1245464413665	366.859999999986
6311	63.0227433572323	374.130000000005
6437	62.9144411711514	381.600000000006
6566	62.8177863070385	389.910000000003
6698	62.7375260395412	398.76999999999
6832	62.6739364424517	406.670000000013
6969	62.6168350458554	414.739999999991
7109	62.5395475419369	422.899999999994
7251	62.480978474027	431.109999999986
7397	62.4253400670907	439.720000000001
7545	62.3783638723016	448.450000000012
7696	62.3387181776325	457.399999999994
7850	62.2910094436409	466.51999999999
8007	62.2509061127017	475.779999999999
8168	62.1868212761708	485.320000000007
8332	62.1107826496468	495.049999999988
8499	62.0199549216932	504.920000000013
8669	61.9441425170771	515.010000000009
8843	61.8553579717992	525.470000000001
9020	61.7831566097195	535.929999999993
9201	61.7135939791884	546.660000000003
9385	61.6376995714295	557.470000000001
9573	61.5497554301089	568.649999999994
9765	61.4781891138164	579.940000000002
9961	61.4147497869357	591.679999999993
10160	61.3298135391256	603.510000000009
10364	61.2365730406972	615.450000000012
10571	61.1594061690403	627.869999999995
10783	61.0794343351362	641.700000000012
10999	61.0059590766774	654.450000000012
11220	60.9397551960525	667.489999999991
11445	60.8695154724781	680.839999999997
11674	60.7983262241721	694.459999999992
11908	60.7293960720788	708.220000000001
12147	60.6658664726472	722.140000000014
12390	60.6042870175048	736.279999999999
12638	60.5429766703307	750.970000000001
12892	60.4740785423541	766.179999999993
13150	60.4088700243951	781.429999999993
13413	60.3462589795423	796.690000000002
13682	60.276847276204	812.26999999999
13956	60.2168366639212	828.450000000012
14236	60.1538281276603	845.01999999999
14521	60.0974037698372	862.070000000007
14812	60.0367001734116	881.820000000007
15109	59.9736617832823	900.309999999998
15412	59.918241349301	918.790000000008
15721	59.8614174978342	938.309999999998
16036	59.8047616097349	958.48000000001
16357	59.7465150898594	978.399999999994
16685	59.6871195888917	998.489999999991
17019	59.632242684169	1019.57999999999
17360	59.5742511413748	1040.09
17708	59.5193386553274	1061.51999999999
18063	59.4560978474438	1083.57000000001
18425	59.399115734419	1108.92999999999
18794	59.3453596701078	1131.72
19171	59.286799669531	1154.03
19555	59.230278325851	1177.23999999999
19947	59.1715764505525	1200.04999999999


==> data/perfprofdiscrete-100-1200-5-2.dat <==
iter	objfun	time
1	131.111623816308	0.14000000001397
2	127.846894247935	0.179999999993015
3	121.854737879084	0.279999999998836
4	121.854737879084	0.820000000006985
5	121.440771726636	0.880000000004657
6	120.965169232468	0.920000000012806
7	120.786466543582	1.14999999999418
8	120.697386314911	1.19000000000233
9	120.503178495469	1.23999999999069
10	120.216655598334	1.26999999998952
11	119.850209065747	1.30999999999767
12	119.484540086338	1.35000000000582
13	119.2456776825	1.39999999999418
14	118.609627629162	1.42999999999302
15	118.312195832002	1.47000000000116
16	118.20128243869	1.70999999999185
17	118.155260895282	1.75
18	118.000593235132	1.79000000000815
19	117.752097590346	1.8300000000163
20	117.421968574436	1.86999999999534
21	116.927462844727	1.91000000000349
22	116.340879370081	1.95000000001164
23	116.212826649811	1.98999999999069
24	115.545990417779	2.02999999999884
25	115.539282586849	2.20999999999185
26	115.378355212756	2.25
27	114.930878967395	2.27999999999884
28	114.335839126042	2.32000000000698
29	113.683347034762	2.36000000001513
30	113.592818196396	2.39000000001397
31	113.465100734013	2.44000000000233
32	113.443416144257	2.5800000000163
33	113.270496713274	2.63000000000466
34	112.671311202161	2.67000000001281
35	111.69051860313	2.70999999999185
36	111.595599560349	2.79999999998836
37	111.265086475103	2.83999999999651
38	110.957553419746	2.88000000000466
39	110.893005684878	2.91000000000349
40	110.863578564062	3.07000000000698
41	110.623849904456	3.11000000001513
42	110.077573583532	3.14999999999418
43	109.491876570827	3.19000000000233
44	109.025127504409	3.22000000000116
45	108.956910144865	3.32000000000698
46	108.703406161473	3.36000000001513
47	108.118040039822	3.39999999999418
48	107.878900866558	3.44000000000233
49	107.86734886852	3.64000000001397
50	107.804864799602	3.67999999999302
51	107.573536417638	3.72000000000116
53	106.59855790173	3.79999999998836
54	105.905764012663	3.85000000000582
55	105.170049401385	3.89000000001397
56	104.414628811575	3.92999999999302
57	104.278020083017	4.14000000001397
58	104.273865462618	4.17999999999302
59	104.078974198345	4.22000000000116
60	103.749305366546	4.26000000000931
62	102.684084581918	4.33999999999651
63	101.861767113741	4.36999999999534
64	101.049228439055	4.42000000001281
65	100.826583682356	4.48999999999069
67	100.134529406789	5.11999999999534
68	99.7547103205351	5.16000000000349
69	99.7495294287139	5.30999999999767
71	99.3172605215075	5.41000000000349
72	99.0503376453277	5.45999999999185
74	98.7727458116448	5.61000000001513
75	98.5653924192495	5.66000000000349
77	98.1888082171806	5.79000000000815
78	97.9302676588227	5.83999999999651
80	97.9244266779344	6.5800000000163
81	97.6271059555783	6.64000000001397
83	97.4699899734312	6.76999999998952
84	97.3560623606619	6.80999999999767
86	97.218216101282	6.95000000001164
88	97.0575176961568	7.08999999999651
90	96.7906928432948	7.19000000000233
91	96.6804890165559	7.23000000001048
93	96.4768131215064	7.36000000001513
95	96.3516147993589	7.97000000000116
97	96.17372621565	8.08999999999651
99	96.0745483092818	8.20000000001164
101	95.9211105453588	8.3300000000163
103	95.7709304771832	8.44000000000233
105	95.5836251347692	8.57000000000698
107	95.4445824323278	8.66000000000349
109	95.3500342753923	8.85000000000582
111	94.8978706586932	8.92999999999302
114	94.517477735311	9.10000000000582
116	94.266442768367	9.25
118	93.9882286707044	9.3300000000163
121	93.528112270928	9.51000000000931
123	93.4992188590373	10.2399999999907
126	93.192204140295	10.3999999999942
128	93.0638814586372	10.5599999999977
131	92.8709512915147	10.7099999999919
133	92.7496815805852	10.820000000007
136	92.4075877154665	11.0199999999895
139	92.1229712894774	11.2000000000116
141	91.9660781961948	11.3600000000151
144	91.4095785563458	11.5100000000093
147	91.045847851444	11.7099999999919
150	90.5397510684891	11.8800000000047
153	90.1509881704992	12.0100000000093
156	89.8288251940551	12.2099999999919
159	89.375002921078	12.4400000000023
162	89.0011227750058	12.5599999999977
166	88.3838902862657	12.820000000007
169	88.0327770846502	13.0299999999988
172	87.723195882543	13.1499999999942
176	87.0879233585908	13.4200000000128
179	86.6875429806635	13.570000000007
183	86.2105901379505	13.8600000000151
187	85.6795650131895	14.0499999999884
190	85.4554003654242	14.25
194	84.9087868838967	14.5199999999895
198	84.2528397360865	14.7099999999919
202	83.8523267194485	14.9800000000105
206	83.3773802384097	15.1900000000023
210	82.9618654496831	15.4400000000023
214	82.5777374898824	15.679999999993
219	82.073732292489	15.9599999999919
223	81.7213475264861	16.2000000000116
227	81.3317658736322	16.429999999993
232	81.107192782118	16.75
237	80.6461374471391	17.5100000000093
241	80.5681413440945	17.7900000000081
246	80.5054707805649	18.070000000007
251	80.4416493266243	18.3699999999953
256	80.3513851724785	18.679999999993
261	80.2547451686509	19
266	80.1395792668037	19.320000000007
272	80.0249743349315	19.7600000000093
277	79.9010199055611	20.0800000000163
283	79.7017102676058	20.4700000000012
288	79.5573209172505	20.7600000000093
294	79.3663774634013	21.1100000000151
300	79.1488722915906	21.4800000000105
306	78.9722707426648	21.8300000000163
312	78.7507369005668	22.2300000000105
318	78.5173666925486	22.5800000000163
325	78.396136744689	23.5
331	78.3741949110369	23.8600000000151
338	78.3447004301999	24.2699999999895
345	78.2979964902439	24.679999999993
352	78.2536282400039	25.1000000000058
359	78.1881937858327	25.5400000000081
366	78.1280842965356	25.9599999999919
373	78.0646438598238	26.3999999999942
381	77.9867200263517	26.890000000014
388	77.9239006248245	27.2799999999988
396	77.8477238941898	27.75
404	77.7759671640902	28.2200000000012
412	77.7186926790363	28.7099999999919
420	77.648945000332	29.1900000000023
429	77.5789954453658	29.7399999999907
437	77.5207919802498	30.1900000000023
446	77.4507423234838	30.7399999999907
455	77.3802159201599	31.25
464	77.3070689984442	31.7999999999884
473	77.2360585084525	32.320000000007
483	77.1478920460557	32.9100000000035
492	77.0728343383385	33.4400000000023
502	76.9775855298733	34.0599999999977
512	76.8848422237865	34.6499999999942
522	76.7873295849247	35.2699999999895
533	76.67748717755	35.8999999999942
544	76.5708169924581	36.5800000000163
554	76.4829678078916	37.1499999999942
565	76.3884997211447	37.8699999999953
577	76.2850149976249	38.5299999999988
588	76.1864545476038	39.2300000000105
600	76.0841500269933	39.929999999993
612	75.9577735132081	40.6499999999942
624	75.8442474512391	41.3600000000151
637	75.7255205131474	42.070000000007
650	75.5957936221372	42.890000000014
663	75.4611233989196	43.6600000000035
676	75.3228344832429	44.4200000000128
689	75.1912852368271	45.2000000000116
703	75.058624288884	46.0100000000093
717	74.9217805478683	46.820000000007
732	74.782192462603	47.679999999993
746	74.6636785913041	48.5199999999895
761	74.5353811108589	49.390000000014
776	74.3956318429196	50.320000000007
792	74.245805244837	51.2300000000105
808	74.0827218201392	52.2300000000105
824	73.9369115810876	53.140000000014
840	73.792286060878	54.1100000000151
857	73.6433146805233	55.140000000014
874	73.5013408252674	56.0800000000163
892	73.3378539865448	57.1900000000023
910	73.1909830184155	58.2600000000093
928	73.045894449152	59.3500000000058
946	72.9139398506049	60.390000000014
965	72.7793176398965	61.5499999999884
985	72.6291129813973	62.7300000000105
1004	72.4739667124289	63.7999999999884
1024	72.309688089489	64.929999999993
1045	72.1409717984998	66.2200000000012
1066	71.9774665027814	67.4100000000035
1087	71.8227624197194	68.6600000000035
1109	71.6583324975397	69.8999999999942
1131	71.4906421190788	71.2099999999919
1154	71.326926181965	72.5899999999965
1177	71.1856316087311	73.9400000000023
1200	71.0399849174164	75.2999999999884
1224	70.8925938123861	76.7200000000012
1249	70.7069058323263	78.1300000000047
1274	70.5248405366637	79.6600000000035
1299	70.362859841622	81.1499999999942
1325	70.2021462305203	82.679999999993
1352	70.0303654852201	84.2799999999988
1379	69.844466575643	85.8699999999953
1406	69.6539415477932	87.5199999999895
1434	69.4777087428702	89.1600000000035
1463	69.2883522981921	90.8699999999953
1492	69.1055124960637	92.6300000000047
1522	68.9290535743085	94.3399999999965
1553	68.7491040579425	96.1499999999942
1584	68.5512080375307	97.9899999999907
1615	68.3662423376895	99.8500000000058
1648	68.165329065968	101.850000000006
1681	67.9845441840906	103.76999999999
1714	67.8076632174809	105.73000000001
1749	67.6260562891543	107.76999999999
1784	67.4517085331429	109.809999999998
1819	67.2898271216239	111.860000000015
1856	67.1076213035299	113.970000000001
1893	66.9105276497065	116.119999999995
1931	66.7118104648974	118.320000000007
1969	66.5370772474892	120.589999999997
2009	66.3605516953185	122.989999999991
2049	66.1746084419971	125.350000000006
2090	65.9865456989054	127.820000000007
2132	65.8053368149696	130.220000000001
2174	65.6283663988692	132.709999999992
2218	65.4442840995022	135.309999999998
2262	65.2668463770397	137.880000000005
2307	65.0900146529959	140.51999999999
2354	64.9107828825271	143.320000000007
2401	64.7486525149932	146.640000000014
2449	64.5992705236361	149.989999999991
2498	64.444576280467	153.920000000013
2548	64.281726743296	156.799999999988
2598	64.1202669637234	159.700000000012
2650	63.9698998579912	162.670000000013
2703	63.8203907432693	165.809999999998
2758	63.6708800326437	169.080000000016
2813	63.5199765991709	172.299999999988
2869	63.3719233896065	175.630000000005
2926	63.2295863656187	179.010000000009
2985	63.0855371824612	182.529999999999
3045	62.9424818709967	186.100000000006
3106	62.8090914803386	189.690000000002
3168	62.6810318461693	193.420000000013
3231	62.5582963854444	197.149999999994
3296	62.4361665047958	201.01999999999
3362	62.3169670311034	204.890000000014
3429	62.2053887865853	208.880000000005
3497	62.1004479267712	212.890000000014
3567	62.0020270788083	216.989999999991
3639	61.9087452537295	221.279999999999
3711	61.8213230049318	225.559999999998
3786	61.7351322353819	230.01999999999
3861	61.6606734350025	234.510000000009
3939	61.5928945427929	239.160000000003
4017	61.5332294007853	243.809999999998
4098	61.4800881247498	249.279999999999
4180	61.4318234570327	254.130000000005
4263	61.3841308415146	259.160000000003
4349	61.3323159277826	264.209999999992
4436	61.274688141646	269.390000000014
4524	61.2121331941025	274.570000000007
4615	61.143836625306	279.929999999993
4707	61.0768384627856	285.390000000014
4801	61.0080017271959	290.989999999991
4897	60.9372795448573	296.679999999993
4995	60.8679534084881	302.619999999995
5095	60.7990516324961	308.549999999988
5197	60.728472731698	315.179999999993
5301	60.6541721826819	321.709999999992
5407	60.5796056354377	328.489999999991
5515	60.5057134667029	335.369999999995
5626	60.4317583197834	342.110000000015
5738	60.3584486695842	348.809999999998
5853	60.2836349383685	356.209999999992
5970	60.2131773858191	363.75
6089	60.145405890084	371.360000000015
6211	60.0808797381155	379.149999999994
6336	60.014883396173	388.330000000016
6462	59.9507812578595	396.589999999997
6591	59.8857288504778	404.709999999992
6723	59.8214988810757	413.190000000002
6858	59.7599571311685	421.860000000015
6995	59.6972593276479	430.640000000014
7135	59.6353636698121	439.660000000003
7278	59.5731456060759	448.399999999994
7423	59.5114440304504	457.989999999991
7572	59.4497285445553	466.880000000005
7723	59.3881956239919	476.799999999988
7878	59.3262650982141	486.309999999998
8035	59.2646707664387	496.290000000008
8196	59.2023664853867	505.75
8360	59.1425020108515	515.5
8527	59.0842863204556	525.350000000006
8698	59.0253487245436	535.970000000001
8872	58.9678862525486	546.140000000014
9049	58.9111762736354	557.380000000005
9230	58.8543130674736	568.75
9415	58.7961345754103	579.73000000001
9603	58.7373795433381	591.880000000005
9795	58.6786482073864	603.600000000006
9991	58.6197821512851	615.440000000002
10191	58.5615428149116	630.489999999991
10395	58.5033813230615	642.660000000003
10603	58.4453815139211	654.760000000009
10815	58.3876278210212	667.330000000016
11031	58.3307370345707	680.790000000008
11252	58.2719654438502	693.899999999994
11477	58.212984068229	707.850000000006
11706	58.1547132323269	722.190000000002
11941	58.0951227326147	736.48000000001
12179	58.0346973051313	751.440000000002
12423	57.974352602317	766.589999999997
12671	57.9137134230615	782
12925	57.853131142109	797.670000000013
13183	57.7918871329918	812.890000000014
13447	57.7298735465794	829.200000000012
13716	57.6680834324394	845.739999999991
13991	57.6051417115905	864.450000000012
14270	57.542001329287	881.360000000015
14556	57.4774703276029	898.049999999988
14847	57.4130575076808	915.110000000015
15144	57.3482237984708	932.660000000003
15447	57.2836681632917	950.51999999999
15756	57.2187891434256	968.809999999998
16071	57.1531947403011	987.140000000014
16392	57.086846183194	1006.67000000001
16720	57.0207433849413	1026.06
17055	56.9540810099124	1045.92000000001
17396	56.8872349239631	1066.13
17744	56.8205024443649	1087.57000000001
18099	56.7538822099617	1110.5
18461	56.6862042101575	1131.92000000001
18830	56.6189391473925	1154.23000000001
19207	56.5518204974564	1176.87
19591	56.4838728428036	1200.01999999999


==> data/perfprofdiscrete-100-1200-5-3.dat <==
iter	objfun	time
1	131.111623816308	0.14000000001397
2	127.846894247935	0.170000000012806
3	121.854737879084	0.279999999998836
4	121.854737879084	0.850000000005821
5	121.440771726636	0.899999999994179
6	120.965169232468	0.940000000002328
7	120.786466543582	1.17000000001281
8	120.697386314911	1.20999999999185
9	120.503178495469	1.26000000000931
10	120.216655598334	1.30000000001746
11	119.850209065747	1.3300000000163
12	119.484540086338	1.38000000000466
13	119.2456776825	1.42000000001281
14	118.609627629162	1.45999999999185
15	118.312195832002	1.5
16	118.20128243869	1.73000000001048
17	118.155260895282	1.76999999998952
18	118.000593235132	1.82000000000698
19	117.752097590346	1.86000000001513
20	117.421968574436	1.89000000001397
21	116.927462844727	1.92999999999302
22	116.340879370081	1.98000000001048
23	116.212826649811	2.01999999998952
24	115.545990417779	2.05999999999767
25	115.539282586849	2.23000000001048
26	115.378355212756	2.26999999998952
27	114.930878967395	2.32000000000698
28	114.335839126042	2.35000000000582
29	113.683347034762	2.39000000001397
30	113.592818196396	2.42999999999302
31	113.465100734013	2.47000000000116
32	113.443416144257	2.61999999999534
33	113.270496713274	2.66000000000349
34	112.671311202161	2.70000000001164
35	111.69051860313	2.73999999999069
36	111.595599560349	2.8300000000163
37	111.265086475103	2.88000000000466
38	110.957553419746	2.92000000001281
39	110.893005684878	2.95000000001164
40	110.863578564062	3.11000000001513
41	110.623849904456	3.14999999999418
42	110.077573583532	3.19000000000233
43	109.491876570827	3.23000000001048
44	109.025127504409	3.26999999998952
45	108.956910144865	3.35000000000582
46	108.703406161473	3.39999999999418
47	108.118040039822	3.44000000000233
48	107.878900866558	3.47000000000116
49	107.86734886852	3.69000000000233
50	107.804864799602	3.73000000001048
51	107.573536417638	3.76999999998952
52	107.17689664723	3.80999999999767
54	105.905764012663	3.89000000001397
55	105.170049401385	3.92999999999302
56	104.414628811575	3.95999999999185
57	104.278020083017	4.17999999999302
58	104.273865462618	4.22000000000116
59	104.078974198345	4.26000000000931
60	103.749305366546	4.30000000001746
61	103.293412121756	4.33999999999651
63	101.861767113741	4.42000000001281
64	101.049228439055	4.45999999999185
65	100.826583682356	4.51999999998952
67	100.134529406789	5.16000000000349
68	99.7547103205351	5.20000000001164
69	99.7495294287139	5.36000000001513
71	99.3172605215075	5.42999999999302
72	99.0503376453277	5.48000000001048
73	98.9639488503645	5.57000000000698
75	98.5653924192495	5.64999999999418
76	98.4564468357127	5.70999999999185
78	97.9302676588227	5.79000000000815
80	97.9244266779344	6.51000000000931
81	97.6271059555783	6.55999999999767
83	97.4699899734312	6.70000000001164
84	97.3560623606619	6.73000000001048
86	97.218216101282	6.88000000000466
88	97.0575176961568	7.01000000000931
90	96.7906928432948	7.11000000001513
91	96.6804890165559	7.16000000000349
93	96.4768131215064	7.29000000000815
95	96.3516147993589	7.89000000001397
97	96.17372621565	8.01999999998952
99	96.0745483092818	8.14000000001397
101	95.9211105453588	8.26999999998952
103	95.7709304771832	8.38000000000466
105	95.5836251347692	8.51000000000931
107	95.4445824323278	8.60000000000582
109	95.3500342753923	8.79000000000815
111	94.8978706586932	8.86999999999534
114	94.517477735311	9.05000000001746
116	94.266442768367	9.17999999999302
118	93.9882286707044	9.26000000000931
121	93.528112270928	9.44000000000233
123	93.4992188590373	10.179999999993
125	93.2470613927956	10.3000000000175
128	93.0638814586372	10.5
131	92.8709512915147	10.6499999999942
133	92.7496815805852	10.75
136	92.4075877154665	10.9500000000116
138	92.2174070197167	11.0599999999977
141	91.9660781961948	11.2799999999988
144	91.4095785563458	11.429999999993
147	91.045847851444	11.6300000000047
150	90.5397510684891	11.8000000000175
153	90.1509881704992	11.929999999993
156	89.8288251940551	12.1300000000047
159	89.375002921078	12.3600000000151
162	89.0011227750058	12.4800000000105
166	88.3838902862657	12.75
169	88.0327770846502	12.9500000000116
172	87.723195882543	13.0800000000163
176	87.0879233585908	13.3399999999965
179	86.6875429806635	13.4899999999907
183	86.2105901379505	13.7799999999988
186	85.8373709069492	13.8999999999942
190	85.4554003654242	14.1700000000128
194	84.9087868838967	14.4500000000116
198	84.2528397360865	14.6199999999953
202	83.8523267194485	14.8999999999942
206	83.3773802384097	15.1100000000151
210	82.9618654496831	15.3600000000151
214	82.5777374898824	15.6600000000035
218	82.1487582391269	15.9599999999919
223	81.7213475264861	16.2900000000081
227	81.3317658736322	16.5899999999965
232	81.107192782118	16.9500000000116
236	80.6914601335471	17.8300000000163
241	80.5681413440945	18.2000000000116
246	80.5054707805649	18.5400000000081
251	80.4416493266243	18.9100000000035
256	80.3513851724785	19.25
261	80.2547451686509	19.5599999999977
266	80.1395792668037	19.8399999999965
272	80.0249743349315	20.2000000000116
277	79.9010199055611	20.4700000000012
283	79.7017102676058	20.8600000000151
288	79.5573209172505	21.1600000000035
294	79.3663774634013	21.5
300	79.1488722915906	21.8800000000047
306	78.9722707426648	22.2300000000105
312	78.7507369005668	22.6199999999953
318	78.5173666925486	22.9700000000012
325	78.396136744689	23.8999999999942
331	78.3741949110369	24.25
338	78.3447004301999	24.6700000000128
344	78.3031572051737	25.0400000000081
351	78.2540690072679	25.4500000000116
358	78.196492843872	25.8699999999953
365	78.1426427208888	26.3099999999977
373	78.0646438598238	26.8000000000175
380	78.002508904737	27.179999999993
388	77.9239006248245	27.6600000000035
396	77.8477238941898	28.140000000014
403	77.782984244516	28.5899999999965
412	77.7186926790363	29.1199999999953
420	77.648945000332	29.6000000000058
428	77.5892157162857	30.0800000000163
437	77.5207919802498	30.6000000000058
445	77.4587938305145	31.0800000000163
454	77.387837014356	31.6000000000058
463	77.31600514664	32.1499999999942
473	77.2360585084525	32.7399999999907
482	77.1564111726227	33.2600000000093
492	77.0728343383385	33.8500000000058
502	76.9775855298733	34.4700000000012
512	76.8848422237865	35.0599999999977
522	76.7873295849247	35.75
532	76.6870112661195	36.3099999999977
543	76.5827717860964	36.9700000000012
554	76.4829678078916	37.640000000014
565	76.3884997211447	38.3500000000058
576	76.2987449595401	38.9800000000105
588	76.1864545476038	39.7000000000116
600	76.0841500269933	40.3999999999942
612	75.9577735132081	41.1199999999953
624	75.8442474512391	41.8399999999965
636	75.7281522311603	42.5100000000093
649	75.6099337148867	43.25
662	75.4724144350559	44.0400000000081
675	75.334032865461	44.8600000000151
689	75.1912852368271	45.6900000000023
702	75.0659190943994	46.429999999993
717	74.9217805478683	47.4200000000128
731	74.7951320153435	48.3999999999942
745	74.6709445662876	49.3099999999977
760	74.545560346098	50.3999999999942
776	74.3956318429196	51.4599999999919
791	74.2556583350403	52.3099999999977
807	74.0927496429593	53.2799999999988
823	73.9455982225069	54.2399999999907
840	73.792286060878	55.2600000000093
856	73.6525576516724	56.2000000000116
873	73.5026534668284	57.2000000000116
891	73.3526400714484	58.3000000000175
909	73.1981599014906	59.3099999999977
927	73.0548795292531	60.4500000000116
945	72.920638322813	61.4899999999907
964	72.7875742776309	62.6000000000058
984	72.638796768586	63.7799999999988
1003	72.4829248236022	64.9400000000023
1023	72.3173977797336	66.0899999999965
1044	72.1500409789443	67.3300000000163
1065	71.9847551458661	68.6100000000151
1086	71.828566322845	69.820000000007
1108	71.662916233352	71.1600000000035
1130	71.4988729956826	72.4500000000116
1153	71.3340895864952	73.8500000000058
1176	71.186659994998	75.1900000000023
1199	71.0460645168358	76.5800000000163
1223	70.8950060745179	77.9700000000012
1248	70.7094841811114	79.4599999999919
1272	70.5394346376269	80.9400000000023
1298	70.3693757741179	82.4500000000116
1324	70.2096765615843	83.9100000000035
1350	70.0407007207202	85.429999999993
1377	69.8541807672878	86.9899999999907
1405	69.665886528033	88.5899999999965
1433	69.4812611838186	90.2600000000093
1462	69.294028767316	92.2900000000081
1491	69.1132785789714	94.320000000007
1521	68.9344315924195	96.140000000014
1551	68.757359267907	97.820000000007
1582	68.5641721000897	99.7000000000116
1614	68.3674642066723	101.580000000016
1646	68.179378660479	103.440000000002
1679	67.9944628096631	105.429999999993
1713	67.8208143923891	107.610000000015
1747	67.6351790764571	109.98000000001
1782	67.4621990685672	112.140000000014
1817	67.3036118523314	114.23000000001
1854	67.1230995992959	116.410000000003
1891	66.9280530231308	118.610000000015
1929	66.720819146282	120.869999999995
1967	66.5453894331268	123.110000000015
2007	66.3687108165749	125.390000000014
2047	66.1830224804692	127.76999999999
2088	65.9988327584185	130.200000000012
2129	65.8201917710632	132.630000000005
2172	65.6362382932266	135.279999999999
2215	65.4588416008439	138.350000000006
2260	65.272572168046	141.940000000002
2305	65.093629712841	145.720000000001
2351	64.9210199369011	148.470000000001
2398	64.7590741349641	151.309999999998
2446	64.6068430952023	154.119999999995
2495	64.4538034111973	157.580000000016
2545	64.290420464709	160.619999999995
2596	64.1293892841881	163.649999999994
2648	63.9738968174265	166.720000000001
2701	63.8251390150943	169.850000000006
2755	63.6787158064236	173.040000000008
2810	63.5287990975018	176.800000000017
2866	63.3799212763747	180.300000000017
2923	63.2353605323681	184.040000000008
2982	63.0909343388836	187.820000000007
3041	62.9533582102758	191.630000000005
3102	62.8185654637626	195.600000000006
3164	62.6891921073153	199.660000000003
3227	62.5664259414502	203.679999999993
3292	62.4432099730111	207.880000000005
3358	62.3240111129968	212.130000000005
3425	62.2118489889136	216.089999999997
3493	62.1075608418351	220.660000000003
3563	62.0077796764589	224.76999999999
3635	61.9137763410158	229.700000000012
3707	61.8265477491787	233.989999999991
3781	61.7405800474688	238.380000000005
3857	61.6644349261497	242.920000000013
3934	61.5974573720999	247.380000000005
4013	61.5360255483969	252.050000000017
4093	61.4831689022936	257.51999999999
4175	61.4348353881815	262.279999999999
4258	61.3869091459938	267.679999999993
4344	61.3351625254458	272.970000000001
4430	61.2787702247331	278.300000000017
4519	61.2152984409486	283.910000000003
4609	61.1481440391545	289.25
4702	61.080428250449	295.239999999991
4796	61.0117265517678	300.839999999997
4892	60.9415175804007	306.399999999994
4989	60.8724404036006	312.760000000009
5089	60.8030468740024	318.610000000015
5191	60.732819353613	324.589999999997
5295	60.6581459891816	331.239999999991
5401	60.584252175357	337.679999999993
5509	60.5098176886263	344.720000000001
5619	60.4362774280381	351.25
5731	60.3633874343217	357.929999999993
5846	60.2876536196885	365.429999999993
5963	60.2164592891213	372.459999999992
6082	60.1492071678955	381.5
6204	60.0838421999894	388.869999999995
6328	60.0189265582819	396.190000000002
6454	59.9547737194987	403.540000000008
6583	59.8896130113478	411.070000000007
6715	59.8261573836837	418.890000000014
6849	59.7638660535307	426.839999999997
6986	59.7015131454669	434.880000000005
7126	59.639553621704	443.160000000003
7269	59.5767787050142	451.679999999993
7414	59.5151755367382	461.010000000009
7562	59.4535782083642	469.760000000009
7714	59.3916405309242	478.76999999999
7868	59.3304813018227	488.450000000012
8025	59.2684148061359	497.700000000012
8186	59.2064103077537	507.080000000016
8349	59.1469482535981	517.920000000013
8516	59.0876295666922	528.050000000017
8687	59.0289975292677	538.209999999992
8860	58.9721074564394	548.51999999999
9038	58.9147774150932	559.110000000015
9218	58.8575574295083	569.760000000009
9403	58.7997174475061	581.050000000017
9591	58.7411581293323	592.48000000001
9783	58.6825429695011	604.260000000009
9978	58.6237374998585	617.089999999997
10178	58.5654834726377	629.690000000002
10381	58.5075978746942	641.760000000009
10589	58.44927350988	654.01999999999
10801	58.3913861536828	666.529999999999
11017	58.3342105616665	679.959999999992
11237	58.2760005448383	693.01999999999
11462	58.2169820034983	706.309999999998
11691	58.1584256615106	719.899999999994
11925	58.0993856392789	733.619999999995
12163	58.0387464810491	747.839999999997
12407	57.9781123426015	762.260000000009
12655	57.9177304496801	776.869999999995
12908	57.8570532231645	791.839999999997
13166	57.7959353522813	807.190000000002
13429	57.7341591898369	822.640000000014
13698	57.6722930967911	838.600000000006
13972	57.609419263797	856.589999999997
14251	57.5461738133624	874.25
14536	57.4819460411573	891.640000000014
14827	57.4174474790465	908.920000000013
15124	57.3526716890945	926.619999999995
15426	57.288204268077	945.899999999994
15735	57.2231621361557	963.860000000015
16049	57.1575021879619	982.26999999999
16370	57.0913441118316	1002.66
16698	57.0250936636878	1022.98999999999
17032	56.9585801340927	1043.41
17372	56.8920150481841	1064.95000000001
17720	56.8252051253302	1086.58000000002
18074	56.7585516289076	1110.39000000001
18436	56.6909289719667	1132.03
18804	56.6238280535123	1154.45999999999
19180	56.5566714030077	1176.84
19564	56.4886164975426	1200.04000000001


==> data/perfprofdiscrete-100-1200-5-4.dat <==
iter	objfun	time
1	131.858945395619	2960.42000000001


==> data/perfprofdiscrete-100-1200-5-5.dat <==
iter	objfun	time
1	130.700408412286	2977.46000000002


==> data/perfprofdiscrete-100-1200-5-6.dat <==
iter	objfun	time
1	98.9521507903174	0.002171
2	88.8134478096104	0.006555
3	71.3715298372556	0.010672
4	58.8850101753442	0.014797
5	51.5571991295778	0.022123
6	44.0570219426009	0.03324
7	39.0244256187204	0.047587
8	36.9431229324327	0.06524
9	28.4610956201869	0.069804
10	24.0559488231815	0.08739
11	21.8778618007727	0.108149
12	19.9823845507109	0.129067
13	18.3046469763446	0.153188
14	16.8808205121449	0.180917
15	15.8914106892845	0.2174
16	14.8865822074168	0.259353
17	14.2305503800806	0.305178
18	13.4722769693721	0.347803
19	12.9771254550409	0.394115
20	11.3327904781375	0.413441
21	11.0724635602418	0.450438
22	10.6802864210368	0.490742
23	10.435141070697	0.532648
24	10.0177345288511	0.581136
25	9.84526642736889	0.63009
26	9.52109331233084	0.682771
27	9.29100211561166	0.735678
28	9.06700401770564	0.792382
29	8.79424412214491	0.848892
30	8.60066980118523	0.904731
31	8.51056237125963	0.959113
32	7.99260596124494	0.981883
33	7.99260596124494	1.02163
34	7.94938849505297	1.040786
35	7.91016365997475	1.063396
36	7.87499709087659	1.089579
37	7.80259899466772	1.11927
38	7.74752380243691	1.148894
39	7.68355147760229	1.178715
40	7.63383597615129	1.208888
41	7.57859861926622	1.243393
42	7.52046435608481	1.2804
43	7.47222730513848	1.317205
44	7.42009017666502	1.353958
45	7.37276815307726	1.391064
46	7.32813255141398	1.428189
47	7.28295744983994	1.464847
48	7.2414266451245	1.505604
49	7.1952563608752	1.546445
50	7.15299950187335	1.587216
51	7.11412617746556	1.628068
52	7.07366278911662	1.667276
53	7.03788693977954	1.707512
54	6.99447658495217	1.748317
55	6.96032647505332	1.78909
56	6.91725167351689	1.83365
58	6.84044445738673	1.923202
59	6.80866730635955	1.967901
60	6.76889082680041	2.012466
61	6.73474077466742	2.057136
63	6.66154060782403	2.146206
64	6.62218028324591	2.191161
65	6.59561150104278	2.235821
67	6.49690934935008	2.278266
68	6.49690934935008	2.306768
69	6.48725614357575	2.323996
71	6.48186582319489	2.36514
72	6.47510597247032	2.381375
74	6.46421727072605	2.408023
75	6.45851077356261	2.425251
77	6.44348215609745	2.463451
79	6.4237282016888	2.505594
80	6.41464564723287	2.526679
82	6.39611554971587	2.576875
84	6.37653500234292	2.630143
85	6.36600196861317	2.655551
87	6.34692431953983	2.705966
89	6.32844860320438	2.756204
91	6.30976104878227	2.809318
93	6.29089439702915	2.862394
95	6.27207141050728	2.915614
97	6.25276583519819	2.968608
99	6.23340460226062	3.021532
101	6.21407813455363	3.074596
103	6.19496068259828	3.127563
105	6.17591723116202	3.180613
107	6.15723037425697	3.23394
109	6.13837547374547	3.287034
112	6.10993542219373	3.366659
114	6.09126624510586	3.417687
116	6.07267807065161	3.464802
119	6.0451094747563	3.541394
121	6.02704007014763	3.59443
124	5.9995254177234	3.674137
126	5.98154608453836	3.727548
129	5.95508982552156	3.807468
132	5.92893323178471	3.887345
135	5.90276974459922	3.967149
137	5.8856195176829	4.020257
140	5.86076481779031	4.099917
143	5.83624954390864	4.179669
146	5.81237183670382	4.259632
149	5.78900264548013	4.339242
152	5.76592544714441	4.43163
156	5.73615598372041	4.554268
159	5.71448579831231	4.646253
162	5.69347583199902	4.738916
165	5.67286388907018	4.831143
169	5.64623249444796	4.953979
172	5.62704173964802	5.045912
176	5.60110764021625	5.168706
180	5.57592185334422	5.29186
184	5.551374111409	5.41482
187	5.53276333138457	5.506784
191	5.50897532933373	5.629424
195	5.48558213929593	5.759845
199	5.46239609114558	5.943976
204	5.43515723295059	6.170328
208	5.4124585081965	6.354424
212	5.38975250900146	6.538279
217	5.35941437104294	6.763122
221	5.34185490063194	6.860372
226	5.3287067389028	6.974434
230	5.31521680138436	7.07672
235	5.2984127533835	7.20485
240	5.28525799639617	7.337284
245	5.27108752771731	7.456045
250	5.25398059766797	7.583788
256	5.23978245575084	7.735313
261	5.222870115003	7.863275
266	5.20663883880267	7.991506
272	5.18711822202667	8.145196
278	5.16785243794923	8.298973
283	5.15187004528179	8.427169
289	5.13298440317492	8.580742
295	5.11043927869989	8.725313
302	5.08642443248891	8.895283
308	5.06549665813946	9.039658
314	5.0610602397186	9.153933
321	5.05544963226679	9.270878
328	5.04916575760142	9.392522
334	5.04430629439083	9.497781
341	5.03945375363871	9.623114
348	5.03358455627249	9.744767
356	5.02723285804642	9.886555
363	5.02150704685406	10.007993
371	5.0152323701749	10.149737
379	5.00790688018394	10.28726
386	5.00308562243451	10.413071
395	4.99593747985609	10.570991
403	4.98865010227755	10.707529
411	4.98292849817743	10.849453
420	4.97572008022444	11.00719
429	4.96856646948608	11.165084
438	4.9614313440608	11.323239
447	4.95436408200742	11.481332
456	4.947305916909	11.639524
466	4.93901390663803	11.813894
475	4.93204985858944	11.971535
485	4.925143509919	12.149344
495	4.91727520506682	12.323514
506	4.90930169807367	12.517939
516	4.90141694562387	12.689587
527	4.89338451718512	12.884188
538	4.88442001496973	13.074247
549	4.87673890695826	13.267797
561	4.86796666667178	13.478727
572	4.86038234211022	13.673072
584	4.85191966963445	13.883613
597	4.8398299381979	14.129591
609	4.82845274708419	14.360354
622	4.81621517829925	14.624918
635	4.80436271570449	14.8638
648	4.79277488602047	15.123559
662	4.78103159483439	15.404857
676	4.76637252669964	15.677227
690	4.7500557529418	16.003202
704	4.73425701068487	16.347859
719	4.71765722388139	16.732159
734	4.70223089156945	17.11573
749	4.68671328925624	17.474673
765	4.67046247252808	17.877215
781	4.65419733695529	18.309889
797	4.63803600941525	18.829477
814	4.62115677392265	19.343188
831	4.60414662524996	19.826123
848	4.58749941625489	20.308358
866	4.56985672955542	20.798756
884	4.55230520629718	21.261595
902	4.53481916548357	21.722808
921	4.51633686480567	22.209128
940	4.49799773426954	22.70062
960	4.47860433231634	23.207965
980	4.4591673500848	23.716121
1001	4.43865767571125	24.25057
1022	4.41820958509925	24.768281
1043	4.39768636399587	25.303303
1065	4.37643271712629	25.829188
1087	4.3561778017053	26.347477
1110	4.33568132334901	26.919672
1133	4.3155626047041	27.522791
1157	4.29487715969563	28.197064
1181	4.2743837368738	28.909905
1205	4.25402818180216	29.621679
1231	4.23217906690827	30.389767
1256	4.21152650559882	31.144096
1283	4.18960525017774	31.953136
1309	4.16916508272077	32.7405
1337	4.14783097511834	33.582456
1365	4.12711906738584	34.410091
1393	4.10694725694983	35.233259
1422	4.08697074791671	36.10637
1452	4.06550293533026	36.968261
1482	4.02553836147691	38.210801
1513	3.98149585589125	39.578241
1545	3.93442676737371	40.938839
1577	3.88644230854428	42.303454
1610	3.8358916275171	43.724024
1644	3.78609688325545	45.260029
1678	3.74306744348037	46.923426
1713	3.71015659386395	48.415508
1749	3.69013141076381	49.524079
1786	3.66950998264371	50.861653
1823	3.65053638937082	52.292722
1861	3.63381239437216	53.901768
1900	3.61873899681248	55.588706
1940	3.60512806353841	57.543162
1980	3.59283058672492	59.532392
2022	3.57835942915241	61.562109
2064	3.57111675246645	63.0016980000001
2107	3.56806078741876	64.096425
2151	3.56497928652858	65.110752
2196	3.56166097688416	66.253273
2242	3.55842014464031	67.377878
2289	3.55526174770866	68.524355
2337	3.55216564124193	69.677587
2386	3.54627886394675	70.8658980000001
2435	3.52874456250696	72.668122
2486	3.51832712121832	74.127963
2538	3.50702840939498	75.67789
2591	3.49511897769697	77.274006
2645	3.48311187571244	79.0299240000001
2701	3.47134694651201	80.8497720000001
2757	3.46052559203597	82.6430570000001
2815	3.44997037094601	84.544769
2874	3.43963325796295	86.586603
2934	3.42931297229841	88.64439
2995	3.42013984847899	90.566878
3058	3.41121892492694	92.5185150000001
3122	3.40240869322021	94.3998070000002
3187	3.3919055521352	96.4585330000001
3253	3.37929969646788	98.7393080000001
3321	3.36634727818637	101.023266
3391	3.35275208646093	103.449568
3462	3.34140871068685	105.405274
3534	3.33043487477357	107.542178
3608	3.31989981223517	109.705227
3683	3.30945852736244	111.929274
3760	3.29918274700594	114.242301
3839	3.28904077863267	116.633538
3919	3.27936733989667	119.158946
4001	3.27286857706874	121.344359
4085	3.26881123872233	123.130396
4170	3.25908985234066	125.123429
4257	3.24672750574359	128.334411
4346	3.24046741027286	130.771614
4437	3.23474096004103	133.261814
4530	3.20227715041795	137.995585
4624	3.18276542206276	141.786998
4721	3.17143451151993	144.627163
4820	3.16551652070113	146.855382
4920	3.15906782399383	149.20429
5023	3.15177045632653	151.664405
5128	3.139391848158	154.386761
5235	3.13073295670042	156.848746
5345	3.1214287356781	159.510788
5456	3.11254661937153	162.225124
5570	3.10372434027595	165.0929
5687	3.09428217679057	168.218048
5806	3.03238648621156	175.553135
5927	3.01928081094579	181.045257
6051	3.01077409711047	186.100061
6177	3.00847887830421	189.165635
6306	2.99373604613571	197.099787
6438	2.99005406075911	204.398444
6573	2.98637264401889	209.746283
6710	2.98266350735119	215.894521
6850	2.97899357984341	222.258126
6994	2.97518005711493	228.760636
7140	2.97130078963072	235.330566
7289	2.96748778973306	242.043623
7441	2.96361784668514	249.075574
7597	2.95936847170612	256.376776
7756	2.95565020076607	265.288904
7918	2.93919859453991	278.460834999999
8083	2.93889701825787	281.394798999999
8252	2.93871832115917	284.355435999999
8425	2.93853936462395	287.270835
8601	2.93818359154403	290.483441
8780	2.93301146722116	301.877092
8964	2.92778652727508	314.09802
9151	2.92506900902632	328.903535
9342	2.92094775730406	365.052197
9538	2.91628234786701	385.145389
9737	2.9130844127856	418.706223
9941	2.90828421308728	457.562629
10148	2.90467135243736	468.391344
10360	2.90204011793927	553.103975
10577	2.89286806593128	585.080540000001
10798	2.89269280565191	593.256520000001
11024	2.89251176517093	601.567832000001
11254	2.89232601855392	610.058929000001
11489	2.89213477708645	619.254201000002
11729	2.89193843425218	628.200929000001
11974	2.89173699393353	637.113011000001
12225	2.89152943256988	646.589975000002
12480	2.89131759236619	656.127377000002
12741	2.89109966438956	665.869076000002
13007	2.89087611232865	675.343635000001
13279	2.89064510461638	684.986851000002
13557	2.89040454532959	694.011938000002
13840	2.89015399537671	702.494489000002
14129	2.88989252165191	711.208523000003
14425	2.88966952419443	719.289293000003
14726	2.88953128062072	725.846899000004
15034	2.88938554860591	732.388451000003
15348	2.8888129697279	741.566609000003
15669	2.88841995043361	751.026026000003
15996	2.88796922660105	760.178285000004
16330	2.88703677285026	771.358216000004
16672	2.88451763150122	787.443251000004
17020	2.88199149296985	805.541756000004
17376	2.8803661946252	819.868841000005
17739	2.88015256760878	827.999025000005
18110	2.87994860612795	836.354562000005
18488	2.87975702034448	844.848129000005
18875	2.87957731604005	853.361856000005
19269	2.87946181490327	861.102071000005
19672	2.87936993951375	867.711098000005
20083	2.87928038092308	874.636351000004
20503	2.87919264089614	881.677271000004
20931	2.87909997309343	888.910699000004
21369	2.87899990409395	896.283011000004
21815	2.87887018648185	904.161670000005
22271	2.87288987465922	958.027534000004
22737	2.87268099616025	966.410212000004
23212	2.87256167984584	974.903593000004
23697	2.87242857562052	983.290777000006
24192	2.87227931596897	991.843107000004
24698	2.8721218554014	1000.498157
25214	2.87194469492579	1009.239228
25741	2.87164712630485	1018.738622
26279	2.86889576529973	1036.467662
26828	2.86647855493535	1053.389141
27389	2.8654480570051	1069.22848
27961	2.86473648350956	1084.837928
28546	2.86410009958475	1101.168136
29142	2.86226002542283	1125.861989
29751	2.86215330683541	1143.682863
30373	2.85586099788297	1200.021372


==> data/perfprofdiscrete-100-1200-6-1.dat <==
iter	objfun	time
1	77.2118829433243	0.0499999999883585
2	73.4453644341888	0.279999999998836
3	73.4453644341888	0.849999999976717
4	70.7968246690131	1
5	70.4269711459183	1.5
6	70.2457082379793	1.52999999999884
7	70.1462922834178	1.56999999997788
8	70.0855586876943	1.60999999998603
9	70.0404784675962	1.66000000000349
10	69.9957704599157	1.69000000000233
11	69.9433183671714	1.72999999998137
12	69.8793847843243	1.76999999998952
13	69.7981570528917	1.81999999997788
14	69.6913538848249	1.84999999997672
15	69.5493000820935	1.88999999998487
16	69.3598371713247	1.92999999999302
17	69.1094821056844	1.97000000000116
18	68.8040502102836	2.00999999998021
19	68.5936567197978	2.14999999999418
20	68.2044470011011	2.19000000000233
21	68.0378207908296	2.25999999998021
22	67.8222317526813	2.28999999997905
23	67.7890096442957	2.45999999999185
24	67.7890096442957	2.98999999999069
25	67.5059902490233	3.20999999999185
26	67.4502292604893	3.35999999998603
27	67.4272508621634	3.38999999998487
28	67.3934308593318	3.4199999999837
29	67.3636732226933	3.45999999999185
30	67.3240320882066	3.5
31	67.3138213861298	3.55999999999767
32	67.2135925462309	3.63000000000466
33	67.169701742327	3.72000000000116
34	67.1098310291622	3.75999999998021
35	67.0714337140188	3.78999999997905
36	66.9983591070367	3.86999999999534
37	66.9429023618336	3.95999999999185
38	66.8766126215079	3.98999999999069
39	66.8320337101836	4.02999999999884
40	66.8267732921324	4.06999999997788
41	66.7125454583329	4.20999999999185
42	66.6799379374036	4.25
43	66.5663376109539	4.27999999999884
44	66.5350197262154	4.32999999998719
45	66.496865016492	4.36999999999534
46	66.4897202239251	4.47999999998137
47	66.4342059060939	4.50999999998021
48	66.2733547200456	4.54999999998836
49	66.2724235133294	4.63999999998487
50	66.170068122089	4.67999999999302
51	66.1081627636567	4.72999999998137
52	66.0493918752177	4.75999999998021
53	65.9876688635057	4.79999999998836
54	65.9303221142338	4.83999999999651
55	65.9233440295299	4.94999999998254
56	65.8578638323741	4.98999999999069
57	65.799223685236	5.13000000000466
58	65.799223685236	5.6699999999837
60	65.7351956754493	6.01999999998952
61	65.7136625897193	6.05999999999767
62	65.7063106708121	6.09999999997672
63	65.6966693961239	6.13999999998487
65	65.674553271686	6.26999999998952
66	65.671248973313	6.33999999999651
67	65.6701327032189	6.36999999999534
69	65.618641848865	6.52999999999884
70	65.6050983664679	6.56999999997788
71	65.5913534357446	6.60999999998603
73	65.5680181895712	6.75
74	65.5670272196793	6.78999999997905
76	65.5071377049658	6.94999999998254
77	65.4894022096046	6.97999999998137
79	65.4674871785322	7.05999999999767
80	65.4400551016741	7.19000000000233
82	65.4111012482784	7.25999999998021
84	65.3641402317122	7.42999999999302
85	65.3431675297933	7.45999999999185
87	65.3104029777079	7.56999999997788
89	65.2892158917616	7.6699999999837
90	65.2881413699202	7.75999999998021
92	65.2268420305418	7.88000000000466
94	65.1918701165557	8.00999999998021
96	65.1584732835792	8.10999999998603
98	65.1413404075308	8.22000000000116
100	65.102494433538	8.38000000000466
102	65.0672273120986	8.45999999999185
104	65.0466561347366	8.55999999999767
106	65.0142193177743	8.69999999998254
108	64.9935188799637	8.79999999998836
110	64.9652235642277	8.92999999999302
113	64.9359148925912	9.10999999998603
115	64.9165188979483	9.23999999999069
117	64.8947525872807	9.34999999997672
119	64.8737125372437	9.47999999998137
122	64.8501065317558	9.61999999999534
124	64.8292437795159	9.75999999998021
127	64.8090895189414	9.92999999999302
129	64.7951717549885	10.0599999999977
132	64.7752399076875	10.1999999999825
135	64.7558925521813	10.3800000000047
137	64.7385215475901	10.5299999999988
140	64.7212491854741	10.679999999993
143	64.7045239317762	10.8800000000047
146	64.6894602463525	11.0299999999988
149	64.6722290737116	11.1999999999825
152	64.6544031065335	11.3999999999942
155	64.6442491104355	11.5699999999779
158	64.6236899398847	11.7599999999802
161	64.6076573330817	11.9799999999814
164	64.5936490877787	12.1499999999942
167	64.5798805177596	12.3299999999872
171	64.5573810400889	12.5899999999965
174	64.5403406449207	12.7299999999814
178	64.5160798617924	12.9700000000012
181	64.5006264544992	13.1600000000035
185	64.4766674080519	13.3899999999849
188	64.4585714737837	13.5299999999988
192	64.432668035048	13.7699999999895
196	64.4081032757499	14.0099999999802
200	64.3815220477881	14.2399999999907
204	64.3545708877411	14.4799999999814
208	64.3386115328265	14.6999999999825
212	64.3068961604312	14.929999999993
217	64.2703900875453	15.2399999999907
221	64.2371813240657	15.4799999999814
225	64.2091394021743	15.7200000000012
230	64.1758139612549	16
234	64.1439353289551	16.2399999999907
239	64.1117867828056	16.539999999979
244	64.0716035670977	16.8299999999872
249	64.0346385516213	17.1199999999953
254	64.0038510134559	17.3999999999942
259	63.9691613284641	17.7099999999919
264	63.9344982448785	17.9799999999814
269	63.8982724332513	18.3199999999779
275	63.8550458488855	18.6399999999849
280	63.820886793319	18.9400000000023
286	63.783220620011	19.289999999979
292	63.7383225789689	19.6499999999942
298	63.6991997454898	20
303	63.6689105317693	20.2699999999895
310	63.6270655733671	20.679999999993
316	63.58036740569	21.0499999999884
322	63.5426879687808	21.3800000000047
329	63.5056145362612	21.8299999999872
335	63.4657777422331	22.1399999999849
342	63.4244256614155	22.539999999979
349	63.3770699971437	22.9799999999814
356	63.3391631097753	23.3699999999953
363	63.2936053222502	23.8199999999779
370	63.2488144312723	24.2299999999814
378	63.2070266104538	24.679999999993
385	63.1607608983139	25.109999999986
393	63.1241087963313	25.5899999999965
401	63.0765821878755	26.039999999979
409	63.0311328469148	26.5199999999895
417	62.9849817450113	27.0199999999895
425	62.945128153664	27.5499999999884
434	62.8948454340828	28.1900000000023
442	62.8515989513186	28.75
451	62.8096011100163	29.3899999999849
460	62.7543177541894	29.9899999999907
470	62.7000581629624	30.789999999979
479	62.6523189211043	31.5199999999895
489	62.5938382996065	32.4100000000035
498	62.5472515338249	33.0999999999767
508	62.4844554410588	34
519	62.4240536076804	34.75
529	62.3596200464605	35.4400000000023
540	62.2847689945796	36.1999999999825
550	62.2112275916299	36.8699999999953
561	62.1274229632638	37.6900000000023
573	62.0288143368093	38.4499999999825
584	61.9281982010372	39.1199999999953
596	61.8073560561271	39.8299999999872
608	61.6729022058736	40.5299999999988
620	61.5213755213498	41.2399999999907
632	61.3543516471909	41.9400000000023
645	61.1549725007765	42.8299999999872
658	60.9528282115272	43.8699999999953
671	60.7766276116912	44.7699999999895
685	60.7154369841594	46.4199999999837
698	60.7107203333926	47.1900000000023
712	60.7020573653123	47.9499999999825
727	60.6894342977059	48.789999999979
741	60.6749979003177	49.5899999999965
756	60.6588829313762	50.5099999999802
771	60.6406637588447	51.5599999999977
787	60.6211892826358	52.7200000000012
802	60.6033828845971	53.8099999999977
819	60.5853350776674	54.75
835	60.5656986901555	55.7099999999919
852	60.5472580753315	56.6699999999837
869	60.5280962377317	57.6499999999942
886	60.5095484119147	58.6699999999837
904	60.4872793232991	59.7200000000012
922	60.465151121137	60.7399999999907
941	60.4388061318435	61.8299999999872
959	60.4132864288069	62.8800000000047
979	60.3837047527959	64.0199999999895
998	60.3535269140566	65.0999999999767
1018	60.3205781218258	66.2799999999988
1039	60.2860423075842	67.4799999999814
1059	60.2526427304002	68.6199999999953
1081	60.2140691128537	69.9100000000035
1102	60.1780893793652	71.1199999999953
1124	60.1395705587202	72.4100000000035
1147	60.0989363834201	73.6999999999825
1170	60.0594980258306	74.9799999999814
1193	60.017474994848	76.289999999979
1217	59.975836298086	77.6600000000035
1242	59.9320223542547	79.109999999986
1267	59.8902542887373	80.4899999999907
1292	59.84649645371	81.9400000000023
1318	59.8027279588261	83.75
1344	59.7588675152985	85.5999999999767
1371	59.7156655123162	87.1600000000035
1399	59.6721503768681	88.7999999999884
1427	59.6274207657964	90.4100000000035
1455	59.5836072008062	91.9899999999907
1485	59.5372594413022	93.6900000000023
1514	59.4958790632113	95.289999999979
1545	59.4530941235819	97.0299999999988
1576	59.4086399528252	98.8499999999767
1607	59.3700056751673	100.619999999995
1639	59.326992277635	102.579999999987
1672	59.2875829505859	104.789999999979
1706	59.2470776196714	106.869999999995
1740	59.208931355901	108.849999999977
1775	59.1712180924472	111.119999999995
1811	59.1339921690077	113.539999999979
1847	59.0982222535577	115.609999999986
1884	59.0643005148727	117.75
1922	59.031111355056	119.940000000002
1960	58.9994955849551	122.130000000005
1999	58.96857019189	124.339999999997
2039	58.9385243980396	126.649999999994
2080	58.9100856438372	128.949999999983
2122	58.8827754374776	131.319999999978
2165	58.8567463859433	133.880000000005
2208	58.8325363185559	136.849999999977
2252	58.8089132113843	139.489999999991
2297	58.786470231347	142.109999999986
2343	58.7657431608225	144.75
2390	58.7457059168564	147.489999999991
2438	58.7268650874952	150.25999999998
2487	58.7088077222926	153.099999999977
2537	58.6923574136706	155.989999999991
2588	58.676431837203	158.919999999984
2640	58.6614206884611	161.940000000002
2693	58.6475217391778	164.959999999992
2747	58.634508931937	168.089999999997
2802	58.6221146526013	171.25999999998
2858	58.6102177284138	174.720000000001
2915	58.598782547785	178.479999999981
2973	58.5879720391841	181.829999999987
3033	58.5774234395073	185.25
3094	58.5669095000632	188.829999999987
3156	58.5567447865054	192.389999999985
3219	58.5468041311898	196.00999999998
3284	58.5364065454121	200.309999999998
3349	58.5262789220091	204.220000000001
3417	58.5158518732665	208.139999999985
3485	58.5051681735005	212.069999999978
3555	58.494243373254	216.039999999979
3626	58.4829725931598	220.729999999981
3699	58.4712300656144	225.01999999999
3773	58.4591886409532	229.319999999978
3849	58.4467587475061	234.299999999988
3926	58.4340364449991	238.75999999998
4004	58.4204688720873	243.25999999998
4085	58.4065529158738	247.949999999983
4167	58.3924118259679	252.559999999998
4250	58.3777739520973	257.899999999994
4335	58.3625345777403	262.829999999987
4422	58.3470894022256	268.440000000002
4511	58.3312040931867	274.789999999979
4601	58.3151124969652	280.399999999994
4693	58.2986503405714	285.720000000001
4787	58.2820866945218	291.579999999987
4883	58.2651565284901	297.389999999985
4981	58.2478705093498	303.569999999978
5081	58.2305142370528	309.349999999977
5183	58.2130173005865	315.75999999998
5287	58.1955088244528	322.149999999994
5393	58.1776913868697	328.630000000005
5501	58.1597181885304	334.880000000005
5611	58.1417578659136	341.209999999992
5724	58.1232410792763	348.299999999988
5838	58.1050705279064	355.349999999977
5955	58.086362593702	362.160000000003
6075	58.0673409644688	369.089999999997
6197	58.048278160096	376.089999999997
6321	58.0289073912545	383.130000000005
6447	58.0093801899208	390.389999999985
6577	57.9893822266749	398.51999999999
6708	57.9693864317117	406.639999999985
6843	57.94893791025	414.589999999997
6980	57.9283490475247	423.139999999985
7120	57.9073315896982	431.179999999993
7263	57.8862583855796	440.049999999988
7408	57.8652229473173	448.549999999988
7557	57.8437242623529	457.579999999987
7708	57.8224120605242	466.779999999999
7863	57.8009053023563	475.819999999978
8020	57.7793561541166	485.709999999992
8181	57.7578205775013	495.149999999994
8345	57.7362517480073	504.609999999986
8512	57.7146173980971	516.099999999977
8683	57.6928119872279	525.949999999983
8857	57.6709603672176	536.069999999978
9034	57.6492681837555	546.229999999981
9215	57.6272744771245	557.209999999992
9400	57.6052236788594	567.919999999984
9589	57.5830916392811	578.859999999986
9781	57.5609258366693	589.959999999992
9977	57.538677441928	601.169999999984
10177	57.5163264703528	613.289999999979
10381	57.4939751588037	624.949999999983
10589	57.4715541446392	637.609999999986
10801	57.4490849639621	649.809999999998
11018	57.4264295710239	662.889999999985
11238	57.4038351324924	676.899999999994
11464	57.3809472850378	689.869999999995
11693	57.3580997891385	703.729999999981
11928	57.3347129667227	717.849999999977
12167	57.311292251373	732.229999999981
12411	57.2875539507048	747.720000000001
12659	57.2634158276385	764.229999999981
12913	57.2387015266926	780.25999999998
13172	57.2135428251055	796
13436	57.187828270615	812.579999999987
13705	57.1614385350473	829.319999999978
13980	57.1340754882231	845.669999999984
14260	57.1058155800376	862.099999999977
14546	57.076551614724	879.859999999986
14838	57.0460974554637	897.229999999981
15135	57.014234135603	914.899999999994
15438	56.9809857345044	933.470000000001
15748	56.9459871016721	952.039999999979
16063	56.9092181494373	974.619999999995
16385	56.8701772312476	995.289999999979
16714	56.8288842328192	1013.91
17049	56.7851150656747	1032.92999999999
17390	56.7387138128299	1052.19999999998
17739	56.6893391331386	1071.79999999999
18094	56.6369946256963	1091.87
18457	56.581650150741	1112.44999999998
18827	56.5234965699565	1133.73999999999
19204	56.4634244534103	1155.38999999998
19589	56.4018632885298	1177.47999999998
19982	56.3411955235305	1200.06


==> data/perfprofdiscrete-100-1200-6-2.dat <==
iter	objfun	time
1	80.6728943083355	0.149999999994179
2	79.7578922039698	0.190000000002328
3	76.8620739432022	0.259999999980209
4	76.8620739432022	0.820000000006985
5	76.7729088672497	0.959999999991851
6	76.7663522933959	1.10999999998603
7	76.7350051438821	1.14999999999418
8	76.6586682318785	1.19000000000233
9	76.6216489359732	1.22999999998137
10	76.5709674579686	1.26999999998952
11	76.5078037030454	1.4199999999837
12	76.4553378030693	1.45999999999185
13	76.3831691186647	1.5
14	76.3375047669009	1.53999999997905
15	76.2865793598425	1.57999999998719
16	76.1978811237861	1.75999999998021
17	76.1875365772026	1.79999999998836
18	76.0871229411176	1.83999999999651
19	75.9751778057222	1.88000000000466
20	75.9570744040663	1.9199999999837
21	75.8274578992321	1.95999999999185
22	75.7647523154062	2.10999999998603
23	75.6930014839797	2.13999999998487
24	75.5842848387718	2.19000000000233
25	75.5125912521756	2.22000000000116
26	75.4263451006038	2.26999999998952
27	75.4054495634796	2.38999999998487
28	75.3372859594696	2.42999999999302
29	75.1157148853254	2.47000000000116
30	75.0702038412504	2.57000000000698
31	74.9212230774034	2.60000000000582
32	74.8223376691349	2.63999999998487
33	74.7376216829975	2.67999999999302
34	74.6962064998141	2.83999999999651
35	74.6962064998141	3.39999999999418
36	74.5640277366378	3.60000000000582
37	74.5470844879835	3.72000000000116
38	74.5281838753148	3.75999999998021
39	74.5076444093691	3.79999999998836
40	74.4792242382415	3.83999999999651
41	74.4391811547322	3.88000000000466
42	74.3845251312499	3.9199999999837
43	74.346782788458	3.97999999998137
44	74.2847655508471	4.13000000000466
45	74.2158343502683	4.1699999999837
46	74.1557965305387	4.20999999999185
47	74.1266325159905	4.25
48	74.0632135266451	4.32000000000698
49	74.0608304494081	4.44000000000233
50	74.0070587783601	4.47999999998137
51	73.8748263546251	4.51999999998952
52	73.8533035883281	4.61999999999534
53	73.7729870318386	4.66000000000349
54	73.7176528329948	4.69999999998254
55	73.657626893106	4.73999999999069
57	73.5339392574354	4.86999999999534
58	73.4722550917723	5
59	73.4019620622462	5.03999999997905
60	73.3335765699688	5.07999999998719
61	73.2775945867162	5.10999999998603
62	73.2690989423602	5.14999999999418
64	73.2474307021593	5.85000000000582
65	73.1820393041942	6.03999999997905
66	73.1206386476846	6.19999999998254
68	73.0846838290851	6.27999999999884
69	73.0735572828064	6.32000000000698
70	73.0576003806288	6.35999999998603
72	73.0126182497679	6.5
73	73.0117711850101	6.55999999999767
75	72.942471087615	6.72000000000116
76	72.9084109830283	6.75999999998021
78	72.8505996166264	6.83999999999651
79	72.8472935454213	6.88000000000466
81	72.7475978774601	7.07999999998719
82	72.7001375205808	7.11999999999534
84	72.659778745022	7.19000000000233
86	72.5516928530133	7.38000000000466
87	72.5006008791719	7.4199999999837
89	72.4232996901676	7.5
91	72.3240270830006	7.63000000000466
93	72.2353450773112	7.73999999999069
95	72.1328971208021	7.91000000000349
96	72.0731443283035	7.94000000000233
98	71.9700073418712	8.05999999999767
100	71.8536481275381	8.19999999998254
102	71.7420214018892	8.29999999998836
104	71.618075266274	8.44000000000233
106	71.5706711230276	8.51999999998952
109	71.440236249659	9.44999999998254
111	71.4139474381778	9.60999999998603
113	71.3961617679551	9.69000000000233
115	71.3648658815028	9.76999999998952
118	71.3042766903066	10
120	71.2719683971171	10.109999999986
122	71.2194929645007	10.2399999999907
125	71.1584725481886	10.4400000000023
127	71.1235143710238	10.5199999999895
130	71.0197130137716	10.7200000000012
132	70.9644726440836	10.8299999999872
135	70.8765587534778	11.0099999999802
138	70.8007324029727	11.2099999999919
140	70.7116010483522	11.3399999999965
143	70.5904746857672	11.4899999999907
146	70.4787046742916	11.7200000000012
149	70.3580639146148	11.8299999999872
152	70.2608239714978	12.039999999979
155	70.0913900098934	12.2099999999919
158	69.9659025817254	12.4100000000035
161	69.871059639446	12.5199999999895
165	69.6300034355427	12.7999999999884
168	69.4733715737764	12.9700000000012
171	69.3797839214067	13.179999999993
175	69.1106010350343	13.4499999999825
178	68.9507403157885	13.570000000007
182	68.7288018453795	13.8099999999977
185	68.5664789125371	13.9799999999814
189	68.3389850618721	14.1900000000023
193	68.1361845221256	14.429999999993
197	67.8676227261112	14.6999999999825
201	67.5906078864992	14.9700000000012
205	67.4235811948159	15.1499999999942
209	67.153453073142	15.429999999993
213	66.9905259020378	15.6600000000035
217	66.7477888377487	15.8999999999942
221	66.5264875161886	16.1399999999849
226	66.3042317613721	16.429999999993
230	66.1154251710467	16.6600000000035
235	65.8635449709997	16.9799999999814
240	65.6603366496734	17.289999999979
244	65.5812222033127	17.5
249	65.403956810293	17.8099999999977
254	65.1851580012818	18.1399999999849
259	65.0077354092639	18.4199999999837
264	64.9126752745206	18.7200000000012
270	64.7995067386897	19.0799999999872
275	64.690622645031	19.3899999999849
281	64.5403189049937	19.7599999999802
286	64.3520161806813	20.039999999979
292	64.2008849365604	20.3899999999849
298	64.088420292066	20.789999999979
304	63.9797064065198	21.1699999999837
310	63.8892547204801	21.5499999999884
316	63.7842249266973	21.8699999999953
322	63.6845560210557	22.2200000000012
329	63.5471665805072	22.7399999999907
335	63.4356508396825	23.2200000000012
342	63.3177357111093	23.7699999999895
349	63.2102756319904	24.3399999999965
356	63.1010622370537	24.8399999999965
363	63.0028504106813	25.3800000000047
370	62.8525927721213	25.8399999999965
378	62.6783011855211	26.429999999993
385	62.515878109734	27.0199999999895
393	62.3145476854323	27.7200000000012
401	62.1243319799572	28.4599999999919
409	61.9374260507525	29.1600000000035
417	61.7826337807644	29.859999999986
425	61.5631002188018	30.4899999999907
434	61.3181834256176	31.1900000000023
442	61.1219801804694	31.6699999999837
451	60.9390944484514	32.2099999999919
460	60.8249629041577	32.789999999979
469	60.8083910225669	34
479	60.7984621798821	34.5899999999965
488	60.7830750342937	35.2299999999814
498	60.7642039140608	35.8899999999849
508	60.7418549241143	36.609999999986
518	60.7158443246833	37.3399999999965
529	60.6878398266282	38.1600000000035
539	60.6626391126457	38.7999999999884
550	60.6351517963987	39.4599999999919
561	60.6086989244796	40.0899999999965
572	60.5819405903148	40.7799999999988
583	60.556943683408	41.3999999999942
595	60.5302621137062	42.070000000007
607	60.5034102976824	42.8299999999872
619	60.4783515742058	43.6399999999849
631	60.4525038720665	44.4899999999907
644	60.4257974226617	45.3800000000047
657	60.4006943700446	46.2999999999884
670	60.372093440222	47.109999999986
683	60.3466601118178	47.8699999999953
697	60.3193393545269	48.7200000000012
711	60.293441867571	49.539999999979
725	60.269016673187	50.3800000000047
740	60.2440087405189	51.4599999999919
755	60.2235228032947	52.5099999999802
770	60.2014432282543	53.5899999999965
785	60.1793877008289	54.609999999986
801	60.1591995190681	55.5499999999884
817	60.1402067540267	56.4899999999907
833	60.1233694991965	57.3999999999942
850	60.1055123608945	58.3899999999849
867	60.0882666688653	59.5899999999965
884	60.0726068708576	60.820000000007
902	60.0562851838566	62.1000000000058
920	60.0401917052658	63.1999999999825
938	60.0249441138561	64.2699999999895
957	60.0092924486428	65.3899999999849
976	59.993704968768	66.609999999986
995	59.9789795379658	68.0299999999988
1015	59.9623585399978	69.4899999999907
1035	59.9472739352236	70.7599999999802
1056	59.9305349069298	72.0299999999988
1077	59.9147233164002	73.2599999999802
1099	59.8978126289539	74.6499999999942
1121	59.8816314657839	76.2399999999907
1143	59.8657635479785	77.789999999979
1166	59.8492572519493	79.2200000000012
1189	59.8330930569218	80.5799999999872
1213	59.8164688375106	82
1237	59.8002462444609	83.6900000000023
1262	59.783452916015	85.4899999999907
1287	59.7664603362978	87.0899999999965
1313	59.7491004056559	88.609999999986
1339	59.7312686138451	90.2099999999919
1366	59.712876337573	92.1199999999953
1393	59.6942897791457	94.039999999979
1421	59.6744563309522	95.6999999999825
1449	59.6547536533564	97.3500000000058
1478	59.6333660472479	99.0799999999872
1508	59.6114082252304	100.850000000006
1538	59.5903081197292	102.729999999981
1569	59.5665596680317	104.929999999993
1600	59.542670482237	106.989999999991
1632	59.5191140235908	108.869999999995
1665	59.4935431523174	110.850000000006
1698	59.4686478696403	112.820000000007
1732	59.4431405088346	114.989999999991
1766	59.4177039621351	117.359999999986
1802	59.3908773898899	119.539999999979
1838	59.3649451310397	121.619999999995
1874	59.3389731618944	124.139999999985
1912	59.3103646372737	126.649999999994
1950	59.2832550382158	128.910000000003
1989	59.2553344572509	131.239999999991
2029	59.2278010459877	133.549999999988
2069	59.200037046843	136.329999999987
2110	59.1721088926439	139.039999999979
2153	59.1436208433304	141.570000000007
2196	59.1155419737922	144.600000000006
2239	59.0882608429948	147.329999999987
2284	59.0600292828103	150
2330	59.0319025655409	152.729999999981
2376	59.0045406694497	155.779999999999
2424	58.9763709342698	158.979999999981
2472	58.9492587344558	161.850000000006
2522	58.9211274428158	165.419999999984
2572	58.8942408300517	168.419999999984
2623	58.8670679901948	171.440000000002
2676	58.8393847571483	174.76999999999
2729	58.8124519283779	178.399999999994
2784	58.7857028264357	181.649999999994
2839	58.7595907347877	184.970000000001
2896	58.7335767626868	188.410000000003
2954	58.7080734766305	192.279999999999
3013	58.6830274850113	196
3073	58.6586908007563	199.529999999999
3134	58.6347937931673	203.440000000002
3197	58.6110055183651	207.559999999998
3261	58.5879177027083	211.350000000006
3326	58.5646464124553	215.229999999981
3393	58.5415406135048	219.459999999992
3460	58.5191560258583	223.820000000007
3529	58.4958718404567	228.380000000005
3600	58.4726605071684	232.809999999998
3672	58.4496522453536	237.739999999991
3745	58.4263548471308	242.049999999988
3820	58.4027809417754	247.049999999988
3896	58.3790767021841	252
3974	58.3556105996215	256.869999999995
4054	58.3316890394503	262.100000000006
4135	58.3080551460043	269.50999999998
4217	58.2846251474933	274.25
4301	58.2610004703966	279.600000000006
4387	58.2372741199374	284.970000000001
4475	58.2133587251225	290.190000000002
4564	58.1895790665354	295.850000000006
4656	58.1649801710083	301.440000000002
4749	58.1402684374987	307.26999999999
4843	58.1156767689072	313.239999999991
4940	58.0904294152702	319.609999999986
5039	58.0649589651228	326.160000000003
5139	58.0397113208592	332.630000000005
5242	58.0139574873781	339.160000000003
5347	57.9880821380072	345.690000000002
5454	57.961876965335	352.039999999979
5563	57.9353207052619	358.820000000007
5674	57.9087227407529	365.919999999984
5787	57.8812640741826	373.190000000002
5903	57.8532913166986	380.729999999981
6021	57.8246988555333	387.75
6141	57.7956916894897	394.829999999987
6264	57.7657367899099	402.820000000007
6389	57.7355738183419	410.889999999985
6516	57.7047655493975	419.160000000003
6646	57.6732801652787	426.799999999988
6779	57.6409717342354	434.549999999988
6915	57.6076636269493	443.179999999993
7053	57.573585265035	451.899999999994
7194	57.5386184766182	460.089999999997
7337	57.5030963763732	469.299999999988
7484	57.4663545966642	478.529999999999
7633	57.4287030793557	488.039999999979
7786	57.3897545181552	497.130000000005
7941	57.3494157074922	508.899999999994
8100	57.3074019817469	518.589999999997
8262	57.2640921625532	528.139999999985
8427	57.219277132051	537.839999999997
8595	57.172919070392	547.639999999985
8767	57.1247090571685	557.809999999998
8942	57.0752796662887	568.25999999998
9121	57.024167567664	578.989999999991
9303	56.9715164428537	589.630000000005
9489	56.9169990447443	600.630000000005
9678	56.8613006122819	612.01999999999
9872	56.803885761332	623.690000000002
10069	56.7460144154626	635.359999999986
10270	56.687563435696	647.359999999986
10475	56.6299568924519	659.399999999994
10684	56.5735504386295	671.669999999984
10898	56.5190359112194	684.470000000001
11116	56.4686929244883	697.940000000002
11338	56.423926045423	710.919999999984
11564	56.3871631797845	724.149999999994
11795	56.3594614138466	738.589999999997
12031	56.3431114075775	754.839999999997
12271	56.3391933038332	769.669999999984
12516	56.3383044052164	784.100000000006
12766	56.3362860177559	798.820000000007
13021	56.333147471037	814.039999999979
13281	56.3289784261586	830.070000000007
13547	56.3238495614308	846.320000000007
13817	56.3179728333277	863.079999999987
14093	56.3114763143843	879.350000000006
14375	56.3045352994401	896.089999999997
14662	56.2972959587722	913.729999999981
14955	56.2899317071968	931.119999999995
15254	56.2825553238493	948.739999999991
15558	56.2753399789363	967.949999999983
15869	56.2683303343589	987.709999999992
16186	56.2615691459643	1008.09
16510	56.2550631424394	1027.84
16839	56.2488367463363	1047.23999999999
17176	56.2427873547247	1066.94
17519	56.2369357212987	1088.45999999999
17869	56.2311552372012	1110.09
18226	56.225408060519	1132.26999999999
18590	56.2196560793547	1154.44
18961	56.2138374843419	1177.20999999999
19340	56.2079167927758	1200.06


==> data/perfprofdiscrete-100-1200-6-3.dat <==
iter	objfun	time
1	80.6728943083355	0.149999999994179
2	79.7578922039698	0.190000000002328
3	76.8620739432022	0.260000000009313
4	76.8620739432022	0.829999999987194
5	76.7729088672497	0.959999999991851
6	76.7663522933959	1.11999999999534
7	76.7350051438821	1.16000000000349
8	76.6586682318785	1.19999999998254
9	76.6216489359732	1.22999999998137
10	76.5709674579686	1.27999999999884
11	76.5078037030454	1.42999999999302
12	76.4553378030693	1.47000000000116
13	76.3831691186647	1.51000000000931
14	76.3375047669009	1.54999999998836
15	76.2865793598425	1.57999999998719
16	76.1978811237861	1.76999999998952
17	76.1875365772026	1.80999999999767
18	76.0871229411176	1.83999999999651
19	75.9751778057222	1.88000000000466
20	75.9570744040663	1.9199999999837
21	75.8274578992321	1.95999999999185
22	75.7647523154062	2.10999999998603
23	75.6930014839797	2.14999999999418
24	75.5842848387718	2.19000000000233
25	75.5125912521756	2.22999999998137
26	75.4263451006038	2.26999999998952
27	75.4054495634796	2.38999999998487
28	75.3372859594696	2.42999999999302
29	75.1157148853254	2.47000000000116
30	75.0702038412504	2.57000000000698
31	74.9212230774034	2.60999999998603
32	74.8223376691349	2.64999999999418
33	74.7376216829975	2.69000000000233
34	74.6962064998141	2.82999999998719
35	74.6962064998141	3.39999999999418
36	74.5640277366378	3.60999999998603
37	74.5470844879835	3.75
38	74.5281838753148	3.79000000000815
39	74.5076444093691	3.82000000000698
40	74.4792242382415	3.86999999999534
41	74.4391811547322	3.89999999999418
42	74.3845251312499	3.94999999998254
43	74.346782788458	4.01000000000931
44	74.2847655508471	4.16000000000349
45	74.2158343502683	4.19999999998254
46	74.1557965305387	4.23999999999069
47	74.1266325159905	4.27999999999884
48	74.0632135266451	4.35000000000582
49	74.0608304494081	4.45999999999185
50	74.0070587783601	4.51000000000931
51	73.8748263546251	4.54999999998836
52	73.8533035883281	4.63999999998487
53	73.7729870318386	4.67999999999302
54	73.7176528329948	4.72000000000116
55	73.657626893106	4.76000000000931
57	73.5339392574354	4.89999999999418
58	73.4722550917723	5.01999999998952
59	73.4019620622462	5.05999999999767
60	73.3335765699688	5.10000000000582
61	73.2775945867162	5.13999999998487
62	73.2690989423602	5.17999999999302
64	73.2474307021593	5.88999999998487
65	73.1820393041942	6.08999999999651
66	73.1206386476846	6.23999999999069
68	73.0846838290851	6.32000000000698
69	73.0735572828064	6.35999999998603
70	73.0576003806288	6.39999999999418
72	73.0126182497679	6.52999999999884
73	73.0117711850101	6.58999999999651
75	72.942471087615	6.75
76	72.9084109830283	6.79999999998836
78	72.8505996166264	6.88000000000466
79	72.8472935454213	6.9199999999837
81	72.7475978774601	7.10999999998603
82	72.7001375205808	7.14999999999418
84	72.659778745022	7.22000000000116
86	72.5516928530133	7.41000000000349
87	72.5006008791719	7.44999999998254
89	72.4232996901676	7.52999999999884
91	72.3240270830006	7.6699999999837
93	72.2353450773112	7.77999999999884
95	72.1328971208021	7.94000000000233
96	72.0731443283035	7.97999999998137
98	71.9700073418712	8.07999999998719
100	71.8536481275381	8.22000000000116
102	71.7420214018892	8.32000000000698
104	71.618075266274	8.44999999998254
106	71.5706711230276	8.52999999999884
109	71.440236249659	9.45999999999185
111	71.4139474381778	9.61999999999534
113	71.3961617679551	9.69999999998254
115	71.3648658815028	9.77999999999884
118	71.3042766903066	10.0100000000093
120	71.2719683971171	10.1199999999953
122	71.2194929645007	10.25
125	71.1584725481886	10.4499999999825
127	71.1235143710238	10.5299999999988
130	71.0197130137716	10.7299999999814
132	70.9644726440836	10.8500000000058
135	70.8765587534778	11.0199999999895
138	70.8007324029727	11.2200000000012
140	70.7116010483522	11.3500000000058
143	70.5904746857672	11.5
146	70.4787046742916	11.7299999999814
149	70.3580639146148	11.8500000000058
152	70.2608239714978	12.0499999999884
155	70.0913900098934	12.2200000000012
158	69.9659025817254	12.4400000000023
161	69.871059639446	12.5499999999884
165	69.6300034355427	12.820000000007
168	69.4733715737764	13
171	69.3797839214067	13.1999999999825
175	69.1106010350343	13.4799999999814
178	68.9507403157885	13.5899999999965
182	68.7288018453795	13.8299999999872
185	68.5664789125371	14.0100000000093
189	68.3389850618721	14.2200000000012
193	68.1361845221256	14.4599999999919
197	67.8676227261112	14.7299999999814
201	67.5906078864992	15
205	67.4235811948159	15.1900000000023
209	67.153453073142	15.4599999999919
213	66.9905259020378	15.6900000000023
217	66.7477888377487	15.929999999993
221	66.5264875161886	16.1699999999837
226	66.3042317613721	16.4700000000012
230	66.1154251710467	16.7099999999919
235	65.8635449709997	17.0199999999895
240	65.6603366496734	17.3299999999872
244	65.5812222033127	17.5400000000081
249	65.403956810293	17.8500000000058
254	65.1851580012818	18.179999999993
259	65.0077354092639	18.4599999999919
264	64.9126752745206	18.7699999999895
270	64.7995067386897	19.1199999999953
275	64.690622645031	19.429999999993
281	64.5403189049937	19.7999999999884
286	64.3520161806813	20.0799999999872
292	64.2008849365604	20.4400000000023
298	64.088420292066	20.8500000000058
304	63.9797064065198	21.2200000000012
310	63.8892547204801	21.6000000000058
316	63.7842249266973	21.9100000000035
322	63.6845560210557	22.2600000000093
329	63.5471665805072	22.6900000000023
335	63.4356508396825	23.070000000007
342	63.3177357111093	23.4499999999825
349	63.2102756319904	23.9599999999919
356	63.1010622370537	24.4499999999825
363	63.0028504106813	24.9700000000012
370	62.8525927721213	25.429999999993
378	62.6783011855211	26
385	62.515878109734	26.5299999999988
393	62.3145476854323	27.0899999999965
401	62.1243319799572	27.7299999999814
409	61.9374260507525	28.3099999999977
417	61.7826337807644	28.8899999999849
425	61.5631002188018	29.4199999999837
434	61.3181834256176	30.109999999986
442	61.1219801804694	30.6900000000023
451	60.9390944484514	31.3500000000058
460	60.8249629041577	32.0400000000081
469	60.8083910225669	33.4599999999919
479	60.7984621798821	34.1699999999837
488	60.7830750342937	34.8099999999977
498	60.7642039140608	35.4599999999919
508	60.7418549241143	36.1600000000035
518	60.7158443246833	36.8800000000047
529	60.6878398266282	37.5400000000081
539	60.6626391126457	38.1199999999953
550	60.6351517963987	38.7600000000093
561	60.6086989244796	39.3800000000047
572	60.5819405903148	40.0599999999977
583	60.556943683408	40.679999999993
595	60.5302621137062	41.4100000000035
607	60.5034102976824	42.2799999999988
619	60.4783515742058	43.1000000000058
631	60.4525038720665	43.9499999999825
644	60.4257974226617	44.8500000000058
657	60.4006943700446	45.6399999999849
670	60.372093440222	46.429999999993
683	60.3466601118178	47.1999999999825
697	60.3193393545269	48.0299999999988
711	60.293441867571	48.8500000000058
725	60.269016673187	49.6699999999837
740	60.2440087405189	50.570000000007
755	60.2235228032947	51.429999999993
770	60.2014432282543	52.3299999999872
785	60.1793877008289	53.2900000000081
801	60.1591995190681	54.3899999999849
817	60.1402067540267	55.5299999999988
833	60.1233694991965	56.6199999999953
850	60.1055123608945	57.6399999999849
867	60.0882666688653	58.6199999999953
884	60.0726068708576	59.609999999986
902	60.0562851838566	60.679999999993
920	60.0401917052658	61.9100000000035
938	60.0249441138561	63.1999999999825
957	60.0092924486428	64.5400000000081
976	59.993704968768	65.7200000000012
995	59.9789795379658	66.8399999999965
1015	59.9623585399978	68.0400000000081
1035	59.9472739352236	69.2799999999988
1056	59.9305349069298	70.7900000000081
1077	59.9147233164002	72.25
1099	59.8978126289539	73.6399999999849
1121	59.8816314657839	74.9599999999919
1143	59.8657635479785	76.2600000000093
1166	59.8492572519493	77.6399999999849
1189	59.8330930569218	78.9899999999907
1213	59.8164688375106	80.4100000000035
1237	59.8002462444609	81.8299999999872
1262	59.783452916015	83.3099999999977
1287	59.7664603362978	84.8099999999977
1313	59.7491004056559	86.6399999999849
1339	59.7312686138451	88.5100000000093
1366	59.712876337573	90.1499999999942
1393	59.6942897791457	91.6999999999825
1421	59.6744563309522	93.3800000000047
1449	59.6547536533564	95.0599999999977
1478	59.6333660472479	96.820000000007
1508	59.6114082252304	98.9499999999825
1538	59.5903081197292	100.989999999991
1569	59.5665596680317	102.799999999988
1600	59.542670482237	104.669999999984
1632	59.5191140235908	106.940000000002
1665	59.4935431523174	109.179999999993
1698	59.4686478696403	111.160000000003
1732	59.4431405088346	113.179999999993
1766	59.4177039621351	115.190000000002
1802	59.3908773898899	117.459999999992
1838	59.3649451310397	119.970000000001
1874	59.3389731618944	122.139999999985
1912	59.3103646372737	124.329999999987
1950	59.2832550382158	126.51999999999
1989	59.2553344572509	128.809999999998
2029	59.2278010459877	131.169999999984
2069	59.200037046843	133.579999999987
2110	59.1721088926439	135.979999999981
2153	59.1436208433304	138.839999999997
2196	59.1155419737922	141.660000000003
2239	59.0882608429948	144.149999999994
2284	59.0600292828103	146.829999999987
2330	59.0319025655409	149.570000000007
2376	59.0045406694497	152.290000000008
2424	58.9763709342698	155.130000000005
2472	58.9492587344558	158.279999999999
2522	58.9211274428158	161.600000000006
2572	58.8942408300517	164.549999999988
2623	58.8670679901948	167.570000000007
2676	58.8393847571483	170.729999999981
2729	58.8124519283779	173.919999999984
2784	58.7857028264357	177.139999999985
2839	58.7595907347877	180.320000000007
2896	58.7335767626868	184.320000000007
2954	58.7080734766305	187.739999999991
3013	58.6830274850113	191.820000000007
3073	58.6586908007563	195.510000000009
3134	58.6347937931673	199.089999999997
3197	58.6110055183651	202.809999999998
3261	58.5879177027083	206.5
3326	58.5646464124553	210.669999999984
3393	58.5415406135048	214.829999999987
3460	58.5191560258583	218.799999999988
3529	58.4958718404567	223.419999999984
3600	58.4726605071684	227.729999999981
3672	58.4496522453536	232.609999999986
3745	58.4263548471308	236.929999999993
3820	58.4027809417754	241.660000000003
3896	58.3790767021841	246.540000000008
3974	58.3556105996215	251.75
4054	58.3316890394503	256.549999999988
4135	58.3080551460043	261.290000000008
4217	58.2846251474933	266.919999999984
4301	58.2610004703966	273.570000000007
4387	58.2372741199374	279.049999999988
4475	58.2133587251225	284.899999999994
4564	58.1895790665354	290.149999999994
4656	58.1649801710083	296.26999999999
4749	58.1402684374987	302.169999999984
4843	58.1156767689072	308.059999999998
4940	58.0904294152702	314.459999999992
5039	58.0649589651228	320.880000000005
5139	58.0397113208592	326.76999999999
5242	58.0139574873781	333.199999999983
5347	57.9880821380072	339.329999999987
5454	57.961876965335	346.049999999988
5563	57.9353207052619	352.779999999999
5674	57.9087227407529	359.290000000008
5787	57.8812640741826	365.949999999983
5903	57.8532913166986	372.850000000006
6021	57.8246988555333	379.760000000009
6141	57.7956916894897	386.899999999994
6264	57.7657367899099	394.239999999991
6389	57.7355738183419	401.649999999994
6516	57.7047655493975	409.149999999994
6646	57.6732801652787	416.799999999988
6779	57.6409717342354	424.649999999994
6915	57.6076636269493	432.630000000005
7053	57.573585265035	440.809999999998
7194	57.5386184766182	449.359999999986
7337	57.5030963763732	457.859999999986
7484	57.4663545966642	466.559999999998
7633	57.4287030793557	475.440000000002
7786	57.3897545181552	484.449999999983
7941	57.3494157074922	493.579999999987
8100	57.3074019817469	503.820000000007
8262	57.2640921625532	515.579999999987
8427	57.219277132051	525.479999999981
8595	57.172919070392	535.489999999991
8767	57.1247090571685	545.809999999998
8942	57.0752796662887	556.25
9121	57.024167567664	567.609999999986
9303	56.9715164428537	578.459999999992
9489	56.9169990447443	590
9678	56.8613006122819	600.989999999991
9872	56.803885761332	613.149999999994
10069	56.7460144154626	624.589999999997
10270	56.687563435696	636.389999999985
10475	56.6299568924519	648.529999999999
10684	56.5735504386295	661.029999999999
10898	56.5190359112194	675.070000000007
11116	56.4686929244883	687.889999999985
11338	56.423926045423	701.669999999984
11564	56.3871631797845	715.779999999999
11795	56.3594614138466	729.919999999984
12031	56.3431114075775	744.209999999992
12271	56.3391933038332	761.720000000001
12516	56.3383044052164	777.459999999992
12766	56.3362860177559	793
13021	56.333147471037	809.399999999994
13281	56.3289784261586	826.149999999994
13547	56.3238495614308	843.190000000002
13817	56.3179728333277	860.570000000007
14093	56.3114763143843	877.570000000007
14375	56.3045352994401	895.709999999992
14662	56.2972959587722	913.709999999992
14955	56.2899317071968	932.440000000002
15254	56.2825553238493	951.649999999994
15558	56.2753399789363	970.449999999983
15869	56.2683303343589	992.559999999998
16186	56.2615691459643	1011.39999999999
16510	56.2550631424394	1030.37
16839	56.2488367463363	1049.5
17176	56.2427873547247	1069.13
17519	56.2369357212987	1089.88
17869	56.2311552372012	1111.25
18226	56.225408060519	1132.29999999999
18590	56.2196560793547	1154.38999999998
18961	56.2138374843419	1176.97
19340	56.2079167927758	1200.06


==> data/perfprofdiscrete-100-1200-6-4.dat <==
iter	objfun	time
1	77.1836218608966	3013.39999999999


==> data/perfprofdiscrete-100-1200-6-5.dat <==
iter	objfun	time
1	80.327451890689	3055.51000000001


==> data/perfprofdiscrete-100-1200-6-6.dat <==
iter	objfun	time
1	57.7146749506375	0.002146
2	54.734123593046	0.006494
3	52.9057635702352	0.010607
4	50.7402729152197	0.017569
5	50.0693414633876	0.030225
6	48.0174901301826	0.034328
7	47.1150135740832	0.044096
8	46.3562862467419	0.053901
9	45.6345118642969	0.06655
10	45.0804722784923	0.082098
11	44.844743061933	0.103616
12	44.1544122588084	0.11369
13	43.8510384920285	0.129578
14	43.8510384920285	0.153959
15	43.6848511496183	0.166787
16	43.4884846823045	0.183312
17	43.2375112496655	0.211072
18	43.2375112496655	0.253778
19	43.1045472139611	0.285977
20	43.0206578784863	0.31831
21	43.0206578784863	0.350377
22	42.9056358260166	0.365776
23	42.8606357453229	0.38748
24	42.8606357453229	0.415878
25	42.8327038954612	0.430853
26	42.7943316793163	0.452633
27	42.7282577417079	0.481672
28	42.7282577417079	0.516888
29	42.7100252544646	0.545462
30	42.6588242292027	0.57836
31	42.6012014763424	0.614403
32	42.6012014763424	0.660889
33	42.5691074088892	0.696705
34	42.5691074088892	0.732652
35	42.5510576246236	0.758439
36	42.53107334072	0.788099
37	42.53107334072	0.824246
38	42.5185896883442	0.849694
39	42.4999946562056	0.882303
40	42.4703031892255	0.922473
41	42.4459930562687	0.982924
42	42.4459930562687	1.064769
43	42.3927989747977	1.111636
44	42.3872032190418	1.161701
45	42.3613090926061	1.232735
46	42.3613090926061	1.296621
47	42.3474974365562	1.329761
48	42.3450448754542	1.369603
49	42.3315683236938	1.426891
50	42.3315683236938	1.488012
51	42.3267336151751	1.524769
52	42.3201795613381	1.571519
53	42.3094809682218	1.640197
54	42.3045812256479	1.737009
55	42.279497503629	1.826994
56	42.2751033338705	1.908429
57	42.2657722482342	2.025382
58	42.2657722482342	2.187798
59	42.2605967921249	2.29489
60	42.2578142631003	2.404183
61	42.2514903623387	2.552794
62	42.2514903623387	2.735374
63	42.2472049421746	2.857781
64	42.2454945990795	2.982855
65	42.2398186312274	3.147712
66	42.2398186312274	3.371365
67	42.2361683822975	3.511105
68	42.2349528996992	3.655001
69	42.2306745167089	3.847622
70	42.2306745167089	4.140155
71	42.2278699750449	4.292345
72	42.2272931767373	4.452683
73	42.2241286172831	4.681862
74	42.2241286172831	4.996752
75	42.2218795793091	5.189797
76	42.2218795793091	5.393602
77	42.221228297095	5.511004
78	42.2205919897061	5.644688
79	42.2202147190735	5.857024
80	42.2181298988301	6.008437
81	42.2176906805267	6.132828
82	42.2173174701617	6.343783
84	42.2152280733925	7.153092
85	42.2137042934928	7.406039
86	42.2137042934928	7.67011
87	42.2132780643046	7.807388
88	42.2128739290238	7.952784
89	42.2128739290238	8.190421
91	42.2120786648205	8.531416
92	42.2113294145188	8.720495
93	42.2113294145188	8.949921
95	42.2105345106662	9.266146
96	42.209847465106	9.476029
97	42.209847465106	9.725241
99	42.2090885441759	10.098356
100	42.2084307068376	10.344404
101	42.2084307068376	10.639363
103	42.2077548397983	11.037801
104	42.2071869523078	11.303089
106	42.2068397091695	11.820681
107	42.2065994930811	12.042556
109	42.2061250147322	12.659373
110	42.2058334181803	12.864501
112	42.2052292741803	13.395508
113	42.2052292741803	13.731432
115	42.2047916649011	14.232071
116	42.2043788317272	14.554171
118	42.2040914634015	15.176219
120	42.2034955692409	15.729642
121	42.2034955692409	16.216977
123	42.203054854193	16.995328
125	42.2026362658607	18.092963
127	42.2022543093705	18.833256
128	42.2018886082255	19.304614
130	42.2016755957818	20.192887
132	42.2012660246143	21.117921
134	42.2010688877021	22.04743
136	42.2006831775778	22.861748
138	42.2004737865484	23.797665
140	42.200089938546	24.738723
141	42.200089938546	25.512942
143	42.1998193391294	26.248202
145	42.1995362422879	27.700116
147	42.1992825817649	28.461582
150	42.1988651448087	30.44292
152	42.1985932595662	31.469915
154	42.1984524948151	32.931565
156	42.19825455587	33.832893
158	42.1982255169074	34.505402
160	42.1981504463743	35.359284
163	42.1978349581238	37.061764
165	42.1978082125116	37.934852
167	42.1976783555956	38.909402
169	42.1976607252242	39.589362
172	42.1974999286841	40.960315
174	42.1974827979114	41.599474
177	42.1972968501929	42.851851
179	42.1972765804197	43.42797
182	42.19708166723	44.583382
184	42.1970631512173	45.126354
187	42.1969078713597	46.277035
189	42.1968929833921	47.000771
192	42.1967630352892	48.422746
195	42.1967192544099	49.560005
197	42.196618548088	50.537189
200	42.1965669289721	51.96613
203	42.1964318034343	53.050452
206	42.1963808302545	54.599417
209	42.1963081092324	56.214148
212	42.1962557765427	57.714058
214	42.1961928940518	58.6336
217	42.1961457986316	60.148138
220	42.1960761646056	61.763809
224	42.1959898397415	63.974458
227	42.1959313826939	65.859672
230	42.1958488777083	67.433319
233	42.1958103363433	69.204561
236	42.1957390103621	71.190506
240	42.1956610814939	73.069903
243	42.1956280883655	74.375135
246	42.1955906556541	75.6028099999999
250	42.195561317253	77.6266619999999
253	42.1955434199243	80.813317
257	42.1955173420209	84.1344319999999
260	42.1954934372358	86.2823459999999
264	42.1954665603441	88.718482
268	42.1954423344998	92.171494
271	42.1954197138084	95.107273
275	42.1953844605043	98.725403
279	42.1953438784409	102.542486
283	42.1952928486924	105.632357
287	42.1952306910605	108.081371
291	42.1951609292463	110.715524
295	42.1950966273862	113.534888
299	42.195036273387	116.501026
303	42.1949766827415	119.517526
308	42.1949098307191	123.774824
312	42.1948725616545	126.320087
316	42.1948511448487	128.69686
321	42.1948371318195	131.815318
325	42.1948292369997	135.317067
330	42.1948235120261	141.141644
334	42.1948181115191	144.910594
339	42.1948127696022	150.268607
344	42.1948078472198	155.546315
348	42.1948028374495	159.092778
353	42.194796642522	163.578064
358	42.194783772878	166.876214
363	42.1947722615219	171.01594
368	42.1947626821039	175.497733
374	42.1947524178762	180.584908
379	42.1947428799279	184.590516
384	42.1947217299932	187.43595
389	42.1947076104241	191.127839
395	42.194688935315	195.766061
400	42.1946785478804	201.302528
406	42.1946733237207	206.685626
412	42.19466810868	211.117312
417	42.1946623172504	214.471554
423	42.1946529149022	218.780222
429	42.1946449792922	224.495119
435	42.1946299663352	229.735667
441	42.1946079536551	233.69052
447	42.1945678371484	236.548263
454	42.1944862044802	239.288123
460	42.1943915819977	241.348136
466	42.1943638327949	244.312303
473	42.1943296719196	248.916019
479	42.1942963651387	253.369085
486	42.1942630908198	258.77923
493	42.1942036472571	262.989893
500	42.1941585184415	266.556271
507	42.1941175129355	270.268387
514	42.1940854182775	274.65084
521	42.1940428205279	279.442837
528	42.1939055917694	284.022177
536	42.1938461928728	291.341511
543	42.1938279038264	296.650329
551	42.1938084322478	302.950646
558	42.1937978294433	306.85328
566	42.1937859308252	315.14735
574	42.1937698309116	322.225693
582	42.1937453779859	327.792082
590	42.1937272534707	335.497927
599	42.193717267473	348.415048
607	42.1937157459544	360.854574
615	42.1937144905817	378.548319
624	42.1937126666461	393.010621
633	42.1937103016298	404.414473
642	42.1937068008348	413.202887
651	42.1936939882561	419.635834
660	42.1936641506043	425.56381
669	42.1936125910136	430.296038
678	42.1935804243225	437.772964
688	42.1935695389757	449.275255
697	42.1935682495097	464.366094
707	42.1935665343239	472.766914
717	42.1935643236305	479.322312
727	42.1935611478022	490.693742
737	42.1935570334248	500.346513
747	42.1935524216042	509.378869
758	42.1935415203074	516.749714
768	42.1935264630256	522.911868
779	42.1935209901348	533.065702
790	42.1935183507419	545.678967
801	42.1935136478835	555.629106
812	42.1935016967445	563.572498
824	42.1934743562446	569.804778
835	42.1934400711496	578.221661
847	42.1934271412625	597.163652
859	42.1934270796152	646.886317
871	42.1934269895427	694.950009
883	42.1934269067488	742.843077
895	42.1934268045617	790.159524000001
907	42.1934266954461	832.969546000001
920	42.1934265416944	868.588891000001
933	42.1934263474014	896.470121000001
946	42.1934257022942	920.398361000001
959	42.1934241896823	950.420224000001
973	42.1934219330517	971.560105000001
986	42.1934183914193	987.374708000001
1000	42.1934182026738	1078.717039
1014	42.1934181969336	1200.746779


==> data/perfprofdiscrete-20-300-1-1.dat <==
iter	objfun	time
1	39	0
2	39	0
3	39	0.0100000000093132
4	39	0.0100000000093132
5	39	0.0100000000093132
6	38.9999999962457	0.0100000000093132
7	38.9989071743305	0.0100000000093132
8	37.8689646526257	0.0200000000040745
9	37.8689646526257	0.0400000000081491
10	35.0828322209135	0.0500000000029104
11	35.0828322209135	0.0600000000122236
12	34.3744587865958	0.0800000000017462
13	34.288214077234	0.0900000000110595
14	34.288214077234	0.110000000000582
15	34.0882180659668	0.120000000009895
16	34.0793104313061	0.130000000004657
17	34.0783971720144	0.130000000004657
18	34.0782682371454	0.130000000004657
19	34.0780854547989	0.130000000004657
20	34.0778271774304	0.130000000004657
21	34.0774673952548	0.130000000004657
22	34.0769853874704	0.130000000004657
23	34.0769742559291	0.130000000004657
24	34.0766028642301	0.14000000001397
25	34.075157095405	0.14000000001397
26	34.0746755073682	0.14000000001397
27	34.0745850529569	0.14000000001397
28	34.0742159750849	0.14000000001397
29	34.0729105034208	0.150000000008731
30	34.0724308615491	0.150000000008731
31	34.071975843675	0.150000000008731
32	34.0714618182141	0.150000000008731
33	34.0709389691012	0.150000000008731
34	34.070355511359	0.150000000008731
35	34.0701188421616	0.160000000003492
36	34.0696447724046	0.160000000003492
37	34.0692405022686	0.160000000003492
38	34.0691597003596	0.160000000003492
39	34.0683414684014	0.160000000003492
40	34.0680238028348	0.160000000003492
41	34.0678289244269	0.160000000003492
42	34.0676057262464	0.170000000012806
43	34.0675607786188	0.170000000012806
44	34.06659975072	0.170000000012806
45	34.0661894274399	0.170000000012806
46	34.065911394686	0.170000000012806
47	34.0655556483986	0.180000000007567
48	34.0650358160623	0.180000000007567
49	34.0648584708191	0.180000000007567
50	34.0644177688867	0.180000000007567
51	34.0640428693309	0.180000000007567
52	34.0640095536341	0.180000000007567
54	34.062822803815	0.190000000002328
55	34.0626557179597	0.190000000002328
56	34.0624395012761	0.200000000011642
57	34.0615739349393	0.200000000011642
58	34.0612123412874	0.200000000011642
60	34.0604846619659	0.210000000006403
61	34.0600945149632	0.210000000006403
62	34.0600627977835	0.210000000006403
64	34.0589245805428	0.210000000006403
65	34.0584560004825	0.210000000006403
67	34.0575405749359	0.210000000006403
68	34.057184176458	0.210000000006403
70	34.0567203254728	0.220000000001164
71	34.0558634784635	0.220000000001164
73	34.0550961536827	0.220000000001164
74	34.0547070312055	0.230000000010477
76	34.0537717881175	0.230000000010477
78	34.0530295359191	0.230000000010477
80	34.0525481590116	0.230000000010477
81	34.0516010591205	0.240000000005239
83	34.0511379188006	0.240000000005239
85	34.0498099083947	0.240000000005239
87	34.0491061507724	0.25
89	34.0484236649941	0.25
91	34.0470801434335	0.260000000009313
93	34.0464697110244	0.260000000009313
95	34.0452531741875	0.270000000004075
97	34.0443106686185	0.270000000004075
99	34.0439241243869	0.270000000004075
101	34.0424150698578	0.270000000004075
104	34.0408438659058	0.280000000013388
106	34.0398528570127	0.280000000013388
108	34.0391175646954	0.290000000008149
111	34.0377211448548	0.30000000000291
113	34.0362252593633	0.30000000000291
116	34.0347699134896	0.30000000000291
118	34.0335871697688	0.310000000012224
121	34.0319874434664	0.310000000012224
123	34.0308593035471	0.320000000006985
126	34.0295668750409	0.320000000006985
129	34.0279107773767	0.330000000001746
132	34.0259195159823	0.330000000001746
135	34.0247877980819	0.340000000011059
138	34.0225366131278	0.340000000011059
141	34.0211534538093	0.340000000011059
144	34.0196562106434	0.360000000000582
147	34.0175898392551	0.360000000000582
150	34.0156167385354	0.360000000000582
154	34.0131618375314	0.370000000009895
157	34.0116065541323	0.380000000004657
161	34.0090125228724	0.39000000001397
164	34.0072665423366	0.39000000001397
168	34.0047406047224	0.400000000008731
172	34.002227066745	0.400000000008731
176	33.9997103216369	0.410000000003492
179	33.9981757786663	0.410000000003492
183	33.9954753319947	0.430000000007567
187	33.9932788951348	0.440000000002328
192	33.9895846979761	0.440000000002328
196	33.9868139028042	0.450000000011642
200	33.9841686631544	0.450000000011642
205	33.9807829078803	0.460000000006403
209	33.9780565534884	0.480000000010477
214	33.9745057958631	0.490000000005239
219	33.9714683200284	0.490000000005239
224	33.9671695492005	0.5
229	33.9638317205168	0.510000000009313
234	33.9598922009822	0.520000000004075
239	33.9562762782371	0.530000000013388
244	33.9525959926706	0.540000000008149
250	33.9467437761895	0.55000000000291
255	33.9424467230355	0.55000000000291
261	33.9374991177357	0.570000000006985
267	33.9317138514951	0.580000000001746
272	33.9270637453714	0.580000000001746
279	33.9205822492336	0.600000000005821
285	33.9142083439211	0.610000000000582
291	33.9090103638449	0.620000000009895
298	33.9015199018978	0.630000000004657
304	33.8936477188558	0.64000000001397
311	33.8863821733825	0.660000000003492
318	33.8770693245773	0.670000000012806
325	33.8686538580867	0.680000000007567
332	33.859072438641	0.690000000002328
339	33.8512986656193	0.700000000011642
347	33.8379333079822	0.710000000006403
355	33.8262258606374	0.730000000010477
363	33.8140222764254	0.740000000005239
371	33.802230956551	0.75
379	33.7876413509234	0.780000000013388
387	33.775812508674	0.790000000008149
396	33.7618402315499	0.80000000000291
405	33.7434875205384	0.820000000006985
414	33.7259758642151	0.840000000011059
423	33.7098884712734	0.840000000011059
432	33.6928742290041	0.860000000000582
442	33.6750658945114	0.880000000004657
452	33.6579583517254	0.900000000008731
462	33.6371883464248	0.920000000012806
472	33.6189771154005	0.930000000007567
483	33.6001010440843	0.960000000006403
493	33.5823076307732	0.980000000010477
504	33.5640039775644	0.990000000005239
516	33.5464170527454	1.01000000000931
527	33.5373118369486	1.04000000000815
539	33.5360557030804	1.08000000000175
551	33.5356714143401	1.10000000000582
563	33.535134983298	1.1200000000099
575	33.5344102883518	1.14000000001397
588	33.5334792933404	1.16000000000349
601	33.5322350223771	1.19000000000233
615	33.5306938462517	1.2100000000064
628	33.5291345202908	1.23000000001048
642	33.5269439946591	1.25
657	33.5245586478192	1.28000000001339
671	33.5217695037352	1.30000000000291
686	33.5208326094044	1.33000000000175
701	33.519624958775	1.35000000000582
717	33.5186490397383	1.39000000001397
733	33.5176455141287	1.41000000000349
749	33.5165226012431	1.44000000000233
766	33.5154236998557	1.47000000000116
783	33.5141628358676	1.5
800	33.5128636777678	1.53000000001339
818	33.5115379411164	1.55000000000291
836	33.5100645976918	1.59000000001106
855	33.508604186115	1.63000000000466
874	33.5070417520545	1.66000000000349
893	33.5054400702364	1.68000000000757
913	33.5037696341428	1.72000000000116
934	33.501916922564	1.75
954	33.5001302785891	1.80000000000291
976	33.4981134757999	1.84000000001106
997	33.4962707885075	1.8700000000099
1019	33.4942141213782	1.91000000000349
1042	33.4921013122267	1.95000000001164
1065	33.4899191253938	1.99000000000524
1089	33.4876474877557	2.03000000001339
1113	33.4854031408596	2.07000000000698
1138	33.4829864793651	2.1200000000099
1163	33.4805888739392	2.16000000000349
1189	33.4781000179565	2.2100000000064
1215	33.475571669278	2.24000000000524
1242	33.4729725187597	2.30000000000291
1270	33.4702154577829	2.34000000001106
1298	33.4674427124559	2.39000000001397
1327	33.4646043362198	2.44000000000233
1357	33.4615869817834	2.5
1387	33.4585127416866	2.54000000000815
1418	33.455313937504	2.60000000000582
1449	33.4520925070796	2.66000000000349
1481	33.4486250598008	2.72000000000116
1514	33.4450572647337	2.77000000000407
1548	33.4412838104654	2.83000000000175
1583	33.4373005912331	2.89000000001397
1618	33.4332348710964	2.95000000001164
1654	33.4290028879031	3.01000000000931
1690	33.424797086238	3.07000000000698
1728	33.4198528597222	3.14000000001397
1766	33.4149717938905	3.20000000001164
1806	33.4096476604338	3.28000000001339
1846	33.4043066870912	3.35000000000582
1887	33.3984105591535	3.42000000001281
1929	33.392424498603	3.49000000000524
1972	33.3858435412609	3.56000000001222
2016	33.3790127674927	3.64000000001397
2060	33.3721669362839	3.72000000000116
2106	33.3642211670365	3.79000000000815
2153	33.3561341219176	3.88000000000466
2201	33.3473346394276	3.97000000000116
2250	33.338077695442	4.05000000000291
2300	33.3282103030191	4.14000000001397
2351	33.3174942444043	4.22000000000116
2403	33.3061243714985	4.32000000000698
2457	33.2936883677479	4.41000000000349
2511	33.2806652312239	4.51000000000931
2567	33.2662348963147	4.60000000000582
2624	33.2502451673231	4.7100000000064
2683	33.2328917339649	4.81000000001222
2742	33.2147319300386	4.91000000000349
2803	33.1933209793109	5.02000000000407
2866	33.1699052379902	5.13000000000466
2929	33.1437220621877	5.25
2994	33.1141218568273	5.3700000000099
3061	33.0802372916417	5.48000000001048
3129	33.0421655792131	5.60000000000582
3199	32.9968484075973	5.74000000000524
3270	32.9431948203313	5.86000000000058
3342	32.8798790636513	5.99000000000524
3417	32.8022153784994	6.13000000000466
3493	32.7080020722427	6.27000000000407
3570	32.5929185531349	6.40000000000873
3650	32.4465174669653	6.55000000000291
3731	32.2800407874647	6.70000000001164
3814	32.1354423533925	6.86000000000058
3899	32.1185513728057	7.04000000000815
3985	32.11650315451	7.19000000000233
4074	32.1128136114629	7.36000000000058
4164	32.1073192778888	7.51000000000931
4257	32.1002576581798	7.68000000000757
4352	32.0916322703882	7.86000000000058
4448	32.0816383533803	8.03000000001339
4547	32.0700866187834	8.2100000000064
4648	32.057263453713	8.40000000000873
4752	32.0428344595444	8.58000000000175
4857	32.0272541377528	8.78000000001339
4965	32.0107705299563	8.97000000000116
5076	31.9938993280448	9.17000000001281
5189	31.9777939132488	9.3700000000099
5304	31.9632869193973	9.59000000001106
5422	31.9508852763935	9.80000000000291
5543	31.9410775159375	10.0200000000041
5666	31.9342292857822	10.2400000000052
5792	31.9298110075292	10.4700000000012
5921	31.9270330959719	10.7100000000064
6052	31.9248329792357	10.9400000000023
6187	31.9220159635414	11.1900000000023
6324	31.9179216389071	11.4300000000076
6465	31.9123966456267	11.6900000000023
6609	31.9059454877746	11.9500000000116
6756	31.8996220833553	12.2200000000012
6906	31.8980531178456	12.5400000000081
7059	31.8973871552926	12.8100000000122
7216	31.8955461754787	13.1000000000058
7377	31.893084015374	13.3800000000047
7541	31.8896780558041	13.6800000000076
7708	31.8857908616316	13.9800000000105
7880	31.8810750211931	14.2900000000081
8055	31.8777868929052	14.6100000000006
8234	31.8765127711643	14.9300000000076
8417	31.8740604926857	15.2600000000093
8604	31.8699915888368	15.6000000000058
8796	31.865557139046	15.9500000000116
8991	31.8634709882214	16.3000000000029
9191	31.8607899946111	16.6600000000035
9396	31.8571508953595	17.0300000000134
9604	31.8529617830135	17.4100000000035
9818	31.849970607105	17.7900000000081
10036	31.8469879793054	18.1900000000023
10259	31.8432542298508	18.5900000000111
10487	31.8397077083557	18.9900000000052
10721	31.8370952930874	19.4200000000128
10959	31.833859535166	19.8500000000058
11203	31.8300595514885	20.320000000007
11452	31.8273778349061	20.7800000000134
11706	31.8244079504369	21.2400000000052
11967	31.8209741979815	21.7100000000064
12233	31.818553814481	22.1900000000023
12505	31.8152074786757	22.6900000000023
12783	31.8125370109968	23.1800000000076
13067	31.8093242759297	23.7000000000116
13357	31.8066351947199	24.2300000000105
13654	31.8035092309433	24.7600000000093
13958	31.8007048584914	25.320000000007
14268	31.7976031496472	25.890000000014
14586	31.7943089281473	26.4700000000012
14910	31.7912589293377	27.0900000000111
15241	31.7882264533147	27.6900000000023
15580	31.7851357011475	28.3100000000122
15927	31.7819703580867	28.9400000000023
16281	31.7787101571944	29.5900000000111
16643	31.7753824958448	30.25
17013	31.7719769683062	30.9300000000076
17391	31.768471613703	31.6200000000099
17778	31.7648129169667	32.3300000000017
18173	31.7610385105212	33.0500000000029
18577	31.7571411765503	33.7900000000081
18990	31.7530724482874	34.5500000000029
19412	31.7488295419008	35.320000000007
19844	31.7443991799442	36.1100000000006
20285	31.7398107207721	36.9200000000128
20736	31.7350396905743	37.75
21197	31.7300398985684	38.5900000000111
21669	31.7248251916636	39.4600000000064
22150	31.7193981603995	40.3400000000111
22643	31.7137338183638	41.25
23146	31.7078319494081	42.1700000000128
23661	31.7016574720237	43.1100000000006
24187	31.6952291599829	44.0900000000111
24725	31.6885521160038	45.070000000007
25275	31.6816228017404	46.0800000000017
25836	31.6744182523637	47.1100000000006
26411	31.6669324925718	48.1700000000128
26998	31.6591846545904	49.2400000000052
27598	31.6511650935265	50.3500000000058
28212	31.6428311956052	51.4700000000012
28839	31.6342113846667	52.640000000014
29481	31.6252583426342	53.8100000000122
30136	31.6160204452086	55.0200000000041
30806	31.6064715593604	56.25
31491	31.5965754630798	57.5
32191	31.5863427613554	58.7800000000134
32907	31.5757412966043	60.1100000000006
33639	31.5647671803141	61.4800000000105
34386	31.5534114263468	62.9300000000076
35151	31.5415866236597	64.4100000000035
35933	31.5293224391298	65.9200000000128
36731	31.5166186676746	67.4800000000105
37548	31.5034101664501	69.1100000000006
38383	31.4896235989278	70.8100000000122
39236	31.4752841205429	72.5300000000134
40109	31.4602982708695	74.2900000000081
41001	31.4445865093195	76.1100000000006
41912	31.4281526525278	77.9500000000116
42844	31.4108538539255	79.8400000000111
43797	31.3926681796786	81.7800000000134
44770	31.3736332082006	83.7400000000052
45766	31.3537996141299	86
46783	31.3334830621579	88.4000000000087
47824	31.3112674142379	90.5200000000041
48887	31.2841057049537	92.7200000000012
49974	31.2544925510174	95.3000000000029
51085	31.2212000453108	97.7200000000012
52221	31.1757397178163	100.040000000008
53382	31.1287753174291	102.720000000001
54569	31.0707717230446	105.360000000001
55782	31.0204195636632	107.860000000001
57022	30.9623437985624	110.740000000005
58290	30.9363309866617	113.590000000011


==> data/perfprofdiscrete-20-300-1-2.dat <==
iter	objfun	time
1	39.01	0.00999999999476131
2	39	0.00999999999476131
3	39	0.00999999999476131
4	39	0.00999999999476131
5	39	0.00999999999476131
6	39	0.00999999999476131
7	39	0.00999999999476131
8	39	0.00999999999476131
9	39	0.0199999999895226
10	39	0.0199999999895226
11	39	0.0199999999895226
12	39	0.0199999999895226
13	39	0.0199999999895226
14	38.9999999999999	0.0199999999895226
15	38.9999999998972	0.0199999999895226
16	38.9999999192967	0.0199999999895226
17	38.9999056643621	0.0299999999988358
18	38.7825385101479	0.0299999999988358
19	38.7825385101479	0.0500000000029104
20	38.5811363301806	0.0500000000029104
21	38.3408503745763	0.0500000000029104
22	38.2855245764163	0.0500000000029104
23	38.1548856074263	0.069999999992433
24	38.1548856074263	0.0899999999965075
25	37.938311973013	0.0899999999965075
26	37.8953978978539	0.0999999999912689
27	37.8953978978539	0.119999999995343
28	37.781354630908	0.119999999995343
29	37.7057403786771	0.129999999990105
30	37.6694562585479	0.129999999990105
31	37.5852799544514	0.129999999990105
32	37.475466459849	0.129999999990105
33	37.4131423591629	0.129999999990105
34	37.364580679006	0.129999999990105
35	37.2054964654229	0.139999999999418
36	37.2054964654229	0.159999999988941
37	37.1574394819845	0.159999999988941
38	37.1123275848405	0.169999999998254
39	37.0760338170861	0.169999999998254
40	36.9919803231359	0.169999999998254
41	36.9509538036801	0.169999999998254
42	36.9204299538763	0.169999999998254
43	36.8928723802523	0.179999999993015
44	36.8928723802523	0.19999999999709
45	36.7866692611316	0.19999999999709
46	36.781844875346	0.209999999991851
47	36.7303669032738	0.209999999991851
48	36.6771753934547	0.220000000001164
49	36.6493252890743	0.220000000001164
51	36.5731690574396	0.220000000001164
52	36.4982575819355	0.220000000001164
53	36.4324081345142	0.220000000001164
54	36.42169471822	0.220000000001164
55	36.316012235632	0.220000000001164
56	36.2860538268162	0.229999999995925
57	36.234509477592	0.229999999995925
59	36.0941887288647	0.229999999995925
60	36.0402213419839	0.229999999995925
61	35.9801510717793	0.239999999990687
62	35.934261754118	0.239999999990687
64	35.7999035584728	0.239999999990687
65	35.7477627276257	0.239999999990687
67	35.6743607477516	0.25
68	35.5525422775362	0.25
69	35.5381741818355	0.25
71	35.3934933439816	0.25
72	35.3553072332004	0.25
74	35.2419915657911	0.259999999994761
76	35.1438327542826	0.259999999994761
77	35.0844757850173	0.269999999989523
79	35.0749814051891	0.289999999993597
81	35.0022296755729	0.30000000000291
82	34.9807087494675	0.30000000000291
84	34.9606967328754	0.30000000000291
86	34.9475382243919	0.30000000000291
88	34.9104296145808	0.309999999997672
90	34.8861801812225	0.319999999992433
91	34.8588790618953	0.319999999992433
93	34.8339016502078	0.319999999992433
95	34.7932238242921	0.330000000001746
97	34.7662073498589	0.330000000001746
100	34.7148246845088	0.330000000001746
102	34.6832287285451	0.339999999996508
104	34.6413160320699	0.339999999996508
106	34.6067204306242	0.339999999996508
108	34.5673268623791	0.349999999991269
111	34.5098712767465	0.349999999991269
113	34.4780103869979	0.360000000000582
115	34.4407234488944	0.369999999995343
118	34.403192292234	0.369999999995343
120	34.3619955387431	0.379999999990105
123	34.3122644329056	0.379999999990105
126	34.2754989143759	0.379999999990105
128	34.2433571606305	0.399999999994179
131	34.2196554258258	0.399999999994179
134	34.1672750466147	0.399999999994179
137	34.1437733159591	0.409999999988941
140	34.1046189917023	0.419999999998254
143	34.0838714449638	0.429999999993015
146	34.0542438874089	0.429999999993015
149	34.0212043712844	0.440000000002328
152	34.0055792917141	0.440000000002328
155	33.9740150404767	0.44999999999709
159	33.9491663902015	0.44999999999709
162	33.9168422875627	0.459999999991851
166	33.8786492477008	0.470000000001164
169	33.8503736452202	0.470000000001164
173	33.7866786255357	0.479999999995925
176	33.7532875255101	0.489999999990687
180	33.6638873475039	0.5
184	33.5974511194421	0.509999999994761
188	33.5349998623019	0.519999999989523
192	33.4769269991007	0.529999999998836
196	33.3790899534545	0.539999999993597
200	33.3045993634937	0.539999999993597
205	33.2133915141613	0.55000000000291
209	33.1434092003361	0.559999999997672
214	33.0273770525514	0.559999999997672
218	32.9449687239229	0.580000000001746
223	32.8354884904248	0.589999999996508
228	32.7431240716446	0.599999999991269
232	32.6797864832664	0.610000000000582
237	32.6044229981	0.619999999995343
243	32.5986779852637	0.659999999988941
248	32.5951112825514	0.669999999998254
253	32.5915804720051	0.669999999998254
258	32.5850018834603	0.690000000002328
264	32.5784547688263	0.69999999999709
270	32.5714539678318	0.720000000001164
275	32.565513027664	0.720000000001164
281	32.5601050833443	0.739999999990687
287	32.5518517678017	0.75
294	32.5451187294323	0.759999999994761
300	32.5391511620247	0.769999999989523
306	32.5319135648165	0.789999999993597
313	32.5246879822795	0.80000000000291
320	32.5169720604539	0.809999999997672
326	32.5104608249938	0.819999999992433
333	32.5028686478574	0.839999999996508
341	32.4929927982891	0.860000000000582
348	32.484280695883	0.869999999995343
355	32.4759700886628	0.889999999999418
363	32.4644461361641	0.909999999988941
371	32.4541080192708	0.929999999993015
379	32.4434128320919	0.940000000002328
387	32.4331382937358	0.94999999999709
395	32.4219480193385	0.970000000001164
403	32.4097497250733	0.989999999990687
412	32.3962961129642	1.00999999999476
421	32.3822601563368	1.02999999999884
430	32.3688330922887	1.0399999999936
439	32.3550670198505	1.06999999999243
449	32.3396364066456	1.08000000000175
458	32.3258015639652	1.09999999999127
468	32.310630299005	1.11999999999534
478	32.2948459885036	1.14999999999418
488	32.2800821070499	1.16999999999825
499	32.2639632397143	1.19000000000233
509	32.2485916172804	1.20999999999185
520	32.2330958879638	1.22999999999593
532	32.2154732029241	1.25999999999476
543	32.2002745400782	1.27999999999884
555	32.1834364603162	1.30000000000291
566	32.1694187094043	1.33000000000175
579	32.1512655456879	1.36000000000058
591	32.1359661190013	1.3799999999901
604	32.1188213790994	1.40999999998894
617	32.1025113840595	1.44000000000233
630	32.0867621537177	1.45999999999185
643	32.071681364607	1.48999999999069
657	32.0543186370615	1.51999999998952
671	32.0383874635311	1.55000000000291
686	32.0207072765262	1.58000000000175
700	32.0053137436292	1.61999999999534
715	31.9891323135543	1.63999999999942
731	31.971945092715	1.66999999999825
746	31.95615266287	1.70999999999185
762	31.9391922369798	1.73999999999069
779	31.922088909372	1.77999999999884
795	31.9072912013213	1.80999999999767
812	31.8923261564115	1.83999999999651
830	31.8766375843452	1.8799999999901
847	31.8631382415117	1.91999999999825
866	31.8500138478113	1.95999999999185
884	31.838989460655	2
903	31.8304633659431	2.0399999999936
922	31.8249669348705	2.08000000000175
942	31.8222916749933	2.11999999999534
962	31.8221050283688	2.19000000000233
983	31.8218724371733	2.22999999999593
1004	31.8214867764678	2.27999999999884
1026	31.820962133445	2.31999999999243
1048	31.8202563932596	2.36999999999534
1070	31.8193713804359	2.41999999999825
1093	31.8183339377746	2.47000000000116
1116	31.8171898058036	2.50999999999476
1140	31.8157573031533	2.55999999999767
1165	31.8142064095643	2.61000000000058
1190	31.8124563208022	2.66999999999825
1215	31.8106520747276	2.72000000000116
1241	31.8085879861212	2.76999999998952
1268	31.8064103539606	2.83000000000175
1295	31.8039728877473	2.88999999999942
1323	31.801413848802	2.95999999999185
1351	31.7986505830277	3.0399999999936
1380	31.7957140629527	3.09999999999127
1410	31.7924634515566	3.17999999999302
1440	31.7891930242726	3.23999999999069
1471	31.7853994830099	3.31999999999243
1502	31.781651080022	3.39999999999418
1534	31.7774286194406	3.47999999999593
1567	31.7727634173791	3.55000000000291
1601	31.7676745986869	3.63999999999942
1635	31.7624972649575	3.72000000000116
1670	31.7569018149731	3.80999999999767
1706	31.7505064350756	3.89999999999418
1742	31.7441988096486	3.97999999999593
1780	31.7367251335451	4.06999999999243
1818	31.7292473256081	4.16999999999825
1857	31.7214541568148	4.25999999999476
1897	31.7129916986976	4.36000000000058
1937	31.7042472348971	4.45999999999185
1979	31.6948475865633	4.55999999999767
2021	31.6851706394886	4.65999999998894
2065	31.6748782750843	4.75999999999476
2109	31.6643945584579	4.8799999999901
2154	31.6533870399577	4.98999999999069
2200	31.6418743220578	5.08999999999651
2247	31.6300868471032	5.20999999999185
2295	31.6172981260362	5.33000000000175
2345	31.6038528074648	5.44999999999709
2395	31.5905820651611	5.56999999999243
2446	31.5761683319255	5.69000000000233
2499	31.5611178199375	5.83000000000175
2552	31.5464440009917	5.95999999999185
2607	31.5303933074152	6.08999999999651
2663	31.513848456247	6.22000000000116
2720	31.4973898676729	6.36999999999534
2778	31.4804291039339	6.5
2838	31.462551343968	6.64999999999418
2898	31.4449718650511	6.80000000000291
2960	31.4269787893903	6.92999999999302
3024	31.4088251139419	7.06999999999243
3089	31.3907412525819	7.19999999999709
3155	31.3724057990209	7.33999999999651
3223	31.3542962051282	7.47999999999593
3292	31.3369800431616	7.61999999999534
3362	31.3199791467907	7.76999999998952
3434	31.3039464320116	7.91999999999825
3508	31.2883964331915	8.08000000000175
3583	31.2743817692746	8.22999999999593
3660	31.2616308898886	8.38999999999942
3738	31.2505647119767	8.55000000000291
3818	31.2407682411698	8.70999999999185
3900	31.2325889392895	8.88999999999942
3984	31.2255327511187	9.06999999999243
4069	31.2195252332769	9.23999999999069
4156	31.2142751250725	9.41999999999825
4245	31.2091174824574	9.61000000000058
4336	31.2037501571521	9.80000000000291
4429	31.1979245311804	10
4524	31.1912774827517	10.1900000000023
4621	31.1840452873486	10.3899999999994
4720	31.1760937825772	10.5999999999913
4821	31.1676795293493	10.8099999999977
4924	31.158759864516	11.0599999999977
5030	31.1492445151897	11.3199999999924
5138	31.1393117158478	11.5699999999924
5248	31.1290276339437	11.8499999999913
5360	31.1185179264155	12.1199999999953
5475	31.1072531198519	12.3999999999942
5592	31.0960136949786	12.679999999993
5712	31.084650737468	12.9700000000012
5835	31.072933182912	13.2899999999936
5960	31.0617396183566	13.6299999999901
6087	31.0513325081475	13.9599999999919
6218	31.0416805715056	14.2899999999936
6351	31.0332131583486	14.6399999999994
6487	31.0258961123439	14.9599999999919
6626	31.0194969095942	15.2799999999988
6768	31.0136422717834	15.5800000000017
6913	31.0081441845557	15.9099999999889
7061	31.002687926055	16.2299999999959
7213	30.9970657377395	16.5599999999977
7367	30.9913011060425	16.9099999999889
7525	30.9853320491712	17.25
7686	30.9791740883417	17.6199999999953
7851	30.9727648680362	17.9799999999959
8019	30.9661803870564	18.3499999999913
8191	30.9594797375311	18.7299999999959
8367	30.9527693815436	19.1599999999889
8546	30.9462267158255	19.6199999999953
8729	30.9398074302719	20.0699999999924
8916	30.933372474783	20.5299999999988
9107	30.9267722583075	21
9302	30.9199464900086	21.4799999999959
9502	30.9130305084732	21.9799999999959
9705	30.9064653010929	22.4799999999959
9913	30.9005195826043	22.9799999999959
10126	30.8953271596898	23.4199999999983
10343	30.890704640826	23.8799999999901
10564	30.8864156596725	24.3499999999913
10791	30.882184950229	24.8300000000017
11022	30.877991654044	25.3099999999977
11258	30.873870041059	25.8099999999977
11499	30.8697605300457	26.3099999999977
11746	30.8654189386888	26.8399999999965
11997	30.8607199294509	27.4499999999971
12254	30.8557516526344	28.0800000000017
12517	30.8507582962751	28.7299999999959
12785	30.8461036540364	29.3799999999901
13059	30.841739112647	30.0399999999936
13339	30.8373081320605	30.7200000000012
13625	30.8325799986003	31.3399999999965
13917	30.827543434238	31.9400000000023
14215	30.8225472825699	32.5599999999977
14520	30.817838776933	33.1999999999971
14831	30.8135149565092	33.8499999999913
15149	30.8094294432193	34.5199999999895
15473	30.805452349386	35.25
15805	30.8017769610669	36.0599999999977
16143	30.7985162618594	36.8699999999953
16489	30.7955389922383	37.7099999999919
16843	30.792523906858	38.5699999999924
17204	30.7892550148969	39.3699999999953
17572	30.7858072204622	40.1399999999994
17949	30.7824657884179	40.9199999999983
18333	30.7794582380645	41.7200000000012
18726	30.7769619580435	42.5399999999936
19127	30.7752539787156	43.4599999999919
19537	30.7741638307559	44.4499999999971
19956	30.7734130613399	45.4700000000012
20384	30.7727695559917	46.5099999999948
20820	30.7719882691106	47.4700000000012
21266	30.7709769382626	48.3999999999942
21722	30.7697840599283	49.3499999999913
22188	30.7684793499623	50.3199999999924
22663	30.7670876665062	51.3799999999901
23149	30.7656284419513	52.5500000000029
23645	30.7641409671198	53.7699999999895
24151	30.7626209310247	54.9799999999959
24669	30.7610615212979	56.0599999999977
25198	30.7594965610839	57.1699999999983
25738	30.7579238945963	58.2799999999988
26289	30.756304877753	59.5199999999895
26852	30.7546307228641	60.8799999999901
27428	30.7529244916826	62.2699999999895
28015	30.7512633228608	63.5800000000017
28616	30.7495985562559	64.8300000000017
29229	30.7478453636036	66.0899999999965
29855	30.7460358961309	67.4799999999959
30495	30.744207066313	69.0199999999895
31149	30.7423022828336	70.6100000000006
31816	30.7402714733918	72.0399999999936
32498	30.7381636869769	73.4499999999971
33194	30.7360664112715	74.8999999999942
33905	30.7339575934571	76.6299999999901
34632	30.7318099898208	78.3799999999901
35374	30.7297301040613	79.9899999999907
36132	30.7279205607642	81.5599999999977
36906	30.7267985593602	83.1999999999971
37697	30.7264815834978	85.0899999999965
38505	30.7255220162509	87.0099999999948
39330	30.7248391155155	88.7200000000012


==> data/perfprofdiscrete-20-300-1-3.dat <==
iter	objfun	time
1	39.01	0.00999999999476131
2	39	0.00999999999476131
3	39	0.00999999999476131
4	39	0.00999999999476131
5	39	0.00999999999476131
6	39	0.00999999999476131
7	39	0.00999999999476131
8	39	0.0199999999895226
9	39	0.0199999999895226
10	39	0.0199999999895226
11	39	0.0199999999895226
12	39	0.0199999999895226
13	39	0.0199999999895226
14	38.9999999999999	0.0199999999895226
15	38.9999999998972	0.0199999999895226
16	38.9999999192967	0.0299999999988358
17	38.9999056643621	0.0299999999988358
18	38.7825385101479	0.0299999999988358
19	38.7825385101479	0.0499999999883585
20	38.5811363301806	0.0499999999883585
21	38.3408503745763	0.0499999999883585
22	38.2855245764163	0.0499999999883585
23	38.1548856074263	0.069999999992433
24	38.1548856074263	0.0899999999965075
25	37.938311973013	0.0899999999965075
26	37.8953978978539	0.0999999999912689
27	37.8953978978539	0.119999999995343
28	37.781354630908	0.119999999995343
29	37.7057403786771	0.119999999995343
30	37.6694562585479	0.129999999990105
31	37.5852799544514	0.129999999990105
32	37.475466459849	0.129999999990105
33	37.4131423591629	0.129999999990105
34	37.364580679006	0.129999999990105
35	37.2054964654229	0.139999999999418
36	37.2054964654229	0.159999999988941
37	37.1574394819845	0.159999999988941
38	37.1123275848405	0.159999999988941
39	37.0760338170861	0.169999999998254
40	36.9919803231359	0.169999999998254
41	36.9509538036801	0.169999999998254
42	36.9204299538763	0.169999999998254
43	36.8928723802523	0.169999999998254
44	36.8928723802523	0.189999999987776
45	36.7866692611316	0.19999999999709
46	36.781844875346	0.209999999991851
47	36.7303669032738	0.209999999991851
48	36.6771753934547	0.209999999991851
49	36.6493252890743	0.209999999991851
51	36.5731690574396	0.220000000001164
52	36.4982575819355	0.220000000001164
53	36.4324081345142	0.220000000001164
54	36.42169471822	0.220000000001164
55	36.316012235632	0.220000000001164
56	36.2860538268162	0.229999999995925
57	36.234509477592	0.229999999995925
59	36.0941887288647	0.229999999995925
60	36.0402213419839	0.229999999995925
61	35.9801510717793	0.229999999995925
62	35.934261754118	0.229999999995925
64	35.7999035584728	0.229999999995925
65	35.7477627276257	0.239999999990687
67	35.6743607477516	0.239999999990687
68	35.5525422775362	0.239999999990687
69	35.5381741818355	0.25
71	35.3934933439816	0.259999999994761
72	35.3553072332004	0.259999999994761
74	35.2419915657911	0.259999999994761
76	35.1438327542826	0.259999999994761
77	35.0844757850173	0.269999999989523
79	35.0749814051891	0.289999999993597
81	35.0022296755729	0.289999999993597
82	34.9807087494675	0.289999999993597
84	34.9606967328754	0.299999999988358
86	34.9475382243919	0.299999999988358
88	34.9104296145808	0.299999999988358
90	34.8861801812225	0.319999999992433
91	34.8588790618953	0.319999999992433
93	34.8339016502078	0.319999999992433
95	34.7932238242921	0.330000000001746
97	34.7662073498589	0.330000000001746
100	34.7148246845088	0.339999999996508
102	34.6832287285451	0.339999999996508
104	34.6413160320699	0.339999999996508
106	34.6067204306242	0.349999999991269
108	34.5673268623791	0.349999999991269
111	34.5098712767465	0.349999999991269
113	34.4780103869979	0.360000000000582
115	34.4407234488944	0.360000000000582
118	34.403192292234	0.369999999995343
120	34.3619955387431	0.369999999995343
123	34.3122644329056	0.379999999990105
126	34.2754989143759	0.379999999990105
128	34.2433571606305	0.389999999999418
131	34.2196554258258	0.389999999999418
134	34.1672750466147	0.399999999994179
137	34.1437733159591	0.409999999988941
140	34.1046189917023	0.409999999988941
143	34.0838714449638	0.419999999998254
146	34.0542438874089	0.419999999998254
149	34.0212043712844	0.429999999993015
152	34.0055792917141	0.429999999993015
155	33.9740150404767	0.439999999987776
159	33.9491663902015	0.44999999999709
162	33.9168422875627	0.44999999999709
166	33.8786492477008	0.459999999991851
169	33.8503736452202	0.470000000001164
173	33.7866786255357	0.479999999995925
176	33.7532875255101	0.479999999995925
180	33.6638873475039	0.489999999990687
184	33.5974511194421	0.5
188	33.5349998623019	0.509999999994761
192	33.4769269991007	0.519999999989523
196	33.3790899534545	0.529999999998836
200	33.3045993634937	0.539999999993597
205	33.2133915141613	0.539999999993597
209	33.1434092003361	0.549999999988358
214	33.0273770525514	0.559999999997672
218	32.9449687239229	0.580000000001746
223	32.8354884904248	0.589999999996508
228	32.7431240716446	0.599999999991269
232	32.6797864832664	0.599999999991269
237	32.6044229981	0.619999999995343
243	32.5986779852637	0.649999999994179
248	32.5951112825514	0.659999999988941
253	32.5915804720051	0.669999999998254
258	32.5850018834603	0.679999999993015
264	32.5784547688263	0.689999999987776
270	32.5714539678318	0.69999999999709
275	32.565513027664	0.709999999991851
281	32.5601050833443	0.729999999995925
287	32.5518517678017	0.739999999990687
294	32.5451187294323	0.759999999994761
300	32.5391511620247	0.769999999989523
306	32.5319135648165	0.779999999998836
313	32.5246879822795	0.799999999988358
320	32.5169720604539	0.809999999997672
326	32.5104608249938	0.830000000001746
333	32.5028686478574	0.839999999996508
341	32.4929927982891	0.849999999991269
348	32.484280695883	0.869999999995343
355	32.4759700886628	0.879999999990105
363	32.4644461361641	0.899999999994179
371	32.4541080192708	0.919999999998254
379	32.4434128320919	0.929999999993015
387	32.4331382937358	0.94999999999709
395	32.4219480193385	0.970000000001164
403	32.4097497250733	0.979999999995925
412	32.3962961129642	1.00999999999476
421	32.3822601563368	1.01999999998952
430	32.3688330922887	1.0399999999936
439	32.3550670198505	1.05999999999767
449	32.3396364066456	1.08000000000175
458	32.3258015639652	1.09999999999127
468	32.310630299005	1.11999999999534
478	32.2948459885036	1.13999999999942
488	32.2800821070499	1.15999999998894
499	32.2639632397143	1.18999999998778
509	32.2485916172804	1.20999999999185
520	32.2330958879638	1.22999999999593
532	32.2154732029241	1.25
543	32.2002745400782	1.27999999999884
555	32.1834364603162	1.29999999998836
566	32.1694187094043	1.31999999999243
579	32.1512655456879	1.34999999999127
591	32.1359661190013	1.36999999999534
604	32.1188213790994	1.39999999999418
617	32.1025113840595	1.42999999999302
630	32.0867621537177	1.45999999999185
643	32.071681364607	1.47999999999593
657	32.0543186370615	1.51999999998952
671	32.0383874635311	1.54999999998836
686	32.0207072765262	1.58000000000175
700	32.0053137436292	1.59999999999127
715	31.9891323135543	1.63999999999942
731	31.971945092715	1.66999999999825
746	31.95615266287	1.70999999999185
762	31.9391922369798	1.72999999999593
779	31.922088909372	1.76999999998952
795	31.9072912013213	1.80999999999767
812	31.8923261564115	1.83999999999651
830	31.8766375843452	1.8799999999901
847	31.8631382415117	1.91999999999825
866	31.8500138478113	1.94999999999709
884	31.838989460655	2
903	31.8304633659431	2.02999999999884
922	31.8249669348705	2.06999999999243
942	31.8222916749933	2.11999999999534
962	31.8221050283688	2.17999999999302
983	31.8218724371733	2.22000000000116
1004	31.8214867764678	2.27999999999884
1026	31.820962133445	2.33000000000175
1048	31.8202563932596	2.38999999999942
1070	31.8193713804359	2.43999999998778
1093	31.8183339377746	2.48999999999069
1116	31.8171898058036	2.54999999998836
1140	31.8157573031533	2.61000000000058
1165	31.8142064095643	2.66999999999825
1190	31.8124563208022	2.72999999999593
1215	31.8106520747276	2.7899999999936
1241	31.8085879861212	2.86000000000058
1268	31.8064103539606	2.90999999998894
1295	31.8039728877473	2.98999999999069
1323	31.801413848802	3.05999999999767
1351	31.7986505830277	3.1299999999901
1380	31.7957140629527	3.18999999998778
1410	31.7924634515566	3.26999999998952
1440	31.7891930242726	3.33999999999651
1471	31.7853994830099	3.40999999998894
1502	31.781651080022	3.48999999999069
1534	31.7774286194406	3.56999999999243
1567	31.7727634173791	3.64999999999418
1601	31.7676745986869	3.72999999999593
1635	31.7624972649575	3.80999999999767
1670	31.7569018149731	3.89999999999418
1706	31.7505064350756	3.98999999999069
1742	31.7441988096486	4.06999999999243
1780	31.7367251335451	4.16999999999825
1818	31.7292473256081	4.25999999999476
1857	31.7214541568148	4.34999999999127
1897	31.7129916986976	4.45999999999185
1937	31.7042472348971	4.54999999998836
1979	31.6948475865633	4.64999999999418
2021	31.6851706394886	4.75
2065	31.6748782750843	4.86000000000058
2109	31.6643945584579	4.97000000000116
2154	31.6533870399577	5.08000000000175
2200	31.6418743220578	5.19999999999709
2247	31.6300868471032	5.30999999999767
2295	31.6172981260362	5.42999999999302
2345	31.6038528074648	5.55999999999767
2395	31.5905820651611	5.66999999999825
2446	31.5761683319255	5.79999999998836
2499	31.5611178199375	5.92999999999302
2552	31.5464440009917	6.05999999999767
2607	31.5303933074152	6.19999999999709
2663	31.513848456247	6.30999999999767
2720	31.4973898676729	6.43999999998778
2778	31.4804291039339	6.54999999998836
2838	31.462551343968	6.67999999999302
2898	31.4449718650511	6.80999999999767
2960	31.4269787893903	6.93999999998778
3024	31.4088251139419	7.06999999999243
3089	31.3907412525819	7.19999999999709
3155	31.3724057990209	7.33999999999651
3223	31.3542962051282	7.48999999999069
3292	31.3369800431616	7.6299999999901
3362	31.3199791467907	7.77999999999884
3434	31.3039464320116	7.92999999999302
3508	31.2883964331915	8.08000000000175
3583	31.2743817692746	8.22999999999593
3660	31.2616308898886	8.39999999999418
3738	31.2505647119767	8.55999999999767
3818	31.2407682411698	8.72999999999593
3900	31.2325889392895	8.89999999999418
3984	31.2255327511187	9.06999999999243
4069	31.2195252332769	9.25
4156	31.2142751250725	9.42999999999302
4245	31.2091174824574	9.61999999999534
4336	31.2037501571521	9.79999999998836
4429	31.1979245311804	10
4524	31.1912774827517	10.1999999999971
4621	31.1840452873486	10.429999999993
4720	31.1760937825772	10.6699999999983
4821	31.1676795293493	10.9199999999983
4924	31.158759864516	11.1699999999983
5030	31.1492445151897	11.429999999993
5138	31.1393117158478	11.679999999993
5248	31.1290276339437	11.9499999999971
5360	31.1185179264155	12.2299999999959
5475	31.1072531198519	12.5
5592	31.0960136949786	12.7899999999936
5712	31.084650737468	13.0800000000017
5835	31.072933182912	13.3799999999901
5960	31.0617396183566	13.6899999999878
6087	31.0513325081475	13.9899999999907
6218	31.0416805715056	14.2999999999884
6351	31.0332131583486	14.5800000000017
6487	31.0258961123439	14.8699999999953
6626	31.0194969095942	15.1599999999889
6768	31.0136422717834	15.4599999999919
6913	31.0081441845557	15.7699999999895
7061	31.002687926055	16.0699999999924
7213	30.9970657377395	16.3999999999942
7367	30.9913011060425	16.7200000000012
7525	30.9853320491712	17.0499999999884
7686	30.9791740883417	17.3799999999901
7851	30.9727648680362	17.7299999999959
8019	30.9661803870564	18.0800000000017
8191	30.9594797375311	18.4799999999959
8367	30.9527693815436	18.9199999999983
8546	30.9462267158255	19.3600000000006
8729	30.9398074302719	19.8099999999977
8916	30.933372474783	20.2699999999895
9107	30.9267722583075	20.7399999999907
9302	30.9199464900086	21.2099999999919
9502	30.9130305084732	21.7099999999919
9705	30.9064653010929	22.2099999999919
9913	30.9005195826043	22.7299999999959
10126	30.8953271596898	23.25
10343	30.890704640826	23.7799999999988
10564	30.8864156596725	24.3199999999924
10791	30.882184950229	24.8699999999953
11022	30.877991654044	25.4499999999971
11258	30.873870041059	26.0199999999895
11499	30.8697605300457	26.5599999999977
11746	30.8654189386888	27.0800000000017
11997	30.8607199294509	27.6100000000006
12254	30.8557516526344	28.1499999999942
12517	30.8507582962751	28.7099999999919
12785	30.8461036540364	29.2699999999895
13059	30.841739112647	29.8399999999965
13339	30.8373081320605	30.4399999999878
13625	30.8325799986003	31.1399999999994
13917	30.827543434238	31.8499999999913
14215	30.8225472825699	32.5599999999977
14520	30.817838776933	33.2999999999884
14831	30.8135149565092	34.0499999999884
15149	30.8094294432193	34.75
15473	30.805452349386	35.4199999999983
15805	30.8017769610669	36.1199999999953
16143	30.7985162618594	36.8199999999924
16489	30.7955389922383	37.5399999999936
16843	30.792523906858	38.2799999999988
17204	30.7892550148969	39.1499999999942
17572	30.7858072204622	40.0399999999936
17949	30.7824657884179	40.9599999999919
18333	30.7794582380645	41.8899999999994
18726	30.7769619580435	42.75
19127	30.7752539787156	43.5899999999965
19537	30.7741638307559	44.4499999999971
19956	30.7734130613399	45.3300000000017
20384	30.7727695559917	46.2299999999959
20820	30.7719882691106	47.2699999999895
21266	30.7709769382626	48.3499999999913
21722	30.7697840599283	49.4599999999919
22188	30.7684793499623	50.5899999999965
22663	30.7670876665062	51.7399999999907
23149	30.7656284419513	52.9099999999889
23645	30.7641409671198	54.1199999999953
24151	30.7626209310247	55.1899999999878
24669	30.7610615212979	56.2699999999895
25198	30.7594965610839	57.3799999999901
25738	30.7579238945963	58.5399999999936
26289	30.756304877753	59.8699999999953
26852	30.7546307228641	61.2299999999959
27428	30.7529244916826	62.5699999999924
28015	30.7512633228608	63.7999999999884
28616	30.7495985562559	65.0399999999936
29229	30.7478453636036	66.3300000000017
29855	30.7460358961309	67.8399999999965
30495	30.744207066313	69.3899999999994
31149	30.7423022828336	70.9700000000012
31816	30.7402714733918	72.5899999999965
32498	30.7381636869769	74.2399999999907
33194	30.7360664112715	75.9099999999889
33905	30.7339575934571	77.6299999999901
34632	30.7318099898208	79.2399999999907
35374	30.7297301040613	80.7799999999988
36132	30.7279205607642	82.3399999999965
36906	30.7267985593602	84.1999999999971
37697	30.7264815834978	86.1100000000006
38505	30.7255220162509	87.7999999999884
39330	30.7248391155155	89.5099999999948


==> data/perfprofdiscrete-20-300-1-4.dat <==
iter	objfun	time
1	39.0026818292621	0.210000000006403
2	39.0041180512583	0.340000000011059
3	39.0052990194183	0.470000000001164
4	39.0046506228683	0.610000000000582
5	39.0036984781543	0.730000000010477
6	39.0030627699966	0.880000000004657
7	39.0024897387972	1.02999999999884
8	39.0020403855227	1.16999999999825
9	39.0016659556153	1.32000000000698
10	39.001362409756	1.47000000000116
11	39.0011133278502	1.6200000000099
12	39.0009100595464	1.76000000000931
13	39.0007437810411	1.90000000000873
14	39.0006079137263	2.06000000001222
15	39.0004968447201	2.20000000001164
16	39.0004060696917	2.35000000000582
17	39.0003318748072	2.49000000000524
18	39.000271235252	2.63999999999942
19	39.0002216741391	2.79000000000815
20	39.0001811682775	2.93000000000757
21	39.0001480633413	3.08000000000175
22	39.0001210073212	3.23000000001048
23	39.0000988950688	3.38000000000466
24	39.0000808233309	3.52999999999884
25	39.0000660538476	3.66999999999825
26	39.0000539832344	3.82000000000698
27	39.0000441183433	3.97000000000116
28	39.0000360561283	4.1200000000099
29	39.0000294671848	4.27000000000407
30	39.0000240822948	4.41000000000349
31	39.0000196814225	4.56000000001222
32	39.000016084694	4.7100000000064
33	39.0000131449012	4.8700000000099
34	39.0000107408277	5.02000000000407
35	39.0000087693311	5.18000000000757
36	39.0000071278074	5.32000000000698
37	39.0000056498875	5.48000000001048
38	39.0000038207252	5.63999999999942
39	38.9999993002638	5.79000000000815
40	38.9999896670061	5.98000000001048
41	38.9999734904014	6.16000000000349
42	38.9999489040118	6.34000000001106
43	38.999913335277	6.52000000000407
44	38.9998633304623	6.69000000000233
45	38.9997942991521	6.86000000000058
46	38.9997001888102	7.02999999999884
47	38.9995730827707	7.20000000001164
48	38.9994027202718	7.3700000000099
49	38.999175951059	7.54000000000815
50	38.9988761630395	7.7100000000064
51	38.9984827642376	7.88000000000466
52	38.9979708631777	8.05000000000291
53	38.997311371601	8.2100000000064
54	38.9964717989731	8.38000000000466
55	38.9954181718496	8.55000000000291
56	38.9941182495253	8.72000000000116
57	38.9925460646937	8.88000000000466
58	38.990687321063	9.05000000000291
59	38.9885446115307	9.22000000000116
60	38.9861410144768	9.38000000000466
61	38.983520696729	9.55000000000291
62	38.9807458429826	9.7100000000064
63	38.9778903323725	9.8700000000099
64	38.9750315940698	10.0200000000041
65	38.9722425213015	10.1900000000023
66	38.9695850651623	10.3500000000058
67	38.9671063979401	10.5200000000041
68	38.9648377230816	10.6900000000023
69	38.9627952198355	10.8400000000111
70	38.9609823518127	11.0200000000041
71	38.9593927862158	11.1800000000076
72	38.9580133438238	11.3500000000058
73	38.9568266174476	11.5200000000041
74	38.9558130883258	11.6800000000076
75	38.9549527070694	11.8500000000058
77	38.9536146963822	12.1900000000023
78	38.9531022405825	12.4000000000087
79	38.9526738255603	12.6100000000006
80	38.9523164693403	12.8300000000017
81	38.9520189197723	13.0400000000081
83	38.9515662178473	13.4700000000012
84	38.9513959236707	13.6900000000023
85	38.9512548274487	13.9000000000087
86	38.9511380092143	14.1200000000099
88	38.9509614114801	14.5500000000029
89	38.9508953279462	14.7700000000041
90	38.950840716717	14.9800000000105
92	38.9507583325872	15.4300000000076
93	38.9507275575567	15.6500000000087
94	38.9507021470946	15.8700000000099
96	38.950663851623	16.2600000000093
97	38.9506495578366	16.4400000000023
99	38.9506280242972	16.8700000000099
100	38.9506199895	17.0500000000029
102	38.9506078878608	17.4199999999983
103	38.9506033732613	17.6100000000006
105	38.950596574533	17.9700000000012
107	38.9505919461446	18.3500000000058
108	38.9505902198029	18.5200000000041
110	38.9505876203815	18.8899999999994
111	38.9505866508863	19.070000000007
113	38.9505851911534	19.4199999999983
115	38.9505841976195	19.7799999999988
117	38.9505835214163	20.1399999999994
118	38.9505832692406	20.320000000007
120	38.9505828895808	20.6800000000076
122	38.9505826311383	21.0400000000081
124	38.9505824550928	21.3899999999994
126	38.9505823350549	21.75
127	38.9505822901837	21.9300000000076
129	38.9505822223988	22.2900000000081
131	38.9505821759481	22.6500000000087
133	38.9505821439977	22.9800000000105
135	38.950582121904	23.3300000000017
137	38.9505821065107	23.6900000000023
139	38.9505820956714	24.0900000000111
142	38.9505820848917	24.7100000000064
144	38.9505820800284	25.1100000000006
146	38.9505820763438	25.5
148	38.9505820734622	25.9000000000087
150	38.9505820711241	26.2900000000081
153	38.9505820682456	26.8800000000047
155	38.9505820666115	27.2600000000093
157	38.9505820651175	27.6000000000058
160	38.9505820630421	28.1000000000058
162	38.9505820617276	28.4199999999983
164	38.9505820604475	28.75
167	38.9505820585677	29.2400000000052
169	38.9505820573312	29.5600000000122
172	38.950582055492	30.0600000000122
175	38.9505820536633	30.5400000000081
177	38.9505820524475	30.8800000000047
180	38.9505820506268	31.3600000000006
183	38.9505820488081	31.8500000000058
185	38.9505820475966	32.1800000000076
188	38.9505820457797	32.6600000000035
191	38.9505820439633	33.1600000000035
194	38.9505820421471	33.6399999999994
197	38.9505820403313	34.1500000000087
200	38.9505820385154	34.6300000000047
203	38.9505820366994	35.1300000000047
206	38.9505820348833	35.6100000000006
209	38.9505820330673	36.1100000000006
212	38.9505820312512	36.5900000000111
215	38.9505820294353	37.0800000000017
218	38.9505820276195	37.570000000007
222	38.9505820251983	38.2200000000012
225	38.9505820233826	38.7100000000064
228	38.9505820215668	39.2000000000116
232	38.9505820191457	39.8500000000058
235	38.9505820173297	40.3400000000111
239	38.9505820149086	40.9900000000052
243	38.9505820124872	41.6500000000087
246	38.9505820106718	42.1300000000047
250	38.9505820082507	42.7799999999988
254	38.9505820058297	43.4199999999983
258	38.9505820034085	44.070000000007
261	38.9505820015925	44.5500000000029
265	38.9505819991711	45.2000000000116
269	38.9505819967499	45.8500000000058
273	38.9505819943287	46.5100000000093
278	38.9505819913024	47.320000000007
282	38.9505819888814	47.9600000000064
286	38.9505819864602	48.6200000000099
290	38.9505819840389	49.2600000000093
295	38.9505819810128	50.0800000000017
299	38.9505819785918	50.7700000000041
304	38.9505819755653	51.5900000000111
308	38.9505819731444	52.2400000000052
313	38.9505819701181	53.1300000000047
318	38.9505819670922	53.9500000000116
322	38.9505819646712	54.6000000000058
327	38.9505819616455	55.4300000000076
332	38.9505819586192	56.2400000000052
337	38.9505819555928	57.0600000000122
342	38.9505819525664	57.8800000000047
347	38.9505819495404	58.6900000000023
353	38.9505819459091	59.6800000000076
358	38.9505819428831	60.5
363	38.950581939857	61.320000000007
369	38.9505819362258	62.3000000000029
374	38.9505819331996	63.1100000000006
380	38.950581929568	64.0900000000111
386	38.9505819259366	65.2100000000064
392	38.950581922305	66.3700000000099
397	38.9505819192786	67.320000000007
403	38.950581915647	68.3899999999994
409	38.9505819120152	69.4300000000076
416	38.9505819077781	70.7900000000081
422	38.9505819041465	72
428	38.9505819005149	73.2000000000116
435	38.9505818962781	74.8000000000029
441	38.9505818926462	76.1900000000023
448	38.9505818884103	77.9000000000087
455	38.950581884174	79.0500000000029
462	38.950581879937	80.3500000000058
469	38.9505818757002	81.4800000000105
476	38.9505818714633	82.7200000000012
483	38.9505818672267	84.0600000000122
490	38.95058186299	85.4000000000087
497	38.9505818587528	86.6100000000006
505	38.9505818539106	87.9199999999983
513	38.9505818490683	89.2799999999988
520	38.9505818448315	90.4199999999983
528	38.9505818399891	91.7300000000105
536	38.9505818351479	93.0299999999988
544	38.9505818303059	94.3400000000111
552	38.950581825464	95.6500000000087
561	38.9505818200163	97.1200000000099
569	38.9505818151737	98.4300000000076
578	38.9505818097262	99.9100000000035
586	38.950581804884	101.220000000001
595	38.950581799436	102.680000000008
604	38.9505817939895	104.150000000009
613	38.9505817885427	105.87000000001
623	38.9505817824907	107.810000000012
632	38.9505817770438	109.300000000003
641	38.9505817715965	110.810000000012
651	38.9505817655441	112.610000000001
661	38.9505817594912	114.540000000008
671	38.9505817534381	116.270000000004
681	38.9505817473853	117.900000000009
691	38.9505817413329	119.529999999999
702	38.9505817346749	121.340000000011
712	38.9505817286222	122.98000000001
723	38.950581721964	124.860000000001
734	38.9505817153061	126.690000000002
745	38.9505817086484	128.48000000001
756	38.9505817019903	130.290000000008
768	38.950581694727	132.25
779	38.9505816880696	134.050000000003
791	38.9505816808069	136
803	38.9505816735443	137.960000000006
815	38.9505816662818	139.919999999998
827	38.9505816590188	142.010000000009
840	38.9505816511503	144.529999999999
852	38.9505816438882	146.520000000004
865	38.9505816360199	148.639999999999
878	38.9505816281518	150.770000000004
892	38.9505816196796	153.240000000005
905	38.9505816118114	155.740000000005
919	38.9505816033386	158.029999999999
932	38.9505815954707	160.150000000009
946	38.9505815869971	162.440000000002
961	38.9505815779181	164.910000000003
975	38.9505815694444	167.190000000002
990	38.9505815603656	169.630000000005
1005	38.9505815512866	172.090000000011
1020	38.9505815422074	174.590000000011
1035	38.9505815331282	177.460000000006
1051	38.9505815234457	180.200000000012
1067	38.950581513762	182.87000000001
1083	38.9505815040778	185.5
1099	38.9505814943946	188.130000000005
1116	38.950581484105	190.970000000001
1133	38.9505814738163	193.960000000006
1150	38.9505814635269	197.070000000007
1167	38.9505814532388	199.900000000009
1185	38.9505814423449	202.840000000011
1203	38.95058143145	205.779999999999
1221	38.9505814205548	208.710000000006
1239	38.9505814096597	211.75
1258	38.9505813981603	215.37000000001
1277	38.9505813866616	218.5
1296	38.950581375162	221.610000000001
1315	38.9505813636619	224.720000000001
1335	38.9505813515572	228
1355	38.9505813394528	231.279999999999
1376	38.9505813267431	234.710000000006
1397	38.9505813140337	238.400000000009
1418	38.9505813013239	242.210000000006
1439	38.9505812886136	245.700000000012
1461	38.9505812752992	249.290000000008
1483	38.9505812619846	253.110000000001
1505	38.9505812486689	257.040000000008
1528	38.9505812347479	260.800000000003
1551	38.9505812208275	264.900000000009
1574	38.9505812069077	268.860000000001
1598	38.9505811923826	272.830000000002
1622	38.9505811778566	276.75
1646	38.9505811633311	280.690000000002
1671	38.9505811482002	285.310000000012
1696	38.9505811330703	289.440000000002
1722	38.9505811173344	294.75
1748	38.9505811015992	300.130000000005


==> data/perfprofdiscrete-20-300-1-5.dat <==
iter	objfun	time
1	39.0026818292621	0.240000000005239
2	39.0041180512583	0.399999999994179
3	39.0052990194183	0.570000000006985
4	39.0046506228683	0.729999999995925
5	39.0036984781543	0.889999999999418
6	39.0030627699966	1.07000000000698
7	39.0024897387972	1.24000000000524
8	39.0020403855227	1.38999999999942
9	39.0016659556153	1.55999999999767
10	39.001362409756	1.72000000000116
11	39.0011133278502	1.88999999999942
12	39.0009100595464	2.05000000000291
13	39.0007437810411	2.2100000000064
14	39.0006079137263	2.38000000000466
15	39.0004968447201	2.52999999999884
16	39.0004060696917	2.69999999999709
17	39.0003318748072	2.86000000000058
18	39.000271235252	3.02999999999884
19	39.0002216741391	3.19000000000233
20	39.0001811682775	3.35000000000582
21	39.0001480633413	3.50999999999476
22	39.0001210073212	3.68000000000757
23	39.0000988950688	3.83999999999651
24	39.0000808233309	4.00999999999476
25	39.0000660538476	4.18000000000757
26	39.0000539832345	4.33999999999651
27	39.0000441183434	4.5
28	39.0000360561285	4.66000000000349
29	39.0000294671858	4.82000000000698
30	39.0000240822991	5
31	39.0000196814421	5.16000000000349
32	39.0000160847819	5.33000000000175
33	39.0000131452958	5.5
34	39.0000107425985	5.66000000000349
35	39.0000087772786	5.83999999999651
36	39.0000071634904	6.00999999999476
37	39.0000058104073	6.18000000000757
38	39.000004550506	6.36000000000058
39	39.0000028148004	6.52999999999884
40	38.999998235975	6.72000000000116
41	38.9999889341923	6.91999999999825
42	38.99997379344	7.11999999999534
43	38.9999510795592	7.33000000000175
44	38.9999184496231	7.50999999999476
45	38.9998727657788	7.7100000000064
46	38.999809858546	7.88999999999942
47	38.9997242266137	8.08000000000175
48	38.9996086636181	8.27000000000407
49	38.999453807342	8.44999999999709
50	38.9992476178095	8.63999999999942
51	38.9989748119016	8.82000000000698
52	38.9986163181886	9.05999999999767
53	38.9981488708524	9.25
54	38.9975449356801	9.44000000000233
55	38.996773215505	9.61000000000058
56	38.9958001433127	9.80999999999767
57	38.9945925922999	9.99000000000524
58	38.9931219415056	10.1900000000023
59	38.9913692176724	10.3800000000047
60	38.9893304852632	10.5500000000029
61	38.9870211616218	10.7400000000052
62	38.9844778058091	10.9300000000076
63	38.9817563969674	11.1000000000058
64	38.9789271070606	11.2799999999988
65	38.9760666674952	11.4600000000064
66	38.9732501109448	11.6399999999994
67	38.9705436586304	11.820000000007
68	38.9679999285272	12
69	38.9656558224567	12.1699999999983
70	38.9635327634391	12.3600000000006
71	38.9616385779577	12.5399999999936
72	38.9599702463126	12.7299999999959
73	38.9585168728313	12.9100000000035
74	38.9572624370907	13.0899999999965
75	38.9561880917664	13.2700000000041
76	38.9552739298565	13.4600000000064
77	38.954500244296	13.6399999999994
78	38.9538483547288	13.8300000000017
79	38.9533010938405	14.0099999999948
80	38.9528430429115	14.1900000000023
81	38.9524605935288	14.3800000000047
82	38.9521418963671	14.5599999999977
83	38.9518767830382	14.7400000000052
84	38.9516565573695	14.9300000000076
85	38.9514738326005	15.1199999999953
86	38.9513223682384	15.3000000000029
87	38.9511969151703	15.4799999999959
88	38.9510930737083	15.6699999999983
89	38.9510071666367	15.8500000000058
90	38.9509361276773	16.0399999999936
91	38.9508774047909	16.2299999999959
92	38.9508288771857	16.4100000000035
93	38.9507887846451	16.5899999999965
94	38.9507556677136	16.7799999999988
95	38.9507283173176	16.9600000000064
96	38.9507057324955	17.1499999999942
97	38.9506870850418	17.3300000000017
98	38.9506716900076	17.5200000000041
99	38.9506589811357	17.6900000000023
100	38.9506484904402	17.8800000000047
101	38.9506398312511	18.070000000007
102	38.9506326841535	18.2599999999948
103	38.950626785336	18.4300000000076
104	38.9506219169435	18.6199999999953
105	38.9506178990928	18.8000000000029
106	38.9506145832695	18.9900000000052
107	38.9506118468679	19.1699999999983
108	38.9506095886784	19.3600000000006
109	38.9506077251585	19.5399999999936
110	38.9506061873521	19.7299999999959
111	38.9506049183453	19.9100000000035
112	38.950603871165	20.0899999999965
113	38.9506030070438	20.2700000000041
114	38.9506022939871	20.4400000000023
115	38.9506017055909	20.6199999999953
116	38.950601220065	20.8000000000029
117	38.9506008194272	20.9799999999959
118	38.9506004888381	21.1699999999983
119	38.9506002160517	21.3399999999965
120	38.9505999909628	21.5299999999988
121	38.9505998052324	21.7400000000052
122	38.9505996519791	21.9499999999971
123	38.9505995255245	22.1499999999942
124	38.9505994211831	22.3600000000006
125	38.9505993350883	22.570000000007
126	38.9505992640495	22.7799999999988
127	38.9505992054341	22.9900000000052
128	38.9505991570697	23.1999999999971
129	38.9505991171637	23.4100000000035
130	38.9505990842369	23.6199999999953
131	38.9505990570689	23.8300000000017
132	38.9505990346526	24.0399999999936
133	38.9505990161569	24.25
134	38.9505990008962	24.4600000000064
135	38.9505989883037	24.6699999999983
136	38.950598977914	24.8800000000047
137	38.9505989693417	25.0800000000017
138	38.950598962269	25.2799999999988
139	38.9505989564336	25.4499999999971
140	38.9505989516191	25.6300000000047
141	38.9505989476468	25.8399999999965
142	38.9505989443694	26.0200000000041
143	38.9505989416654	26.1900000000023
144	38.9505989394345	26.3699999999953
145	38.9505989375939	26.5299999999988
146	38.9505989360638	26.7100000000064
147	38.9505989348048	26.8800000000047
148	38.9505989337673	27.0399999999936
149	38.9505989329125	27.2100000000064
150	38.9505989322081	27.3800000000047
151	38.950598931628	27.5500000000029
152	38.9505989311502	27.7200000000012
153	38.9505989307564	27.8899999999994
154	38.9505989304107	28.0500000000029
155	38.9505989301394	28.2100000000064
156	38.950598929913	28.3800000000047
157	38.9505989297297	28.5500000000029
158	38.9505989295811	28.6999999999971
159	38.9505989294594	28.8699999999953
160	38.9505989293592	29.0399999999936
161	38.9505989292756	29.2100000000064
162	38.9505989292102	29.3800000000047
163	38.950598929156	29.5399999999936
164	38.9505989290905	29.6999999999971
165	38.9505989289997	29.8600000000006
166	38.9505989289047	30.0299999999988


==> data/perfprofdiscrete-20-300-1-6.dat <==
iter	objfun	time
1	28.2939061618893	0.002665
2	28.2939061618893	0.015342
3	27.985051316727	0.025481
4	27.985051316727	0.035647
5	27.9629992670091	0.046011
6	27.9375078157298	0.056946
7	27.9306561129693	0.065137
8	27.9284963780877	0.070646
9	27.928480088878	0.07613
10	27.9284800875379	0.081663
11	27.9284800875379	0.089985
12	27.9284800875379	0.100792
13	27.9284800875379	0.111648
14	27.9284800875379	0.122612
15	27.9284800875379	0.133443
16	27.928480087538	0.144607
17	27.9284800875379	0.152827
18	27.9284800875379	0.166467
19	27.9284800875379	0.180236
20	27.9284800875379	0.188452
21	27.9284800875383	0.202352
22	27.9284800875379	0.207874
23	27.9284800875379	0.216234
24	27.9284800875395	0.227288
25	27.9284800875379	0.232803
26	27.9284800875379	0.246445
27	27.9284800875379	0.260216
28	27.9284800875379	0.268493
29	27.9284800875381	0.282312
30	27.9284800875379	0.290559
31	27.9284800875401	0.304375
32	27.9284800875379	0.309921
33	27.9284800875379	0.31831
34	27.9284800875396	0.329345
35	27.9284800875379	0.334844
36	27.9284800875396	0.348629
37	27.9284800875379	0.354161
38	27.92848008754	0.368029
39	27.9284800875379	0.373559
40	27.9284800875379	0.381856
41	27.9284800875387	0.392927
42	27.9284800875379	0.398561
43	27.9284800875391	0.412418
44	27.9284800875379	0.417952
45	27.9284800875379	0.426243
46	27.9284800875398	0.437395
47	27.9284800875379	0.442942
48	27.9284800875379	0.451258
49	27.9284800875379	0.462159
50	27.928480087538	0.473226
51	27.9284800875379	0.481507
52	27.9284800875379	0.495345
54	27.9284800875379	0.51744
55	27.9284800875379	0.53127
56	27.9284800875379	0.539621
57	27.9284800875381	0.553547
58	27.9284800875379	0.561846
60	27.9284800875379	0.581207
61	27.9284800875379	0.592399
62	27.9284800875379	0.600747
64	27.928480087538	0.620366
65	27.9284800875379	0.628729
66	27.9284800875379	0.637036
68	27.9284800875379	0.659164
69	27.9284800875379	0.667431
71	27.9284800875379	0.686945
72	27.9284800875379	0.695366
74	27.928480087538	0.717567
75	27.9284800875379	0.725907
77	27.9284800875379	0.748182
79	27.9284800875379	0.775842
80	27.9284800875379	0.784187
82	27.9284800875379	0.806436
84	27.9284800875379	0.826069
86	27.9284800875379	0.853681
88	27.9284800875384	0.875917
89	27.9284800875379	0.881481
91	27.9284800875393	0.901032
93	27.9284800875397	0.920549
95	27.9284800875379	0.939866
97	27.9284800875379	0.962102
100	27.9284800875379	0.992714
102	27.9284800875379	1.009434
104	27.9284800875379	1.037169
106	27.9284800875381	1.059402
108	27.9284800875379	1.078708
111	27.9284800875379	1.109395
113	27.9284800875379	1.128841
116	27.9284800875379	1.159268
118	27.928480087538	1.181479
121	27.9284800875379	1.217569
123	27.928480087538	1.239821
126	27.9284800875379	1.267557
129	27.9284800875379	1.298044
132	27.9284800875379	1.328681
134	27.9284800875395	1.3481
137	27.9284800875379	1.381223
140	27.9284800875379	1.41191
143	27.9284800875379	1.436904
146	27.928480087538	1.467251
150	27.9284800875379	1.511589
153	27.9284800875381	1.547867
156	27.9284800875379	1.583881
159	27.9284800875379	1.614548
163	27.9284800875379	1.653287
166	27.9284800875406	1.689444
170	27.928480087538	1.731176
174	27.9284800875379	1.775429
177	27.9284800875379	1.803248
181	27.928480087538	1.847596
185	27.9284800875398	1.889284
189	27.9284800875379	1.919962
193	27.9284800875403	1.967095
198	27.9284800875379	2.017063
202	27.9284800875379	2.058808
206	27.9284800875379	2.097907
211	27.9284800875379	2.150731
215	27.9284800875379	2.195106
220	27.9284800875379	2.2453
225	27.9284800875379	2.303536
229	27.9284800875394	2.348032
234	27.9284800875379	2.392348
239	27.9284800875379	2.439644
245	27.9284800875379	2.500641
250	27.9284800875379	2.545165
255	27.9284800875379	2.589765
261	27.9284800875379	2.645433
267	27.9284800875379	2.709366
272	27.9284800875379	2.759336
278	27.9284800875385	2.823297
284	27.9284800875379	2.881589
290	27.9284800875379	2.953726
297	27.9284800875379	3.023176
303	27.9284800875379	3.089768
310	27.9284800875379	3.153945
316	27.9284800875379	3.218119
323	27.928480087538	3.293135
330	27.9284800875379	3.368269
337	27.9284800875379	3.446113
345	27.928480087538	3.52694
352	27.9284800875386	3.60753
360	27.9284800875379	3.682308
367	27.9284800875379	3.731095
375	27.9284800875379	3.787125
383	27.9284800875379	3.84512
392	27.9284800875379	3.906964
400	27.9284800875379	3.964903
409	27.9284800875399	4.023206
418	27.9284800875379	4.081304
427	27.9284800875379	4.146872
436	27.9284800875379	4.214485
445	27.9284800875379	4.280085
455	27.9284800875379	4.35123
465	27.9284800875379	4.418695
475	27.9284800875379	4.484318
485	27.9284800875379	4.56302
496	27.9284800875379	4.634303
506	27.9284800875379	4.702306
517	27.9284800875379	4.78381
529	27.9284800875379	4.860787
540	27.9284800875406	4.94132
552	27.9284800875379	5.021959
564	27.9284800875379	5.106349
576	27.9284800875379	5.190599
588	27.9284800875379	5.278681
601	27.9284800875379	5.363028
614	27.928480087538	5.458677
627	27.9284800875379	5.55602
641	27.9284800875379	5.648066
655	27.9284800875379	5.743602
669	27.9284800875379	5.838962
683	27.9284800875379	5.938389
698	27.9284800875379	6.041316
713	27.9284800875379	6.137034
729	27.9284800875379	6.262605
744	27.9284800875385	6.376002
761	27.9284800875379	6.4808
777	27.9284800875379	6.598635
794	27.9284800875379	6.71678
811	27.9284800875379	6.840487
829	27.9284800875379	6.962444
846	27.9284800875379	7.075084
865	27.9284800875379	7.20629
883	27.9284800875379	7.326188
903	27.9284800875395	7.46836
922	27.9284800875379	7.595668
942	27.928480087538	7.738502
962	27.9284800875379	7.870076
983	27.928480087538	8.007382
1004	27.9284800875379	8.14473599999999
1026	27.9284800875382	8.285763
1048	27.9284800875379	8.437428
1071	27.9284800875379	8.596584
1094	27.928480087538	8.753797
1118	27.9284800875379	8.93090299999999
1142	27.9284800875382	9.09007699999999
1167	27.9284800875379	9.25607999999999
1192	27.9284800875379	9.42053299999999
1218	27.9284800875379	9.59411499999999
1244	27.9284800875381	9.77935199999999
1271	27.9284800875381	9.956559
1299	27.928480087539	10.124737
1327	27.9284800875379	10.305656
1355	27.9284800875397	10.495774
1385	27.9284800875379	10.682359
1415	27.9284800875379	10.894232
1445	27.9284800875379	11.091408
1476	27.9284800875379	11.306691
1508	27.9284800875379	11.505843
1541	27.9284800875379	11.725262
1574	27.9284800875379	11.947352
1608	27.9284800875379	12.185935
1643	27.9284800875387	12.4242
1679	27.9284800875379	12.664209
1715	27.9284800875379	12.909846
1752	27.9284800875379	13.166377
1790	27.9284800875379	13.424676
1829	27.9284800875379	13.686874
1868	27.9284800875379	13.961903
1909	27.9284800875379	14.264512
1950	27.92848008754	14.554052
1992	27.9284800875382	14.848587
2035	27.9284800875379	15.138416
2079	27.928480087538	15.43397
2124	27.9284800875379	15.744047
2170	27.9284800875379	16.06735
2217	27.9284800875379	16.381814
2265	27.9284800875379	16.734113
2314	27.9284800875379	17.064586
2364	27.9284800875386	17.411242
2415	27.928480087539	17.763561
2468	27.9284800875382	18.121211
2521	27.9284800875379	18.4865
2576	27.9284800875379	18.857789
2631	27.9284800875384	19.223737
2688	27.9284800875379	19.598317
2746	27.9284800875379	20.008584
2806	27.9284800875379	20.410812
2866	27.9284800875379	20.829775
2928	27.9284800875379	21.237954
2992	27.9284800875379	21.662759
3056	27.9284800875379	22.096771
3123	27.9284800875379	22.553594
3190	27.9284800875379	23.024057
3259	27.9284800875397	23.487019
3330	27.9284800875383	23.95204
3402	27.9284800875379	24.460895
3475	27.9284800875385	24.968832
3550	27.9284800875379	25.447067
3627	27.9284800875379	25.968825
3706	27.9284800875379	26.482121
3786	27.9284800875379	27.022534
3868	27.9284800875381	27.534318
3951	27.9284800875379	28.087602
4037	27.9284800875379	28.687933
4124	27.9284800875406	29.287487
4213	27.9284800875379	29.8731
4305	27.9284800875379	30.485611
4398	27.9284800875379	31.111135
4493	27.9284800875405	31.751685
4590	27.9284800875379	32.384256
4689	27.9284800875379	33.045356
4791	27.9284800875379	33.721716
4894	27.9284800875379	34.4131250000001
5000	27.9284800875379	35.1520650000001
5108	27.92848008754	35.8857720000001
5219	27.9284800875379	36.6382170000001
5332	27.9284800875379	37.3870640000001
5447	27.9284800875379	38.1771460000001
5565	27.9284800875379	38.9716120000001
5685	27.9284800875394	39.7954270000001
5808	27.9284800875379	40.6273570000001
5934	27.9284800875379	41.4869760000001
6062	27.9284800875379	42.3414470000001
6193	27.9284800875379	43.2425970000001
6327	27.9284800875379	44.171776
6464	27.9284800875379	45.131979
6604	27.9284800875379	46.0955390000001
6747	27.928480087538	47.0584970000001
6893	27.9284800875379	48.061817
7042	27.9284800875379	49.1116810000001
7194	27.9284800875379	50.159804
7350	27.9284800875379	51.2217790000001
7509	27.9284800875392	52.313759
7671	27.9284800875379	53.378047
7837	27.9284800875379	54.500522
8007	27.9284800875379	55.662266
8180	27.9284800875379	56.81277
8357	27.9284800875379	57.976468
8538	27.9284800875379	59.210481
8722	27.9284800875391	60.457001
8911	27.9284800875379	61.739199
9104	27.9284800875379	63.082259
9301	27.9284800875379	64.411769
9502	27.9284800875379	65.747063
9707	27.9284800875379	67.127374
9917	27.9284800875392	68.532103
10132	27.9284800875379	70.005072
10351	27.9284800875383	71.506517
10575	27.928480087538	73.046416
10804	27.9284800875379	74.5735199999999
11037	27.9284800875379	76.145985
11276	27.9284800875379	77.7700570000001
11520	27.9284800875379	79.4482490000001
11769	27.9284800875379	81.1375440000001
12024	27.928480087538	82.8503150000003
12284	27.9284800875379	84.5744160000003
12549	27.9284800875379	86.3518410000005
12821	27.9284800875379	88.2062630000004
13098	27.9284800875379	90.0911790000004
13381	27.9284800875379	92.0177750000003
13671	27.9284800875379	93.9725010000001
13967	27.9284800875379	95.9828950000002
14269	27.9284800875379	97.9826870000004
14577	27.9284800875379	100.058864
14893	27.928480087538	102.250892
15215	27.9284800875379	104.426585
15544	27.928480087538	106.70362
15880	27.9284800875379	109.027212000001
16224	27.9284800875379	111.403012000001
16575	27.9284800875379	113.819731000001
16933	27.9284800875379	116.252604000001
17299	27.928480087538	118.769583000001
17674	27.9284800875379	121.292860000001
18056	27.928480087538	123.868327000001
18446	27.9284800875379	126.544036
18845	27.9284800875379	129.289784
19253	27.9284800875379	132.071129000001
19670	27.9284800875381	134.961096000001
20095	27.9284800875398	137.885470000001
20530	27.9284800875379	140.823617000001
20974	27.9284800875386	143.894043000001
21427	27.9284800875379	146.991723000001
21891	27.9284800875379	150.192737000001
22364	27.9284800875379	153.502407000001
22848	27.9284800875381	156.884520000001
23342	27.9284800875379	160.296780000002
23847	27.9284800875379	163.758494000002
24363	27.9284800875379	167.338085000002
24890	27.9284800875379	170.984922000002
25429	27.9284800875397	174.672216000002
25979	27.9284800875379	178.489401000002
26541	27.9284800875379	182.368561000001
27115	27.9284800875379	186.380265000001
27701	27.9284800875379	190.422332000002
28300	27.9284800875401	194.563984000002
28912	27.9284800875379	198.826993000002
29538	27.9284800875379	203.183490000002
30177	27.9284800875383	207.679377000002
30830	27.928480087538	212.224300000001
31496	27.9284800875379	216.853539000002
32178	27.9284800875379	221.550733000002
32874	27.9284800875379	226.488771000002
33585	27.9284800875379	231.418513000001
34311	27.9284800875396	236.525230000001
35053	27.9284800875379	241.681387000001
35812	27.9284800875379	246.952966000001
36586	27.9284800875379	252.294261000001
37378	27.9284800875379	257.838795000001
38186	27.9284800875383	263.419258
39012	27.9284800875379	269.183043000001
39856	27.9284800875379	275.045453
40718	27.9284800875379	281.103956000001
41599	27.9284800875379	287.266828000001
42499	27.9284800875379	293.568334000001
43418	27.9284800875392	300.002545000001


==> data/perfprofdiscrete-20-300-2-1.dat <==
iter	objfun	time
1	5.6836842456644	0
2	5.41212973630538	0.00999999999476131
3	5.38842991485595	0.0299999999988358
4	5.38145885210527	0.0299999999988358
5	5.37496982271019	0.0299999999988358
6	5.36587565571511	0.0299999999988358
7	5.35315162046665	0.0299999999988358
8	5.33702554582473	0.0299999999988358
9	5.32015371600137	0.0299999999988358
10	5.30643505203823	0.0399999999935972
11	5.29314004549111	0.0399999999935972
12	5.27511603150775	0.0399999999935972
13	5.24908978060902	0.0399999999935972
14	5.20960189167618	0.0399999999935972
15	5.17410287003586	0.0500000000029104
16	5.13756108513466	0.0599999999976717
17	5.13756108513466	0.0800000000017462
18	5.13164800548552	0.0800000000017462
19	5.1244056067887	0.0800000000017462
20	5.11931103308748	0.0899999999965075
21	5.11636966972861	0.0899999999965075
22	5.11265003502406	0.0899999999965075
23	5.10761430785035	0.0899999999965075
24	5.10121831119752	0.0899999999965075
25	5.09925770221421	0.0899999999965075
26	5.09018188588253	0.0999999999912689
27	5.08537371985501	0.0999999999912689
28	5.07521924804694	0.0999999999912689
29	5.07488851369825	0.0999999999912689
30	5.06487450419441	0.110000000000582
31	5.06010148204158	0.110000000000582
32	5.05451075209619	0.110000000000582
33	5.04930172387744	0.110000000000582
34	5.04363825635974	0.110000000000582
35	5.03709982703389	0.119999999995343
36	5.03337835746484	0.119999999995343
37	5.03321080866202	0.119999999995343
38	5.02818765267007	0.130000000004657
39	5.02818765267007	0.149999999994179
40	5.02343663630402	0.149999999994179
41	5.01789769537383	0.149999999994179
42	5.01441182893461	0.149999999994179
43	5.01328161168154	0.149999999994179
44	5.01216584938274	0.149999999994179
45	5.01057313772621	0.160000000003492
46	5.00836023464325	0.160000000003492
47	5.00564048037028	0.160000000003492
48	5.00374129865561	0.160000000003492
49	4.99877704027761	0.160000000003492
50	4.99799325277777	0.160000000003492
52	4.98998321713176	0.169999999998254
53	4.98573376706784	0.169999999998254
54	4.9814250628665	0.179999999993015
55	4.97970128799576	0.179999999993015
57	4.96945805591194	0.179999999993015
58	4.96481635983289	0.179999999993015
59	4.96018874912463	0.179999999993015
61	4.95386644978193	0.179999999993015
62	4.94742568293767	0.19999999999709
64	4.93362172911383	0.19999999999709
65	4.92914559699246	0.19999999999709
67	4.91826298147398	0.19999999999709
68	4.91152254422275	0.19999999999709
70	4.89888350018935	0.209999999991851
72	4.88719848150903	0.209999999991851
73	4.88397685568804	0.209999999991851
75	4.86828973125327	0.220000000001164
77	4.8563260030808	0.220000000001164
79	4.84555008353388	0.229999999995925
81	4.83485352983493	0.229999999995925
82	4.829210722418	0.229999999995925
84	4.82405054147751	0.25
86	4.81502409455995	0.25
88	4.81028167477378	0.25
91	4.80372495000403	0.25
93	4.80322976278721	0.270000000004075
95	4.80173826233476	0.270000000004075
97	4.80144456101201	0.279999999998836
99	4.80046401838563	0.279999999998836
102	4.79897930878044	0.289999999993597
104	4.79442925629817	0.289999999993597
107	4.78850264938198	0.289999999993597
109	4.78333564044644	0.30000000000291
112	4.77749521173872	0.309999999997672
114	4.77089997665349	0.309999999997672
117	4.76433046231859	0.319999999992433
120	4.75909773276632	0.319999999992433
123	4.75434503015977	0.330000000001746
126	4.7488089078679	0.339999999996508
128	4.7477320378875	0.339999999996508
132	4.74118084139954	0.349999999991269
135	4.737461387432	0.360000000000582
138	4.73267126187798	0.360000000000582
141	4.72730946741837	0.369999999995343
144	4.72271033878474	0.369999999995343
148	4.71671048883982	0.389999999999418
151	4.71407793152138	0.389999999999418
155	4.70522437006579	0.399999999994179
159	4.70118113603404	0.410000000003492
162	4.69646171179059	0.410000000003492
166	4.6908321926546	0.419999999998254
170	4.6836800562023	0.440000000002328
174	4.67826192988442	0.440000000002328
178	4.66892759242017	0.44999999999709
182	4.66379818773476	0.459999999991851
187	4.65617997489116	0.470000000001164
191	4.65317865532635	0.490000000005239
196	4.64358786690783	0.5
200	4.63816325650726	0.509999999994761
205	4.6313151929455	0.520000000004075
210	4.62364433830018	0.520000000004075
215	4.61682342352949	0.529999999998836
220	4.60982411593651	0.539999999993597
225	4.60149233638929	0.55000000000291
230	4.59401087595972	0.559999999997672
236	4.58523614247604	0.580000000001746
241	4.57830007346661	0.589999999996508
247	4.56970477917723	0.610000000000582
253	4.56193376432266	0.619999999995343
259	4.55192084343317	0.630000000004657
265	4.54225262407387	0.649999999994179
271	4.5325461061145	0.660000000003492
278	4.52365635368599	0.679999999993015
284	4.51220987765094	0.679999999993015
291	4.50194864644639	0.69999999999709
298	4.49188364471005	0.720000000001164
305	4.48280628377619	0.740000000005239
312	4.47407675955488	0.75
319	4.46416167971755	0.759999999994761
327	4.45440034474837	0.779999999998836
335	4.44679718193463	0.80000000000291
342	4.43956416489579	0.809999999997672
351	4.43259824185075	0.839999999996508
359	4.42672642848795	0.849999999991269
367	4.42292489175973	0.860000000000582
376	4.41975491423432	0.889999999999418
385	4.41802063842829	0.910000000003492
394	4.41730954845097	0.919999999998254
403	4.41721579811135	0.970000000001164
413	4.41640652529475	0.990000000005239
423	4.41562551940983	1
433	4.41487496443352	1.02999999999884
443	4.41399297622322	1.0399999999936
453	4.41306045924684	1.06999999999243
464	4.41191037130859	1.08999999999651
475	4.41074382598709	1.11000000000058
486	4.40936313897452	1.13999999999942
498	4.40788227323601	1.16999999999825
509	4.40648108976977	1.19000000000233
521	4.40480945729934	1.20999999999185
534	4.40292573124945	1.25
546	4.4012327085793	1.27000000000407
559	4.39935701817089	1.30000000000291
572	4.39728003653305	1.33000000000175
586	4.39514438641973	1.36000000000058
600	4.39298777506291	1.38000000000466
614	4.39082904616074	1.41000000000349
628	4.38841604510722	1.44000000000233
643	4.38585910413484	1.47999999999593
658	4.38310131325296	1.50999999999476
674	4.38032534357349	1.55000000000291
690	4.37724313697802	1.58000000000175
706	4.37384021372826	1.61000000000058
723	4.3702223525028	1.64999999999418
740	4.36647628566192	1.69000000000233
757	4.36235071609384	1.72999999999593
775	4.35824961714064	1.75999999999476
794	4.35353824098259	1.80999999999767
812	4.34884293812061	1.83999999999651
832	4.34331354634891	1.88999999999942
851	4.33811165757744	1.92999999999302
871	4.33276081721743	1.97000000000116
892	4.32649184410845	2.02000000000407
913	4.32050895931704	2.06999999999243
935	4.3143782130366	2.11999999999534
957	4.308082800559	2.16000000000349
979	4.30147701414006	2.19999999999709
1002	4.29470657590029	2.25999999999476
1026	4.28786597385284	2.30999999999767
1050	4.28060847477492	2.36999999999534
1075	4.27333289167839	2.41999999999825
1100	4.26611249754148	2.47000000000116
1126	4.25906879814163	2.52000000000407
1153	4.25098860790422	2.58999999999651
1180	4.24326307602675	2.64999999999418
1208	4.23547855643664	2.70999999999185
1237	4.22752754005697	2.77000000000407
1266	4.21995526420806	2.83999999999651
1296	4.21191656536309	2.89999999999418
1326	4.20445283544791	2.95999999999185
1358	4.19653675149074	3.02999999999884
1390	4.18911792387795	3.09999999999127
1423	4.18155060780442	3.16999999999825
1456	4.17454258319321	3.25
1491	4.16754356894615	3.31999999999243
1526	4.16109584431209	3.39999999999418
1562	4.15513999648141	3.47000000000116
1599	4.14993996565624	3.55999999999767
1637	4.1451282450059	3.63999999999942
1675	4.14104262453829	3.72000000000116
1715	4.13753033050993	3.80999999999767
1755	4.13462891017906	3.89999999999418
1797	4.13232577018368	3.97999999999593
1839	4.13061912239479	4.08000000000175
1883	4.12926622908576	4.16999999999825
1927	4.1282323540279	4.27000000000407
1973	4.12728794113801	4.36999999999534
2019	4.12629409159141	4.47000000000116
2067	4.12499129437183	4.55999999999767
2116	4.12325359062693	4.66999999999825
2166	4.12093226059041	4.77999999999884
2217	4.11811585843114	4.88000000000466
2269	4.1148231805621	5
2323	4.11108614285433	5.11000000000058
2378	4.10708314034196	5.22999999999593
2434	4.10285507178668	5.34999999999127
2491	4.09864655183103	5.47000000000116
2550	4.09436989508964	5.58999999999651
2610	4.09032519301174	5.72000000000116
2672	4.08643026188019	5.86000000000058
2735	4.08280328927053	5.99000000000524
2800	4.07939996073899	6.13000000000466
2866	4.07622181734989	6.27999999999884
2934	4.07320332342446	6.42999999999302
3003	4.07033277305164	6.56999999999243
3074	4.06754786062005	6.72000000000116
3146	4.06470410789818	6.88999999999942
3221	4.06185491579589	7.05000000000291
3297	4.05895742010683	7.20999999999185
3375	4.05597564692186	7.41999999999825
3454	4.05299297996065	7.58999999999651
3536	4.04971004028324	7.77000000000407
3620	4.04635862275718	7.94999999999709
3705	4.0428508610157	8.13999999999942
3793	4.03927643146998	8.33000000000175
3882	4.03548952839602	8.52000000000407
3974	4.03152614872761	8.72000000000116
4068	4.0275715790262	8.91999999999825
4164	4.0236532463894	9.13000000000466
4262	4.0198487978634	9.33999999999651
4363	4.01614319751596	9.55999999999767
4466	4.01254397702714	9.7899999999936
4571	4.00897036646066	10.0099999999948
4679	4.00547450051025	10.2400000000052
4790	4.00203536516566	10.4700000000012
4903	3.99860391536131	10.7200000000012
5019	3.99510590757639	10.9700000000012
5137	3.99150386664828	11.2200000000012
5259	3.98777378552806	11.4900000000052
5383	3.98407596096509	11.7599999999948
5510	3.98031422228618	12.0200000000041
5640	3.97641686533141	12.3099999999977
5773	3.97246698840579	12.5999999999913
5910	3.96854502304067	12.8899999999994
6049	3.96469019692477	13.1900000000023
6192	3.96085102777536	13.4900000000052
6338	3.95708158658467	13.8000000000029
6488	3.953360752101	14.1199999999953
6641	3.94970322563249	14.4499999999971
6798	3.94597278801304	14.7899999999936
6959	3.94213790281627	15.1300000000047
7123	3.93831558265214	15.4799999999959
7291	3.93453311386827	15.8399999999965
7464	3.93074496287428	16.2099999999919
7640	3.92689834071173	16.5800000000017
7820	3.92294874897986	16.9700000000012
8005	3.91897464282527	17.3699999999953
8194	3.9149665502112	17.7799999999988
8388	3.91101040873057	18.1900000000023
8586	3.90716608216698	18.6199999999953
8789	3.90343666200656	19.0500000000029
8996	3.89969853504696	19.4900000000052
9209	3.89592594451601	19.9400000000023
9426	3.89223119810596	20.4100000000035
9649	3.88856139093945	20.8899999999994
9877	3.88487837985283	21.3699999999953
10110	3.88117247489015	21.8699999999953
10349	3.87745782223399	22.3699999999953
10593	3.87376430170472	22.8999999999942
10844	3.87009728335173	23.429999999993
11100	3.8665714424085	23.9799999999959
11362	3.86314335908918	24.5299999999988
11630	3.85982805076685	25.1100000000006
11905	3.85661060662017	25.6900000000023
12186	3.85339146895624	26.2899999999936
12474	3.85009315440684	26.8999999999942
12769	3.84674871814	27.5200000000041
13070	3.84340760759015	28.1600000000035
13379	3.84016131593916	28.8099999999977
13695	3.83705729031031	29.4799999999959
14018	3.83410677946447	30.1699999999983
14349	3.83127859903431	30.8600000000006
14688	3.82842174540595	31.5800000000017
15035	3.82544902214122	32.3099999999977
15390	3.82237542685739	33.0599999999977
15754	3.81925902615115	33.8499999999913
16126	3.81619785765808	34.6300000000047
16507	3.81317205309713	35.4400000000023
16897	3.8102587986122	36.2799999999988
17296	3.8073865341096	37.1199999999953
17704	3.80440713955377	37.9900000000052
18123	3.80128018099132	38.8899999999994
18551	3.79803544960881	39.7899999999936
18989	3.79477916863358	40.7200000000012
19437	3.79153631655308	41.6699999999983
19896	3.78833504966152	42.6399999999994
20366	3.785066445968	43.6399999999994
20847	3.78172995463587	44.6699999999983
21340	3.77834014669277	45.7099999999919
21844	3.77493402201789	46.7799999999988
22360	3.7715649442295	47.8699999999953
22888	3.76825191233865	49.0599999999977
23429	3.76491171266225	50.2799999999988
23982	3.76158046387423	51.5299999999988
24548	3.75817953111928	52.8199999999924
25128	3.75475374202958	54.1300000000047
25722	3.75134728713024	55.4499999999971
26329	3.74794102715806	56.8800000000047
26951	3.7445571087367	58.3300000000017
27588	3.74118671282934	59.8099999999977
28239	3.73781910659608	61.3399999999965
28906	3.73443351072928	62.9199999999983
29589	3.73101590593838	64.5299999999988
30288	3.72759409598033	66.1699999999983
31003	3.7241833740368	67.8600000000006
31736	3.72079640912034	69.5800000000017
32485	3.71740448494569	71.3300000000017
33253	3.71400546430015	73.3999999999942
34038	3.7105995633505	75.5399999999936
34842	3.7072396381358	77.429999999993
35665	3.70386523385833	79.3600000000006
36507	3.70047502389488	81.6300000000047
37370	3.69703130731907	83.929999999993
38252	3.6936034745068	86.0599999999977
39156	3.69025615720381	88.2899999999936
40081	3.68693363219519	90.8099999999977
41027	3.68356640541432	93.3800000000047
41996	3.68021132996703	95.9499999999971
42988	3.67696661424169	98.2799999999988
44004	3.67379154564967	100.830000000002
45043	3.67060790410018	103.630000000005
46107	3.66743828363615	106.119999999995
47196	3.66438006232863	108.849999999991
48311	3.6613689683418	111.819999999992
49452	3.65837458129932	114.5
50620	3.6554068841304	117.509999999995
51816	3.65251871122747	120.580000000002
53039	3.64967094902283	123.449999999997
54292	3.64680370376047	126.830000000002
55575	3.64397098289	129.929999999993
56887	3.64117702689718	133.229999999996
58231	3.63838402601176	136.929999999993
59606	3.63559830996722	140.580000000002
61014	3.63284707817997	143.929999999993
62455	3.63013068446564	147.889999999999
63930	3.62744536387245	154.130000000005
65440	3.62478811671593	157.839999999997
66986	3.62217056805715	161.75
68568	3.61958736697344	165.690000000002
70188	3.61703954076449	169.770000000004
71846	3.61452359111022	174.270000000004
73543	3.6120143265715	178.440000000002
75280	3.60949914023895	182.949999999997
77058	3.60697930871014	187.759999999995
78878	3.60447611504223	192.089999999997
80741	3.60194499334811	197.169999999998
82648	3.59940272543331	201.970000000001
84600	3.59685337124557	207
86598	3.59426121281616	212.429999999993
88644	3.59167350150998	218.979999999996
90738	3.58907272726045	225.639999999999
92881	3.58645923294917	232.300000000003
95075	3.58385415020881	239.149999999994
97320	3.58122729895052	246.160000000003
99619	3.57860796661188	253.300000000003
101972	3.57598526184641	260.649999999994
104380	3.57334531520396	268.139999999999
106846	3.57070341939986	275.839999999997
109369	3.56804092207523	283.690000000002
111953	3.56535689795965	291.729999999996
114597	3.56269719007945	300.009999999995


==> data/perfprofdiscrete-20-300-2-2.dat <==
iter	objfun	time
1	5.35829683017919	0
2	5.35740407043335	0.0100000000093132
3	5.35615328252904	0.0100000000093132
4	5.35459478900387	0.0100000000093132
5	5.35321508396473	0.0200000000040745
6	5.35185226507111	0.0200000000040745
7	5.3508542204802	0.0299999999988358
8	5.34947512962491	0.0299999999988358
9	5.34785461160942	0.0299999999988358
10	5.3464897165207	0.0299999999988358
11	5.34564731381532	0.0400000000081491
12	5.34549300366015	0.0400000000081491
13	5.34342941043933	0.0500000000029104
14	5.34324299129539	0.0500000000029104
15	5.34200203650308	0.0500000000029104
16	5.34041332350831	0.0599999999976717
17	5.33880862290444	0.0599999999976717
18	5.33798904462808	0.0599999999976717
19	5.33668989501938	0.0700000000069849
20	5.33536153875025	0.0700000000069849
21	5.33448046475807	0.0700000000069849
22	5.33325421547015	0.0700000000069849
23	5.33184110408011	0.0700000000069849
24	5.33143916271278	0.0800000000017462
25	5.33057549599413	0.0899999999965075
26	5.3289907044899	0.0899999999965075
27	5.32676346679828	0.0899999999965075
28	5.32505935465368	0.100000000005821
29	5.32384884599001	0.100000000005821
30	5.32286619031882	0.100000000005821
31	5.32229535082966	0.100000000005821
32	5.32155573385316	0.100000000005821
33	5.31959523449829	0.100000000005821
34	5.31697939571993	0.110000000000582
35	5.31509064162056	0.120000000009895
36	5.31375150516957	0.120000000009895
37	5.31259070353129	0.120000000009895
38	5.31175447232959	0.130000000004657
39	5.31069671841688	0.130000000004657
40	5.30864645156647	0.130000000004657
41	5.30620223265992	0.130000000004657
42	5.30565505592545	0.130000000004657
43	5.30383543426427	0.139999999999418
44	5.30166187466382	0.139999999999418
45	5.29964571729657	0.150000000008731
46	5.29826228907539	0.150000000008731
48	5.29491004202287	0.160000000003492
49	5.2940105531575	0.160000000003492
50	5.29210958902712	0.169999999998254
51	5.29010499814812	0.169999999998254
52	5.28934339521463	0.169999999998254
53	5.28777954345602	0.169999999998254
55	5.28333610960207	0.180000000007567
56	5.28218023579352	0.180000000007567
57	5.28030201949472	0.180000000007567
59	5.27722571528844	0.190000000002328
60	5.27553705885823	0.190000000002328
61	5.27353744967068	0.19999999999709
63	5.27236070308897	0.210000000006403
64	5.27012126811755	0.210000000006403
66	5.26447339581015	0.220000000001164
67	5.26291285200744	0.220000000001164
69	5.26097799231401	0.220000000001164
70	5.26001482241734	0.220000000001164
72	5.25439868991186	0.240000000005239
74	5.25222365488421	0.240000000005239
75	5.24951657869675	0.240000000005239
77	5.24566335150514	0.25
79	5.24203554607806	0.25
81	5.23947627990804	0.260000000009313
83	5.23706988069246	0.260000000009313
85	5.23296151400568	0.270000000004075
86	5.23002462609895	0.279999999998836
88	5.22722555493695	0.290000000008149
91	5.22272014783865	0.290000000008149
93	5.21803998558002	0.309999999997672
95	5.21493088894648	0.309999999997672
97	5.21175680336974	0.309999999997672
99	5.20816411049507	0.320000000006985
102	5.20404568837443	0.330000000001746
104	5.20091280775921	0.339999999996508
106	5.19678586481249	0.339999999996508
109	5.19266921799603	0.350000000005821
111	5.18917670474879	0.360000000000582
114	5.18491535109941	0.370000000009895
117	5.17902529863328	0.380000000004657
119	5.17642718404802	0.389999999999418
122	5.17239709989363	0.400000000008731
125	5.16737767116343	0.400000000008731
128	5.16570979472039	0.410000000003492
131	5.1583731892369	0.419999999998254
134	5.15399182689759	0.430000000007567
137	5.14982055694334	0.44999999999709
140	5.14649743959236	0.44999999999709
143	5.14194666886784	0.460000000006403
147	5.13617020196331	0.470000000001164
150	5.13147376969322	0.480000000010477
154	5.12614660536689	0.490000000005239
157	5.12203359736171	0.5
161	5.11819063217625	0.520000000004075
165	5.1116602222504	0.540000000008149
168	5.10789876466519	0.55000000000291
172	5.10262222439087	0.559999999997672
176	5.0971018267666	0.559999999997672
180	5.09280556387812	0.580000000001746
185	5.08604554574176	0.600000000005821
189	5.08002594782994	0.610000000000582
193	5.07459024748329	0.620000000009895
198	5.07047042250294	0.639999999999418
202	5.06322927594793	0.650000000008731
207	5.05734956364417	0.660000000003492
212	5.05060377778277	0.690000000002328
217	5.04360005507411	0.710000000006403
222	5.03832616375465	0.720000000001164
227	5.03102289054184	0.740000000005239
232	5.02496154563143	0.75
238	5.01727513445082	0.770000000004075
243	5.01307643151232	0.790000000008149
249	5.0038305742201	0.80000000000291
255	4.99764152823958	0.820000000006985
261	4.99085942668487	0.839999999996508
267	4.98361270263232	0.860000000000582
273	4.97622554621157	0.870000000009895
279	4.96954508345569	0.900000000008731
286	4.96269098125716	0.910000000003492
292	4.95553680126149	0.940000000002328
299	4.94823684890312	0.960000000006403
306	4.94176578864886	0.980000000010477
313	4.9341436342311	1
321	4.92640439308213	1.02999999999884
328	4.92093117722599	1.05000000000291
336	4.91335244618885	1.07000000000698
344	4.90625786388785	1.11000000000058
352	4.90010495830883	1.13000000000466
360	4.89320320364739	1.15000000000873
368	4.88611567831795	1.18000000000757
377	4.87934646966993	1.19999999999709
385	4.87409337542784	1.22000000000116
394	4.86511304595315	1.26000000000931
404	4.85780130376603	1.29000000000815
413	4.85122673786562	1.32000000000698
423	4.84209999997548	1.35000000000582
432	4.83527105750284	1.38000000000466
442	4.82832407805425	1.41000000000349
453	4.82137576885533	1.44999999999709
463	4.81587195804478	1.48000000001048
474	4.8106202467267	1.51000000000931
485	4.80401736746701	1.54000000000815
496	4.79845879574049	1.58000000000175
508	4.79207770644737	1.6200000000099
520	4.78627871103311	1.65000000000873
532	4.7800802365696	1.69000000000233
544	4.77391424921473	1.72000000000116
557	4.76799715146964	1.77000000000407
570	4.762183928893	1.80000000000291
583	4.75638039378905	1.85000000000582
596	4.75052314141432	1.88999999999942
610	4.74443935616376	1.93000000000757
625	4.73814776598994	1.98000000001048
639	4.73225573701541	2.02000000000407
654	4.72579978055442	2.07000000000698
669	4.72021845627431	2.11000000000058
685	4.71550656969856	2.16000000000349
701	4.71044954750976	2.22000000000116
717	4.70595574810809	2.27000000000407
734	4.7020920251297	2.32000000000698
751	4.69806238367144	2.38000000000466
768	4.69402181560381	2.41999999999825
786	4.68993706604731	2.48000000001048
804	4.68592897753944	2.54000000000815
823	4.68166771566283	2.60000000000582
842	4.67747919099224	2.66000000000349
862	4.67313838189979	2.72000000000116
882	4.66917195292421	2.77999999999884
902	4.66567984475438	2.85000000000582
923	4.66213677190607	2.91000000000349
945	4.65837427472145	2.99000000000524
967	4.65442307904243	3.05999999999767
989	4.65066238405323	3.1200000000099
1012	4.6463574601588	3.19999999999709
1036	4.64256460995079	3.27000000000407
1060	4.63893336782103	3.33999999999651
1084	4.63566886159735	3.41999999999825
1110	4.63181228060915	3.5
1135	4.62832430203212	3.58000000000175
1162	4.62503430005566	3.66999999999825
1189	4.62158181526243	3.75
1216	4.61831559781921	3.83999999999651
1245	4.61487243430062	3.94000000000233
1274	4.61161326596194	4.02000000000407
1303	4.60829930471017	4.1200000000099
1334	4.6050614377969	4.22000000000116
1365	4.60202457475153	4.32000000000698
1396	4.59948121563448	4.41999999999825
1429	4.59666801450432	4.52000000000407
1462	4.59366099610596	4.6200000000099
1496	4.59038403134529	4.74000000000524
1531	4.58637559949356	4.85000000000582
1567	4.58265155005354	4.9600000000064
1603	4.57874925172527	5.07000000000698
1640	4.57470512251741	5.19000000000233
1678	4.57094245473564	5.32000000000698
1717	4.56758934283493	5.44000000000233
1757	4.56415179061234	5.57000000000698
1798	4.56093262433262	5.69999999999709
1840	4.5575399139712	5.83000000000175
1883	4.55374924774504	5.97000000000116
1927	4.54983905315766	6.11000000000058
1971	4.54592420716191	6.25
2017	4.54223147879423	6.40000000000873
2064	4.53876680774398	6.52999999999884
2112	4.53495970348546	6.68000000000757
2161	4.53148541123474	6.85000000000582
2212	4.5284518986321	7.01000000000931
2263	4.5255554068352	7.16000000000349
2316	4.52226765651055	7.33000000000175
2369	4.51910078564891	7.5
2425	4.5161728264894	7.69000000000233
2481	4.51321611021051	7.86000000000058
2539	4.51039281631166	8.05000000000291
2598	4.50752336717865	8.23000000001048
2658	4.50461278000914	8.43000000000757
2720	4.50178725732042	8.6200000000099
2783	4.49883372319877	8.80999999999767
2848	4.49604491158131	9.02000000000407
2914	4.49336856190148	9.23000000001048
2982	4.49071996560101	9.44999999999709
3051	4.48807066180292	9.65000000000873
3122	4.48538381619865	9.88999999999942
3195	4.48256001450827	10.1200000000099
3269	4.47963116575777	10.3500000000058
3345	4.47663309680213	10.5800000000017
3423	4.47394098964974	10.8300000000017
3502	4.47137460264769	11.0800000000017
3584	4.46885876357315	11.3399999999965
3667	4.46639202068255	11.6000000000058
3753	4.46388147256864	11.8700000000099
3840	4.46121232099798	12.1399999999994
3929	4.45848873878711	12.4300000000076
4021	4.4558680731855	12.7100000000064
4114	4.45332472675856	13
4210	4.45086877574582	13.3000000000029
4308	4.44823488197753	13.6100000000006
4408	4.44559508457317	13.9199999999983
4510	4.44305375956018	14.25
4615	4.4405945569884	14.5800000000017
4722	4.43810901096986	14.9199999999983
4832	4.43553160150581	15.2700000000041
4945	4.43304367092346	15.6200000000099
5060	4.43071068236695	15.9800000000105
5177	4.42832155038971	16.3500000000058
5298	4.42576785418912	16.7300000000105
5421	4.42312248732655	17.1100000000006
5547	4.4206740163529	17.5
5676	4.4183869983647	17.9000000000087
5808	4.41604229840753	18.3300000000017
5943	4.41362542727422	18.75
6081	4.4112029003866	19.1699999999983
6223	4.40877285615717	19.6300000000047
6367	4.40641253442955	20.070000000007
6516	4.4040701091057	20.5400000000081
6667	4.40174396885694	21.0100000000093
6822	4.39925135877854	21.4900000000052
6981	4.39690860468511	21.9900000000052
7143	4.39459875625826	22.5
7309	4.39227001981623	23.0200000000041
7479	4.38994454620543	23.5599999999977
7653	4.38763897199171	24.1000000000058
7831	4.38528853202281	24.6600000000035
8013	4.38291418172161	25.2200000000012
8200	4.38051140959536	25.8099999999977
8390	4.37817712004603	26.4000000000087
8585	4.37594404861251	27.0100000000093
8785	4.37358459796249	27.6300000000047
8989	4.37131766114142	28.2600000000093
9198	4.36901718387968	28.9199999999983
9412	4.36670172776577	29.5800000000017
9631	4.36440905157927	30.2700000000041
9855	4.36207514965091	30.9700000000012
10084	4.35977720747446	31.6800000000076
10319	4.35749988356025	32.4199999999983
10559	4.35519697150496	33.1699999999983
10804	4.35290567435339	33.9400000000023
11056	4.35063215967156	34.7400000000052
11313	4.3483603820535	35.5500000000029
11576	4.34610859966779	36.3700000000099
11845	4.34384431957738	37.2100000000064
12121	4.34158571005238	38.0599999999977
12402	4.33931294693897	38.9499999999971
12691	4.33705545355852	39.8500000000058
12986	4.33481329733205	40.7700000000041
13288	4.3325836825779	41.7100000000064
13597	4.33038335910299	42.6900000000023
13913	4.32814857911717	43.6699999999983
14237	4.32596199040543	44.6900000000023
14568	4.32375621093084	45.7300000000105
14907	4.32156700178732	46.7900000000081
15253	4.31937356979908	47.8700000000099
15608	4.31716775824476	48.9900000000052
15971	4.31497996328045	50.1300000000047
16342	4.31280572616874	51.2900000000081
16722	4.31061698489257	52.4800000000105
17111	4.30844391130248	53.6800000000076
17509	4.30624795618306	54.9400000000023
17916	4.30404424203949	56.2100000000064
18333	4.30184841831274	57.5
18759	4.29963770529945	58.8300000000017
19196	4.29742907651198	60.1900000000023
19642	4.2952044287736	61.5800000000017
20099	4.29295830014835	63.0100000000093
20566	4.29072719826897	64.4499999999971
21045	4.28849495345248	65.9400000000023
21534	4.2862672435546	67.4700000000012
22035	4.28402085170084	69.0500000000029
22547	4.28177036090593	70.6399999999994
23072	4.2795077023527	72.2799999999988
23608	4.27723992233557	73.9499999999971
24157	4.27494679256782	75.6800000000076
24719	4.2726539199044	77.4199999999983
25294	4.27037171489531	79.2200000000012
25882	4.26809556840389	81.0400000000081
26484	4.26580238321881	82.9000000000087
27100	4.26349998346728	84.8399999999965
27730	4.26118118913699	86.7900000000081
28375	4.25886544786987	89.4900000000052
29035	4.25656348419951	93.2300000000105
29710	4.25425764034082	96.5500000000029
30401	4.2519380417018	98.6900000000023
31108	4.24962780120977	100.860000000001
31831	4.24730377164713	103.100000000006
32572	4.24496929473601	105.360000000001
33329	4.24264263311109	107.699999999997
34104	4.24030870003476	110.110000000001
34897	4.2379775083164	112.550000000003
35709	4.23564836134874	115.050000000003
36539	4.23331129025538	117.589999999997
37389	4.2309690949101	120.23000000001
38259	4.22863272746583	122.919999999998
39148	4.22630262032739	125.660000000003
40059	4.22396521370245	128.48000000001
40990	4.22162095540992	131.339999999997
41944	4.21928032865963	134.270000000004
42919	4.21694424310174	137.270000000004
43917	4.21461423179688	140.339999999997
44938	4.21227825978808	143.48000000001
45983	4.2099597567401	146.690000000002
47053	4.20762647774232	149.98000000001
48147	4.20531232897586	153.339999999997
49267	4.20299989207698	156.790000000008
50413	4.20069669263202	160.279999999999
51585	4.19838774933042	163.860000000001
52785	4.19608734424711	167.540000000008
54012	4.19380196484348	171.309999999998
55268	4.19151381202008	175.160000000003
56553	4.18923002165622	179.130000000005
57869	4.18695815899583	183.169999999998
59214	4.18468763766416	187.290000000008
60591	4.18242105302336	191.510000000009
62001	4.18015343486161	195.809999999998
63442	4.17790015085235	200.220000000001
64918	4.17564691808556	204.760000000009
66428	4.17338935040084	209.410000000003
67972	4.17115096330253	214.150000000009
69553	4.16890789282283	219
71171	4.1666732552613	223.940000000002
72826	4.16443575496148	229
74519	4.16221216319111	234.199999999997
76252	4.1599851763379	239.520000000004
78026	4.1577676766701	244.949999999997
79840	4.15554856565272	250.5
81697	4.15333371332989	256.199999999997
83597	4.15112262676231	262.050000000003
85541	4.14890396856455	268.020000000004
87530	4.14669463784871	274.100000000006
89566	4.14448380230278	280.350000000006
91649	4.14227379857428	286.760000000009
93780	4.14006956023432	293.309999999998
95961	4.13786238490168	300.010000000009


==> data/perfprofdiscrete-20-300-2-3.dat <==
iter	objfun	time
1	5.35829683017919	0
2	5.35740407043335	0.00999999999476131
3	5.35615328252904	0.00999999999476131
4	5.35459478900387	0.00999999999476131
5	5.35321508396473	0.00999999999476131
6	5.35185226507111	0.0199999999895226
7	5.3508542204802	0.0199999999895226
8	5.34947512962491	0.0199999999895226
9	5.34785461160942	0.0299999999988358
10	5.3464897165207	0.0399999999935972
11	5.34564731381532	0.0399999999935972
12	5.34549300366015	0.0399999999935972
13	5.34342941043933	0.0399999999935972
14	5.34324299129539	0.0399999999935972
15	5.34200203650308	0.0599999999976717
16	5.34041332350831	0.0599999999976717
17	5.33880862290444	0.0599999999976717
18	5.33798904462808	0.0599999999976717
19	5.33668989501938	0.0599999999976717
20	5.33536153875025	0.069999999992433
21	5.33448046475807	0.069999999992433
22	5.33325421547015	0.069999999992433
23	5.33184110408011	0.0799999999871943
24	5.33143916271278	0.0799999999871943
25	5.33057549599413	0.0799999999871943
26	5.3289907044899	0.0799999999871943
27	5.32676346679828	0.0899999999965075
28	5.32505935465368	0.0899999999965075
29	5.32384884599001	0.0999999999912689
30	5.32286619031882	0.0999999999912689
31	5.32229535082966	0.0999999999912689
32	5.32155573385316	0.110000000000582
33	5.31959523449829	0.110000000000582
34	5.31697939571993	0.119999999995343
35	5.31509064162056	0.119999999995343
36	5.31375150516957	0.119999999995343
37	5.31259070353129	0.119999999995343
38	5.31175447232959	0.129999999990105
39	5.31069671841688	0.129999999990105
40	5.30864645156647	0.129999999990105
41	5.30620223265992	0.139999999999418
42	5.30565505592545	0.139999999999418
43	5.30383543426427	0.139999999999418
44	5.30166187466382	0.149999999994179
45	5.29964571729657	0.149999999994179
46	5.29826228907539	0.149999999994179
47	5.29756335638189	0.149999999994179
48	5.29491004202287	0.159999999988941
49	5.2940105531575	0.159999999988941
50	5.29210958902712	0.159999999988941
51	5.29010499814812	0.169999999998254
52	5.28934339521463	0.169999999998254
54	5.28563321389992	0.169999999998254
55	5.28333610960207	0.179999999993015
56	5.28218023579352	0.179999999993015
57	5.28030201949472	0.179999999993015
59	5.27722571528844	0.189999999987776
60	5.27553705885823	0.189999999987776
61	5.27353744967068	0.19999999999709
63	5.27236070308897	0.19999999999709
64	5.27012126811755	0.19999999999709
66	5.26447339581015	0.209999999991851
67	5.26291285200744	0.209999999991851
69	5.26097799231401	0.229999999995925
71	5.257538345694	0.229999999995925
72	5.25439868991186	0.229999999995925
74	5.25222365488421	0.229999999995925
76	5.24703919455174	0.25
77	5.24566335150514	0.25
79	5.24203554607806	0.259999999994761
81	5.23947627990804	0.259999999994761
83	5.23706988069246	0.269999999989523
85	5.23296151400568	0.269999999989523
87	5.229326788549	0.279999999998836
89	5.22499112843053	0.289999999993597
91	5.22272014783865	0.299999999988358
93	5.21803998558002	0.299999999988358
95	5.21493088894648	0.299999999988358
97	5.21175680336974	0.309999999997672
100	5.20741133371665	0.319999999992433
102	5.20404568837443	0.329999999987194
104	5.20091280775921	0.329999999987194
107	5.19467421306455	0.349999999991269
109	5.19266921799603	0.349999999991269
112	5.18731606886607	0.360000000000582
114	5.18491535109941	0.360000000000582
117	5.17902529863328	0.369999999995343
120	5.1745386775796	0.379999999990105
123	5.17046661481101	0.389999999999418
125	5.16737767116343	0.409999999988941
128	5.16570979472039	0.409999999988941
131	5.1583731892369	0.419999999998254
134	5.15399182689759	0.429999999993015
138	5.1495923782572	0.44999999999709
141	5.1440287309276	0.44999999999709
144	5.13990097786988	0.459999999991851
147	5.13617020196331	0.479999999995925
151	5.12984530718118	0.479999999995925
154	5.12614660536689	0.5
158	5.12186467778289	0.509999999994761
162	5.1155816705382	0.519999999989523
165	5.1116602222504	0.529999999998836
169	5.10781051536155	0.549999999988358
173	5.10255336549487	0.559999999997672
177	5.09603298848111	0.569999999992433
181	5.09117404666026	0.579999999987194
186	5.08399371956046	0.599999999991269
190	5.07932269733656	0.610000000000582
194	5.07353242450658	0.619999999995343
199	5.06792697652819	0.639999999999418
203	5.06163111870625	0.649999999994179
208	5.05624319070234	0.669999999998254
213	5.04892498241228	0.689999999987776
218	5.0430616941042	0.689999999987776
223	5.03657272464257	0.720000000001164
228	5.0303025652087	0.729999999995925
234	5.02246367421946	0.75
239	5.01631031122357	0.759999999994761
245	5.00851792788537	0.789999999993597
250	5.00255471786562	0.799999999988358
256	4.99706816224461	0.819999999992433
262	4.98850131059033	0.839999999996508
268	4.98206147526337	0.849999999991269
274	4.97507398498195	0.869999999995343
281	4.9682585216224	0.899999999994179
287	4.96227566220345	0.909999999988941
294	4.95489796583001	0.929999999993015
301	4.94731655835258	0.959999999991851
308	4.93940572186981	0.979999999995925
315	4.93212405142099	1
322	4.92600886074727	1.01999999998952
330	4.9192205214135	1.04999999998836
338	4.91200383438117	1.06999999999243
345	4.90602180570022	1.08999999999651
353	4.89941679396184	1.11999999999534
362	4.89114750359988	1.14999999999418
370	4.885745325698	1.16999999999825
379	4.87736578828882	1.19999999999709
387	4.87080229345402	1.22000000000116
397	4.86283482743653	1.25999999999476
406	4.85653051558733	1.27999999999884
415	4.84840483075484	1.31999999999243
425	4.84147576064939	1.34999999999127
435	4.83378991344529	1.3799999999901
445	4.82632660139441	1.40999999998894
455	4.82029340008721	1.42999999999302
466	4.81429718427082	1.47000000000116
477	4.80852935405558	1.50999999999476
488	4.80244410876176	1.5399999999936
499	4.79680325151919	1.57999999998719
511	4.79087953466862	1.61000000000058
523	4.78432773062907	1.64999999999418
535	4.77847961612395	1.68999999998778
547	4.77330655053089	1.72000000000116
560	4.76683885309407	1.76999999998952
573	4.76061914958148	1.79999999998836
586	4.75515631466525	1.83999999999651
600	4.74875057720473	1.88999999999942
614	4.74297496027673	1.92999999999302
628	4.73645323172457	1.97999999999593
643	4.73021098078312	2.01999999998952
658	4.72434125302845	2.05999999999767
673	4.71892707554438	2.11999999999534
689	4.71401071725017	2.16999999999825
705	4.70946721699461	2.20999999999185
721	4.70510863926281	2.25999999999476
738	4.70111813954286	2.30999999999767
755	4.69698672394531	2.36999999999534
773	4.69275088697158	2.42999999999302
791	4.68875729842834	2.47999999999593
809	4.68521032212109	2.52999999999884
828	4.68059625316504	2.59999999999127
847	4.67628671072496	2.65999999998894
867	4.67216115332485	2.72000000000116
887	4.66819571301506	2.77999999999884
908	4.66480878854058	2.84999999999127
929	4.66105526365882	2.90999999998894
951	4.6573990768073	2.97999999999593
973	4.65348769051806	3.04999999998836
995	4.64953500284309	3.11999999999534
1019	4.64513093973828	3.18999999998778
1042	4.64157553168532	3.26999999998952
1067	4.63785955692166	3.33999999999651
1091	4.63451319276193	3.41999999999825
1117	4.63087759430398	3.5
1143	4.62743011774342	3.57999999998719
1169	4.62436304888976	3.65999999998894
1197	4.62048134823431	3.75
1224	4.61744672725019	3.83999999999651
1253	4.61399258003306	3.92999999999302
1282	4.61079533889395	4.01999999998952
1312	4.60719520454107	4.11000000000058
1342	4.60424797563097	4.20999999999185
1374	4.60122368042574	4.30999999999767
1406	4.59862334373087	4.40999999998894
1438	4.59589674661953	4.50999999999476
1472	4.59269482732059	4.6299999999901
1506	4.58927234233748	4.72999999999593
1541	4.58538139752599	4.83999999999651
1577	4.5816745112691	4.94999999999709
1614	4.57746614450878	5.06999999999243
1651	4.57352565244004	5.17999999999302
1690	4.56990372599588	5.30999999999767
1729	4.56659457054624	5.42999999999302
1769	4.5631433786664	5.55999999999767
1811	4.55991618688245	5.68999999998778
1853	4.55623713247891	5.81999999999243
1896	4.5526531432112	5.94999999999709
1940	4.54865189571255	6.09999999999127
1985	4.54478594205949	6.23999999999069
2031	4.54114890187789	6.3799999999901
2079	4.53758049162651	6.51999999998952
2127	4.53379599216567	6.66999999999825
2176	4.53060404271413	6.83999999999651
2227	4.52754427789502	7
2279	4.52456326779248	7.15999999998894
2332	4.52117442239282	7.32999999998719
2386	4.51831634443071	7.48999999999069
2442	4.51526598470601	7.66999999999825
2499	4.51227158525043	7.84999999999127
2557	4.50948226890993	8.02999999999884
2616	4.50664442945262	8.22000000000116
2677	4.50371164893174	8.40999999998894
2740	4.50091097185578	8.61000000000058
2803	4.49793703551792	8.79999999998836
2869	4.4952267862478	9.00999999999476
2935	4.49250736542461	9.20999999999185
3004	4.48983701069254	9.42999999999302
3074	4.48715674793359	9.64999999999418
3145	4.48458953461983	9.86999999999534
3218	4.48167576740505	10.0999999999913
3293	4.4786780509473	10.3299999999872
3370	4.47573230289756	10.5699999999924
3448	4.47308946373777	10.8099999999977
3529	4.47055274499796	11.0699999999924
3611	4.46806360116885	11.3199999999924
3695	4.46557257682284	11.5799999999872
3781	4.46308870211029	11.8499999999913
3869	4.46029968892051	12.1299999999901
3959	4.45757236096913	12.3999999999942
4051	4.45503648990354	12.6899999999878
4145	4.45252245723116	12.9799999999959
4242	4.45001797903062	13.2799999999988
4341	4.44735185232283	13.5799999999872
4442	4.4447264768816	13.9099999999889
4545	4.44222158776798	14.2200000000012
4651	4.43975703392925	14.5499999999884
4759	4.43724358778852	14.8799999999901
4870	4.43466919438957	15.2299999999959
4983	4.43228433995597	15.5799999999872
5099	4.42993686263224	15.9399999999878
5218	4.42745780786677	16.3299999999872
5339	4.42489273503906	16.7099999999919
5464	4.42226038263795	17.0899999999965
5591	4.41989564166943	17.4799999999959
5721	4.41759382435902	17.8899999999994
5854	4.41522734415623	18.2999999999884
5990	4.41282291404076	18.7200000000012
6130	4.41033327766896	19.1599999999889
6273	4.40793206884054	19.5999999999913
6419	4.40561410402468	20.0499999999884
6568	4.40326613898279	20.5099999999948
6721	4.40085916653471	20.9899999999907
6877	4.39844755751977	21.4700000000012
7037	4.39609064792755	21.9599999999919
7201	4.39377930984655	22.4799999999959
7369	4.39147690711279	22.9899999999907
7540	4.38913427226955	23.5199999999895
7716	4.38678200902971	24.0699999999924
7895	4.38444056801923	24.6299999999901
8079	4.38205620195023	25.1899999999878
8267	4.37971724783492	25.7699999999895
8460	4.37737348518729	26.3699999999953
8657	4.37507622052058	26.9700000000012
8858	4.3727854618642	27.5899999999965
9064	4.37048954255092	28.2599999999948
9275	4.36815913435532	28.9499999999971
9491	4.3658881414801	29.6599999999889
9712	4.36355829992002	30.3799999999901
9938	4.36124061718175	31.1100000000006
10170	4.35895071937332	31.8600000000006
10406	4.35664219609133	32.6199999999953
10648	4.35436211802514	33.4099999999889
10896	4.35206704121252	34.2200000000012
11150	4.34979528953344	35.0499999999884
11410	4.34753078731619	35.8899999999994
11675	4.34527921316491	36.7200000000012
11947	4.3430002808775	37.5599999999977
12225	4.34073494167996	38.4199999999983
12510	4.3384829231906	39.3099999999977
12801	4.33621122245412	40.2099999999919
13099	4.33398062847389	41.1299999999901
13404	4.33176406405867	42.0799999999872
13716	4.32953421438843	43.0499999999884
14035	4.32731346973141	44.0399999999936
14362	4.32511956262656	45.0599999999977
14696	4.32291727240294	46.0999999999913
15038	4.32073730217197	47.1599999999889
15388	4.3185313244111	48.2599999999948
15746	4.31633080345873	49.3699999999953
16113	4.314126977822	50.5
16488	4.3119629970769	51.6699999999983
16871	4.30978067437138	52.8499999999913
17264	4.3075914191546	54.0699999999924
17666	4.30540446245374	55.3199999999924
18077	4.30318364937671	56.6199999999953
18498	4.3009791508366	57.9199999999983
18929	4.29877339156268	59.2599999999948
19369	4.29655818792851	60.6199999999953
19820	4.29432650505252	62.0199999999895
20281	4.2920795210087	63.4399999999878
20754	4.28984480180714	64.8999999999942
21237	4.2876201028759	66.3999999999942
21731	4.28537430455157	67.929999999993
22237	4.28312703057729	69.5
22754	4.2808793912746	71.0999999999913
23284	4.27861244428358	72.7399999999907
23826	4.27632073684251	74.4199999999983
24381	4.27402373735766	76.1399999999994
24948	4.27174128039813	77.8999999999942
25529	4.26945924986824	79.6999999999971
26123	4.26717683943339	81.5299999999988
26731	4.26487302665283	83.3999999999942
27353	4.26256640268543	85.3099999999977
27990	4.26023978119118	87.2699999999895
28642	4.25792675145349	89.2799999999988
29308	4.25562490799041	91.3699999999953
29991	4.25330707452964	93.4899999999907
30689	4.25099138609417	95.6599999999889
31403	4.24867326153979	97.9099999999889
32134	4.24634103745711	100.159999999989
32882	4.24401021205332	102.459999999992
33647	4.24168269495422	104.839999999997
34431	4.23933892876236	107.279999999999
35232	4.23700930254465	109.75
36052	4.23467900513826	112.279999999999
36891	4.23233252977468	114.849999999991
37750	4.22999444716292	117.529999999999
38629	4.22766007410953	120.259999999995
39528	4.22532007503942	123.059999999998
40448	4.22298063234596	125.899999999994
41390	4.22063345474718	128.809999999998
42353	4.21829370386705	131.76999999999
43339	4.21595906796134	134.789999999994
44348	4.21362279690969	137.909999999989
45380	4.21129169676532	141.089999999997
46436	4.20896568205497	144.329999999987
47517	4.20663674375595	147.669999999998
48623	4.20432227494369	151.059999999998
49755	4.20201235333364	154.529999999999
50913	4.19970590376855	158.089999999997
52098	4.19739561653506	161.729999999996
53311	4.19510064513686	165.479999999996
54552	4.19281252595261	169.309999999998
55822	4.1905237534414	173.220000000001
57121	4.18823907867151	177.25
58451	4.18597084651237	181.369999999995
59811	4.18369470460229	185.559999999998
61204	4.18142898260542	189.819999999992
62628	4.17916690661297	194.189999999988
64086	4.17690986646555	198.679999999993
65578	4.17465085892824	203.299999999988
67104	4.17240298500588	207.989999999991
68666	4.17016276018449	212.76999999999
70265	4.16791663730078	217.689999999988
71900	4.1656794374471	222.679999999993
73574	4.1634506937693	227.809999999998
75286	4.16121974725214	233.079999999987
77039	4.15899307732314	238.459999999992
78832	4.15677531572648	243.959999999992
80667	4.15455543561259	249.589999999997
82545	4.15234110689269	255.369999999995
84466	4.15012413916417	261.299999999988
86432	4.14791046164692	267.309999999998
88444	4.1456983658623	273.689999999988
90503	4.14348376344515	280.099999999991
92609	4.14127632879864	286.610000000001
94765	4.13906389701509	293.189999999988
96971	4.13685946586518	300.009999999995


==> data/perfprofdiscrete-20-300-2-4.dat <==
iter	objfun	time
1	5.72780172005396	0.230000000010477
2	5.73780788688381	0.450000000011642
3	5.74993733694273	0.660000000003492
4	5.76460161903972	0.880000000004657
5	5.7822668656532	1.09000000001106
6	5.80344192958173	1.30000000000291
7	5.82864737413063	1.52000000000407
8	5.85835016952448	1.73000000001048
9	5.89284110480931	1.95000000001164
10	5.93202684049677	2.16999999999825
11	5.97512103240024	2.38999999999942
12	6.02027723515279	2.6200000000099
13	6.06430769627364	2.83000000000175
14	6.10253458518646	3.05000000000291
15	6.12758419623162	3.27999999999884
16	6.12302084713302	3.55000000000291
17	6.08917022949223	3.76000000000931
18	6.05509777436799	3.95000000001164
19	6.02458202002951	4.13999999999942
20	5.99674007748268	4.34000000001106
21	5.97104575145574	4.54000000000815
22	5.94727086640946	4.73000000001048
23	5.92530738269043	4.91999999999825
24	5.90505556872742	5.1200000000099
25	5.88635813871352	5.30999999999767
26	5.86899002149483	5.51000000000931
27	5.85269717953171	5.7100000000064
28	5.83725210070173	5.90000000000873
29	5.82249221730867	6.08000000000175
30	5.80832806736629	6.27999999999884
31	5.79472801098321	6.47000000000116
32	5.78169346399165	6.66999999999825
33	5.76923578110218	6.86000000000058
34	5.75736015109347	7.05999999999767
35	5.74605732535473	7.25
36	5.73530163389142	7.44000000000233
37	5.72505302727039	7.63999999999942
38	5.60391548993619	7.83000000000175
39	5.58506595524208	8.02000000000407
40	5.56373845034171	8.2100000000064
41	5.54495047386595	8.41000000000349
42	5.52790833198148	8.60000000000582
43	5.51208240291793	8.79000000000815
44	5.49714801726937	8.99000000000524
45	5.48290179269301	9.18000000000757
46	5.46921874429321	9.3700000000099
47	5.45602665864121	9.55999999999767
48	5.44328800458572	9.75
49	5.43098637596003	9.95000000001164
50	5.41911658082084	10.1399999999994
51	5.40767780572599	10.3300000000017
52	5.39666917951004	10.5299999999988
53	5.38608706967558	10.7200000000012
54	5.37592357529317	10.9100000000035
55	5.36616582167007	11.1000000000058
56	5.35679576964928	11.2900000000081
57	5.34779033544103	11.4800000000105
58	5.33912168538528	11.6699999999983
59	5.33075762227833	11.8800000000047
60	5.32266201357672	12.1200000000099
61	5.3147952307794	12.3099999999977
62	5.30711458123153	12.5
63	5.29957472533746	12.6900000000023
64	5.29212808749456	12.8899999999994
65	5.28472528881224	13.070000000007
66	5.27731565280135	13.2600000000093
67	5.26984785957597	13.4600000000064
68	5.26227084671404	13.6500000000087
69	5.25453507159042	13.8400000000111
70	5.24659425460541	14.0299999999988
71	5.23840770637497	14.2300000000105
72	5.22994329245358	14.4199999999983
73	5.22118099192808	14.6100000000006
74	5.21211684802819	14.8000000000029
75	5.20276688690514	14.9900000000052
76	5.19317031811575	15.2200000000012
77	5.18339109573735	15.4600000000064
78	5.17351683701157	15.6500000000087
80	5.04431877392334	16.0400000000081
81	5.02312258049723	16.2400000000052
82	4.91325000465041	16.4199999999983
83	4.89063846445929	16.6200000000099
84	4.86724891974234	16.8099999999977
86	4.74544406230973	17.2900000000081
87	4.6626349447296	17.5
88	4.63296246261454	17.7700000000041
90	4.54074220312018	18.1800000000076
91	4.51505668748566	18.4300000000076
92	4.45643690104296	18.6399999999994
94	4.41340741673417	19.1000000000058
95	4.39880288352803	19.2900000000081
97	4.37431657208566	19.6699999999983
98	4.32514917643234	19.8899999999994
99	4.31151107784264	20.1500000000087
101	4.25970445671068	20.5400000000081
102	4.24686593627376	20.8000000000029
104	4.19971784316071	21.2900000000081
106	4.18335505924963	21.6600000000035
107	4.17621094804245	21.8500000000058
109	4.13832030012058	22.320000000007
110	4.13142098084066	22.5100000000093
112	4.09817270953452	22.9800000000105
114	4.07232996220793	23.3899999999994
115	4.0620131502449	23.5900000000111
117	4.04908387657396	24.0400000000081
119	4.03662582224859	24.4199999999983
121	4.01157002845886	24.8400000000111
122	4.00516791532345	25.0400000000081
124	3.98624347463922	25.4600000000064
126	3.97229930293077	25.8800000000047
128	3.9546017272407	26.320000000007
130	3.94078191653819	26.7400000000052
132	3.93048079198284	27.1500000000087
134	3.9183430847205	27.570000000007
136	3.90882027111802	27.9900000000052
138	3.89963175332808	28.4199999999983
140	3.8917981741545	28.8400000000111
142	3.88422136199331	29.2400000000052
144	3.8784063737736	29.6500000000087
146	3.87416688605025	30.0599999999977
148	3.87115075608343	30.4700000000012
151	3.86823561037325	31.0900000000111
153	3.86701722207428	31.5
155	3.86618047529376	31.9199999999983
157	3.86560860299572	32.3300000000017
160	3.86507427660648	32.9600000000064
162	3.86485671741392	33.3800000000047
165	3.86465498910523	33.9900000000052
167	3.86457337948949	34.3899999999994
170	3.86449806286297	34.9900000000052
172	3.86446771742689	35.3800000000047
175	3.86443979749772	35.9700000000012
177	3.86442857889932	36.3700000000099
180	3.86441827837535	36.9600000000064
183	3.86441262502272	37.5500000000029
185	3.86441035956482	37.9300000000076
188	3.86440828385979	38.5100000000093
191	3.86440714709362	39.0900000000111
194	3.86440652602871	39.6600000000035
197	3.86440621530863	40.2400000000052
200	3.86440608178555	40.7799999999988
203	3.86440598774494	41.3000000000029
206	3.86440589735549	41.8300000000017
209	3.8644058072689	42.3500000000058
212	3.86440571720745	42.8700000000099
215	3.86440562714809	43.3899999999994
218	3.86440553708893	43.9100000000035
222	3.8644054170101	44.6100000000006
225	3.864405326951	45.1300000000047
228	3.86440523689192	45.6500000000087
232	3.86440511681318	46.3400000000111
235	3.86440502675414	46.8600000000006
239	3.86440490667546	47.570000000007
242	3.86440481661647	48.1300000000047
246	3.86440469653786	48.9500000000116
249	3.86440460647892	49.570000000007
253	3.86440448640036	50.3899999999994
257	3.86440436632183	51.2200000000012
261	3.86440424624334	51.9700000000012
265	3.8644041261649	52.6900000000023
269	3.86440400608648	53.3800000000047
273	3.8644038860081	54.070000000007
277	3.86440376592975	54.7700000000041
281	3.86440364585144	55.4700000000012
285	3.86440352577316	56.1600000000035
289	3.86440340569493	56.8600000000006
294	3.86440325559717	57.7300000000105
298	3.86440313551901	58.4300000000076
303	3.86440298542136	59.2900000000081
307	3.86440286534328	59.9900000000052
312	3.86440271524572	60.8700000000099
316	3.86440259516772	61.5599999999977
321	3.86440244507026	62.4300000000076
326	3.86440229497287	63.2900000000081
331	3.86440214487552	64.1600000000035
336	3.86440199477823	65.0299999999988
341	3.864401844681	65.8899999999994
346	3.86440169458382	66.7700000000041
351	3.86440154448669	67.6300000000047
356	3.86440139438963	68.5
362	3.86440121427321	69.5400000000081
367	3.86440106417627	70.4100000000035
372	3.86440091407937	71.3000000000029
378	3.86440073396317	72.3300000000017
384	3.86440055384706	73.3800000000047
389	3.86440040375035	74.3099999999977
395	3.86440022363438	75.5400000000081
401	3.86440004351848	76.7700000000041
407	3.86439986340266	77.9400000000023
413	3.86439968328693	78.9700000000012
419	3.86439950317126	80.0200000000041
426	3.86439929303644	81.2300000000105
432	3.86439911292095	82.2700000000041
438	3.86439893280554	83.320000000007
445	3.864398722671	84.5299999999988
452	3.86439851253656	85.8800000000047
458	3.86439833242142	87.1200000000099
465	3.86439812228719	88.5500000000029
472	3.86439791215306	89.8000000000029
479	3.86439770201904	91.0500000000029
486	3.86439749188513	92.2700000000041
494	3.86439725173223	93.6600000000035
501	3.86439704159855	94.8899999999994
509	3.86439680144591	96.2900000000081
516	3.86439659131246	97.5
524	3.86439635116008	98.8899999999994
532	3.86439611100784	100.279999999999
540	3.86439587085574	101.660000000003
548	3.86439563070378	103.059999999998
556	3.86439539055197	104.450000000012
564	3.86439515040029	105.840000000011
573	3.86439488022983	107.410000000003
581	3.86439464007845	108.820000000007
590	3.86439436990832	110.430000000008
599	3.86439409973837	112.190000000002
608	3.8643938295686	114.029999999999
617	3.864393559399	115.700000000012
626	3.86439328922958	117.260000000009
635	3.86439301906034	118.820000000007
645	3.86439271887251	120.559999999998
654	3.86439244870365	122.12000000001
664	3.86439214851622	123.860000000001
674	3.86439184832903	125.600000000006
684	3.86439154814206	127.350000000006
694	3.8643912479553	129.070000000007
705	3.86439091775012	130.98000000001
715	3.86439061756383	132.720000000001
726	3.86439028735917	134.87000000001
737	3.86438995715477	137.100000000006
748	3.86438962695063	139.040000000008
759	3.86438929674676	141.020000000004
770	3.86438896654316	143.279999999999
782	3.86438860632135	145.520000000004
794	3.86438824609986	147.610000000001
806	3.86438788587869	149.690000000002
818	3.86438752565783	151.820000000007
830	3.86438716543729	153.900000000009
842	3.86438680521707	155.990000000005
855	3.86438641497886	158.25
868	3.86438602474101	160.760000000009
881	3.86438563450354	163.340000000011
894	3.86438524426643	165.62000000001
907	3.8643848540297	167.889999999999
921	3.86438443377518	170.330000000002
934	3.86438404353922	172.98000000001
948	3.86438362328552	175.559999999998
963	3.86438317301419	178.169999999998
977	3.86438275276139	180.600000000006
991	3.86438233250902	183.040000000008
1006	3.86438188223911	185.660000000003
1021	3.86438143196969	188.260000000009
1037	3.86438095168286	191.040000000008
1052	3.86438050141446	194.080000000002
1068	3.86438002112871	197.760000000009
1084	3.86437954084353	201.320000000007
1100	3.86437906055892	204.100000000006
1116	3.86437858027486	206.87000000001
1133	3.86437806997366	209.840000000011
1150	3.86437755967312	212.779999999999
1167	3.8643770493732	215.73000000001
1185	3.86437650905634	218.840000000011
1202	3.86437599875773	221.809999999998
1220	3.86437545844224	224.940000000002
1239	3.86437488811001	228.25
1257	3.864374347796	231.419999999998
1276	3.86437377746531	234.73000000001
1295	3.86437320713542	238.059999999998
1314	3.86437263680632	241.580000000002
1334	3.86437203646076	245.400000000009
1354	3.86437143611609	248.889999999999
1374	3.8643708357723	252.389999999999
1395	3.86437020541225	256.050000000003
1416	3.86436957505319	259.710000000006
1437	3.86436894469508	263.360000000001
1458	3.86436831433795	267.010000000009
1480	3.86436765396486	271.029999999999
1502	3.86436699359283	275.260000000009
1525	3.86436630320503	279.270000000004
1547	3.86436564283518	283.090000000011
1571	3.86436492243292	287.270000000004
1594	3.86436423204862	291.779999999999
1618	3.86436351164884	295.970000000001
1642	3.86436279125034	300.130000000005


==> data/perfprofdiscrete-20-300-2-5.dat <==
iter	objfun	time
1	5.31762968890102	0.220000000001164
2	5.32047226665234	0.440000000002328
3	5.3478813762725	0.650000000008731
4	5.38638767962025	0.860000000000582
5	5.42824169711629	1.06000000001222
6	5.47071771287083	1.27000000000407
7	5.51316091416498	1.48000000001048
8	5.55546592435286	1.68000000000757
9	5.59751648382693	1.88000000000466
10	5.63904288572379	2.09000000001106
11	5.67965667063654	2.29000000000815
12	5.71889833768204	2.49000000000524
13	5.75624729929759	2.7100000000064
14	5.79111152593796	2.91000000000349
15	5.82277693067005	3.13000000000466
16	5.85034348607306	3.33000000000175
17	5.87281734947746	3.54000000000815
18	5.88958029073297	3.74000000000524
19	5.90129105643721	3.9600000000064
20	5.90894668725631	4.22000000000116
21	5.91554460255951	4.48000000001048
22	5.92284103285726	4.66999999999825
23	5.93001297420554	4.86000000000058
24	5.93562764192159	5.06000000001222
25	5.93901637749049	5.25
26	5.94027914984375	5.45000000001164
27	5.93984547443248	5.63999999999942
28	5.93818503078283	5.83000000000175
29	5.93569839709615	6.02000000000407
30	5.93269406005514	6.22000000000116
31	5.92939602916304	6.41000000000349
32	5.79870356876973	6.61000000000058
33	5.78463324600832	6.81000000001222
34	5.76837582116061	7
35	5.75519623981088	7.19000000000233
36	5.74420575500541	7.38000000000466
37	5.73479178960188	7.58000000000175
38	5.7265413475619	7.77000000000407
39	5.71916081501394	7.97000000000116
40	5.71243483048849	8.16000000000349
41	5.70620191941632	8.35000000000582
42	5.70033861200893	8.55000000000291
43	5.69474860595789	8.74000000000524
44	5.68935526031839	8.94000000000233
45	5.68409642290225	9.13000000000466
46	5.67892094417272	9.32000000000698
47	5.67378642680042	9.52000000000407
48	5.66865787728787	9.72000000000116
49	5.66350699589079	9.91000000000349
50	5.65831188057434	10.1000000000058
51	5.65305694291951	10.3000000000029
52	5.64773285083026	10.4900000000052
53	5.64233633580664	10.6900000000023
54	5.52249997729455	10.8899999999994
55	5.50439866252706	11.070000000007
56	5.48359595509972	11.2700000000041
57	5.46518712827584	11.4600000000064
58	5.44854616504876	11.6699999999983
59	5.43329773423444	11.8600000000006
60	5.41923008815826	12.0600000000122
61	5.40620185204952	12.25
62	5.39409871028178	12.4400000000023
63	5.38281607263957	12.6300000000047
64	5.37225386653936	12.8300000000017
65	5.36231612735395	13.0200000000041
66	5.35291195623546	13.2100000000064
67	5.34395653591407	13.4000000000087
68	5.33537186982994	13.6000000000058
69	5.32708726227054	13.7900000000081
70	5.31903963014576	13.9800000000105
71	5.31117371106828	14.1800000000076
72	5.3034421869553	14.3700000000099
73	5.29580570707944	14.5600000000122
74	5.288232777753	14.7600000000093
75	5.28069948737269	14.9500000000116
76	5.27318905129835	15.1399999999994
78	5.25820133867208	15.5299999999988
79	5.25071984812801	15.7300000000105
80	5.24325106381641	15.9300000000076
81	5.2358025218615	16.1100000000006
82	5.22838420514746	16.3100000000122
83	5.22100792392121	16.5100000000093
85	5.20643499866725	16.8899999999994
86	5.19926720878903	17.0800000000017
87	5.19219862464291	17.2799999999988
89	5.17842049062176	17.6600000000035
90	5.17174130362089	17.8500000000058
91	5.16522152026984	18.0500000000029
93	5.15271344536605	18.4400000000023
94	5.14674860904325	18.6300000000047
95	5.14098955461549	18.8300000000017
97	5.13011648241975	19.2100000000064
98	5.12501122540526	19.4000000000087
100	5.11546988912715	19.7900000000081
101	5.1110307185945	19.9800000000105
103	5.10279532811776	20.3700000000099
104	5.09898708565455	20.570000000007
106	4.97890172422246	20.9600000000064
107	4.96243067144456	21.1500000000087
109	4.93790486270602	21.5299999999988
111	4.92084454293187	21.9100000000035
112	4.82303066637121	22.1100000000006
114	4.79279546706985	22.4900000000052
116	4.68084286491749	22.8800000000047
117	4.66345987367794	23.0800000000017
119	4.56037377213656	23.4700000000012
121	4.53025198912873	23.9199999999983
123	4.50940816644308	24.3000000000029
124	4.50134841140829	24.4900000000052
126	4.4271034352838	24.8700000000099
128	4.40839130469955	25.25
130	4.33667847822795	25.6500000000087
132	4.27093203195671	26.0200000000041
134	4.25327434141249	26.4000000000087
136	4.23835803645111	26.8000000000029
138	4.22715258003329	27.1800000000076
140	4.21851412407737	27.5600000000122
142	4.17167229957064	27.9500000000116
144	4.12650599024737	28.3300000000017
146	4.08901142624479	28.7300000000105
149	4.069819772336	29.3800000000047
151	4.03767490531466	29.7799999999988
153	4.0095863915367	30.2600000000093
155	3.99550664945768	30.7100000000064
158	3.96251093729824	31.3600000000006
160	3.93912910440833	31.7900000000081
162	3.92107608022769	32.2100000000064
165	3.90345939594225	32.8400000000111
167	3.89429524790763	33.2400000000052
170	3.8739039099049	33.8700000000099
172	3.86059064218778	34.3100000000122
175	3.84596058074404	34.9700000000012
178	3.83192137719224	35.7100000000064
180	3.82493843125429	36.2000000000116
183	3.81536684413005	36.9900000000052
186	3.80924271516757	37.7000000000116
188	3.80659616580822	38.1600000000035
191	3.80405122444386	38.8400000000111
194	3.8025952970672	39.4500000000116
197	3.80177293599182	40.070000000007
200	3.80131242192331	40.6699999999983
203	3.80105610255444	41.2700000000041
206	3.80091406701301	41.8600000000006
209	3.80083561926729	42.4500000000116
212	3.80079239992988	43.0400000000081
215	3.80076863475748	43.6200000000099
218	3.80075558642734	44.2100000000064
222	3.80074685448831	44.9700000000012
225	3.80074364681557	45.5600000000122
228	3.80074189098315	46.1300000000047
232	3.80074071909136	46.8700000000099
235	3.80074028956084	47.4199999999983
239	3.80074000317176	48.2000000000116
242	3.80073990097872	48.7900000000081
246	3.80073984958253	49.4900000000052
250	3.80073982145881	50.25
253	3.80073980093655	50.8600000000006
257	3.80073977359734	51.6800000000076
261	3.8007397462593	52.5
265	3.80073971892131	53.3400000000111
269	3.80073969158332	54.0600000000122
273	3.80073966424534	54.7700000000041
277	3.80073963690736	55.4600000000064
281	3.80073960956938	56.1500000000087
285	3.80073958223141	56.8400000000111
289	3.80073955489344	57.6300000000047
294	3.80073952072099	58.6500000000087
298	3.80073949338302	59.4900000000052
302	3.80073946604506	60.3000000000029
307	3.80073943187262	61.25
312	3.80073939770018	62.1200000000099
316	3.80073937036223	62.8100000000122
321	3.8007393361898	63.6800000000076
326	3.80073930201736	64.5400000000081
331	3.80073926784495	65.4100000000035
335	3.80073924050703	66.1000000000058
340	3.80073920633463	66.9800000000105
346	3.80073916532776	68.0200000000041
351	3.80073913115537	68.8800000000047
356	3.80073909698299	69.75
361	3.80073906281061	70.6100000000006
367	3.80073902180376	71.6500000000087
372	3.8007389876314	72.6100000000006
378	3.80073894662457	73.8300000000017
383	3.80073891245222	74.8600000000006
389	3.80073887144543	76.0200000000041
395	3.80073883043861	77.0600000000122
401	3.80073878943182	78.1000000000058
407	3.80073874842503	79.1500000000087
413	3.80073870741825	80.1800000000076
419	3.80073866641149	81.2200000000012
425	3.80073862540474	82.2600000000093
431	3.800738584398	83.3300000000017
438	3.8007385365568	84.75
444	3.80073849555007	86
451	3.8007384477089	87.4300000000076
458	3.80073839986774	88.6399999999994
465	3.80073835202657	89.8500000000058
471	3.80073831101989	90.8899999999994
478	3.80073826317876	92.0900000000111
486	3.80073820850321	93.4900000000052
493	3.8007381606621	94.7600000000093
500	3.80073811282103	95.9700000000012
508	3.80073805814549	97.3500000000058
515	3.80073801030442	98.5600000000122
523	3.80073795562894	99.9500000000116
531	3.80073790095347	101.330000000002
539	3.80073784627801	102.710000000006
547	3.80073779160256	104.110000000001
555	3.80073773692713	105.529999999999
563	3.80073768225172	107.169999999998
571	3.80073762757633	108.810000000012
580	3.80073756606653	110.410000000003
589	3.80073750455677	112.050000000003
597	3.80073744988143	113.910000000003
606	3.80073738837169	116.139999999999
615	3.80073732686195	118.290000000008
624	3.80073726535226	120.419999999998
634	3.80073719700817	122.240000000005
643	3.80073713549851	123.800000000003
653	3.80073706715448	125.540000000008
663	3.80073699881045	127.310000000012
672	3.80073693730087	128.87000000001
682	3.80073686895689	130.590000000011
693	3.80073679377854	132.490000000005
703	3.80073672543462	134.23000000001
713	3.80073665709072	135.950000000012
724	3.80073658191246	137.87000000001
735	3.80073650673424	140.12000000001
746	3.80073643155604	142.310000000012
757	3.80073635637786	144.220000000001
768	3.8007362811997	146.12000000001
780	3.80073619918722	148.200000000012
791	3.80073612400914	150.139999999999
803	3.80073604199672	152.210000000006
815	3.80073595998434	154.279999999999
827	3.80073587797199	156.360000000001
840	3.80073578912533	158.610000000001
852	3.80073570711307	160.779999999999
865	3.80073561826649	163.440000000002
878	3.80073552941994	165.770000000004
891	3.80073544057343	168.150000000009
904	3.80073535172696	170.830000000002
918	3.80073525604621	173.340000000011
931	3.80073516719983	175.720000000001
945	3.80073507151915	178.590000000011
959	3.80073497583853	181.050000000003
973	3.80073488015795	183.470000000001
988	3.80073477764311	186.070000000007
1003	3.80073467512832	188.669999999998
1018	3.80073457261356	191.510000000009
1033	3.80073447009889	194.430000000008
1048	3.80073436758426	197.040000000008
1064	3.80073425823535	199.840000000011
1080	3.80073414888654	202.610000000001
1096	3.8007340395378	205.529999999999
1112	3.80073393018909	208.73000000001
1129	3.80073381400621	211.669999999998
1146	3.80073369782336	214.630000000005
1163	3.8007335816406	217.880000000005
1180	3.8007334654579	221.070000000007
1198	3.80073334244101	224.210000000006
1215	3.80073322625847	227.169999999998
1234	3.80073309640747	230.48000000001
1252	3.80073297339082	233.669999999998
1271	3.80073284354001	236.970000000001
1290	3.80073271368926	240.700000000012
1309	3.80073258383862	244.160000000003
1328	3.80073245398806	247.900000000009
1348	3.80073231730336	251.550000000003
1368	3.80073218061875	255.12000000001
1389	3.80073203710001	258.779999999999
1409	3.8007319004156	262.62000000001
1430	3.80073175689709	266.540000000008
1452	3.80073160654444	270.37000000001
1473	3.80073146302613	274.570000000007
1495	3.80073131267373	278.460000000006
1517	3.80073116232146	282.860000000001
1540	3.80073100513513	287.020000000004
1563	3.80073084794892	291.5
1586	3.80073069076283	295.540000000008
1610	3.80073052674268	300.190000000002


==> data/perfprofdiscrete-20-300-2-6.dat <==
iter	objfun	time
1	6.01763935024399	0.0031
2	5.01299963454151	0.00937
3	4.52762278723786	0.015512
4	4.08737902316028	0.024978
5	3.82184681231842	0.037721
6	3.64744243270155	0.054485
7	3.43381574201321	0.071228
8	3.23535166207686	0.091257
9	3.11620668113368	0.111224
10	2.9930750074885	0.13126
11	2.85939318647356	0.15325
12	2.73765920088874	0.175085
13	2.67864561357432	0.199511
14	2.66353092118502	0.237548
15	2.58140363913351	0.25375
16	2.57270882494443	0.30546
17	2.57270882494443	0.36517
18	2.56878204186853	0.406032
19	2.56878204186853	0.449344
20	2.56751819801007	0.476453
21	2.56619472121686	0.503525
22	2.56619472121686	0.541286
23	2.56444971814743	0.568349
24	2.56302704939432	0.595366
25	2.55987730294583	0.627886
26	2.55987730294583	0.671309
27	2.5576675853513	0.695595
28	2.55669341989755	0.719992
29	2.55324650303915	0.763467
30	2.55324650303915	0.842154
31	2.55223629322466	0.874635
32	2.5513172514588	0.915218
33	2.5513172514588	1.004699
34	2.55059258665403	1.050902
35	2.55024442205963	1.102652
36	2.54987110744858	1.149001
37	2.54987110744858	1.197871
38	2.54980434527811	1.230389
39	2.54971629639717	1.284524
40	2.54959257214309	1.314623
41	2.54959257214309	1.349884
42	2.54956666126468	1.377058
43	2.54950525436123	1.412288
44	2.54946007723806	1.461261
45	2.54928128734921	1.502113
46	2.54925073977978	1.540061
47	2.54893457380099	1.616068
48	2.54893457380099	1.735467
49	2.54880182980266	1.77616
50	2.5486569936327	1.819654
51	2.5486569936327	1.937666
52	2.54846077921219	1.986585
53	2.54832604189408	2.027271
54	2.54832604189408	2.1654
55	2.54812990591935	2.198484
56	2.54801307230029	2.225916
57	2.54777203269454	2.288182
58	2.54760406785598	2.321213
59	2.54760406785598	2.44945
60	2.54754575525039	2.475067
61	2.54751346790028	2.528109
62	2.54741619822225	2.535477
63	2.54741619822225	2.5884
64	2.54739988514522	2.619513
65	2.547381066244	2.665384
66	2.547381066244	2.812145
67	2.54736339110371	2.865262
68	2.54735809525119	2.91669
69	2.54733515948896	3.013874
70	2.54732499374993	3.0432
71	2.54730426284506	3.156806
72	2.54724563166189	3.25741
73	2.54721104060503	3.325299
74	2.54711171526832	3.413232
75	2.54711171526832	3.484539
76	2.54704910805239	3.513815
77	2.54700976187445	3.537647
78	2.54700976187445	3.57976
79	2.54693648501086	3.605422
80	2.54688082125199	3.625567
81	2.54688082125199	3.654864
82	2.54679047635437	3.674962
83	2.54673152023291	3.691455
84	2.54654527415558	3.717073
85	2.54654527415558	3.742616
86	2.54644493183323	3.75913
87	2.54630689649518	3.77559
88	2.54615981961712	3.799464
89	2.54551625504337	3.825089
90	2.54551625504337	3.848831
91	2.54504380632378	3.8653
92	2.54463007212847	3.879924
93	2.54426250692792	3.901952
94	2.54186869044943	3.912897
95	2.54076400835527	3.923863
96	2.53877286613244	3.940273
97	2.53520845470267	3.964044
98	2.53520845470267	4.011471
99	2.53348159187937	4.031549
100	2.53267892648454	4.055239
101	2.53132234589603	4.095475
102	2.53100237806938	4.168557
103	2.53094253247275	4.265213
104	2.53094110355534	4.41621
105	2.53094108712566	4.672661
106	2.53094108710817	4.981183
107	2.53094108710817	5.31328
108	2.53094108710817	5.664396
109	2.53094108710817	6.015357
110	2.53094108710817	6.36674
111	2.53094108710817	6.717401
112	2.53094108710817	7.06862
113	2.53094108710817	7.419431
114	2.53094108710817	7.770312
115	2.53094108710817	8.121521
116	2.53094108710817	8.472709
117	2.53094108710817	8.824082
118	2.53094108710817	9.180709
119	2.53094108710817	9.537358
120	2.53094108710817	9.89169800000001
121	2.53094108710817	10.248067
122	2.53094108710817	10.598789
123	2.53094108710817	10.949687
124	2.53094108710817	11.300304
125	2.53094108710817	11.65109
126	2.53094108710817	12.007037
127	2.53094108710817	12.360788
128	2.53094108710817	12.71669
129	2.53094108710817	13.071001
130	2.53094108710817	13.425186
131	2.53094108710817	13.779178
132	2.53094108710817	14.133384
133	2.53094108710817	14.487694
134	2.53094108710817	14.841692
135	2.53094108710817	15.195913
136	2.53094108710817	15.551078
137	2.53094108710817	15.905653
138	2.53094108710817	16.259938
139	2.53094108710817	16.614803
140	2.53094108710817	16.971344
141	2.53094108710817	17.325415
142	2.53094108710817	17.680375
143	2.53094108710817	18.03498
144	2.53094108710817	18.391548
145	2.53094108710817	18.746168
146	2.53094108710817	19.100981
147	2.53094108710817	19.455455
148	2.53094108710817	19.81042
149	2.53094108710817	20.164705
150	2.53094108710817	20.519491
151	2.53094108710817	20.873982
152	2.53094108710817	21.228365
153	2.53094108710817	21.583002
154	2.53094108710817	21.938179
155	2.53094108710817	22.293464
156	2.53094108710817	22.64809
157	2.53094108710817	23.002534
158	2.53094108710817	23.357214
159	2.53094108710817	23.711766
160	2.53094108710817	24.066043
161	2.53094108710817	24.420972
162	2.53094108710817	24.776303
163	2.53094108710817	25.131419
164	2.53094108710817	25.486451
165	2.53094108710817	25.841122
166	2.53094108710817	26.19697
167	2.53094108710817	26.551447
168	2.53094108710817	26.873534
169	2.53094108710817	27.229913
170	2.53094108710817	27.584197
171	2.53094108710817	27.938284
172	2.53094108710817	28.29259
173	2.53094108710817	28.647425
174	2.53094108710817	29.002873
175	2.53094108710817	29.357849
176	2.53094108710817	29.713574
177	2.53094108710817	30.067956
178	2.53094108710817	30.423164
179	2.53094108710817	30.778109
180	2.53094108710817	31.133243
181	2.53094108710817	31.487632
182	2.53094108710817	31.841934
183	2.53094108710817	32.197641
184	2.53094108710817	32.551512
185	2.53094108710817	32.906885
186	2.53094108710817	33.261633
187	2.53094108710817	33.615829
188	2.53094108710817	33.971232
189	2.53094108710817	34.325883
190	2.53094108710817	34.679973
191	2.53094108710817	35.034069
192	2.53094108710817	35.389362
193	2.53094108710817	35.744477
194	2.53094108710817	36.098939
195	2.53094108710817	36.454329
196	2.53094108710817	36.808925
197	2.53094108710817	37.164764
198	2.53094108710817	37.519982
199	2.53094108710817	37.87503
200	2.53094108710817	38.22912
201	2.53094108710817	38.583337
202	2.53094108710817	38.938186
203	2.53094108710817	39.292623
204	2.53094108710817	39.647627
205	2.53094108710817	40.002876
206	2.53094108710817	40.357784
207	2.53094108710817	40.712176
208	2.53094108710817	41.067093
209	2.53094108710817	41.421766
210	2.53094108710817	41.777097
211	2.53094108710817	42.132582
212	2.53094108710817	42.487287
213	2.53094108710817	42.84146
214	2.53094108710817	43.196665
215	2.53094108710817	43.550714
216	2.53094108710817	43.905393
217	2.53094108710817	44.25936
218	2.53094108710817	44.613404
219	2.53094108710817	44.967944
220	2.53094108710817	45.32218
221	2.53094108710817	45.676882
222	2.53094108710817	46.032387
223	2.53094108710817	46.387334
224	2.53094108710817	46.742559
225	2.53094108710817	47.098172
226	2.53094108710817	47.453221
227	2.53094108710817	47.808239
228	2.53094108710817	48.162754
229	2.53094108710817	48.51671
230	2.53094108710817	48.871499
231	2.53094108710817	49.225355
232	2.53094108710817	49.580164
233	2.53094108710817	49.93543
234	2.53094108710817	50.289453
235	2.53094108710817	50.643919
236	2.53094108710817	50.99795
237	2.53094108710817	51.35208
238	2.53094108710817	51.705727
239	2.53094108710817	52.061092
240	2.53094108710817	52.41495
241	2.53094108710817	52.769296
242	2.53094108710817	53.125065
243	2.53094108710817	53.479112
244	2.53094108710817	53.833838
245	2.53094108710817	54.188444
246	2.53094108710817	54.543439
247	2.53094108710817	54.898194
248	2.53094108710817	55.251457
249	2.53094108710817	55.605724
250	2.53094108710817	55.959268
251	2.53094108710817	56.313772
252	2.53094108710817	56.668142
253	2.53094108710817	57.022447
254	2.53094108710817	57.376383
255	2.53094108710817	57.730131
256	2.53094108710817	58.084
257	2.53094108710817	58.438145
258	2.53094108710817	58.792769
259	2.53094108710817	59.146268
260	2.53094108710817	59.502256
261	2.53094108710817	59.856116
262	2.53094108710817	60.210155
263	2.53094108710817	60.564783
264	2.53094108710817	60.919688
265	2.53094108710817	61.273842
266	2.53094108710817	61.629627
267	2.53094108710817	61.984083
268	2.53094108710817	62.340866
269	2.53094108710817	62.695741
270	2.53094108710817	63.050404
271	2.53094108710817	63.405349
272	2.53094108710817	63.760384
273	2.53094108710817	64.117395
274	2.53094108710817	64.472075
275	2.53094108710817	64.82577
276	2.53094108710817	65.180176
277	2.53094108710817	65.534217
278	2.53094108710817	65.888773
279	2.53094108710817	66.243244
280	2.53094108710817	66.597067
281	2.53094108710817	66.951364
282	2.53094108710817	67.306318
283	2.53094108710817	67.660072
284	2.53094108710817	68.014156
285	2.53094108710817	68.368052
286	2.53094108710817	68.721746
287	2.53094108710817	69.086424
288	2.53094108710817	69.450075
289	2.53094108710817	69.816449
290	2.53094108710817	70.183717
291	2.53094108710817	70.537913
292	2.53094108710817	70.893159
293	2.53094108710817	71.247564
294	2.53094108710817	71.601531
295	2.53094108710817	71.956777
296	2.53094108710817	72.312151
297	2.53094108710817	72.666342
298	2.53094108710817	73.020395
299	2.53094108710817	73.374273
300	2.53094108710817	73.728638
301	2.53094108710817	74.082858
302	2.53094108710817	74.436705
303	2.53094108710817	74.791333
304	2.53094108710817	75.14568
305	2.53094108710817	75.500621
306	2.53094108710817	75.855826
307	2.53094108710817	76.210426
308	2.53094108710817	76.564582
309	2.53094108710817	76.918777
310	2.53094108710817	77.274286
311	2.53094108710817	77.628577
312	2.53094108710817	77.983384
313	2.53094108710817	78.33752
314	2.53094108710817	78.691927
315	2.53094108710817	79.046537
316	2.53094108710817	79.401756
317	2.53094108710817	79.756121
318	2.53094108710817	80.112323
319	2.53094108710817	80.466928
320	2.53094108710817	80.822274
321	2.53094108710817	81.176223
322	2.53094108710817	81.530388
323	2.53094108710817	81.884797
324	2.53094108710817	82.241311
325	2.53094108710817	82.596074
326	2.53094108710817	82.95024
327	2.53094108710817	83.30454
328	2.53094108710817	83.658385
329	2.53094108710817	84.012312
330	2.53094108710817	84.36633
331	2.53094108710817	84.7202
332	2.53094108710817	85.074636
333	2.53094108710817	85.428253
334	2.53094108710817	85.782241
335	2.53094108710817	86.137172
336	2.53094108710817	86.491647
337	2.53094108710817	86.846038
338	2.53094108710817	87.200989
339	2.53094108710817	87.555853
340	2.53094108710817	87.909813
341	2.53094108710817	88.264369
342	2.53094108710817	88.61868
343	2.53094108710817	88.973361
344	2.53094108710817	89.328556
345	2.53094108710817	89.683128
346	2.53094108710817	90.03684
347	2.53094108710817	90.390491
348	2.53094108710817	90.743846
349	2.53094108710817	91.098502
350	2.53094108710817	91.45327
351	2.53094108710817	91.806835
352	2.53094108710817	92.162817
353	2.53094108710817	92.516468
354	2.53094108710817	92.871039
355	2.53094108710817	93.224691
356	2.53094108710817	93.578973
357	2.53094108710817	93.932699
358	2.53094108710817	94.286639
359	2.53094108710817	94.6408
360	2.53094108710817	94.994674
361	2.53094108710817	95.349173
362	2.53094108710817	95.703188
363	2.53094108710817	96.05732
364	2.53094108710817	96.411196
365	2.53094108710817	96.7656330000001
366	2.53094108710817	97.121378
367	2.53094108710817	97.4761030000001
368	2.53094108710817	97.8305680000001
369	2.53094108710817	98.1856170000001
370	2.53094108710817	98.5406910000001
371	2.53094108710817	98.89485
372	2.53094108710817	99.250524
373	2.53094108710817	99.605816
374	2.53094108710817	99.960955
375	2.53094108710817	100.315168
376	2.53094108710817	100.670135
377	2.53094108710817	101.024289
378	2.53094108710817	101.378274
379	2.53094108710817	101.732093
380	2.53094108710817	102.086266
381	2.53094108710817	102.442023
382	2.53094108710817	102.795939
383	2.53094108710817	103.150789
384	2.53094108710817	103.505088
385	2.53094108710817	103.859951
386	2.53094108710817	104.214289
387	2.53094108710817	104.568561
388	2.53094108710817	104.92288
389	2.53094108710817	105.277562
390	2.53094108710817	105.632334
391	2.53094108710817	105.986859
392	2.53094108710817	106.341619
393	2.53094108710817	106.695962
394	2.53094108710817	107.050594
395	2.53094108710817	107.405528
396	2.53094108710817	107.760663
397	2.53094108710817	108.115397
398	2.53094108710817	108.470476
399	2.53094108710817	108.824824
400	2.53094108710817	109.178761
401	2.53094108710817	109.53287
402	2.53094108710817	109.887023
403	2.53094108710817	110.241076
404	2.53094108710817	110.594848
405	2.53094108710817	110.949739
406	2.53094108710817	111.305301
407	2.53094108710817	111.659827
408	2.53094108710817	112.014701
409	2.53094108710817	112.370866
410	2.53094108710817	112.725551
411	2.53094108710817	113.079456
412	2.53094108710817	113.434544
413	2.53094108710817	113.788818
414	2.53094108710817	114.143803
415	2.53094108710817	114.497828
416	2.53094108710817	114.853134
417	2.53094108710817	115.207436
418	2.53094108710817	115.562316
419	2.53094108710817	115.916785
420	2.53094108710817	116.271388
421	2.53094108710817	116.625373
422	2.53094108710817	116.979418
423	2.53094108710817	117.335176
424	2.53094108710817	117.689529
425	2.53094108710817	118.044425
426	2.53094108710817	118.399241
427	2.53094108710817	118.753646
428	2.53094108710817	119.107544
429	2.53094108710817	119.461868
430	2.53094108710817	119.816634
431	2.53094108710817	120.170501
432	2.53094108710817	120.52524
433	2.53094108710817	120.879901
434	2.53094108710817	121.234665
435	2.53094108710817	121.589269
436	2.53094108710817	121.944324
437	2.53094108710817	122.299364
438	2.53094108710817	122.653501
439	2.53094108710817	123.008239
440	2.53094108710817	123.362603
441	2.53094108710817	123.717708
442	2.53094108710817	124.072041
443	2.53094108710817	124.427161
444	2.53094108710817	124.781278
445	2.53094108710817	125.135397
446	2.53094108710817	125.48932
447	2.53094108710817	125.8438
448	2.53094108710817	126.197879
449	2.53094108710817	126.552251
450	2.53094108710817	126.907037
451	2.53094108710817	127.262026
452	2.53094108710817	127.616594
453	2.53094108710817	127.971265
454	2.53094108710817	128.326172
455	2.53094108710817	128.681021
456	2.53094108710817	129.043608
457	2.53094108710817	129.406895
458	2.53094108710817	129.771291
459	2.53094108710817	130.135366
460	2.53094108710817	130.489518
461	2.53094108710817	130.844345
462	2.53094108710817	131.198506
463	2.53094108710817	131.553602
464	2.53094108710817	131.907929
465	2.53094108710817	132.263832
466	2.53094108710817	132.618106
467	2.53094108710817	132.972225
468	2.53094108710817	133.327122
469	2.53094108710817	133.681658
470	2.53094108710817	134.036416
471	2.53094108710817	134.390728
472	2.53094108710817	134.74596
473	2.53094108710817	135.100014
474	2.53094108710817	135.455315
475	2.53094108710817	135.809748
476	2.53094108710817	136.164919
477	2.53094108710817	136.519988
478	2.53094108710817	136.874659
479	2.53094108710817	137.230208
480	2.53094108710817	137.585193
481	2.53094108710817	137.940066
482	2.53094108710817	138.294354
483	2.53094108710817	138.648201
484	2.53094108710817	139.002754
485	2.53094108710817	139.357778
486	2.53094108710817	139.711805
487	2.53094108710817	140.066753
488	2.53094108710817	140.42138
489	2.53094108710817	140.776023
490	2.53094108710817	141.13045
491	2.53094108710817	141.485462
492	2.53094108710817	141.840108
493	2.53094108710817	142.196684
494	2.53094108710817	142.552831
495	2.53094108710817	142.907225
496	2.53094108710817	143.26192
497	2.53094108710817	143.617224
498	2.53094108710817	143.971303
499	2.53094108710817	144.326248
500	2.53094108710817	144.68038
501	2.53094108710817	145.035435
502	2.53094108710817	145.389169
503	2.53094108710817	145.744253
504	2.53094108710817	146.098924
505	2.53094108710817	146.453234
506	2.53094108710817	146.806927
507	2.53094108710817	147.161174
508	2.53094108710817	147.516569
509	2.53094108710817	147.870795
510	2.53094108710817	148.225705
511	2.53094108710817	148.579719
512	2.53094108710817	148.934417
513	2.53094108710817	149.288594
514	2.53094108710817	149.643425
515	2.53094108710817	149.997667
516	2.53094108710817	150.352187
517	2.53094108710817	150.70669
518	2.53094108710817	151.061114
519	2.53094108710817	151.415432
520	2.53094108710817	151.769919
521	2.53094108710817	152.123548
522	2.53094108710817	152.479424
523	2.53094108710817	152.832919
524	2.53094108710817	153.187731
525	2.53094108710817	153.542204
526	2.53094108710817	153.896333
527	2.53094108710817	154.251053
528	2.53094108710817	154.605117
529	2.53094108710817	154.959194
530	2.53094108710817	155.313523
531	2.53094108710817	155.667282
532	2.53094108710817	156.022057
533	2.53094108710817	156.375989
534	2.53094108710817	156.729934
535	2.53094108710817	157.083997
536	2.53094108710817	157.440284
537	2.53094108710817	157.795181
538	2.53094108710817	158.149829
539	2.53094108710817	158.504423
540	2.53094108710817	158.85868
541	2.53094108710817	159.21234
542	2.53094108710817	159.566512
543	2.53094108710817	159.920514
544	2.53094108710817	160.275004
545	2.53094108710817	160.629203
546	2.53094108710817	160.983966
547	2.53094108710817	161.337896
548	2.53094108710817	161.692863
549	2.53094108710817	162.046521
550	2.53094108710817	162.402561
551	2.53094108710817	162.756422
552	2.53094108710817	163.110979
553	2.53094108710817	163.46556
554	2.53094108710817	163.819245
555	2.53094108710817	164.173125
556	2.53094108710817	164.526536
557	2.53094108710817	164.881096
558	2.53094108710817	165.234858
559	2.53094108710817	165.588883
560	2.53094108710817	165.942543
561	2.53094108710817	166.298261
562	2.53094108710817	166.652721
563	2.53094108710817	167.007743
564	2.53094108710817	167.363345
565	2.53094108710817	167.717264
566	2.53094108710817	168.071228
567	2.53094108710817	168.425741
568	2.53094108710817	168.779365
569	2.53094108710817	169.133728
570	2.53094108710817	169.488249
571	2.53094108710817	169.84224
572	2.53094108710817	170.19681
573	2.53094108710817	170.550394
574	2.53094108710817	170.905027
575	2.53094108710817	171.259135
576	2.53094108710817	171.613453
577	2.53094108710817	171.967564
578	2.53094108710817	172.323712
579	2.53094108710817	172.677945
580	2.53094108710817	173.032978
581	2.53094108710817	173.387046
582	2.53094108710817	173.741171
583	2.53094108710817	174.095641
584	2.53094108710817	174.449473
585	2.53094108710817	174.804009
586	2.53094108710817	175.158316
587	2.53094108710817	175.513165
588	2.53094108710817	175.868132
589	2.53094108710817	176.221992
590	2.53094108710817	176.576329
591	2.53094108710817	176.930323
592	2.53094108710817	177.28507
593	2.53094108710817	177.639592
594	2.53094108710817	177.994561
595	2.53094108710817	178.348334
596	2.53094108710817	178.702641
597	2.53094108710817	179.056608
598	2.53094108710817	179.410394
599	2.53094108710817	179.765246
600	2.53094108710817	180.119743
601	2.53094108710817	180.473658
602	2.53094108710817	180.82761
603	2.53094108710817	181.182072
604	2.53094108710817	181.535528
605	2.53094108710817	181.890231
606	2.53094108710817	182.244397
607	2.53094108710817	182.600098
608	2.53094108710817	182.953855
609	2.53094108710817	183.308132
610	2.53094108710817	183.661675
611	2.53094108710817	184.016935
612	2.53094108710817	184.370735
613	2.53094108710817	184.72548
614	2.53094108710817	185.079102
615	2.53094108710817	185.433739
616	2.53094108710817	185.788044
617	2.53094108710817	186.141673
618	2.53094108710817	186.496045
619	2.53094108710817	186.85064
620	2.53094108710817	187.204555
621	2.53094108710817	187.560137
622	2.53094108710817	187.914256
623	2.53094108710817	188.269027
624	2.53094108710817	188.622795
625	2.53094108710817	188.981138
626	2.53094108710817	189.342274
627	2.53094108710817	189.70364
628	2.53094108710817	190.064434
629	2.53094108710817	190.418619
630	2.53094108710817	190.773134
631	2.53094108710817	191.128177
632	2.53094108710817	191.481929
633	2.53094108710817	191.836746
634	2.53094108710817	192.190819
635	2.53094108710817	192.546817
636	2.53094108710817	192.90052
637	2.53094108710817	193.254701
638	2.53094108710817	193.608553
639	2.53094108710817	193.962861
640	2.53094108710817	194.317081
641	2.53094108710817	194.671334
642	2.53094108710817	195.025493
643	2.53094108710817	195.380741
644	2.53094108710817	195.735021
645	2.53094108710817	196.089773
646	2.53094108710817	196.444389
647	2.53094108710817	196.798498
648	2.53094108710817	197.152642
649	2.53094108710817	197.508489
650	2.53094108710817	197.862678
651	2.53094108710817	198.215943
652	2.53094108710817	198.569932
653	2.53094108710817	198.923221
654	2.53094108710817	199.277152
655	2.53094108710817	199.630038
656	2.53094108710817	199.983389
657	2.53094108710817	200.336032
658	2.53094108710817	200.688216
659	2.53094108710817	201.040552
660	2.53094108710817	201.392994
661	2.53094108710817	201.745587
662	2.53094108710817	202.098465
663	2.53094108710817	202.453002
664	2.53094108710817	202.804451
665	2.53094108710817	203.156901
666	2.53094108710817	203.507665
667	2.53094108710817	203.858758
668	2.53094108710817	204.210954
669	2.53094108710817	204.564051
670	2.53094108710817	204.91685
671	2.53094108710817	205.271357
672	2.53094108710817	205.626464
673	2.53094108710817	205.99241
674	2.53094108710817	206.349047
675	2.53094108710817	206.703829
676	2.53094108710817	207.059109
677	2.53094108710817	207.416682
678	2.53094108710817	207.771721
679	2.53094108710817	208.126633
680	2.53094108710817	208.48163
681	2.53094108710817	208.836818
682	2.53094108710817	209.192825
683	2.53094108710817	209.548759
684	2.53094108710817	209.907002
685	2.53094108710817	210.26295
686	2.53094108710817	210.617771
687	2.53094108710817	210.973883
688	2.53094108710817	211.329351
689	2.53094108710817	211.684996
690	2.53094108710817	212.040245
691	2.53094108710817	212.397242
692	2.53094108710817	212.753021
693	2.53094108710817	213.108094
694	2.53094108710817	213.464183
695	2.53094108710817	213.819576
696	2.53094108710817	214.175698
697	2.53094108710817	214.531159
698	2.53094108710817	214.887199
699	2.53094108710817	215.242681
700	2.53094108710817	215.598617
701	2.53094108710817	215.954109
702	2.53094108710817	216.309533
703	2.53094108710817	216.663609
704	2.53094108710817	217.018615
705	2.53094108710817	217.372711
706	2.53094108710817	217.72879
707	2.53094108710817	218.081946
708	2.53094108710817	218.434873
709	2.53094108710817	218.787393
710	2.53094108710817	219.140241
711	2.53094108710817	219.49311
712	2.53094108710817	219.846039
713	2.53094108710817	220.199794
714	2.53094108710817	220.552571
715	2.53094108710817	220.906288
716	2.53094108710817	221.259764
717	2.53094108710817	221.612738
718	2.53094108710817	221.9665
719	2.53094108710817	222.319543
720	2.53094108710817	222.673633
721	2.53094108710817	223.026518
722	2.53094108710817	223.379653
723	2.53094108710817	223.732774
724	2.53094108710817	224.086032
725	2.53094108710817	224.440363
726	2.53094108710817	224.793244
727	2.53094108710817	225.145977
728	2.53094108710817	225.498536
729	2.53094108710817	225.851258
730	2.53094108710817	226.20373
731	2.53094108710817	226.55579
732	2.53094108710817	226.909307
733	2.53094108710817	227.26172
734	2.53094108710817	227.615355
735	2.53094108710817	227.968794
736	2.53094108710817	228.320969
737	2.53094108710817	228.674096
738	2.53094108710817	229.026593
739	2.53094108710817	229.378892
740	2.53094108710817	229.731802
741	2.53094108710817	230.084172
742	2.53094108710817	230.437026
743	2.53094108710817	230.78979
744	2.53094108710817	231.142561
745	2.53094108710817	231.495576
746	2.53094108710817	231.848926
747	2.53094108710817	232.201379
748	2.53094108710817	232.555193
749	2.53094108710817	232.908561
750	2.53094108710817	233.261162
751	2.53094108710817	233.61444
752	2.53094108710817	233.966546
753	2.53094108710817	234.319958
754	2.53094108710817	234.671674
755	2.53094108710817	235.024629
756	2.53094108710817	235.376965
757	2.53094108710817	235.730184
758	2.53094108710817	236.082727
759	2.53094108710817	236.436028
760	2.53094108710817	236.788706
761	2.53094108710817	237.141135
762	2.53094108710817	237.494449
763	2.53094108710817	237.846953
764	2.53094108710817	238.199933
765	2.53094108710817	238.552484
766	2.53094108710817	238.90548
767	2.53094108710817	239.257811
768	2.53094108710817	239.610975
769	2.53094108710817	239.963018
770	2.53094108710817	240.315128
771	2.53094108710817	240.667384
772	2.53094108710817	241.019679
773	2.53094108710817	241.372507
774	2.53094108710817	241.725166
775	2.53094108710817	242.078231
776	2.53094108710817	242.430498
777	2.53094108710817	242.785331
778	2.53094108710817	243.137693
779	2.53094108710817	243.489776
780	2.53094108710817	243.84222
781	2.53094108710817	244.194462
782	2.53094108710817	244.547377
783	2.53094108710817	244.899147
784	2.53094108710817	245.25232
785	2.53094108710817	245.604594
786	2.53094108710817	245.99131
787	2.53094108710817	246.366972
788	2.53094108710817	246.732831
789	2.53094108710817	247.0979
790	2.53094108710817	247.450898
791	2.53094108710817	247.805237
792	2.53094108710817	248.166898
793	2.53094108710817	248.52594
794	2.53094108710817	248.881262
795	2.53094108710817	249.238715
796	2.53094108710817	249.597321
797	2.53094108710817	249.96662
798	2.53094108710817	250.320896
799	2.53094108710817	250.674153
800	2.53094108710817	251.026891
801	2.53094108710817	251.37927
802	2.53094108710817	251.731849
803	2.53094108710817	252.084895
804	2.53094108710817	252.438057
805	2.53094108710817	252.791219
806	2.53094108710817	253.143933
807	2.53094108710817	253.496413
808	2.53094108710817	253.848443
809	2.53094108710817	254.200394
810	2.53094108710817	254.552809
811	2.53094108710817	254.905249
812	2.53094108710817	255.257713
813	2.53094108710817	255.610047
814	2.53094108710817	255.962677
815	2.53094108710817	256.31516
816	2.53094108710817	256.667554
817	2.53094108710817	257.020117
818	2.53094108710817	257.371946
819	2.53094108710817	257.724337
820	2.53094108710817	258.076663
821	2.53094108710817	258.428714
822	2.53094108710817	258.781216
823	2.53094108710817	259.133213
824	2.53094108710817	259.485899
825	2.53094108710817	259.837764
826	2.53094108710817	260.191215
827	2.53094108710817	260.543066
828	2.53094108710817	260.895647
829	2.53094108710817	261.247517
830	2.53094108710817	261.599697
831	2.53094108710817	261.953235
832	2.53094108710817	262.305999
833	2.53094108710817	262.660074
834	2.53094108710817	263.012918
835	2.53094108710817	263.366354
836	2.53094108710817	263.719052
837	2.53094108710817	264.07252
838	2.53094108710817	264.425148
839	2.53094108710817	264.778288
840	2.53094108710817	265.130816
841	2.53094108710817	265.484265
842	2.53094108710817	265.836847
843	2.53094108710817	266.190763
844	2.53094108710817	266.543338
845	2.53094108710817	266.896092
846	2.53094108710817	267.248182
847	2.53094108710817	267.602018
848	2.53094108710817	267.954792
849	2.53094108710817	268.306965
850	2.53094108710817	268.659224
851	2.53094108710817	269.011074
852	2.53094108710817	269.363404
853	2.53094108710817	269.715862
854	2.53094108710817	270.068718
855	2.53094108710817	270.420862
856	2.53094108710817	270.773574
857	2.53094108710817	271.125683
858	2.53094108710817	271.478093
859	2.53094108710817	271.830438
860	2.53094108710817	272.182102
861	2.53094108710817	272.536075
862	2.53094108710817	272.888995
863	2.53094108710817	273.241656
864	2.53094108710817	273.594535
865	2.53094108710817	273.947512
866	2.53094108710817	274.299447
867	2.53094108710817	274.651618
868	2.53094108710817	275.003701
869	2.53094108710817	275.355822
870	2.53094108710817	275.708474
871	2.53094108710817	276.060613
872	2.53094108710817	276.412471
873	2.53094108710817	276.765434
874	2.53094108710817	277.118531
875	2.53094108710817	277.470408
876	2.53094108710817	277.825201
877	2.53094108710817	278.17749
878	2.53094108710817	278.529538
879	2.53094108710817	278.881621
880	2.53094108710817	279.234144
881	2.53094108710817	279.586638
882	2.53094108710817	279.939179
883	2.53094108710817	280.291146
884	2.53094108710817	280.643851
885	2.53094108710817	280.995814
886	2.53094108710817	281.347985
887	2.53094108710817	281.699956
888	2.53094108710817	282.052286
889	2.53094108710817	282.403999
890	2.53094108710817	282.758064
891	2.53094108710817	283.110442
892	2.53094108710817	283.462689
893	2.53094108710817	283.815386
894	2.53094108710817	284.167074
895	2.53094108710817	284.51963
896	2.53094108710817	284.871569
897	2.53094108710817	285.224419
898	2.53094108710817	285.575938
899	2.53094108710817	285.928352
900	2.53094108710817	286.280696
901	2.53094108710817	286.632797
902	2.53094108710817	286.985068
903	2.53094108710817	287.337516
904	2.53094108710817	287.691685
905	2.53094108710817	288.044922
906	2.53094108710817	288.396771
907	2.53094108710817	288.749547
908	2.53094108710817	289.101909
909	2.53094108710817	289.454179
910	2.53094108710817	289.805985
911	2.53094108710817	290.157958
912	2.53094108710817	290.510865
913	2.53094108710817	290.863238
914	2.53094108710817	291.215451
915	2.53094108710817	291.567734
916	2.53094108710817	291.919851
917	2.53094108710817	292.272056
918	2.53094108710817	292.627087
919	2.53094108710817	292.979838
920	2.53094108710817	293.332732
921	2.53094108710817	293.685273
922	2.53094108710817	294.039184
923	2.53094108710817	294.391569
924	2.53094108710817	294.744442
925	2.53094108710817	295.097274
926	2.53094108710817	295.449943
927	2.53094108710817	295.802494
928	2.53094108710817	296.154869
929	2.53094108710817	296.507327
930	2.53094108710817	296.859295
931	2.53094108710817	297.21209
932	2.53094108710817	297.564881
933	2.53094108710817	297.920099
934	2.53094108710817	298.27303
935	2.53094108710817	298.626488
936	2.53094108710817	298.980288
937	2.53094108710817	299.333095
938	2.53094108710817	299.686326
939	2.53094108710817	300.039694


==> data/perfprofdiscrete-20-300-3-1.dat <==
iter	objfun	time
1	16.7878555365369	0
2	13.2277116580143	0.00999999999476131
3	13.2277116580143	0.0399999999935972
4	12.8095608959586	0.0399999999935972
5	12.3347509828734	0.0399999999935972
6	12.3260462667487	0.0399999999935972
7	11.9824837521108	0.0399999999935972
8	11.7068696378208	0.0399999999935972
9	11.6054928693902	0.0500000000029104
10	11.6054928693902	0.0800000000017462
11	11.3558946327739	0.0800000000017462
12	11.2008316806847	0.0800000000017462
13	11.1687175352341	0.0800000000017462
14	11.0338443968349	0.0800000000017462
15	10.9379533239575	0.0800000000017462
16	10.8965737046247	0.0899999999965075
17	10.7900332360513	0.0899999999965075
18	10.7535867508706	0.0899999999965075
19	10.734783682995	0.0899999999965075
20	10.5587166268018	0.0899999999965075
21	10.3868888552911	0.0899999999965075
22	10.366852413793	0.100000000005821
23	10.2875550971618	0.100000000005821
24	10.1952493434571	0.100000000005821
25	10.1663328137229	0.110000000000582
26	10.0768951184669	0.110000000000582
27	9.99802777993935	0.110000000000582
28	9.99746270442459	0.110000000000582
29	9.96049621516694	0.110000000000582
30	9.93746020162711	0.119999999995343
31	9.93746020162711	0.139999999999418
32	9.82207350019592	0.139999999999418
33	9.77365572870227	0.149999999994179
34	9.76526408528839	0.149999999994179
35	9.74079914435592	0.149999999994179
36	9.72293891472663	0.149999999994179
37	9.69430365328531	0.149999999994179
38	9.6824639848511	0.149999999994179
39	9.64168700207681	0.160000000003492
40	9.62394796956743	0.169999999998254
41	9.58301841072782	0.169999999998254
42	9.56602753392973	0.169999999998254
43	9.52396146295811	0.169999999998254
44	9.50664446365161	0.169999999998254
45	9.45726321971646	0.179999999993015
46	9.43138155437332	0.179999999993015
47	9.38745467915708	0.179999999993015
48	9.37144821431433	0.179999999993015
49	9.3050965760286	0.179999999993015
50	9.26040686023671	0.190000000002328
52	9.19679560905991	0.190000000002328
53	9.16423776127839	0.190000000002328
54	9.05447958519723	0.190000000002328
55	9.01575017098534	0.19999999999709
57	8.92334682348391	0.19999999999709
58	8.87740086350552	0.19999999999709
59	8.84184674214356	0.19999999999709
61	8.76375452498483	0.220000000001164
62	8.70429814544195	0.220000000001164
63	8.66381190816881	0.220000000001164
65	8.60080922186214	0.220000000001164
66	8.58611032195438	0.229999999995925
68	8.55556894019116	0.229999999995925
70	8.53494587018758	0.229999999995925
71	8.52230887137923	0.229999999995925
73	8.48952068346662	0.240000000005239
75	8.44965939134438	0.25
76	8.41733227212485	0.25
78	8.37019204376093	0.25
80	8.33096485393857	0.259999999994761
82	8.29871048334368	0.259999999994761
84	8.26374618641769	0.270000000004075
86	8.23699510183609	0.270000000004075
88	8.22016267362735	0.279999999998836
90	8.18227842983148	0.279999999998836
92	8.17139006388467	0.279999999998836
94	8.13446562041277	0.289999999993597
96	8.11050409460567	0.289999999993597
99	8.07933700010134	0.30000000000291
101	8.05726308220933	0.30000000000291
103	8.04164867001718	0.30000000000291
106	8.01028446975235	0.309999999997672
108	7.99337415122436	0.319999999992433
111	7.95933980487265	0.319999999992433
113	7.9366978173305	0.319999999992433
116	7.91846669015531	0.330000000001746
119	7.88784379430756	0.350000000005821
121	7.86792130393361	0.350000000005821
124	7.85137919739441	0.350000000005821
127	7.81857788853132	0.360000000000582
130	7.79594960098643	0.360000000000582
133	7.77075891497332	0.369999999995343
136	7.74488562307257	0.380000000004657
140	7.71191887200917	0.380000000004657
143	7.69511944183013	0.389999999999418
146	7.66904112291524	0.399999999994179
150	7.63335281667464	0.410000000003492
153	7.61948561594542	0.419999999998254
157	7.58352514519356	0.429999999993015
160	7.5681619956802	0.429999999993015
164	7.53864014214635	0.440000000002328
168	7.50658353287291	0.44999999999709
172	7.47946335318273	0.459999999991851
176	7.45217666719209	0.470000000001164
180	7.43201149679165	0.479999999995925
184	7.39782793800235	0.490000000005239
189	7.36276800710142	0.490000000005239
193	7.33384512703916	0.5
198	7.29788136532179	0.509999999994761
202	7.26996483958424	0.529999999998836
207	7.23907351542116	0.539999999993597
212	7.20336287936245	0.55000000000291
217	7.16897187990217	0.559999999997672
222	7.13925963018493	0.569999999992433
227	7.10566108805697	0.580000000001746
233	7.0646407984677	0.600000000005821
238	7.03450426435914	0.600000000005821
244	6.99552314999181	0.619999999995343
249	6.96635675509975	0.630000000004657
255	6.92908240713804	0.649999999994179
261	6.89468496440011	0.660000000003492
267	6.86314641317904	0.669999999998254
274	6.82486499630229	0.690000000002328
280	6.79243063420142	0.69999999999709
287	6.76195906403405	0.709999999991851
293	6.73961254871811	0.729999999995925
300	6.71395182808726	0.740000000005239
307	6.69320749944742	0.759999999994761
314	6.67595156551328	0.770000000004075
322	6.66045845507767	0.789999999993597
329	6.64950407860471	0.809999999997672
337	6.63869696911887	0.819999999992433
345	6.62979146579415	0.839999999996508
353	6.62181752660857	0.860000000000582
361	6.61342602319666	0.869999999995343
370	6.60432192805911	0.899999999994179
378	6.59297493299442	0.910000000003492
387	6.5792737831773	0.929999999993015
396	6.56339673179973	0.94999999999709
406	6.54504930339338	0.970000000001164
415	6.52649263033314	1
425	6.50682246927463	1.00999999999476
435	6.48715047672337	1.02999999999884
445	6.46510952329564	1.05999999999767
456	6.44409180913251	1.08000000000175
466	6.42502327498316	1.11000000000058
477	6.40708434263973	1.13000000000466
488	6.38965811227191	1.14999999999418
500	6.37056904754156	1.19000000000233
512	6.3528342866951	1.20999999999185
524	6.33361600361483	1.22999999999593
536	6.31412406335688	1.25
548	6.29561642338213	1.27999999999884
561	6.27473521760229	1.31999999999243
574	6.25471015893694	1.35000000000582
588	6.23325257057793	1.36999999999534
602	6.21257939154063	1.39999999999418
616	6.19513493857883	1.44000000000233
630	6.1788491462829	1.45999999999185
645	6.16375692048809	1.5
660	6.14988842194905	1.52999999999884
676	6.13573227395752	1.56999999999243
692	6.12451352301532	1.60000000000582
708	6.11494186358953	1.63000000000466
724	6.10668717868503	1.66000000000349
741	6.09745145534277	1.70999999999185
759	6.08781891917288	1.74000000000524
777	6.07642901935081	1.77999999999884
795	6.06429194631323	1.81999999999243
813	6.05191370141941	1.86000000000058
833	6.03884529699129	1.89999999999418
852	6.0275063254663	1.94999999999709
872	6.01587527721717	1.99000000000524
893	6.00550765211436	2.0399999999936
913	5.99581754920342	2.08000000000175
935	5.98577384680112	2.13000000000466
957	5.97575653496222	2.16999999999825
979	5.96526110035784	2.22999999999593
1002	5.95381722502107	2.27000000000407
1026	5.9425637375127	2.33000000000175
1050	5.93002425848257	2.36999999999534
1074	5.91896621139431	2.44000000000233
1100	5.90820502492496	2.47999999999593
1125	5.89820431668311	2.55000000000291
1152	5.88812903913467	2.60000000000582
1179	5.87826102788208	2.64999999999418
1207	5.86704385412392	2.72000000000116
1235	5.85550625678425	2.77000000000407
1264	5.84376974605122	2.83999999999651
1293	5.8328622154798	2.91000000000349
1324	5.82218563450701	2.97000000000116
1355	5.81216599932134	3.0399999999936
1387	5.80218429310453	3.11000000000058
1419	5.79224724112386	3.17999999999302
1452	5.78241659342389	3.25
1486	5.77231716105367	3.31999999999243
1521	5.76260215812914	3.39999999999418
1557	5.75338481979118	3.52000000000407
1594	5.74433197267464	3.58999999999651
1631	5.73557631504368	3.66999999999825
1669	5.72656454428944	3.75
1708	5.71768006023528	3.83999999999651
1748	5.70919106782231	3.91999999999825
1789	5.70115753022717	4.02000000000407
1831	5.69380957589669	4.11000000000058
1874	5.68664471622479	4.19000000000233
1918	5.67898095808612	4.2899999999936
1963	5.67170956622148	4.38999999999942
2009	5.66460794142189	4.47999999999593
2057	5.65741018264536	4.58999999999651
2105	5.65083955258663	4.69000000000233
2154	5.64445388086502	4.7899999999936
2205	5.63786893033205	4.89999999999418
2256	5.63140954654134	5.00999999999476
2309	5.62494856055018	5.13000000000466
2364	5.61853776551708	5.25
2419	5.61196880989702	5.36999999999534
2476	5.60515076317023	5.49000000000524
2534	5.59847399032916	5.61000000000058
2593	5.59201555237037	5.74000000000524
2654	5.5852835762164	5.86999999999534
2716	5.57848402324783	6
2780	5.57184610614232	6.13999999999942
2845	5.56493501560106	6.27999999999884
2912	5.5578669446166	6.41999999999825
2980	5.55058324862178	6.56999999999243
3050	5.54331417461444	6.70999999999185
3122	5.53575624368636	6.86999999999534
3195	5.52783623317326	7.02999999999884
3270	5.51950662134563	7.17999999999302
3347	5.51062520064469	7.35000000000582
3425	5.50133212110352	7.52000000000407
3506	5.49134173133182	7.69000000000233
3588	5.48087378572095	7.86000000000058
3672	5.46972115567682	8.0399999999936
3758	5.45799175147444	8.22000000000116
3846	5.4456842695331	8.41000000000349
3937	5.43257811947823	8.60000000000582
4029	5.41926658630391	8.7899999999936
4123	5.40529314849048	8.99000000000524
4220	5.39127533968302	9.20999999999185
4319	5.37694990337255	9.41000000000349
4420	5.36161630958831	9.63000000000466
4524	5.34562663736612	9.85000000000582
4630	5.32873883983401	10.0699999999924
4739	5.31041816515146	10.3099999999977
4850	5.29186488647348	10.5500000000029
4964	5.27316890037394	10.7899999999936
5080	5.25447712246774	11.0299999999988
5200	5.2359620343558	11.2899999999936
5321	5.21792777826371	11.5500000000029
5446	5.19968928703579	11.8099999999977
5574	5.18199257893598	12.0800000000017
5705	5.16492697915899	12.3600000000006
5839	5.14900326669996	12.6499999999942
5976	5.13419796102274	12.9400000000023
6116	5.12095804380365	13.2299999999959
6259	5.10782099332439	13.5399999999936
6406	5.09485267198627	13.8600000000006
6556	5.08222702931411	14.179999999993
6710	5.06947127221269	14.5
6868	5.05672242584414	14.8300000000017
7029	5.04365552359676	15.179999999993
7194	5.03020245653203	15.5200000000041
7362	5.01727353317275	15.8800000000047
7535	5.00479954549878	16.2400000000052
7712	4.99227102125935	16.6300000000047
7893	4.97998134780438	17.0099999999948
8078	4.9682091054275	17.3999999999942
8267	4.95670547161191	17.8000000000029
8461	4.94458493714455	18.2099999999919
8660	4.93255955855155	18.6199999999953
8863	4.9210946013175	19.0500000000029
9071	4.9096716657348	19.4799999999959
9284	4.89869168683938	19.9400000000023
9501	4.88849964718545	20.3899999999994
9724	4.87881396227403	20.8500000000058
9953	4.86948818830874	21.3300000000017
10186	4.8603129724708	21.8099999999977
10425	4.85074718326255	22.3099999999977
10669	4.8415490390616	22.8099999999977
10920	4.83187186752357	23.3399999999965
11176	4.82286267336667	23.8699999999953
11438	4.81411143998343	24.4100000000035
11706	4.80567751327042	24.9700000000012
11981	4.79751324092702	25.5399999999936
12262	4.78980979455789	26.1300000000047
12550	4.78206752722985	26.7299999999959
12844	4.77424194667299	27.3500000000058
13145	4.76642827391439	27.9799999999959
13454	4.75862444670069	28.6100000000006
13769	4.75027689259041	29.2599999999948
14092	4.74181325147846	29.929999999993
14423	4.73336783203102	30.6399999999994
14761	4.72513818772186	31.3399999999965
15108	4.71688800195587	32.0699999999924
15462	4.7085058449327	32.8000000000029
15825	4.70004870368106	33.5599999999977
16196	4.69181688241397	34.3199999999924
16576	4.68328551010552	35.1399999999994
16965	4.67449965818676	36.1900000000023
17363	4.66550150574454	37.7099999999919
17770	4.6565519037635	39.2599999999948
18187	4.6476875037421	40.6199999999953
18614	4.63873320155024	41.5099999999948
19050	4.6299386422868	42.4199999999983
19497	4.6210246628623	43.3500000000058
19955	4.61193341641792	44.3600000000006
20423	4.60307678286849	45.3899999999994
20902	4.59414901580989	46.4499999999971
21392	4.58520217562762	47.5299999999988
21894	4.57624162594559	48.6499999999942
22408	4.56727855629208	49.7799999999988
22933	4.558303634183	50.9499999999971
23471	4.54954456679486	52.179999999993
24022	4.54085848859549	53.4400000000023
24585	4.53198103087135	54.75
25162	4.52301328781138	56.0800000000017
25752	4.5140773023898	57.4400000000023
26356	4.50529379826442	58.8300000000017
26975	4.49669167759935	60.2599999999948
27608	4.48788617692108	61.7200000000012
28255	4.47903933811848	63.2200000000012
28918	4.46998205955277	64.75
29596	4.46091984060894	66.3199999999924
30291	4.451876077292	67.9599999999919
31001	4.44304607540036	69.8800000000047
31729	4.43422610816006	71.8399999999965
32473	4.4254596903086	73.8399999999965
33235	4.41663391052028	75.8199999999924
34014	4.4079716188012	77.6199999999953
34812	4.39927866289402	79.4700000000012
35629	4.39078240177818	81.6600000000035
36465	4.3823530000625	83.8999999999942
37320	4.37409536575964	86.1900000000023
38196	4.36598852917757	88.5599999999977
39092	4.3582009114354	90.9400000000023
40009	4.35063237519782	94.1600000000035
40947	4.34313838361995	97.3000000000029
41908	4.3357839585621	100.259999999995
42891	4.32841707015911	103.259999999995
43897	4.32105497266479	106.369999999995
44927	4.31385797721261	109.509999999995
45981	4.30679711605729	112.75
47059	4.29986594658633	116.139999999999
48163	4.29309347552936	119.539999999994
49293	4.28633955360891	123.080000000002
50450	4.27951210901717	126.669999999998
51633	4.27280520497058	130.369999999995
52844	4.26622630860425	134.190000000002
54084	4.25963241417407	138.080000000002
55353	4.25295635313941	142.050000000003
56651	4.24630693083239	146.100000000006
57980	4.23964792344969	150.25
59340	4.23304975670088	154.5
60732	4.22640825175707	158.860000000001
62157	4.21972262695506	163.300000000003
63615	4.21296449071411	167.860000000001
65108	4.20622570926735	172.509999999995
66635	4.19956489470548	177.240000000005
68198	4.19283555479299	182.110000000001
69798	4.18603583140765	187.089999999997
71435	4.17920579906792	192.199999999997
73111	4.17230514100481	197.419999999998
74826	4.1653229410145	202.740000000005
76582	4.1582115240082	208.199999999997
78378	4.15104281923919	213.759999999995
80217	4.14376127229553	219.470000000001
82098	4.13626539695362	225.319999999992
84024	4.12854213815558	231.309999999998
85996	4.12065064793522	237.429999999993
88013	4.11256865698756	243.720000000001
90078	4.10439745403664	250.130000000005
92191	4.09607717081579	256.860000000001
94353	4.08760946527284	263.589999999997
96567	4.0789868692358	270.520000000004
98832	4.07028931382886	277.699999999997
101151	4.06143056652244	285.080000000002
103523	4.05249651190423	292.470000000001
105952	4.04346783579774	300.009999999995


==> data/perfprofdiscrete-20-300-3-2.dat <==
iter	objfun	time
1	16.1362481235674	0
2	15.09179928941	0.00999999999476131
3	14.4155576073465	0.00999999999476131
4	14.2028325035969	0.0199999999895226
5	14.2028325035969	0.0599999999976717
6	13.6182072187345	0.069999999992433
7	13.3598821444363	0.069999999992433
8	13.1710359397075	0.069999999992433
9	13.0160592080875	0.069999999992433
10	12.8365404244874	0.069999999992433
11	12.6394067327078	0.069999999992433
12	12.5597037043231	0.0800000000017462
13	12.4481321660683	0.0899999999965075
14	12.3177941914272	0.0899999999965075
15	12.2111623368627	0.0899999999965075
16	12.0984892716135	0.0899999999965075
17	11.9355435763903	0.0999999999912689
18	11.9265073603894	0.0999999999912689
19	11.8374218600966	0.110000000000582
20	11.7430990950455	0.110000000000582
21	11.6472479600388	0.110000000000582
22	11.5358468977055	0.119999999995343
23	11.4507541843074	0.119999999995343
24	11.33140406069	0.119999999995343
25	11.290226296372	0.129999999990105
26	11.2065859675274	0.129999999990105
27	11.1424797772771	0.129999999990105
28	11.0896102202443	0.129999999990105
29	11.0238481978395	0.139999999999418
30	10.9709511885653	0.139999999999418
31	10.9245766101913	0.139999999999418
32	10.8800974871332	0.139999999999418
33	10.8472703806976	0.149999999994179
34	10.7922118842799	0.159999999988941
35	10.7497258285905	0.159999999988941
36	10.7119236939762	0.169999999998254
37	10.6597173162826	0.169999999998254
38	10.6226827476214	0.169999999998254
39	10.5829725765854	0.179999999993015
40	10.5771146659654	0.179999999993015
41	10.5114360125559	0.179999999993015
42	10.4762936309692	0.179999999993015
43	10.4262398724284	0.189999999987776
44	10.394634186301	0.189999999987776
46	10.3284724344196	0.189999999987776
47	10.2902342132432	0.19999999999709
48	10.2562870081454	0.19999999999709
49	10.2462704026653	0.19999999999709
50	10.1723084399314	0.209999999991851
51	10.1363819630986	0.209999999991851
52	10.12940565388	0.209999999991851
53	10.0523841599746	0.220000000001164
55	9.97329311366976	0.229999999995925
56	9.9682589836876	0.229999999995925
57	9.89040345967709	0.239999999990687
59	9.84673779471952	0.239999999990687
60	9.81164681536181	0.25
61	9.77046425886982	0.25
63	9.75338567993445	0.259999999994761
64	9.7101084106287	0.259999999994761
66	9.64871907235021	0.269999999989523
67	9.60810635521941	0.269999999989523
69	9.50776512839337	0.279999999998836
70	9.45932121585561	0.279999999998836
72	9.42250017911858	0.289999999993597
74	9.34463959575867	0.289999999993597
76	9.27462202944419	0.289999999993597
77	9.26544506754934	0.289999999993597
79	9.19672349648703	0.309999999997672
81	9.13552469636952	0.309999999997672
83	9.07472242666602	0.319999999992433
85	9.02905092424142	0.319999999992433
87	8.97441394236558	0.339999999996508
89	8.92525330700233	0.339999999996508
91	8.88417884904801	0.339999999996508
93	8.83935865099215	0.360000000000582
95	8.80624281802667	0.360000000000582
97	8.77795122948281	0.369999999995343
100	8.72885111464157	0.379999999990105
102	8.69306187069983	0.389999999999418
104	8.66289952067878	0.389999999999418
107	8.62787671392467	0.399999999994179
109	8.59891158518912	0.409999999988941
112	8.56351591432754	0.419999999998254
114	8.54960687753058	0.429999999993015
117	8.50796853000727	0.439999999987776
120	8.47177029348022	0.44999999999709
122	8.45796124357981	0.44999999999709
125	8.42085072865922	0.459999999991851
128	8.40012460627535	0.470000000001164
131	8.36370620494219	0.479999999995925
134	8.33971025513976	0.489999999990687
137	8.30999045150838	0.5
141	8.26941322447192	0.509999999994761
144	8.24655054507669	0.519999999989523
147	8.21910243217826	0.529999999998836
151	8.1786820391464	0.539999999993597
154	8.15148000107304	0.549999999988358
158	8.1336456812056	0.569999999992433
161	8.09435070338763	0.580000000001746
165	8.06500489673805	0.599999999991269
169	8.03055082479593	0.610000000000582
173	7.99635382400541	0.619999999995343
177	7.96228344975512	0.629999999990105
181	7.93234198937365	0.649999999994179
185	7.90768225358229	0.659999999988941
190	7.88109061464183	0.669999999998254
194	7.86066026887205	0.69999999999709
198	7.839802719098	0.709999999991851
203	7.82207708378005	0.720000000001164
208	7.80521741249612	0.739999999990687
213	7.78850338930334	0.75
218	7.77823826389267	0.769999999989523
223	7.75948529899368	0.789999999993597
228	7.74331677774962	0.809999999997672
233	7.7299812964732	0.819999999992433
239	7.70873209348195	0.839999999996508
244	7.69268786936075	0.860000000000582
250	7.67368312151661	0.869999999995343
256	7.65510713404843	0.889999999999418
262	7.637219828745	0.909999999988941
268	7.62131793047684	0.929999999993015
274	7.60902535081526	0.959999999991851
280	7.59460293271263	0.970000000001164
287	7.57997344939492	0.989999999990687
293	7.56904035496992	1.00999999999476
300	7.55316962002804	1.0399999999936
307	7.53828070479719	1.04999999998836
314	7.52256071634388	1.08000000000175
322	7.50687412460731	1.11000000000058
329	7.49084017591075	1.1299999999901
337	7.4757956396812	1.15999999998894
345	7.4620670000038	1.17999999999302
353	7.45184660052359	1.19999999999709
361	7.43860150005196	1.23999999999069
369	7.42623694229745	1.25999999999476
378	7.41310374982473	1.2899999999936
387	7.40081244512087	1.31999999999243
396	7.38828272652695	1.34999999999127
405	7.37687743141786	1.3799999999901
414	7.36593463962033	1.40999999998894
424	7.35465459093291	1.43999999998778
434	7.34252120803432	1.47000000000116
444	7.33119226772498	1.5
454	7.31914824505384	1.5399999999936
465	7.30813319189957	1.56999999999243
476	7.29590838548023	1.59999999999127
487	7.28439219469964	1.63999999999942
498	7.27369444685641	1.66999999999825
510	7.26242710651867	1.72000000000116
521	7.25242714318143	1.75
534	7.24124741858039	1.7899999999936
546	7.23192859043789	1.83000000000175
559	7.22011501006957	1.86999999999534
572	7.20927106148756	1.90999999998894
585	7.19817384717211	1.94999999999709
599	7.18669678955024	2
613	7.17596478490775	2.0399999999936
627	7.16425010719068	2.08999999999651
641	7.1538430905687	2.13999999999942
656	7.14157082596089	2.17999999999302
672	7.1300686727398	2.22999999999593
687	7.1180030293101	2.27999999999884
703	7.10730113639028	2.33000000000175
720	7.09358960567364	2.3799999999901
736	7.082433800494	2.42999999999302
753	7.06993333527124	2.48999999999069
771	7.05778819587518	2.54999999998836
789	7.04485978573034	2.61000000000058
807	7.03180343528514	2.66999999999825
826	7.01892880541355	2.72000000000116
845	7.00589892900836	2.7899999999936
865	6.99273329304275	2.83999999999651
885	6.9791466017916	2.90999999998894
906	6.96492078037512	2.97999999999593
927	6.95167462380793	3.04999999998836
948	6.93788378316288	3.11000000000058
970	6.92307834373671	3.17999999999302
993	6.90876151190237	3.25
1016	6.8939652174396	3.33000000000175
1040	6.87824243300254	3.39999999999418
1064	6.86327727167562	3.47999999999593
1089	6.84871590786798	3.55999999999767
1114	6.83238286616671	3.63999999999942
1140	6.81637275025921	3.72000000000116
1166	6.79989920169655	3.80999999999767
1194	6.7823958437348	3.88999999999942
1221	6.76598409007538	3.97999999999593
1250	6.7485658502535	4.06999999999243
1279	6.7314989046061	4.15999999998894
1309	6.71357341818775	4.25999999999476
1339	6.69592653943066	4.34999999999127
1370	6.67788456406072	4.44999999999709
1402	6.65914700408876	4.54999999998836
1435	6.64035194239419	4.65999999998894
1468	6.62104324810357	4.75999999999476
1502	6.6018735194131	4.86999999999534
1537	6.58202891402082	4.97000000000116
1573	6.56182922690886	5.08999999999651
1610	6.54167845315979	5.19999999999709
1647	6.52090021985341	5.31999999999243
1685	6.50069120978304	5.43999999998778
1725	6.47865044430983	5.56999999999243
1765	6.45734996226207	5.68999999998778
1806	6.43602491015908	5.81999999999243
1848	6.41400546241003	5.95999999999185
1891	6.39205511877551	6.08999999999651
1935	6.36996924845508	6.22999999999593
1980	6.34745037255432	6.36999999999534
2026	6.32464570746824	6.51999999998952
2073	6.30199251643534	6.65999999998894
2121	6.27872987418286	6.81999999999243
2171	6.25507832380343	6.97999999999593
2221	6.23163813627438	7.1299999999901
2273	6.2078209391994	7.29999999998836
2326	6.1834651769325	7.47000000000116
2380	6.15903155102506	7.64999999999418
2435	6.13438987540364	7.81999999999243
2492	6.10961063107818	8
2550	6.08521592751857	8.18999999998778
2609	6.06026415591227	8.3799999999901
2670	6.03510605109231	8.56999999999243
2732	6.01028112419621	8.75999999999476
2796	5.98500537377529	8.97000000000116
2861	5.96035600635656	9.17999999999302
2927	5.93586778698584	9.38999999999942
2995	5.91121265385289	9.59999999999127
3065	5.88625897954992	9.81999999999243
3136	5.86208534041554	10.0499999999884
3209	5.83757322918153	10.2799999999988
3284	5.81367014086154	10.5099999999948
3361	5.78957154684702	10.7399999999907
3439	5.76568090567164	10.9899999999907
3519	5.74172979535998	11.2299999999959
3601	5.71839899006886	11.5
3684	5.69506650023825	11.7599999999948
3770	5.67170821842916	12.0399999999936
3858	5.64898524991134	12.3099999999977
3948	5.62715994733883	12.5999999999913
4039	5.60658655265865	12.8899999999994
4133	5.58758517521877	13.179999999993
4230	5.57092198348681	13.4899999999907
4328	5.55731362397694	13.8099999999977
4429	5.54574063379284	14.1299999999901
4532	5.53581878180483	14.4499999999971
4637	5.52604919873695	14.8099999999977
4745	5.51590191181921	15.1499999999942
4856	5.50584599700492	15.5
4969	5.49587204555345	15.8699999999953
5084	5.48569777429101	16.2399999999907
5203	5.47507601143518	16.6100000000006
5324	5.46446522699499	17
5447	5.45454660917719	17.3899999999994
5574	5.44499180666416	17.7999999999884
5704	5.43567061303054	18.2200000000012
5837	5.42620040607925	18.6499999999942
5972	5.41662475442141	19.0800000000017
6111	5.40679179355378	19.5199999999895
6254	5.39663452790068	19.9799999999959
6399	5.38625204439136	20.4399999999878
6548	5.375772673917	20.9199999999983
6700	5.36589661468893	21.4099999999889
6856	5.35673015440983	21.9099999999889
7016	5.34791944758401	22.4099999999889
7179	5.33901590326714	22.9399999999878
7346	5.33013675414107	23.4700000000012
7517	5.3217179299692	24.0199999999895
7692	5.31414622928886	24.5899999999965
7871	5.30679326080101	25.1599999999889
8054	5.29893638652309	25.7399999999907
8242	5.29084600095041	26.3399999999965
8433	5.28329211479844	26.9599999999919
8630	5.27618164919322	27.5800000000017
8830	5.269220966055	28.2299999999959
9036	5.26248036891484	28.8899999999994
9246	5.25613391337639	29.5499999999884
9461	5.24958041228212	30.2200000000012
9681	5.24286747272016	30.9099999999889
9907	5.23608113173938	31.6499999999942
10137	5.22939940719184	32.3899999999994
10373	5.22272147401717	33.1399999999994
10615	5.21628787005812	33.8999999999942
10861	5.21011564642626	34.6599999999889
11114	5.20386607007165	35.4700000000012
11373	5.19747951672679	36.2799999999988
11637	5.19134002734893	37.0999999999913
11908	5.18541435528398	37.9599999999919
12185	5.17960232152153	38.8199999999924
12469	5.17391154200105	39.7399999999907
12759	5.16838588267573	40.6499999999942
13056	5.16288456862448	41.5699999999924
13360	5.15754162050227	42.5199999999895
13671	5.15228482497609	43.5099999999948
13989	5.14684761008619	44.5099999999948
14314	5.14146069250526	45.5099999999948
14647	5.13644587054167	46.5299999999988
14988	5.13148943166573	47.5899999999965
15337	5.12649102511374	48.6699999999983
15694	5.12161407606439	49.7799999999988
16059	5.1166927417613	50.9199999999983
16433	5.11158410792897	52.0899999999965
16815	5.1065523404906	53.2599999999948
17206	5.1016343546949	54.4599999999919
17607	5.09694306760413	55.6999999999971
18016	5.09231558154978	56.9499999999971
18436	5.08763744038817	58.25
18865	5.08291674595741	59.5699999999924
19303	5.07807048036376	60.929999999993
19753	5.07322510696845	62.3099999999977
20212	5.06853274660436	63.7200000000012
20683	5.06379172825114	65.1699999999983
21164	5.05897290148536	66.6599999999889
21656	5.05400834317874	68.1699999999983
22160	5.04907058870265	69.7299999999959
22676	5.04415450973817	71.3399999999965
23204	5.03924733714388	73
23743	5.0343713006384	74.6599999999889
24296	5.02940830015455	76.3699999999953
24861	5.02450168508499	78.0999999999913
25440	5.01948030884649	79.8799999999901
26032	5.0144761246219	81.6999999999971
26637	5.00943495660084	83.5599999999977
27257	5.00435392002915	85.4599999999919
27892	4.99924601011979	87.429999999993
28541	4.9940933208046	89.4099999999889
29205	4.98889670676061	91.4499999999971
29884	4.98367041829711	93.5599999999977
30580	4.97841030631475	95.6899999999878
31291	4.97314250434941	97.8600000000006
32019	4.96773279167884	100.080000000002
32764	4.96232968867968	102.360000000001
33527	4.95689822988118	104.689999999988
34307	4.95136820924478	107.110000000001
35105	4.94571767289926	109.580000000002
35922	4.93998070804211	112.089999999997
36758	4.934217625294	114.62999999999
37613	4.92845974889308	117.229999999996
38488	4.92261988505381	119.909999999989
39384	4.91668522704711	122.659999999989
40300	4.91074414729118	125.449999999997
41238	4.90477161075711	128.330000000002
42198	4.8987617788837	131.259999999995
43180	4.89273524898933	134.279999999999
44184	4.88661101660303	137.37999999999
45213	4.88048590568196	140.51999999999
46265	4.87434232906555	143.75
47341	4.86817332880572	147.049999999988
48443	4.86192973066704	150.439999999988
49570	4.85566837943245	153.919999999998
50723	4.84940827557095	157.479999999996
51904	4.84311770390845	161.12999999999
53111	4.83675953180418	164.889999999999
54347	4.83044067241462	168.669999999998
55612	4.8240904837921	172.549999999988
56906	4.81774177166667	176.559999999998
58230	4.8113892702041	180.669999999998
59585	4.80503305816991	184.87999999999
60971	4.7986964224659	189.179999999993
62390	4.79236589286373	193.610000000001
63842	4.78605383195396	198.139999999999
65328	4.77972443821749	202.75
66848	4.7734159433172	207.459999999992
68403	4.76716568125604	212.299999999988
69995	4.76094434314998	217.369999999995
71623	4.75471213781638	222.62999999999
73290	4.74853286089062	227.809999999998
74995	4.74239738317357	233.080000000002
76741	4.73628071856855	238.489999999991
78526	4.73018452506998	243.989999999991
80353	4.72410918755414	249.62999999999
82223	4.71808332923293	255.439999999988
84136	4.71207814417015	261.369999999995
86094	4.70612822062859	267.459999999992
88098	4.7002171540405	273.699999999997
90148	4.69434278826527	280.069999999992
92245	4.68850941138184	286.559999999998
94392	4.68271223225808	293.199999999997
96588	4.67694267209727	300.009999999995


==> data/perfprofdiscrete-20-300-3-3.dat <==
iter	objfun	time
1	16.1362481235674	0.00999999999476131
2	15.09179928941	0.00999999999476131
3	14.4155576073465	0.0200000000040745
4	14.2028325035969	0.0200000000040745
5	14.2028325035969	0.0500000000029104
6	13.6182072187345	0.0599999999976717
7	13.3598821444363	0.0599999999976717
8	13.1710359397075	0.0599999999976717
9	13.0160592080875	0.0599999999976717
10	12.8365404244874	0.0599999999976717
11	12.6394067327078	0.0700000000069849
12	12.5597037043231	0.0700000000069849
13	12.4481321660683	0.0800000000017462
14	12.3177941914272	0.0800000000017462
15	12.2111623368627	0.0800000000017462
16	12.0984892716135	0.0899999999965075
17	11.9355435763903	0.0899999999965075
18	11.9265073603894	0.0899999999965075
19	11.8374218600966	0.0899999999965075
20	11.7430990950455	0.0899999999965075
21	11.6472479600388	0.100000000005821
22	11.5358468977055	0.100000000005821
23	11.4507541843074	0.100000000005821
24	11.33140406069	0.110000000000582
25	11.290226296372	0.110000000000582
26	11.2065859675274	0.110000000000582
27	11.1424797772771	0.119999999995343
28	11.0896102202443	0.119999999995343
29	11.0238481978395	0.119999999995343
30	10.9709511885653	0.130000000004657
31	10.9245766101913	0.130000000004657
32	10.8800974871332	0.130000000004657
33	10.8472703806976	0.130000000004657
34	10.7922118842799	0.139999999999418
35	10.7497258285905	0.149999999994179
36	10.7119236939762	0.149999999994179
37	10.6597173162826	0.149999999994179
38	10.6226827476214	0.149999999994179
39	10.5829725765854	0.160000000003492
40	10.5771146659654	0.160000000003492
41	10.5114360125559	0.160000000003492
42	10.4762936309692	0.169999999998254
43	10.4262398724284	0.169999999998254
44	10.394634186301	0.169999999998254
45	10.3698581138535	0.169999999998254
46	10.3284724344196	0.179999999993015
47	10.2902342132432	0.179999999993015
48	10.2562870081454	0.179999999993015
49	10.2462704026653	0.190000000002328
50	10.1723084399314	0.190000000002328
51	10.1363819630986	0.190000000002328
52	10.12940565388	0.19999999999709
54	10.0267216965901	0.210000000006403
55	9.97329311366976	0.210000000006403
56	9.9682589836876	0.210000000006403
57	9.89040345967709	0.220000000001164
59	9.84673779471952	0.220000000001164
60	9.81164681536181	0.229999999995925
61	9.77046425886982	0.229999999995925
63	9.75338567993445	0.240000000005239
64	9.7101084106287	0.240000000005239
66	9.64871907235021	0.25
67	9.60810635521941	0.25
69	9.50776512839337	0.25
71	9.43518778087614	0.259999999994761
72	9.42250017911858	0.270000000004075
74	9.34463959575867	0.270000000004075
76	9.27462202944419	0.279999999998836
77	9.26544506754934	0.279999999998836
79	9.19672349648703	0.289999999993597
81	9.13552469636952	0.30000000000291
83	9.07472242666602	0.309999999997672
85	9.02905092424142	0.309999999997672
87	8.97441394236558	0.309999999997672
89	8.92525330700233	0.330000000001746
91	8.88417884904801	0.330000000001746
93	8.83935865099215	0.339999999996508
95	8.80624281802667	0.350000000005821
97	8.77795122948281	0.350000000005821
100	8.72885111464157	0.360000000000582
102	8.69306187069983	0.369999999995343
104	8.66289952067878	0.369999999995343
107	8.62787671392467	0.389999999999418
109	8.59891158518912	0.399999999994179
112	8.56351591432754	0.399999999994179
114	8.54960687753058	0.410000000003492
117	8.50796853000727	0.419999999998254
120	8.47177029348022	0.429999999993015
122	8.45796124357981	0.429999999993015
125	8.42085072865922	0.440000000002328
128	8.40012460627535	0.460000000006403
131	8.36370620494219	0.460000000006403
134	8.33971025513976	0.470000000001164
137	8.30999045150838	0.490000000005239
141	8.26941322447192	0.5
144	8.24655054507669	0.509999999994761
147	8.21910243217826	0.520000000004075
151	8.1786820391464	0.529999999998836
154	8.15148000107304	0.539999999993597
158	8.1336456812056	0.55000000000291
161	8.09435070338763	0.559999999997672
165	8.06500489673805	0.580000000001746
169	8.03055082479593	0.589999999996508
173	7.99635382400541	0.610000000000582
177	7.96228344975512	0.619999999995343
181	7.93234198937365	0.630000000004657
185	7.90768225358229	0.639999999999418
190	7.88109061464183	0.669999999998254
194	7.86066026887205	0.669999999998254
199	7.83932076083688	0.690000000002328
203	7.82207708378005	0.710000000006403
208	7.80521741249612	0.729999999995925
213	7.78850338930334	0.740000000005239
218	7.77823826389267	0.75
223	7.75948529899368	0.770000000004075
228	7.74331677774962	0.779999999998836
233	7.7299812964732	0.80000000000291
239	7.70873209348195	0.820000000006985
244	7.69268786936075	0.830000000001746
250	7.67368312151661	0.860000000000582
256	7.65510713404843	0.880000000004657
262	7.637219828745	0.899999999994179
268	7.62131793047684	0.919999999998254
274	7.60902535081526	0.940000000002328
280	7.59460293271263	0.960000000006403
287	7.57997344939492	0.979999999995925
294	7.56597888749633	1
300	7.55316962002804	1.02000000000407
307	7.53828070479719	1.05000000000291
315	7.52008512406487	1.07000000000698
322	7.50687412460731	1.08999999999651
329	7.49084017591075	1.11000000000058
337	7.4757956396812	1.13999999999942
345	7.4620670000038	1.16000000000349
353	7.45184660052359	1.19000000000233
361	7.43860150005196	1.22000000000116
370	7.42446760473149	1.25
378	7.41310374982473	1.27000000000407
387	7.40081244512087	1.30000000000291
396	7.38828272652695	1.33000000000175
405	7.37687743141786	1.36000000000058
415	7.36417756864625	1.38999999999942
424	7.35465459093291	1.41999999999825
434	7.34252120803432	1.44999999999709
444	7.33119226772498	1.47999999999593
455	7.31867251895733	1.52000000000407
465	7.30813319189957	1.55000000000291
476	7.29590838548023	1.58999999999651
487	7.28439219469964	1.63000000000466
498	7.27369444685641	1.66000000000349
510	7.26242710651867	1.69999999999709
522	7.25186515321602	1.72999999999593
534	7.24124741858039	1.77000000000407
546	7.23192859043789	1.80999999999767
559	7.22011501006957	1.85000000000582
572	7.20927106148756	1.88999999999942
585	7.19817384717211	1.94000000000233
599	7.18669678955024	1.97999999999593
613	7.17596478490775	2.02999999999884
627	7.16425010719068	2.07000000000698
642	7.15272521902954	2.11999999999534
657	7.1405692583285	2.16999999999825
672	7.1300686727398	2.2100000000064
688	7.11789148335751	2.27000000000407
704	7.10681379360541	2.32000000000698
720	7.09358960567364	2.36999999999534
737	7.08134598653111	2.41999999999825
754	7.06988348037921	2.47000000000116
772	7.05640491027219	2.52999999999884
790	7.04456844033534	2.58000000000175
808	7.03125369650121	2.64999999999418
827	7.01809187439199	2.69999999999709
846	7.00565549803839	2.75999999999476
866	6.99164205614499	2.83000000000175
886	6.97831043444949	2.88999999999942
906	6.96492078037512	2.94999999999709
927	6.95167462380793	3.02000000000407
949	6.93671438145077	3.08999999999651
971	6.92256482199971	3.16000000000349
994	6.9077975629513	3.22999999999593
1017	6.8931866128067	3.30999999999767
1041	6.87765623677057	3.38000000000466
1065	6.86271606951464	3.4600000000064
1090	6.84798868118507	3.5399999999936
1115	6.83156135024711	3.61999999999534
1141	6.81597527973053	3.69999999999709
1167	6.79903220570073	3.7899999999936
1195	6.78169325475412	3.86999999999534
1222	6.76579916684525	3.9600000000064
1251	6.74834225540339	4.05000000000291
1280	6.73095424897394	4.13999999999942
1310	6.71270523046159	4.24000000000524
1340	6.69520570099791	4.33000000000175
1371	6.67715645618854	4.42999999999302
1403	6.65833830607698	4.52999999999884
1436	6.63980993503851	4.63000000000466
1469	6.62088970425774	4.74000000000524
1504	6.60100136857367	4.85000000000582
1539	6.58096784832167	4.9600000000064
1574	6.56154923735718	5.07000000000698
1611	6.54070757332901	5.19000000000233
1648	6.52073814793252	5.30000000000291
1687	6.49911227478064	5.41999999999825
1726	6.47796415796677	5.55000000000291
1766	6.45726471353224	5.66999999999825
1807	6.43537494295347	5.80000000000291
1849	6.41379959630085	5.92999999999302
1892	6.39189529921806	6.05999999999767
1936	6.36933451859457	6.2100000000064
1982	6.34657963718924	6.35000000000582
2028	6.32395305712829	6.5
2075	6.30071826070305	6.64999999999418
2123	6.27764841835558	6.80999999999767
2173	6.25479302241038	6.9600000000064
2223	6.23057802025494	7.11999999999534
2275	6.20659926130058	7.27999999999884
2328	6.1822319750624	7.4600000000064
2382	6.15805473030742	7.63000000000466
2437	6.13359542725803	7.80000000000291
2494	6.10892988704334	7.99000000000524
2552	6.08406694856027	8.17999999999302
2612	6.05913730037108	8.36999999999534
2672	6.03415611780024	8.55999999999767
2735	6.00887434821102	8.75999999999476
2798	5.98413422009254	8.97000000000116
2863	5.95962272124128	9.16999999999825
2930	5.93438490735737	9.38999999999942
2998	5.90994955403037	9.60000000000582
3068	5.88524303291129	9.83000000000175
3139	5.8609593288645	10.0500000000029
3212	5.83683677392802	10.2799999999988
3287	5.81239191940117	10.5
3364	5.78820287181732	10.75
3442	5.76458527542744	10.9900000000052
3522	5.74072576872937	11.2299999999959
3604	5.71708100417543	11.4900000000052
3688	5.69386027377551	11.75
3774	5.67064040108493	12.0299999999988
3861	5.64827364081942	12.3000000000029
3951	5.62640020136013	12.5800000000017
4043	5.6056456610738	12.8899999999994
4137	5.58688239039789	13.1900000000023
4234	5.57034771343631	13.4900000000052
4332	5.55661580102755	13.8099999999977
4433	5.54532751237084	14.1300000000047
4536	5.53534725803874	14.4600000000064
4642	5.5255586723891	14.7899999999936
4750	5.51545431567478	15.1399999999994
4860	5.50544086406945	15.4900000000052
4973	5.49546771566211	15.8500000000058
5089	5.48528304487912	16.2200000000012
5207	5.47469263495204	16.6000000000058
5329	5.4640371282662	16.9900000000052
5453	5.45401974363151	17.3899999999994
5580	5.44458429754992	17.8000000000029
5709	5.43524543815683	18.2100000000064
5842	5.42577962300185	18.6399999999994
5978	5.41624226247353	19.070000000007
6117	5.40642232041738	19.5200000000041
6260	5.39618237974731	19.9799999999959
6405	5.38577733238049	20.4400000000023
6554	5.37531369526327	20.929999999993
6707	5.36546640133508	21.4199999999983
6863	5.35632192006387	21.9199999999983
7023	5.34752858627579	22.429999999993
7186	5.33863527619043	22.9499999999971
7353	5.32972846269796	23.4799999999959
7525	5.32137601001826	24.0399999999936
7700	5.31380921487102	24.6000000000058
7879	5.30644257207383	25.1699999999983
8062	5.29858355252287	25.75
8250	5.29049939098108	26.3600000000006
8442	5.2829606959984	26.9799999999959
8638	5.27587772999618	27.6000000000058
8839	5.26893657527361	28.25
9045	5.26221214360888	28.9199999999983
9256	5.25581562240727	29.570000000007
9471	5.24928900405142	30.2400000000052
9691	5.24256840581544	30.9400000000023
9917	5.23581452621051	31.6699999999983
10148	5.22905468548757	32.4100000000035
10384	5.22241987884083	33.179999999993
10625	5.21604161592064	33.9400000000023
10873	5.20983443255355	34.6999999999971
11126	5.20356112933803	35.5099999999948
11385	5.19719587728156	36.320000000007
11650	5.19105027247812	37.1499999999942
11921	5.18515366227664	38.0099999999948
12198	5.17932156038106	38.8600000000006
12482	5.17365241563978	39.7599999999948
12772	5.16814503340462	40.6600000000035
13070	5.16263805686064	41.5899999999965
13374	5.15729840490469	42.5399999999936
13685	5.15204421050082	43.5099999999948
14004	5.1465924503445	44.5
14329	5.14121502763195	45.5200000000041
14663	5.13619760212591	46.5500000000029
15004	5.13125633617879	47.5899999999965
15353	5.12627545777601	48.6699999999983
15711	5.12137960386592	49.7799999999988
16076	5.11644666863617	50.929999999993
16450	5.11136695968373	52.070000000007
16833	5.10631541861875	53.2599999999948
17225	5.10140361945708	54.4700000000012
17626	5.09672726467766	55.6900000000023
18036	5.09208903551204	56.9499999999971
18456	5.08742208619319	58.2400000000052
18885	5.08269605914375	59.5599999999977
19325	5.07783697787109	60.9199999999983
19774	5.07301006761249	62.3000000000029
20234	5.06832197423588	63.7200000000012
20705	5.06356281441358	65.179999999993
21187	5.05873712985567	66.6499999999942
21680	5.0537791802959	68.179999999993
22185	5.04883038587397	69.7400000000052
22701	5.0439204756765	71.3399999999965
23229	5.03900864497362	72.9900000000052
23770	5.03412765703971	74.6699999999983
24323	5.02916975415753	76.3800000000047
24889	5.02425887494637	78.1100000000006
25468	5.01923897600679	79.8899999999994
26061	5.01423130137148	81.7100000000064
26668	5.00917306033767	83.570000000007
27288	5.00410021288152	85.4700000000012
27923	4.99899904697557	87.4400000000023
28573	4.99384491045654	89.429999999993
29238	4.98862982102586	91.4700000000012
29918	4.98341532029954	93.5800000000017
30615	4.97815284533173	95.7200000000012
31327	4.9728771898476	97.8999999999942
32056	4.96744677489986	100.139999999999
32802	4.96205801203501	102.440000000002
33565	4.9566328991744	104.779999999999
34347	4.95108972402677	107.210000000006
35146	4.9454323853319	109.679999999993
35964	4.93968129134202	112.190000000002
36801	4.93392345666049	114.75
37657	4.92817174079573	117.360000000001
38534	4.92231568107001	120.059999999998
39430	4.91638971681205	122.809999999998
40348	4.91043488715751	125.610000000001
41287	4.90445806560263	128.490000000005
42248	4.89844766865911	131.440000000002
43231	4.8924283283325	134.470000000001
44237	4.88629528388052	137.570000000007
45266	4.88017199345151	140.729999999996
46320	4.87402342575151	143.960000000006
47398	4.86784112340813	147.270000000004
48501	4.86160036291887	150.669999999998
49629	4.8553454202434	154.160000000003
50784	4.84908599363049	158.169999999998
51966	4.84278731600542	161.970000000001
53176	4.83641858369494	165.759999999995
54413	4.83010803966507	169.520000000004
55679	4.82376108458646	173.380000000005
56975	4.81740756622528	177.369999999995
58301	4.81105295655524	181.460000000006
59658	4.80470271058615	185.630000000005
61046	4.79835968960408	189.929999999993
62467	4.79201954111472	194.350000000006
63920	4.78571495053009	198.850000000006
65408	4.77938517223863	203.449999999997
66930	4.77307964958352	208.160000000003
68488	4.76682785124459	212.979999999996
70081	4.76061219087867	217.919999999998
71712	4.75437961022046	222.949999999997
73381	4.74820000562683	228.130000000005
75089	4.74206200639361	233.369999999995
76836	4.73595221933054	238.779999999999
78624	4.72985059246753	244.259999999995
80454	4.72377719329248	249.889999999999
82326	4.71775470921685	255.669999999998
84242	4.7117492071346	261.570000000007
86203	4.70579702330578	267.630000000005
88209	4.6998978807904	273.809999999998
90262	4.69402079390505	280.149999999994
92362	4.68818831196979	286.610000000001
94512	4.68239158880154	293.210000000006
96711	4.67662397141864	300.009999999995


==> data/perfprofdiscrete-20-300-3-4.dat <==
iter	objfun	time
1	16.6403004798496	0.240000000005239
2	16.4724489838948	0.460000000006403
3	16.3124111161743	0.680000000007567
4	16.1602444106386	0.900000000008731
5	16.0202091789276	1.1200000000099
6	15.8957965390464	1.33000000000175
7	15.7870717801185	1.56000000001222
8	15.6917274134145	1.77000000000407
9	15.6067707879745	1.98000000001048
10	15.5293797282977	2.20000000001164
11	15.4572210994503	2.41000000000349
12	15.3885160587419	2.6200000000099
13	15.3219795446852	2.84000000001106
14	15.256715093993	3.05000000000291
15	15.1921115025256	3.25
16	15.1277587757687	3.4600000000064
17	15.0633854585096	3.66000000000349
18	14.9988140458042	3.8700000000099
19	14.9339301624186	4.06000000001222
20	14.8686616505127	4.27000000000407
21	14.802964530167	4.48000000001048
22	14.7368136099267	4.68000000000757
23	14.6701961962861	4.88999999999942
24	14.603107856854	5.09000000001106
25	14.5355495500054	5.30000000000291
26	14.4675256763071	5.51000000000931
27	14.3990427658709	5.7100000000064
28	14.3301086172384	5.91999999999825
29	14.2607317668165	6.11000000000058
30	14.190921206735	6.32000000000698
31	14.120686292329	6.52999999999884
32	14.0500367941602	6.73000000001048
33	13.9789830574494	6.93000000000757
34	13.9075362364685	7.13999999999942
35	13.8357085744368	7.35000000000582
36	13.7635137017676	7.55000000000291
37	13.6909669277029	7.75
38	13.6180855027423	7.9600000000064
39	13.5448888319133	8.16000000000349
40	13.4713986218168	8.36000000000058
41	13.3976389474233	8.57000000000698
42	13.3236362276857	8.77000000000407
43	13.2494191020968	8.97000000000116
44	13.1750182033207	9.16999999999825
45	13.1004658240001	9.3700000000099
46	13.0257954788518	9.57000000000698
47	12.9510413663277	9.77999999999884
48	12.8762377375394	9.98000000001048
49	12.8014181839027	10.1800000000076
50	12.7266148590871	10.3800000000047
51	12.6518576553175	10.6100000000006
52	12.5771733587651	10.8899999999994
53	12.5025848135222	11.0900000000111
54	12.4281101282196	11.3000000000029
55	12.3537619633918	11.5200000000041
56	12.2795469407529	11.7200000000012
57	12.2054652169739	11.9300000000076
58	12.1315102635258	12.1399999999994
59	12.0576688897234	12.3400000000111
60	11.9839215373373	12.5600000000122
61	11.910242861492	12.7700000000041
62	11.8366025941791	12.9700000000012
63	11.7629666648508	13.1800000000076
64	11.6892985296455	13.3899999999994
65	11.6155606402077	13.5900000000111
66	11.5417159684109	13.8000000000029
67	11.4677294974729	14
68	11.3935695942815	14.2000000000116
69	11.3192091914407	14.3899999999994
70	11.2446267279148	14.6000000000058
71	11.1698068203209	14.8100000000122
72	11.094740658938	15
73	11.0194261402726	15.2100000000064
74	10.9438677599179	15.4100000000035
75	10.8680762953432	15.6000000000058
76	10.7920683092308	15.8100000000122
77	10.7158655017016	16.0100000000093
78	10.6394939360388	16.2100000000064
79	10.5629831588066	16.4100000000035
80	10.4863652326278	16.6200000000099
81	10.409673698866	16.8300000000017
82	10.3329424881773	17.0400000000081
83	10.2562047990841	17.25
84	10.1794919677427	17.4500000000116
85	10.102832354997	17.6600000000035
86	10.0262502784115	17.8500000000058
87	9.92875871229241	18.070000000007
88	9.84006631752124	18.2799999999988
89	9.75800577426928	18.4800000000105
90	9.68090925020717	18.6900000000023
91	9.60749648155321	18.9000000000087
92	9.53679494113705	19.1000000000058
93	9.46807056534369	19.3000000000029
94	9.40076873960464	19.5100000000093
95	9.33446625597967	19.7200000000012
96	9.26883368041052	19.9300000000076
97	9.20360674936344	20.1300000000047
98	9.13856522590706	20.3400000000111
99	9.07351784092022	20.5500000000029
100	9.00829232486175	20.75
101	8.94272998969599	20.9600000000064
102	8.87668479770369	21.1600000000035
103	8.81002731333283	21.3600000000006
104	8.74265426561862	21.570000000007
105	8.67450427647633	21.7700000000041
106	8.60557857297865	21.9800000000105
107	8.53596015123987	22.1900000000023
108	8.46581532357263	22.4000000000087
109	8.3953581750951	22.5900000000111
110	8.32478293572058	22.8000000000029
111	8.25420851113077	23
112	8.18367135076813	23.2100000000064
113	8.11315338706739	23.4100000000035
114	8.04261345463435	23.6200000000099
115	7.97200755452596	23.8300000000017
116	7.9012987046525	24.0299999999988
117	7.83046102274646	24.2300000000105
118	7.75948144741053	24.4400000000023
119	7.68836067890248	24.6399999999994
120	7.61711381399705	24.8400000000111
121	7.54577083401874	25.0400000000081
122	7.47437732134039	25.2600000000093
123	7.40299613966826	25.4500000000116
124	7.33171092562907	25.6600000000035
125	7.26063184758745	25.8600000000006
126	7.18990314866006	26.070000000007
127	7.11971066994969	26.2700000000041
128	7.05028625181715	26.4700000000012
129	6.98190545586439	26.6699999999983
130	6.91487673072064	26.8700000000099
131	6.84952459452338	27.0800000000017
132	6.78617390858405	27.2799999999988
133	6.72514055925351	27.4900000000052
134	6.66672388250321	27.6900000000023
135	6.61118897060323	27.8899999999994
136	6.55873678873623	28.1200000000099
137	6.50947765607596	28.320000000007
138	6.46342215222203	28.5299999999988
139	6.42048834831328	28.7300000000105
140	6.3805196737449	28.9400000000023
141	6.34330651099559	29.1300000000047
142	6.30954471698916	29.3899999999994
143	6.2791697842678	29.5800000000017
144	6.25171848864781	29.820000000007
145	6.22674669931621	30.0400000000081
146	6.20387285635181	30.2100000000064
147	6.18276058866816	30.4000000000087
148	6.16311451057152	30.5900000000111
149	6.1446926908009	30.7700000000041
150	6.12730766331222	30.9700000000012
151	6.11081546037462	31.1600000000035
152	6.09510326458895	31.3400000000111
153	6.08008025041674	31.5299999999988
154	6.06567165211902	31.7200000000012
155	6.05181500979014	31.9000000000087
156	6.03845770832906	32.0800000000017
157	6.02555525450338	32.2700000000041
158	6.0130699789062	32.4600000000064
159	6.00096999302065	32.6399999999994
160	5.98922831238673	32.820000000007
161	5.9778220984686	33.0100000000093
162	5.96673199459717	33.2000000000116
163	5.95594154271007	33.3800000000047
164	5.9454366721393	33.570000000007
165	5.93520525468605	33.75
166	5.92523672190218	33.9400000000023
167	5.9155217391128	34.1300000000047
168	5.90605193228107	34.320000000007
169	5.89681966253279	34.4900000000052
170	5.88781784354406	34.6800000000076
171	5.87903979653648	34.8600000000006
172	5.8704791383013	35.0600000000122
173	5.86212969685104	35.2400000000052
174	5.85398545046517	35.4199999999983
175	5.84604048553142	35.6000000000058
176	5.83828896989487	35.8000000000029
177	5.83072513752732	35.9900000000052
178	5.82334328257294	36.1800000000076
179	5.81613775940992	36.3600000000006
180	5.80910298758285	36.5500000000029
181	5.80223345909603	36.7300000000105
182	5.79552374767879	36.9199999999983
183	5.78896851864932	37.1000000000058
184	5.78256253818487	37.2799999999988
185	5.77630068270087	37.4700000000012
186	5.77017794676761	37.6500000000087
187	5.76418945010445	37.8400000000111
188	5.75833044325123	38.0299999999988
189	5.75259631231835	38.2100000000064
190	5.74698258173743	38.4000000000087
191	5.74148491665234	38.5900000000111
192	5.73609912380597	38.7700000000041
193	5.73082115166329	38.9500000000116
194	5.72564708939343	39.1399999999994
195	5.72057316555909	39.320000000007
196	5.71559574586707	39.5100000000093
197	5.71071133037256	39.6900000000023
198	5.7059165506521	39.8800000000047
199	5.7012081662173	40.0600000000122
200	5.6965830609406	40.25
201	5.6920382393194	40.4400000000023
202	5.68757082243834	40.6200000000099
203	5.68317804410096	40.8000000000029
204	5.67885724680211	40.9900000000052
205	5.67460587768921	41.1800000000076
206	5.67042148488317	41.3600000000006
207	5.66630171333287	41.5500000000029
208	5.662244301191	41.7300000000105
209	5.65824707629432	41.9199999999983
210	5.65430795243266	42.1000000000058
211	5.65042492602568	42.2900000000081
212	5.64659607290305	42.4800000000105
213	5.6428195449377	42.6600000000035
214	5.63909356722664	42.8400000000111
215	5.63541643508823	43.0299999999988
216	5.63178651129868	43.2200000000012
217	5.62820222338715	43.4000000000087
218	5.62466206112268	43.5900000000111
219	5.58325137778874	43.7799999999988
220	5.56192176521042	43.9500000000116
221	5.54657265350414	44.1500000000087
222	5.53441966222836	44.3300000000017
223	5.49145783110009	44.5100000000093
224	5.46730603446311	44.7000000000116
225	5.44888393306149	44.8899999999994
226	5.4336713465281	45.070000000007
227	5.3924822525143	45.2600000000093
228	5.36777361689396	45.4400000000023
229	5.34806200418061	45.6200000000099
230	5.30712331832515	45.8100000000122
231	5.28160852569017	45.9900000000052
232	5.2610397853522	46.1800000000076
233	5.22424459225069	46.3800000000047
234	5.20015945947009	46.6300000000047
235	5.16806872608219	46.8300000000017
236	5.1442768193127	47.0400000000081
237	5.12578593720022	47.2799999999988
238	5.11070568336898	47.4700000000012
239	5.09793667517803	47.6500000000087
240	5.08682416641956	47.8300000000017
241	5.07694476891817	48.0200000000041
242	5.06801202687527	48.2100000000064
243	5.05982536819712	48.3899999999994
244	5.05224024542916	48.5800000000017
245	5.04514975228188	48.7600000000093
246	5.03847291657547	48.9400000000023
247	5.03214705512098	49.1399999999994
248	5.02612267321158	49.320000000007
249	5.02035999536403	49.5100000000093
250	5.01482655941691	49.6900000000023
251	5.009495514782	49.8700000000099
252	5.0043443935279	50.0600000000122
253	4.99935420470421	50.25
254	4.9945087517485	50.4199999999983
255	4.98979411090835	50.6100000000006
256	4.9743445482046	50.8000000000029
257	4.96608591989591	50.9800000000105
258	4.94988532070137	51.1600000000035
259	4.94063376772089	51.3500000000058
260	4.92607273473875	51.5500000000029
261	4.915889105636	51.75
262	4.90314237275687	51.9500000000116
263	4.89332890063856	52.1500000000087
264	4.88178933600598	52.3500000000058
265	4.87222790799821	52.5600000000122
266	4.86339379889874	52.7600000000093
267	4.85492567871203	52.9600000000064
268	4.84668767308413	53.1500000000087
269	4.83861801456413	53.3500000000058
270	4.83068345279237	53.5500000000029
271	4.82286318801265	53.75
272	4.81514248211691	53.9600000000064
273	4.80750982681929	54.1500000000087
274	4.79995556603442	54.3400000000111
275	4.79247118894094	54.5299999999988
276	4.78275372273218	54.7400000000052
277	4.77430945768753	54.9300000000076
278	4.76479598977044	55.1500000000087
279	4.75627716230606	55.3400000000111
280	4.74818671145643	55.5500000000029
281	4.7403409389123	55.7400000000052
282	4.73265737287464	55.9300000000076
283	4.72509279365842	56.1200000000099
284	4.71762322264613	56.320000000007
285	4.71023593690829	56.5100000000093
286	4.70292573842335	56.7100000000064
287	4.69569289726513	56.9000000000087
288	4.68854176424828	57.0900000000111
289	4.68147963542596	57.2799999999988
290	4.6745156989361	57.4700000000012
291	4.66766001339985	57.6699999999983
292	4.66092253808412	57.8600000000006
293	4.65431226786323	58.0600000000122
294	4.64783652990225	58.2600000000093
295	4.6415004922811	58.4600000000064
296	4.63530691335817	58.6600000000035
297	4.62925612446201	58.9000000000087
298	4.62334621828682	59.1000000000058
299	4.61757338211859	59.2900000000081
300	4.61193231769498	59.4900000000052
301	4.60641668130971	59.6900000000023
302	4.6010194930192	59.8800000000047
303	4.59573349496848	60.0800000000017
304	4.59055142564493	60.2700000000041
305	4.58546623153829	60.4700000000012
306	4.5804711999578	60.6699999999983
307	4.57556004392768	60.8600000000006
308	4.57072694418643	61.0500000000029
309	4.56596656376776	61.2400000000052
310	4.56127403346898	61.4300000000076
311	4.55664493666016	61.6200000000099
312	4.55207528063841	61.8100000000122
313	4.54578350192532	62.0100000000093
314	4.54055064681076	62.2000000000116
315	4.53447311776091	62.4000000000087
316	4.52923095821703	62.5900000000111
317	4.52348135956959	62.7900000000081
318	4.51835256340223	62.9800000000105
319	4.51290793722453	63.1800000000076
320	4.50792482561458	63.3700000000099
321	4.50318205750229	63.570000000007
322	4.49859436722952	63.7600000000093
323	4.49364507769184	63.9500000000116
324	4.48899138547154	64.1500000000087
325	4.4841760884372	64.3300000000017
326	4.47961354278673	64.5299999999988
327	4.47497496917273	64.7200000000012
328	4.4705435029543	64.9100000000035
329	4.46608624793726	65.1000000000058
330	4.46180128232049	65.2900000000081
331	4.45752338937091	65.4800000000105
332	4.45339270203651	65.6699999999983
333	4.44937287957663	65.8600000000006
334	4.44544736715695	66.0500000000029
335	4.44160687012419	66.2400000000052
336	4.43775274054088	66.4300000000076
337	4.43394971065586	66.6200000000099
338	4.43022518051652	66.8000000000029
339	4.4265916170829	66.9900000000052
340	4.42305485561709	67.1900000000023
341	4.41961744843287	67.3700000000099
342	4.41628022681128	67.5600000000122
343	4.41304327118222	67.75
344	4.40990590166782	67.9300000000076
345	4.40686678508031	68.1399999999994
346	4.40392417396873	68.3300000000017
347	4.40107622165979	68.5100000000093
348	4.39832018179608	68.7000000000116
349	4.3956531360079	68.8899999999994
350	4.3930720048143	69.0800000000017
351	4.39057361480851	69.2700000000041
352	4.38815494427721	69.4600000000064
353	4.38581216491275	69.6500000000087
354	4.38351307389801	69.8400000000111
355	4.38099598373867	70.070000000007
356	4.37431131028365	70.2799999999988
357	4.37036580869373	70.4800000000105
358	4.36645902829812	70.6800000000076
359	4.36508038420325	70.8899999999994
360	4.43250763632933	71.1300000000047


==> data/perfprofdiscrete-20-300-3-5.dat <==
iter	objfun	time
1	15.739670156979	0.240000000005239
2	15.3686538753334	0.470000000001164
3	15.01801731056	0.69999999999709
4	14.6846460151874	0.910000000003492
5	14.3681239517598	1.11999999999534
6	14.0696463765231	1.33000000000175
7	13.7904186631952	1.55000000000291
8	13.5302990108498	1.77000000000407
9	13.2878366240319	1.97999999999593
10	13.0613547452797	2.19999999999709
11	12.8495036543594	2.39999999999418
12	12.6510181324417	2.61999999999534
13	12.464507355188	2.83000000000175
14	12.288530249419	3.05000000000291
15	12.1218939099226	3.25999999999476
16	11.9639203002345	3.47999999999593
17	11.8143240944009	3.69999999999709
18	11.6728040193899	3.91999999999825
19	11.5388005914176	4.11999999999534
20	11.4115567445802	4.33999999999651
21	11.2902516407693	4.55000000000291
22	11.1740789390129	4.75999999999476
23	11.0622787395269	4.9600000000064
24	10.9541501395302	5.16000000000349
25	10.8490571870362	5.38000000000466
26	10.7464319984464	5.58000000000175
27	10.6457756337915	5.7899999999936
28	10.5466567840801	6
29	10.4487085680802	6.19999999999709
30	10.3516239788227	6.41000000000349
31	10.255150560054	6.61999999999534
32	10.1590847704738	6.82000000000698
33	10.0632663089395	7.02999999999884
34	9.96757251996646	7.24000000000524
35	9.87191294547378	7.44000000000233
36	9.77622416202619	7.64999999999418
37	9.6804651952848	7.86000000000058
38	9.58461391106179	8.05999999999767
39	9.48866470716793	8.25999999999476
40	9.39262752220955	8.47999999999593
41	9.29652772984901	8.68000000000757
42	9.20040608645073	8.88000000000466
43	9.10431772145937	9.08999999999651
44	9.00832930774721	9.30000000000291
45	8.91251407776904	9.50999999999476
46	8.81694529572961	9.69999999999709
47	8.72169011997434	9.91000000000349
48	8.62680721220634	10.1199999999953
49	8.5323521769586	10.3300000000017
50	8.43839335455371	10.5299999999988
51	8.34503435532082	10.7299999999959
52	8.25242855405556	10.9400000000023
53	8.16076406994493	11.1399999999994
54	8.07021664353256	11.3399999999965
55	7.98090637127572	11.5500000000029
56	7.89289554802545	11.75
57	7.80621937337687	11.9600000000064
58	7.7209172015075	12.1600000000035
59	7.63704779368068	12.3600000000006
60	7.55469121867372	12.570000000007
61	7.47394590231081	12.7700000000041
62	7.39492692931524	12.9799999999959
63	7.31776718095898	13.1900000000023
64	7.24261867124764	13.3899999999994
65	7.16964824821588	13.5899999999965
66	7.09902126969209	13.7899999999936
67	7.03087209308073	14
68	6.96527058745656	14.1999999999971
69	6.90219970775338	14.4100000000035
70	6.84155228035345	14.6100000000006
71	6.78314261564158	14.820000000007
72	6.72672252468366	15.0200000000041
73	6.67199381387478	15.2200000000012
74	6.6186159569669	15.4300000000076
75	6.5662144441193	15.6499999999942
76	6.51439886556952	15.8500000000058
77	6.46280117322642	16.0899999999965
78	6.41116136025002	16.3300000000017
79	6.35953496710054	16.570000000007
80	6.30862187934802	16.8099999999977
81	6.26005035660621	17.1199999999953
82	6.21676340836814	17.3399999999965
83	6.17830025194688	17.570000000007
84	6.14380921669793	17.8000000000029
85	6.11254837112224	18.0299999999988
86	6.08393944559334	18.25
87	6.05753426669595	18.4799999999959
88	6.0329757496151	18.7100000000064
89	6.00997246291859	18.9400000000023
90	5.98828556986198	19.1600000000035
91	5.96772168116413	19.3899999999994
92	5.94812695918356	19.6199999999953
93	5.92938079515046	19.8500000000058
94	5.91138918248053	20.070000000007
95	5.89407846281339	20.3099999999977
96	5.87738999830351	20.5299999999988
97	5.86127600306848	20.7599999999948
98	5.84569649503527	20.9900000000052
99	5.8306171787391	21.2200000000012
100	5.81600802464609	21.4499999999971
101	5.80184232961007	21.6800000000076
102	5.78809608924366	21.8999999999942
103	5.77474756276966	22.1300000000047
104	5.76177695285582	22.3600000000006
105	5.74916615369137	22.5800000000017
106	5.73689854112226	22.8099999999977
107	5.72495879114047	23.0399999999936
108	5.71333272008131	23.2599999999948
109	5.70200714348954	23.4900000000052
110	5.69096975215666	23.7200000000012
111	5.68020900431189	23.9499999999971
112	5.66971403307133	24.1699999999983
113	5.65947456794339	24.3999999999942
114	5.64948086909234	24.6199999999953
115	5.63972367295008	24.8500000000058
116	5.63019414765285	25.0800000000017
117	5.62088385682709	25.3099999999977
118	5.61178473037705	25.5399999999936
119	5.60288904091047	25.7599999999948
120	5.59418938473269	25.9400000000023
121	5.5856786663329	26.1300000000047
122	5.57735008557845	26.320000000007
123	5.56919712687126	26.5099999999948
124	5.5612135496664	26.6999999999971
125	5.55339337994506	26.8800000000047
126	5.54573090225318	27.070000000007
127	5.53822065201122	27.2599999999948
128	5.53085740798595	27.4400000000023
129	5.52363618468036	27.6300000000047
130	5.51655222465579	27.820000000007
131	5.50960099069256	28
132	5.50277815777669	28.1900000000023
133	5.4960796049576	28.3800000000047
134	5.4895014070534	28.570000000007
135	5.4830398262887	28.75
136	5.47669130386049	28.9400000000023
137	5.47045245153907	29.1300000000047
138	5.46432004328054	29.320000000007
139	5.45829100695661	29.5
140	5.45236241623434	29.6800000000076
141	5.44653148261196	29.8699999999953
142	5.44079554768314	30.0599999999977
143	5.43515207567003	30.2400000000052
144	5.42959864618543	30.4300000000076
145	5.42413294735056	30.6199999999953
146	5.41875276918041	30.8099999999977
147	5.4134559973208	30.9900000000052
148	5.40824060710568	31.1800000000076
149	5.40310465796751	31.3600000000006
150	5.39804628815952	31.5500000000029
151	5.39306370984054	31.7299999999959
152	5.38815520446234	31.9199999999983
153	5.38331911848791	32.1100000000006
154	5.37855385940176	32.2899999999936
155	5.37385789202921	32.4799999999959
156	5.36922973513442	32.6699999999983
157	5.36466795826149	32.8600000000006
158	5.36017117885021	33.0599999999977
159	5.35573805956199	33.25
160	5.30003882760353	33.4400000000023
161	5.27198080852762	33.6300000000047
162	5.25252854051429	33.8099999999977
163	5.23763491993529	34
164	5.18158400617481	34.1900000000023
165	5.15158844172137	34.3699999999953
166	5.13002742526976	34.5599999999977
167	5.1131288216983	34.75
168	5.06219063014792	34.9400000000023
169	5.03383669219927	35.1199999999953
170	5.01289372027054	35.3099999999977
171	4.99615808680285	35.4900000000052
172	4.95106495378487	35.6800000000076
173	4.92531839392487	35.8600000000006
174	4.90596300530605	36.0500000000029
175	4.86368677393174	36.2299999999959
176	4.8390243342049	36.4199999999983
177	4.82026199735073	36.6199999999953
178	4.78223818057124	36.8000000000029
179	4.75955396129878	36.9900000000052
180	4.74194346411575	37.1699999999983
181	4.70877377152678	37.3699999999953
182	4.68755015568216	37.6199999999953
183	4.65798994190245	37.8399999999965
184	4.63575352281257	38.0399999999936
185	4.61762444880408	38.2899999999936
186	4.60220507047683	38.4700000000012
187	4.58858356258968	38.6600000000035
188	4.57627791984974	38.8500000000058
189	4.56497723496762	39.0299999999988
190	4.55445724505403	39.2200000000012
191	4.54454388327568	39.3999999999942
192	4.53509508084351	39.5899999999965
193	4.52599039518391	39.7799999999988
194	4.50284026381567	39.9700000000012
195	4.48695657360813	40.2200000000012
196	4.46475858048728	40.4300000000076
197	4.44654873736048	40.6300000000047
198	4.42969029681566	40.820000000007
199	4.41332119278373	41.0099999999948
200	4.39717189333026	41.2100000000064
201	4.38119264859619	41.4100000000035
202	4.36542191551321	41.6000000000058
203	4.34992919235694	41.8000000000029
204	4.33478711306668	41.9900000000052
205	4.32005861684501	42.1900000000023
206	4.30579295803541	42.3899999999994
207	4.29202642888193	42.5899999999965
208	4.27878479945826	42.7899999999936
209	4.26608566492163	42.9900000000052
210	4.2539399962072	43.1900000000023
211	4.2423528881188	43.3999999999942
212	4.23153992251991	43.6399999999994
213	4.22172650268897	43.820000000007
214	4.21281099304166	44
215	4.20469326331922	44.1900000000023
216	4.19727920673719	44.3699999999953
217	4.19048335385501	44.6100000000006
218	4.17555741892295	44.8099999999977
219	4.16608218632335	45.0599999999977
220	4.15246935184783	45.2700000000041
221	4.14255872374015	45.4799999999959
222	4.13056067102546	45.6699999999983
223	4.12133855500667	45.8699999999953
224	4.11348127473827	46.0800000000017
225	4.10644980378448	46.2700000000041
226	4.09997201342745	46.4700000000012
227	4.09391129192887	46.7100000000064
228	4.08460363009874	46.9100000000035
229	4.07731026310837	47.1100000000006
230	4.06846861410059	47.3099999999977
231	4.06120247144011	47.5
232	4.0530349550043	47.6999999999971
233	4.04606283506793	47.8899999999994
234	4.03977387186206	48.1000000000058
235	4.03260603737526	48.3000000000029
236	4.02628992865244	48.4900000000052
237	4.01955520794636	48.6800000000076
238	4.01350864141773	48.8800000000047
239	4.00789443774119	49.070000000007
240	4.00189011541498	49.2700000000041
241	3.99638474928503	49.4700000000012
242	3.99071759625121	49.6600000000035
243	3.9854648350534	49.8500000000058
244	3.98015031429964	50.0399999999936
245	3.97516983748169	50.2299999999959
246	3.97018064396606	50.4300000000076
247	3.96545783555712	50.6199999999953
248	3.9607535325602	50.820000000007
249	3.95614722313005	51.0099999999948
250	3.95166219314534	51.1999999999971
251	3.94730179045992	51.3800000000047
252	3.94306220026473	51.5800000000017
253	3.93893565352142	51.7599999999948
254	3.93491430662222	51.9600000000064
255	3.93099046182443	52.1300000000047
256	3.92715813007037	52.320000000007
257	3.92341433903628	52.5099999999948
258	3.91975584454074	52.6900000000023
259	3.91619000486046	52.8699999999953
260	3.91271768361878	53.070000000007
261	3.90934876653159	53.2599999999948
262	3.90608897453324	53.4499999999971
263	3.90294669791168	53.6399999999994
264	3.89990069696284	53.8699999999953
265	3.89704340847231	54.0500000000029
266	3.89428166599158	54.3000000000029
267	3.89153176451256	54.4900000000052
268	3.88897383055454	54.6699999999983
269	3.88653101167847	54.8500000000058
270	3.88408266336102	55.070000000007
271	3.88058821882125	55.3000000000029
272	3.87820426542671	55.5099999999948
273	3.87476335424581	55.6900000000023
274	3.86970130983363	55.9300000000076


==> data/perfprofdiscrete-20-300-3-6.dat <==
iter	objfun	time
1	13.964669117	0.002304
2	11.0273048851325	0.006988
3	9.39422626594742	0.011729
4	7.56896976544176	0.018843
5	6.19581866838291	0.025611
6	5.4017218902973	0.039134
7	5.01325375653842	0.051437
8	4.09247052876902	0.055598
9	3.44585284252379	0.064708
10	3.44585284252379	0.077567
11	3.16880724030194	0.08779
12	2.89783870638253	0.10076
13	2.89783870638253	0.119133
14	2.71228569829357	0.132817
15	2.6286498098949	0.146617
16	2.41644237613145	0.16557
17	2.41644237613145	0.188865
18	2.28402916514471	0.199136
19	2.28402916514471	0.21205
20	2.26551693359862	0.219877
21	2.23480279103528	0.230784
22	2.17123706530183	0.247217
23	2.17123706530183	0.268884
24	2.14849751278465	0.285239
25	2.11711796711447	0.304249
26	2.10696374099765	0.323287
27	2.0506404803535	0.347862
28	2.0506404803535	0.375176
29	2.0506404803535	0.394484
30	2.03749598246362	0.402669
31	2.0283757977188	0.416476
32	2.01578495915922	0.432969
33	2.01578495915922	0.454849
34	2.00817661319377	0.471362
35	2.00022804049689	0.487847
36	2.00022804049689	0.504215
37	1.99660264691145	0.515179
38	1.99034920418432	0.528966
39	1.99034920418432	0.545414
40	1.98723465865803	0.556422
41	1.98345554768386	0.570206
42	1.97682423447813	0.58404
43	1.96394107608287	0.600564
44	1.94209661875409	0.619858
45	1.91201773024839	0.64766
46	1.91201773024839	0.672416
47	1.90088348168012	0.691755
48	1.87019979247257	0.697193
49	1.85624641722242	0.71646
50	1.84747690345784	0.735774
51	1.83296008527056	0.760746
52	1.83296008527056	0.804799
53	1.81855805581841	0.835135
54	1.80790719315699	0.865531
55	1.80370462534109	0.915455
56	1.80370462534109	0.937466
57	1.78485928169346	0.945711
58	1.77817397046325	0.967833
59	1.77451145688547	0.995434
60	1.76761578768005	1.0341
61	1.76761578768005	1.083886
62	1.75816678745182	1.120121
63	1.75177185946151	1.156603
64	1.75177185946151	1.198249
65	1.74275560148228	1.217946
66	1.73596998157938	1.242948
67	1.72457194867644	1.276347
68	1.72457194867644	1.336994
69	1.71536133161647	1.370096
70	1.70683365429323	1.403339
71	1.70683365429323	1.441975
72	1.70304440516207	1.464049
73	1.69799473643195	1.491632
74	1.69799473643195	1.533002
75	1.69439502562682	1.549227
76	1.68950306584217	1.568175
77	1.68950306584217	1.59415
78	1.68734774479101	1.610903
79	1.68382824503238	1.629548
80	1.67968947924016	1.650161
81	1.67968947924016	1.67619
82	1.67674242408881	1.696673
83	1.67383820484472	1.719
84	1.67119400744415	1.750836
85	1.66259893835462	1.79557
86	1.66259893835462	1.857037
87	1.66259893835462	1.88495
88	1.66259893835462	1.899749
89	1.6604796678315	1.903428
90	1.65943986308392	1.914616
91	1.65882791626228	1.925811
92	1.65740081431238	1.942555
93	1.65465248271904	1.965012
94	1.65242452470989	1.992925
95	1.65242452470989	2.026271
96	1.64809194318255	2.044872
97	1.64399016344481	2.06727
98	1.6412519412542	2.08964
99	1.6412519412542	2.121355
100	1.6385421179497	2.14562
101	1.63634610137264	2.169852
102	1.63634610137264	2.205293
103	1.63373557451508	2.23133
104	1.63177096740582	2.257586
105	1.63177096740582	2.292878
106	1.62937228439112	2.32085
107	1.62750773732585	2.346905
108	1.62484654866615	2.380453
109	1.62484654866615	2.417728
110	1.62484654866615	2.438142
111	1.62076597230621	2.445561
112	1.61902793303262	2.458585
113	1.61755963358066	2.475322
114	1.61514551468347	2.497627
115	1.61283272965072	2.536722
116	1.61283272965072	2.5852
117	1.61283272965072	2.613076
118	1.61047812814839	2.620494
119	1.60931442546277	2.639228
120	1.6086124698846	2.659814
121	1.6074029714174	2.691544
122	1.60649991445389	2.745768
123	1.6048393921906	2.771945
124	1.6048393921906	2.844618
125	1.60461967124085	2.885735
126	1.60445633784523	2.956676
127	1.60415886484968	2.977203
128	1.60415886484968	3.064817
129	1.60409741913802	3.11525
130	1.60403394493819	3.186081
131	1.60398492970499	3.247803
132	1.60398041562516	3.503149
133	1.60395215696811	3.51622
134	1.60395149458023	3.795558
135	1.60395149408981	4.152464
136	1.60395149408979	4.508292
137	1.60395149408979	4.863797
138	1.60395149408979	5.22688
139	1.60395149408979	5.583288
140	1.60395149408979	5.938534
141	1.60395149408979	6.295562
142	1.60395149408979	6.651125
143	1.60395149408979	7.006646
144	1.60395149408979	7.362238
145	1.60395149408979	7.717786
146	1.60395149408979	8.074245
147	1.60395149408979	8.430862
148	1.60395149408979	8.787213
149	1.60395149408979	9.14371
150	1.60395149408979	9.499269
151	1.60395149408979	9.856142
152	1.60395149408979	10.211673
153	1.60395149408979	10.56806
154	1.60395149408979	10.925317
155	1.60395149408979	11.280993
156	1.60395149408979	11.636909
157	1.60395149408979	11.993369
158	1.60395149408979	12.34912
159	1.60395149408979	12.705467
160	1.60395149408979	13.06111
161	1.60395149408979	13.417037
162	1.60395149408979	13.773052
163	1.60395149408979	14.130449
164	1.60395149408979	14.48709
165	1.60395149408979	14.842857
166	1.60395149408979	15.198757
167	1.60395149408979	15.554538
168	1.60395149408979	15.911805
169	1.60395149408979	16.267566
170	1.60395149408979	16.623597
171	1.60395149408979	16.979481
172	1.60395149408979	17.335559
173	1.60395149408979	17.6913
174	1.60395149408979	18.0479
175	1.60395149408979	18.403939
176	1.60395149408979	18.759788
177	1.60395149408979	19.116553
178	1.60395149408979	19.472632
179	1.60395149408979	19.828376
180	1.60395149408979	20.184172
181	1.60395149408979	20.540434
182	1.60395149408979	20.896917
183	1.60395149408979	21.252696
184	1.60395149408979	21.609015
185	1.60395149408979	21.964855
186	1.60395149408979	22.32145
187	1.60395149408979	22.677129
188	1.60395149408979	23.033336
189	1.60395149408979	23.389071
190	1.60395149408979	23.744893
191	1.60395149408979	24.101816
192	1.60395149408979	24.458708
193	1.60395149408979	24.814877
194	1.60395149408979	25.170474
195	1.60395149408979	25.527136
196	1.60395149408979	25.883181
197	1.60395149408979	26.239129
198	1.60395149408979	26.595056
199	1.60395149408979	26.951631
200	1.60395149408979	27.307393
201	1.60395149408979	27.663366
202	1.60395149408979	28.019085
203	1.60395149408979	28.375712
204	1.60395149408979	28.73166
205	1.60395149408979	29.08888
206	1.60395149408979	29.444946
207	1.60395149408979	29.801005
208	1.60395149408979	30.157581
209	1.60395149408979	30.514263
210	1.60395149408979	30.87029
211	1.60395149408979	31.226894
212	1.60395149408979	31.582729
213	1.60395149408979	31.939777
214	1.60395149408979	32.296097
215	1.60395149408979	32.65286
216	1.60395149408979	33.008675
217	1.60395149408979	33.364539
218	1.60395149408979	33.720753
219	1.60395149408979	34.07799
220	1.60395149408979	34.434856
221	1.60395149408979	34.790519
222	1.60395149408979	35.147153
223	1.60395149408979	35.503596
224	1.60395149408979	35.860381
225	1.60395149408979	36.216378
226	1.60395149408979	36.572416
227	1.60395149408979	36.928633
228	1.60395149408979	37.28477
229	1.60395149408979	37.640965
230	1.60395149408979	37.997098
231	1.60395149408979	38.353632
232	1.60395149408979	38.709311
233	1.60395149408979	39.065957
234	1.60395149408979	39.421816
235	1.60395149408979	39.777882
236	1.60395149408979	40.133415
237	1.60395149408979	40.48998
238	1.60395149408979	40.845568
239	1.60395149408979	41.202458
240	1.60395149408979	41.558594
241	1.60395149408979	41.913929
242	1.60395149408979	42.270274
243	1.60395149408979	42.625892
244	1.60395149408979	42.982207
245	1.60395149408979	43.338793
246	1.60395149408979	43.695067
247	1.60395149408979	44.050508
248	1.60395149408979	44.407294
249	1.60395149408979	44.76294
250	1.60395149408979	45.119161
251	1.60395149408979	45.474796
252	1.60395149408979	45.831694
253	1.60395149408979	46.188819
254	1.60395149408979	46.54444
255	1.60395149408979	46.901717
256	1.60395149408979	47.258171
257	1.60395149408979	47.613803
258	1.60395149408979	47.970236
259	1.60395149408979	48.326897
260	1.60395149408979	48.683123
261	1.60395149408979	49.04014
262	1.60395149408979	49.409168
263	1.60395149408979	49.784772
264	1.60395149408979	50.147639
265	1.60395149408979	50.516936
266	1.60395149408979	50.873139
267	1.60395149408979	51.228874
268	1.60395149408979	51.584544
269	1.60395149408979	51.940411
270	1.60395149408979	52.296248
271	1.60395149408979	52.652515
272	1.60395149408979	53.008311
273	1.60395149408979	53.363861
274	1.60395149408979	53.719684
275	1.60395149408979	54.075969
276	1.60395149408979	54.432835
277	1.60395149408979	54.788543
278	1.60395149408979	55.145353
279	1.60395149408979	55.501375
280	1.60395149408979	55.858132
281	1.60395149408979	56.21416
282	1.60395149408979	56.57041
283	1.60395149408979	56.926841
284	1.60395149408979	57.28326
285	1.60395149408979	57.638647
286	1.60395149408979	57.995192
287	1.60395149408979	58.351287
288	1.60395149408979	58.707846
289	1.60395149408979	59.06417
290	1.60395149408979	59.422003
291	1.60395149408979	59.777732
292	1.60395149408979	60.133527
293	1.60395149408979	60.489803
294	1.60395149408979	60.845606
295	1.60395149408979	61.202167
296	1.60395149408979	61.557667
297	1.60395149408979	61.91409
298	1.60395149408979	62.270335
299	1.60395149408979	62.626095
300	1.60395149408979	62.982084
301	1.60395149408979	63.338394
302	1.60395149408979	63.693893
303	1.60395149408979	64.05003
304	1.60395149408979	64.407954
305	1.60395149408979	64.764228
306	1.60395149408979	65.119998
307	1.60395149408979	65.476864
308	1.60395149408979	65.832776
309	1.60395149408979	66.188969
310	1.60395149408979	66.54561
311	1.60395149408979	66.901715
312	1.60395149408979	67.258137
313	1.60395149408979	67.614708
314	1.60395149408979	67.97042
315	1.60395149408979	68.326848
316	1.60395149408979	68.682471
317	1.60395149408979	69.038259
318	1.60395149408979	69.396205
319	1.60395149408979	69.752291
320	1.60395149408979	70.108193
321	1.60395149408979	70.464099
322	1.60395149408979	70.81966
323	1.60395149408979	71.176029
324	1.60395149408979	71.532621
325	1.60395149408979	71.888889
326	1.60395149408979	72.244532
327	1.60395149408979	72.600795
328	1.60395149408979	72.956904
329	1.60395149408979	73.312359
330	1.60395149408979	73.66798
331	1.60395149408979	74.023161
332	1.60395149408979	74.381473
333	1.60395149408979	74.736687
334	1.60395149408979	75.093029
335	1.60395149408979	75.448905
336	1.60395149408979	75.804612
337	1.60395149408979	76.160378
338	1.60395149408979	76.516171
339	1.60395149408979	76.872167
340	1.60395149408979	77.228245
341	1.60395149408979	77.583798
342	1.60395149408979	77.939603
343	1.60395149408979	78.296729
344	1.60395149408979	78.652268
345	1.60395149408979	79.008358
346	1.60395149408979	79.365659
347	1.60395149408979	79.721027
348	1.60395149408979	80.076807
349	1.60395149408979	80.432553
350	1.60395149408979	80.788535
351	1.60395149408979	81.144455
352	1.60395149408979	81.499799
353	1.60395149408979	81.85599
354	1.60395149408979	82.211161
355	1.60395149408979	82.567448
356	1.60395149408979	82.922775
357	1.60395149408979	83.278234
358	1.60395149408979	83.633558
359	1.60395149408979	83.989042
360	1.60395149408979	84.34635
361	1.60395149408979	84.70163
362	1.60395149408979	85.058089
363	1.60395149408979	85.41367
364	1.60395149408979	85.770124
365	1.60395149408979	86.125711
366	1.60395149408979	86.482091
367	1.60395149408979	86.837493
368	1.60395149408979	87.193389
369	1.60395149408979	87.550123
370	1.60395149408979	87.906619
371	1.60395149408979	88.262533
372	1.60395149408979	88.618271
373	1.60395149408979	88.974407
374	1.60395149408979	89.331135
375	1.60395149408979	89.686389
376	1.60395149408979	90.043018
377	1.60395149408979	90.398738
378	1.60395149408979	90.755242
379	1.60395149408979	91.110918
380	1.60395149408979	91.466329
381	1.60395149408979	91.821726
382	1.60395149408979	92.177391
383	1.60395149408979	92.533459
384	1.60395149408979	92.888546
385	1.60395149408979	93.243766
386	1.60395149408979	93.599443
387	1.60395149408979	93.954827
388	1.60395149408979	94.311623
389	1.60395149408979	94.666808
390	1.60395149408979	95.02219
391	1.60395149408979	95.377484
392	1.60395149408979	95.732928
393	1.60395149408979	96.087844
394	1.60395149408979	96.443752
395	1.60395149408979	96.798829
396	1.60395149408979	97.153676
397	1.60395149408979	97.508554
398	1.60395149408979	97.8632380000001
399	1.60395149408979	98.218687
400	1.60395149408979	98.5737140000001
401	1.60395149408979	98.9291250000001
402	1.60395149408979	99.2860330000001
403	1.60395149408979	99.6414270000001
404	1.60395149408979	99.9966220000001
405	1.60395149408979	100.352001
406	1.60395149408979	100.706863
407	1.60395149408979	101.062355
408	1.60395149408979	101.418156
409	1.60395149408979	101.774671
410	1.60395149408979	102.130312
411	1.60395149408979	102.486019
412	1.60395149408979	102.841483
413	1.60395149408979	103.196921
414	1.60395149408979	103.552245
415	1.60395149408979	103.90774
416	1.60395149408979	104.265883
417	1.60395149408979	104.623467
418	1.60395149408979	104.979581
419	1.60395149408979	105.335013
420	1.60395149408979	105.691092
421	1.60395149408979	106.046775
422	1.60395149408979	106.402842
423	1.60395149408979	106.758036
424	1.60395149408979	107.114048
425	1.60395149408979	107.469456
426	1.60395149408979	107.825217
427	1.60395149408979	108.18031
428	1.60395149408979	108.536297
429	1.60395149408979	108.891889
430	1.60395149408979	109.258147
431	1.60395149408979	109.618738
432	1.60395149408979	109.981728
433	1.60395149408979	110.346968
434	1.60395149408979	110.702841
435	1.60395149408979	111.058414
436	1.60395149408979	111.414187
437	1.60395149408979	111.769447
438	1.60395149408979	112.125679
439	1.60395149408979	112.481337
440	1.60395149408979	112.836955
441	1.60395149408979	113.192326
442	1.60395149408979	113.548113
443	1.60395149408979	113.903847
444	1.60395149408979	114.261168
445	1.60395149408979	114.617325
446	1.60395149408979	114.973079
447	1.60395149408979	115.329214
448	1.60395149408979	115.685203
449	1.60395149408979	116.041385
450	1.60395149408979	116.398329
451	1.60395149408979	116.754324
452	1.60395149408979	117.109907
453	1.60395149408979	117.466331
454	1.60395149408979	117.822501
455	1.60395149408979	118.178162
456	1.60395149408979	118.534762
457	1.60395149408979	118.891096
458	1.60395149408979	119.248549
459	1.60395149408979	119.604905
460	1.60395149408979	119.961389
461	1.60395149408979	120.316996
462	1.60395149408979	120.673399
463	1.60395149408979	121.02892
464	1.60395149408979	121.384783
465	1.60395149408979	121.740384
466	1.60395149408979	122.096177
467	1.60395149408979	122.452878
468	1.60395149408979	122.80855
469	1.60395149408979	123.164426
470	1.60395149408979	123.520632
471	1.60395149408979	123.877066
472	1.60395149408979	124.232654
473	1.60395149408979	124.590409
474	1.60395149408979	124.9471
475	1.60395149408979	125.303242
476	1.60395149408979	125.659354
477	1.60395149408979	126.0157
478	1.60395149408979	126.371987
479	1.60395149408979	126.728121
480	1.60395149408979	127.083822
481	1.60395149408979	127.440472
482	1.60395149408979	127.795844
483	1.60395149408979	128.152312
484	1.60395149408979	128.508453
485	1.60395149408979	128.86463
486	1.60395149408979	129.220623
487	1.60395149408979	129.577538
488	1.60395149408979	129.933654
489	1.60395149408979	130.289157
490	1.60395149408979	130.645493
491	1.60395149408979	131.000912
492	1.60395149408979	131.35721
493	1.60395149408979	131.71332
494	1.60395149408979	132.07008
495	1.60395149408979	132.426128
496	1.60395149408979	132.781586
497	1.60395149408979	133.137365
498	1.60395149408979	133.493787
499	1.60395149408979	133.850202
500	1.60395149408979	134.206096
501	1.60395149408979	134.563397
502	1.60395149408979	134.91958
503	1.60395149408979	135.274886
504	1.60395149408979	135.63095
505	1.60395149408979	135.987026
506	1.60395149408979	136.343373
507	1.60395149408979	136.699013
508	1.60395149408979	137.055302
509	1.60395149408979	137.410934
510	1.60395149408979	137.767091
511	1.60395149408979	138.123096
512	1.60395149408979	138.478617
513	1.60395149408979	138.835067
514	1.60395149408979	139.190864
515	1.60395149408979	139.547892
516	1.60395149408979	139.903711
517	1.60395149408979	140.260704
518	1.60395149408979	140.616884
519	1.60395149408979	140.972825
520	1.60395149408979	141.329177
521	1.60395149408979	141.684698
522	1.60395149408979	142.040459
523	1.60395149408979	142.396484
524	1.60395149408979	142.751769
525	1.60395149408979	143.108152
526	1.60395149408979	143.463621
527	1.60395149408979	143.820017
528	1.60395149408979	144.175527
529	1.60395149408979	144.533088
530	1.60395149408979	144.888631
531	1.60395149408979	145.244243
532	1.60395149408979	145.600854
533	1.60395149408979	145.956405
534	1.60395149408979	146.31278
535	1.60395149408979	146.668598
536	1.60395149408979	147.023965
537	1.60395149408979	147.379423
538	1.60395149408979	147.73466
539	1.60395149408979	148.087394
540	1.60395149408979	148.440449
541	1.60395149408979	148.793353
542	1.60395149408979	149.146462
543	1.60395149408979	149.500793
544	1.60395149408979	149.853002
545	1.60395149408979	150.20545
546	1.60395149408979	150.557384
547	1.60395149408979	150.91012
548	1.60395149408979	151.261797
549	1.60395149408979	151.614784
550	1.60395149408979	151.96647
551	1.60395149408979	152.319841
552	1.60395149408979	152.671789
553	1.60395149408979	153.023931
554	1.60395149408979	153.376463
555	1.60395149408979	153.727803
556	1.60395149408979	154.080279
557	1.60395149408979	154.433263
558	1.60395149408979	154.785231
559	1.60395149408979	155.13656
560	1.60395149408979	155.487874
561	1.60395149408979	155.838432
562	1.60395149408979	156.189376
563	1.60395149408979	156.540266
564	1.60395149408979	156.8901
565	1.60395149408979	157.240016
566	1.60395149408979	157.591428
567	1.60395149408979	157.945246
568	1.60395149408979	158.298918
569	1.60395149408979	158.652977
570	1.60395149408979	159.007317
571	1.60395149408979	159.362467
572	1.60395149408979	159.716868
573	1.60395149408979	160.071418
574	1.60395149408979	160.425029
575	1.60395149408979	160.778549
576	1.60395149408979	161.131801
577	1.60395149408979	161.486652
578	1.60395149408979	161.840309
579	1.60395149408979	162.194796
580	1.60395149408979	162.548592
581	1.60395149408979	162.902627
582	1.60395149408979	163.256856
583	1.60395149408979	163.610894
584	1.60395149408979	163.9649
585	1.60395149408979	164.319667
586	1.60395149408979	164.675231
587	1.60395149408979	165.029453
588	1.60395149408979	165.383345
589	1.60395149408979	165.737958
590	1.60395149408979	166.091806
591	1.60395149408979	166.445959
592	1.60395149408979	166.800152
593	1.60395149408979	167.153353
594	1.60395149408979	167.50696
595	1.60395149408979	167.859656
596	1.60395149408979	168.212339
597	1.60395149408979	168.564212
598	1.60395149408979	168.916901
599	1.60395149408979	169.274129
600	1.60395149408979	169.633324
601	1.60395149408979	169.990032
602	1.60395149408979	170.348312
603	1.60395149408979	170.700255
604	1.60395149408979	171.052441
605	1.60395149408979	171.404646
606	1.60395149408979	171.756907
607	1.60395149408979	172.10793
608	1.60395149408979	172.458991
609	1.60395149408979	172.809968
610	1.60395149408979	173.160626
611	1.60395149408979	173.511518
612	1.60395149408979	173.86257
613	1.60395149408979	174.213497
614	1.60395149408979	174.565327
615	1.60395149408979	174.915899
616	1.60395149408979	175.267414
617	1.60395149408979	175.618126
618	1.60395149408979	175.969504
619	1.60395149408979	176.32101
620	1.60395149408979	176.672885
621	1.60395149408979	177.023954
622	1.60395149408979	177.374497
623	1.60395149408979	177.72571
624	1.60395149408979	178.077944
625	1.60395149408979	178.42877
626	1.60395149408979	178.779818
627	1.60395149408979	179.130806
628	1.60395149408979	179.484989
629	1.60395149408979	179.837596
630	1.60395149408979	180.189298
631	1.60395149408979	180.54232
632	1.60395149408979	180.894222
633	1.60395149408979	181.246497
634	1.60395149408979	181.597309
635	1.60395149408979	181.948141
636	1.60395149408979	182.29944
637	1.60395149408979	182.650407
638	1.60395149408979	183.001185
639	1.60395149408979	183.352714
640	1.60395149408979	183.703771
641	1.60395149408979	184.054865
642	1.60395149408979	184.407228
643	1.60395149408979	184.759248
644	1.60395149408979	185.110591
645	1.60395149408979	185.462335
646	1.60395149408979	185.814285
647	1.60395149408979	186.167049
648	1.60395149408979	186.518599
649	1.60395149408979	186.870137
650	1.60395149408979	187.221689
651	1.60395149408979	187.573135
652	1.60395149408979	187.924256
653	1.60395149408979	188.275553
654	1.60395149408979	188.626544
655	1.60395149408979	188.978125
656	1.60395149408979	189.330269
657	1.60395149408979	189.683331
658	1.60395149408979	190.034791
659	1.60395149408979	190.3864
660	1.60395149408979	190.738479
661	1.60395149408979	191.090201
662	1.60395149408979	191.441539
663	1.60395149408979	191.793585
664	1.60395149408979	192.145319
665	1.60395149408979	192.497253
666	1.60395149408979	192.84845
667	1.60395149408979	193.200416
668	1.60395149408979	193.551606
669	1.60395149408979	193.903492
670	1.60395149408979	194.254415
671	1.60395149408979	194.606735
672	1.60395149408979	194.958198
673	1.60395149408979	195.309968
674	1.60395149408979	195.662029
675	1.60395149408979	196.013279
676	1.60395149408979	196.364836
677	1.60395149408979	196.715623
678	1.60395149408979	197.066864
679	1.60395149408979	197.418162
680	1.60395149408979	197.769678
681	1.60395149408979	198.121417
682	1.60395149408979	198.472565
683	1.60395149408979	198.82343
684	1.60395149408979	199.175323
685	1.60395149408979	199.527663
686	1.60395149408979	199.879746
687	1.60395149408979	200.231728
688	1.60395149408979	200.583973
689	1.60395149408979	200.935201
690	1.60395149408979	201.287057
691	1.60395149408979	201.637957
692	1.60395149408979	201.989732
693	1.60395149408979	202.341153
694	1.60395149408979	202.693391
695	1.60395149408979	203.044896
696	1.60395149408979	203.396098
697	1.60395149408979	203.747025
698	1.60395149408979	204.098613
699	1.60395149408979	204.451289
700	1.60395149408979	204.803103
701	1.60395149408979	205.154054
702	1.60395149408979	205.505694
703	1.60395149408979	205.858169
704	1.60395149408979	206.210031
705	1.60395149408979	206.56143
706	1.60395149408979	206.913401
707	1.60395149408979	207.265151
708	1.60395149408979	207.616383
709	1.60395149408979	207.968158
710	1.60395149408979	208.319339
711	1.60395149408979	208.671522
712	1.60395149408979	209.02334
713	1.60395149408979	209.375076
714	1.60395149408979	209.727972
715	1.60395149408979	210.08015
716	1.60395149408979	210.431422
717	1.60395149408979	210.782371
718	1.60395149408979	211.13354
719	1.60395149408979	211.484816
720	1.60395149408979	211.836422
721	1.60395149408979	212.187755
722	1.60395149408979	212.538982
723	1.60395149408979	212.89051
724	1.60395149408979	213.241919
725	1.60395149408979	213.592794
726	1.60395149408979	213.94375
727	1.60395149408979	214.295659
728	1.60395149408979	214.648211
729	1.60395149408979	214.998511
730	1.60395149408979	215.348809
731	1.60395149408979	215.69962
732	1.60395149408979	216.05039
733	1.60395149408979	216.40093
734	1.60395149408979	216.751375
735	1.60395149408979	217.101566
736	1.60395149408979	217.452002
737	1.60395149408979	217.802308
738	1.60395149408979	218.152271
739	1.60395149408979	218.502454
740	1.60395149408979	218.852464
741	1.60395149408979	219.202206
742	1.60395149408979	219.553754
743	1.60395149408979	219.905025
744	1.60395149408979	220.255132
745	1.60395149408979	220.605965
746	1.60395149408979	220.956938
747	1.60395149408979	221.307444
748	1.60395149408979	221.658571
749	1.60395149408979	222.008802
750	1.60395149408979	222.359322
751	1.60395149408979	222.709896
752	1.60395149408979	223.060177
753	1.60395149408979	223.410571
754	1.60395149408979	223.760894
755	1.60395149408979	224.113537
756	1.60395149408979	224.464379
757	1.60395149408979	224.816029
758	1.60395149408979	225.167472
759	1.60395149408979	225.518847
760	1.60395149408979	225.869187
761	1.60395149408979	226.220127
762	1.60395149408979	226.571046
763	1.60395149408979	226.921554
764	1.60395149408979	227.272731
765	1.60395149408979	227.6241
766	1.60395149408979	227.975369
767	1.60395149408979	228.326096
768	1.60395149408979	228.677471
769	1.60395149408979	229.028508
770	1.60395149408979	229.382098
771	1.60395149408979	229.742829
772	1.60395149408979	230.096792
773	1.60395149408979	230.453316
774	1.60395149408979	230.804255
775	1.60395149408979	231.155502
776	1.60395149408979	231.506799
777	1.60395149408979	231.857626
778	1.60395149408979	232.208619
779	1.60395149408979	232.559993
780	1.60395149408979	232.910425
781	1.60395149408979	233.260833
782	1.60395149408979	233.611753
783	1.60395149408979	233.962998
784	1.60395149408979	234.314188
785	1.60395149408979	234.666696
786	1.60395149408979	235.017667
787	1.60395149408979	235.368339
788	1.60395149408979	235.7184
789	1.60395149408979	236.068683
790	1.60395149408979	236.419149
791	1.60395149408979	236.769169
792	1.60395149408979	237.119504
793	1.60395149408979	237.469923
794	1.60395149408979	237.820083
795	1.60395149408979	238.170039
796	1.60395149408979	238.520927
797	1.60395149408979	238.870589
798	1.60395149408979	239.220269
799	1.60395149408979	239.572262
800	1.60395149408979	239.922265
801	1.60395149408979	240.272548
802	1.60395149408979	240.622399
803	1.60395149408979	240.973058
804	1.60395149408979	241.322602
805	1.60395149408979	241.673008
806	1.60395149408979	242.023678
807	1.60395149408979	242.373957
808	1.60395149408979	242.72385
809	1.60395149408979	243.073982
810	1.60395149408979	243.42359
811	1.60395149408979	243.773354
812	1.60395149408979	244.123734
813	1.60395149408979	244.474035
814	1.60395149408979	244.824793
815	1.60395149408979	245.174961
816	1.60395149408979	245.524827
817	1.60395149408979	245.87486
818	1.60395149408979	246.225118
819	1.60395149408979	246.574794
820	1.60395149408979	246.924491
821	1.60395149408979	247.274294
822	1.60395149408979	247.623839
823	1.60395149408979	247.974025
824	1.60395149408979	248.323564
825	1.60395149408979	248.674302
826	1.60395149408979	249.024706
827	1.60395149408979	249.374898
828	1.60395149408979	249.727229
829	1.60395149408979	250.077232
830	1.60395149408979	250.427044
831	1.60395149408979	250.777193
832	1.60395149408979	251.126915
833	1.60395149408979	251.477094
834	1.60395149408979	251.826533
835	1.60395149408979	252.176943
836	1.60395149408979	252.526771
837	1.60395149408979	252.876601
838	1.60395149408979	253.226288
839	1.60395149408979	253.576039
840	1.60395149408979	253.926407
841	1.60395149408979	254.27616
842	1.60395149408979	254.628142
843	1.60395149408979	254.978556
844	1.60395149408979	255.328257
845	1.60395149408979	255.678233
846	1.60395149408979	256.027934
847	1.60395149408979	256.378014
848	1.60395149408979	256.728075
849	1.60395149408979	257.077686
850	1.60395149408979	257.42738
851	1.60395149408979	257.776901
852	1.60395149408979	258.127143
853	1.60395149408979	258.477182
854	1.60395149408979	258.827758
855	1.60395149408979	259.178005
856	1.60395149408979	259.527627
857	1.60395149408979	259.879144
858	1.60395149408979	260.228455
859	1.60395149408979	260.578995
860	1.60395149408979	260.928416
861	1.60395149408979	261.278453
862	1.60395149408979	261.627987
863	1.60395149408979	261.978332
864	1.60395149408979	262.327376
865	1.60395149408979	262.676954
866	1.60395149408979	263.026312
867	1.60395149408979	263.375115
868	1.60395149408979	263.725871
869	1.60395149408979	264.075415
870	1.60395149408979	264.425348
871	1.60395149408979	264.775817
872	1.60395149408979	265.126069
873	1.60395149408979	265.476057
874	1.60395149408979	265.825115
875	1.60395149408979	266.175164
876	1.60395149408979	266.52572
877	1.60395149408979	266.875176
878	1.60395149408979	267.224605
879	1.60395149408979	267.574726
880	1.60395149408979	267.924385
881	1.60395149408979	268.273841
882	1.60395149408979	268.624012
883	1.60395149408979	268.974186
884	1.60395149408979	269.324279
885	1.60395149408979	269.676436
886	1.60395149408979	270.027266
887	1.60395149408979	270.378105
888	1.60395149408979	270.728475
889	1.60395149408979	271.079198
890	1.60395149408979	271.429173
891	1.60395149408979	271.779372
892	1.60395149408979	272.129749
893	1.60395149408979	272.479907
894	1.60395149408979	272.83088
895	1.60395149408979	273.181932
896	1.60395149408979	273.532917
897	1.60395149408979	273.882562
898	1.60395149408979	274.233074
899	1.60395149408979	274.582582
900	1.60395149408979	274.933201
901	1.60395149408979	275.282553
902	1.60395149408979	275.632435
903	1.60395149408979	275.982622
904	1.60395149408979	276.332595
905	1.60395149408979	276.68217
906	1.60395149408979	277.031792
907	1.60395149408979	277.381111
908	1.60395149408979	277.730904
909	1.60395149408979	278.080738
910	1.60395149408979	278.42987
911	1.60395149408979	278.779261
912	1.60395149408979	279.129708
913	1.60395149408979	279.479464
914	1.60395149408979	279.830739
915	1.60395149408979	280.1807
916	1.60395149408979	280.530229
917	1.60395149408979	280.879972
918	1.60395149408979	281.229892
919	1.60395149408979	281.579183
920	1.60395149408979	281.929146
921	1.60395149408979	282.278892
922	1.60395149408979	282.6291
923	1.60395149408979	282.978738
924	1.60395149408979	283.329249
925	1.60395149408979	283.679631
926	1.60395149408979	284.030043
927	1.60395149408979	284.379143
928	1.60395149408979	284.730074
929	1.60395149408979	285.080521
930	1.60395149408979	285.429885
931	1.60395149408979	285.780089
932	1.60395149408979	286.130913
933	1.60395149408979	286.48516
934	1.60395149408979	286.834665
935	1.60395149408979	287.184178
936	1.60395149408979	287.534209
937	1.60395149408979	287.883442
938	1.60395149408979	288.232827
939	1.60395149408979	288.589379
940	1.60395149408979	288.938886
941	1.60395149408979	289.292646
942	1.60395149408979	289.647941
943	1.60395149408979	290.010264
944	1.60395149408979	290.365249
945	1.60395149408979	290.7154
946	1.60395149408979	291.065854
947	1.60395149408979	291.415017
948	1.60395149408979	291.764802
949	1.60395149408979	292.115153
950	1.60395149408979	292.465174
951	1.60395149408979	292.814499
952	1.60395149408979	293.164794
953	1.60395149408979	293.514308
954	1.60395149408979	293.864482
955	1.60395149408979	294.21421
956	1.60395149408979	294.563815
957	1.60395149408979	294.916137
958	1.60395149408979	295.266299
959	1.60395149408979	295.616636
960	1.60395149408979	295.967138
961	1.60395149408979	296.317608
962	1.60395149408979	296.667793
963	1.60395149408979	297.017413
964	1.60395149408979	297.367471
965	1.60395149408979	297.716933
966	1.60395149408979	298.066823
967	1.60395149408979	298.416745
968	1.60395149408979	298.76621
969	1.60395149408979	299.115868
970	1.60395149408979	299.465623
971	1.60395149408979	299.817631
972	1.60395149408979	300.16723


==> data/perfprofdiscrete-20-300-4-1.dat <==
iter	objfun	time
1	9.79756595271335	0
2	8.36828585065923	0.0100000000093132
3	8.36828585065923	0.0299999999988358
4	8.25591777785798	0.0400000000081491
5	8.21441670549431	0.0400000000081491
6	8.11805998801317	0.0400000000081491
7	8.04990603080317	0.0400000000081491
8	7.98367128918834	0.0400000000081491
9	7.97053960382796	0.0400000000081491
10	7.90450523461867	0.0400000000081491
11	7.89844506257891	0.0500000000029104
12	7.86549671089766	0.0500000000029104
13	7.84291439361257	0.0500000000029104
14	7.83559523939152	0.0500000000029104
15	7.81684312244784	0.0500000000029104
16	7.78839528703195	0.0700000000069849
17	7.77252950307964	0.0700000000069849
18	7.75391158060308	0.0700000000069849
19	7.7385579398979	0.0700000000069849
20	7.72326461638138	0.0700000000069849
21	7.71687492466857	0.0700000000069849
22	7.68509031337376	0.0700000000069849
23	7.67013677592666	0.0800000000017462
24	7.6471573767057	0.0800000000017462
25	7.62837595835603	0.0800000000017462
26	7.60826109919885	0.0800000000017462
27	7.58531752572534	0.0900000000110595
28	7.56509169566131	0.0900000000110595
29	7.5556399148107	0.0900000000110595
30	7.50390745808957	0.100000000005821
31	7.48159801899158	0.100000000005821
32	7.45359004638573	0.100000000005821
33	7.43157898765084	0.100000000005821
34	7.42220185983292	0.100000000005821
35	7.39062743960345	0.110000000000582
36	7.36965768479215	0.110000000000582
37	7.34418988539047	0.110000000000582
38	7.33512701376996	0.110000000000582
39	7.3195983859658	0.110000000000582
40	7.31899295314175	0.120000000009895
41	7.29856905986459	0.120000000009895
42	7.26824674192298	0.120000000009895
43	7.25571592161896	0.130000000004657
44	7.24475404183184	0.130000000004657
45	7.23564581132578	0.130000000004657
46	7.22803098697452	0.130000000004657
47	7.22150963970026	0.130000000004657
48	7.21699266495605	0.130000000004657
49	7.2117310103486	0.139999999999418
50	7.20695965376495	0.139999999999418
51	7.20144479071799	0.139999999999418
53	7.19810545588786	0.139999999999418
54	7.18899229158346	0.150000000008731
55	7.18508378332541	0.150000000008731
56	7.18070305788446	0.150000000008731
58	7.17199554182326	0.150000000008731
59	7.16842937924294	0.160000000003492
61	7.15416784629728	0.169999999998254
62	7.1488521704668	0.169999999998254
63	7.14330121919387	0.169999999998254
65	7.13780408010326	0.169999999998254
67	7.12640737728462	0.180000000007567
68	7.12361462089924	0.180000000007567
70	7.11969771593659	0.180000000007567
71	7.11693768565345	0.190000000002328
73	7.11021774049312	0.190000000002328
75	7.10551750225925	0.190000000002328
77	7.10272030465009	0.19999999999709
78	7.09988130798467	0.19999999999709
80	7.09277116543677	0.19999999999709
82	7.08710646719407	0.210000000006403
84	7.07818689647681	0.210000000006403
86	7.0721274421756	0.210000000006403
88	7.06315036543785	0.210000000006403
90	7.05927666282988	0.230000000010477
92	7.04405982575213	0.230000000010477
94	7.03626351572002	0.240000000005239
97	7.02903327570445	0.240000000005239
99	7.01899926194154	0.25
101	7.01159207318043	0.25
104	7.00167148752745	0.260000000009313
106	6.99567737672106	0.260000000009313
109	6.98923930444219	0.260000000009313
111	6.97908442722841	0.270000000004075
114	6.96883287471113	0.270000000004075
116	6.96465148980553	0.270000000004075
119	6.95299494850043	0.279999999998836
122	6.94451067992365	0.30000000000291
125	6.93543436527997	0.30000000000291
128	6.9265138539583	0.309999999997672
131	6.91705625983895	0.309999999997672
134	6.90980464249969	0.320000000006985
137	6.89959975332774	0.330000000001746
140	6.89533604612561	0.330000000001746
144	6.87954505185657	0.340000000011059
147	6.86963153152498	0.350000000005821
150	6.86260932067005	0.350000000005821
154	6.85062128398929	0.360000000000582
158	6.84278698814777	0.370000000009895
161	6.83167298049187	0.370000000009895
165	6.82204205868065	0.380000000004657
169	6.81165860438691	0.389999999999418
173	6.80052875433803	0.400000000008731
177	6.79056948447653	0.410000000003492
181	6.78044783905729	0.419999999998254
186	6.77051024543234	0.430000000007567
190	6.75925505187797	0.440000000002328
194	6.74869937756238	0.44999999999709
199	6.73763797355571	0.460000000006403
204	6.72733758399101	0.470000000001164
209	6.71427217237762	0.480000000010477
213	6.70945188736167	0.480000000010477
218	6.6976167483367	0.5
224	6.68659793838889	0.510000000009313
229	6.67698056924211	0.520000000004075
234	6.66796044771795	0.529999999998836
240	6.65867026726336	0.55000000000291
245	6.65049597974135	0.559999999997672
251	6.64355975490196	0.570000000006985
257	6.63354412887347	0.590000000011059
263	6.62726491431312	0.590000000011059
269	6.61976668503455	0.610000000000582
276	6.61312719019449	0.620000000009895
282	6.60809887425461	0.630000000004657
289	6.60237484369903	0.650000000008731
296	6.5966116359033	0.660000000003492
303	6.59119205400799	0.690000000002328
310	6.58692903918836	0.69999999999709
317	6.58152023465776	0.710000000006403
325	6.57703153795407	0.730000000010477
332	6.57167635705708	0.740000000005239
340	6.56651370345263	0.75
348	6.56156085235407	0.779999999998836
357	6.55478852270992	0.80000000000291
365	6.54828677559438	0.820000000006985
374	6.54177020437125	0.830000000001746
382	6.53586971810069	0.850000000005821
391	6.52945911664585	0.870000000009895
401	6.52248983007591	0.889999999999418
410	6.51623828323664	0.910000000003492
420	6.50994712223324	0.930000000007567
430	6.5036968118557	0.94999999999709
440	6.49811995564979	0.970000000001164
450	6.49219832585539	0.990000000005239
461	6.48541731675848	1.02000000000407
472	6.47921566058831	1.04000000000815
483	6.47283257074056	1.05999999999767
494	6.46673723544386	1.08000000000175
506	6.4598000858615	1.1200000000099
518	6.45299118312808	1.13999999999942
530	6.44623187919926	1.16999999999825
542	6.43967904484858	1.19000000000233
555	6.43362564933238	1.22000000000116
568	6.4262346039245	1.25
582	6.41983023402728	1.27000000000407
596	6.41327444180982	1.30999999999767
610	6.4073280795783	1.34000000001106
624	6.40155847752948	1.36000000000058
639	6.39601628570777	1.38999999999942
654	6.3908430032111	1.41999999999825
669	6.38611036805832	1.44999999999709
685	6.38060105467585	1.49000000000524
701	6.37555992449538	1.52000000000407
718	6.36997483067529	1.55999999999767
735	6.36444165191618	1.60000000000582
752	6.35916174298952	1.63999999999942
770	6.35329916117906	1.68000000000757
788	6.34734341944102	1.7100000000064
806	6.3417923984159	1.75
825	6.33627098697342	1.77999999999884
845	6.33081228175971	1.83000000000175
865	6.32564481902888	1.8700000000099
885	6.32039556165763	1.91000000000349
906	6.31517013744823	1.9600000000064
927	6.31001654009881	2.01000000000931
949	6.30470244164663	2.05000000000291
972	6.29945426074675	2.10000000000582
995	6.29400692750592	2.15000000000873
1018	6.28919981898876	2.19000000000233
1042	6.28442461049926	2.24000000000524
1067	6.27989670293112	2.29000000000815
1092	6.27552985917505	2.35000000000582
1118	6.27114112053014	2.40000000000873
1144	6.26697080554558	2.44999999999709
1171	6.26245653792295	2.51000000000931
1199	6.25793574156832	2.61000000000058
1227	6.25369266860842	2.66999999999825
1256	6.24956834580464	2.73000000001048
1286	6.24562556306541	2.79000000000815
1316	6.24160489363386	2.86000000000058
1347	6.23760708990241	2.91999999999825
1379	6.23343751282539	2.99000000000524
1411	6.22957131402194	3.05000000000291
1445	6.22557334472499	3.13000000000466
1479	6.22193813342383	3.19999999999709
1513	6.21832975738476	3.27000000000407
1549	6.2145879863017	3.35000000000582
1586	6.21101204077847	3.43000000000757
1623	6.20763807241747	3.51000000000931
1661	6.20446430986667	3.59000000001106
1701	6.20129811409593	3.66999999999825
1741	6.19816361718065	3.76000000000931
1782	6.19498739174989	3.84000000001106
1824	6.19184215048939	3.93000000000757
1867	6.18894653660611	4.02999999999884
1911	6.18602896699048	4.1200000000099
1956	6.18321207067248	4.22000000000116
2002	6.18023424622089	4.30999999999767
2049	6.17719192336063	4.41999999999825
2098	6.17419787156829	4.52000000000407
2147	6.17148932178707	4.6200000000099
2198	6.16875622578818	4.73000000001048
2250	6.16591880191385	4.84000000001106
2303	6.16306412839393	4.94999999999709
2357	6.16045093952991	5.07000000000698
2413	6.15782982342126	5.19000000000233
2470	6.15521122104454	5.30999999999767
2528	6.15253944844949	5.43000000000757
2588	6.14994980300432	5.55999999999767
2649	6.14742603911635	5.69000000000233
2711	6.14487055099807	5.83000000000175
2775	6.14236885732544	5.9600000000064
2841	6.13984678343047	6.10000000000582
2908	6.13724153908708	6.24000000000524
2976	6.13470784194889	6.38999999999942
3046	6.13227299017534	6.54000000000815
3118	6.1297430751041	6.69999999999709
3192	6.12709866786782	6.85000000000582
3267	6.12463035565455	7.01000000000931
3344	6.12212371825785	7.16999999999825
3423	6.11959108707869	7.34000000001106
3504	6.11717529147295	7.52000000000407
3587	6.11469550227864	7.69000000000233
3671	6.11231662638009	7.8700000000099
3758	6.10990523543606	8.05999999999767
3847	6.10741176678094	8.24000000000524
3937	6.10507598377747	8.44000000000233
4030	6.10259571881985	8.63000000000466
4125	6.1001653315353	8.84000000001106
4223	6.09774221051146	9.05000000000291
4322	6.09528746135171	9.26000000000931
4424	6.09287802533059	9.48000000001048
4529	6.09042692631605	9.7100000000064
4635	6.08802542915679	9.93000000000757
4745	6.08560048361684	10.1699999999983
4857	6.08319975744323	10.4000000000087
4971	6.08083808057169	10.6399999999994
5089	6.07840219985209	10.8899999999994
5209	6.07605279227793	11.1500000000087
5332	6.07364065383389	11.4000000000087
5457	6.07129713568497	11.6699999999983
5586	6.06890462708215	11.9400000000023
5718	6.06650614197382	12.2200000000012
5853	6.06412592343751	12.5100000000093
5991	6.06172109304168	12.7900000000081
6132	6.0593418380648	13.0900000000111
6277	6.05692765331856	13.4100000000035
6425	6.05455298098229	13.7100000000064
6577	6.05211101339597	14.0400000000081
6732	6.04973179200651	14.3600000000006
6890	6.04736030208671	14.6999999999971
7053	6.04496305994333	15.0400000000081
7219	6.04256677086147	15.4000000000087
7390	6.04017347714156	15.7600000000093
7564	6.03778471175126	16.1300000000047
7743	6.03538947216358	16.5100000000093
7925	6.03299110465329	16.9000000000087
8112	6.03060086825566	17.3000000000029
8304	6.02822179139766	17.6999999999971
8500	6.02584086230553	18.1200000000099
8700	6.02347944854299	18.5500000000029
8905	6.02108425084419	18.9800000000105
9115	6.01869438362801	19.4300000000076
9331	6.01631307054903	19.8800000000047
9551	6.01392499294306	20.3800000000047
9776	6.0115707034543	20.8500000000058
10007	6.00921728513597	21.3400000000111
10243	6.00686693435408	21.8400000000111
10484	6.00452292127125	22.3400000000111
10732	6.00218323884138	22.8800000000047
10985	5.9998525520901	23.4100000000035
11244	5.9975364818751	23.9700000000012
11509	5.99523430927752	24.5200000000041
11781	5.99293308900514	25.1000000000058
12059	5.99065694005279	25.6800000000076
12343	5.98840808341823	26.2900000000081
12635	5.98615254889304	26.9000000000087
12933	5.9839182693499	27.5299999999988
13238	5.98168879268686	28.1699999999983
13550	5.97948459863392	28.8300000000017
13870	5.97729183356503	29.5100000000093
14197	5.97512131093144	30.1999999999971
14532	5.97296254037247	30.9000000000087
14875	5.9708252711964	31.6300000000047
15226	5.96869701720746	32.3700000000099
15585	5.96658065822031	33.1300000000047
15953	5.96447303576411	33.9100000000035
16329	5.96239476993704	34.7100000000064
16714	5.96032421141561	35.5200000000041
17109	5.95826255493532	36.3600000000006
17512	5.95621955677128	37.2100000000064
17925	5.95419279568437	38.0800000000017
18348	5.95217717833738	38.9800000000105
18781	5.95016566922521	39.9000000000087
19224	5.94817236231813	40.8300000000017
19678	5.94619394578722	41.7900000000081
20142	5.94422761449771	42.7700000000041
20617	5.94226772162391	43.8099999999977
21104	5.94031446253882	44.9100000000035
21602	5.93837548998902	46.0200000000041
22111	5.93645563538106	47.1500000000087
22633	5.93453227116137	48.320000000007
23167	5.93263356574409	49.5200000000041
23714	5.93073244529654	50.7400000000052
24273	5.92884336570667	52.0500000000029
24846	5.92696929482014	53.4100000000035
25432	5.92510229293602	54.7700000000041
26032	5.92325038163194	56.1600000000035
26646	5.92140431058043	57.5900000000111
27275	5.9195624625239	59.0800000000017
27918	5.91774107622578	60.570000000007
28577	5.91592285855758	62.1100000000006
29251	5.91411592071666	63.6699999999983
29941	5.91231869621153	65.2799999999988
30648	5.91052461458935	66.9700000000012
31371	5.90874907240763	68.9400000000023
32111	5.90697173767563	70.9100000000035
32869	5.9052047697254	72.6800000000076
33644	5.90344109004196	74.5
34438	5.90168613832177	76.6300000000047
35250	5.89993584592985	78.8500000000058
36082	5.89818492656488	81.1100000000006
36933	5.8964395880271	83.3099999999977
37805	5.89469774996774	85.3500000000058
38696	5.89295356562581	87.5599999999977
39609	5.89121083150559	90.0400000000081
40544	5.88946873850893	92.570000000007
41501	5.88772359476787	95.1100000000006
42480	5.88598082494121	97.4000000000087
43482	5.88423768846895	99.9199999999983
44508	5.88249214909421	102.699999999997
45558	5.88074447639742	105.180000000008
46633	5.87899698480446	107.860000000001
47733	5.87724881271085	110.830000000002
48859	5.8754980783643	113.449999999997
50012	5.87374705827053	116.380000000005
51192	5.87199350685916	119.470000000001
52399	5.87024153773603	122.290000000008
53636	5.86848756359616	125.590000000011
54901	5.86673377117554	128.699999999997
56196	5.86498084868324	131.889999999999
57522	5.86322471607675	135.360000000001
58879	5.86147038596223	138.540000000008
60269	5.85971466853668	142.279999999999
61690	5.85795985073836	146.139999999999
63146	5.8562048644564	149.600000000006
64636	5.854452088407	153.440000000002
66161	5.85269840561753	157.559999999998
67722	5.8509486332188	161.360000000001
69319	5.84919702877403	165.440000000002
70955	5.847449410609	169.860000000001
72629	5.84570066498838	174.37000000001
74342	5.84395525611416	180.37000000001
76096	5.84221204356388	185.790000000008
77892	5.84047061579328	191.340000000011
79729	5.83873180713473	197.110000000001
81610	5.83699599869368	203.190000000002
83536	5.83526132144396	209.139999999999
85507	5.83352972863157	215.210000000006
87524	5.8318013194818	221.460000000006
89589	5.83007515994437	227.850000000006
91703	5.82835142151719	234.360000000001
93866	5.82663048892775	241
96081	5.82491158441842	247.830000000002
98348	5.82319598780863	254.800000000003
100668	5.82148374391374	261.930000000008
103043	5.81977273429578	269.199999999997
105474	5.8180656010727	276.630000000005
107963	5.81636052557905	284.25
110510	5.81465939894768	292.020000000004
113117	5.81295999804546	300.010000000009


==> data/perfprofdiscrete-20-300-4-2.dat <==
iter	objfun	time
1	10.7021596064194	0
2	10.5400693716082	0.00999999999476131
3	10.4587735237229	0.00999999999476131
4	10.2094754845723	0.00999999999476131
5	9.99848765500743	0.00999999999476131
6	9.95982001936248	0.00999999999476131
7	9.81513085276568	0.0199999999895226
8	9.7859491939105	0.0199999999895226
9	9.59708468749862	0.0299999999988358
10	9.51377270400122	0.0299999999988358
11	9.21523163215172	0.0399999999935972
12	9.1933135592505	0.0399999999935972
13	9.09888613909295	0.0399999999935972
14	9.02755219785973	0.0599999999976717
15	9.02755219785973	0.0899999999965075
16	8.81792398853153	0.0899999999965075
17	8.74842488940806	0.0899999999965075
18	8.67294596392341	0.0899999999965075
19	8.61393885700911	0.0999999999912689
20	8.60624884836012	0.0999999999912689
21	8.59893503757506	0.110000000000582
22	8.54049203578377	0.110000000000582
23	8.38851192580793	0.119999999995343
24	8.35078382641299	0.119999999995343
25	8.28847443453993	0.119999999995343
26	8.28635932270203	0.119999999995343
27	8.18653385897374	0.119999999995343
28	8.15218823848688	0.129999999990105
29	8.09410511505217	0.129999999990105
30	8.05743109628613	0.129999999990105
31	8.02295390703057	0.139999999999418
32	7.97937615087621	0.149999999994179
33	7.92520492060681	0.149999999994179
34	7.88897783069309	0.159999999988941
35	7.85529598980744	0.159999999988941
36	7.82805600343304	0.159999999988941
37	7.7820606214652	0.159999999988941
38	7.75173673828692	0.169999999998254
39	7.71403431567749	0.169999999998254
40	7.7044965523814	0.169999999998254
41	7.67189493829418	0.169999999998254
42	7.65322632270065	0.179999999993015
43	7.60834831643255	0.179999999993015
44	7.59293847355948	0.179999999993015
46	7.5745671381374	0.19999999999709
47	7.51819570163952	0.19999999999709
48	7.50512836922931	0.19999999999709
49	7.47705833134163	0.19999999999709
50	7.46943156133748	0.209999999991851
51	7.44184756892367	0.209999999991851
52	7.42443691570914	0.220000000001164
53	7.39657139812812	0.220000000001164
55	7.38107870019613	0.229999999995925
56	7.35418003808557	0.229999999995925
57	7.33353290879062	0.229999999995925
59	7.30063715429201	0.239999999990687
60	7.29599108046773	0.239999999990687
61	7.283239506636	0.239999999990687
63	7.24885490780014	0.25
64	7.23944430770607	0.259999999994761
66	7.22473510121165	0.259999999994761
67	7.19651191046175	0.269999999989523
69	7.17707268816831	0.269999999989523
70	7.1753169856318	0.279999999998836
72	7.15438354124652	0.279999999998836
74	7.14012667998228	0.289999999993597
75	7.1223538195721	0.289999999993597
77	7.11072553501928	0.299999999988358
79	7.08886210552462	0.309999999997672
81	7.07593227972168	0.309999999997672
83	7.06246766324397	0.319999999992433
85	7.03794717566048	0.330000000001746
87	7.02408222408261	0.330000000001746
89	7.01201739059415	0.339999999996508
91	6.9941515288452	0.349999999991269
93	6.98225708267578	0.349999999991269
95	6.97030068365661	0.360000000000582
97	6.96186403599152	0.369999999995343
99	6.95022385818232	0.369999999995343
102	6.93263369063368	0.379999999990105
104	6.9259568946534	0.389999999999418
107	6.90997772848295	0.399999999994179
109	6.89961240147155	0.409999999988941
112	6.88646660481373	0.419999999998254
114	6.87869324565618	0.429999999993015
117	6.86801975802894	0.429999999993015
120	6.8578137279679	0.439999999987776
122	6.85418410848874	0.44999999999709
125	6.83997911014691	0.470000000001164
128	6.82997928972578	0.470000000001164
131	6.82383489673913	0.479999999995925
134	6.81188379820172	0.489999999990687
137	6.80418266332426	0.5
140	6.79559405099501	0.509999999994761
144	6.78538814259426	0.519999999989523
147	6.77659481856162	0.529999999998836
151	6.7671808517129	0.549999999988358
154	6.75964487587553	0.559999999997672
158	6.7537604711021	0.569999999992433
161	6.74516438460078	0.580000000001746
165	6.73664821321108	0.589999999996508
169	6.72941063901672	0.610000000000582
173	6.72153132175185	0.619999999995343
177	6.71500882491703	0.639999999999418
181	6.70778602839065	0.649999999994179
185	6.70174885017043	0.659999999988941
189	6.69499467509709	0.669999999998254
194	6.68913081594979	0.679999999993015
198	6.68210214355274	0.69999999999709
203	6.67633009900277	0.720000000001164
208	6.66844589066694	0.729999999995925
213	6.66243364819119	0.75
217	6.65746509855616	0.769999999989523
223	6.65099788251014	0.789999999993597
228	6.64472057575708	0.799999999988358
233	6.63918132830661	0.819999999992433
238	6.63449796481504	0.830000000001746
244	6.62826380992904	0.849999999991269
250	6.62271403013805	0.879999999990105
255	6.61830590260229	0.879999999990105
261	6.61328613691469	0.909999999988941
267	6.60841335590622	0.929999999993015
274	6.603232525151	0.94999999999709
280	6.59880865195841	0.970000000001164
287	6.59424428118611	0.989999999990687
293	6.58940376456343	1.00999999999476
300	6.58549955335154	1.02999999999884
307	6.58038168512389	1.04999999998836
314	6.57648583062692	1.06999999999243
322	6.57127489377408	1.11000000000058
329	6.56747268129041	1.1299999999901
337	6.56293303787947	1.15999999998894
344	6.55954131582775	1.17999999999302
352	6.55532671262656	1.19999999999709
361	6.55109709636236	1.22999999999593
369	6.54775837375662	1.25999999999476
378	6.5438476749071	1.27999999999884
386	6.54017951035327	1.30999999999767
395	6.53595593294779	1.33999999999651
405	6.53205350772451	1.36999999999534
414	6.52830292469196	1.39999999999418
424	6.52449230424533	1.42999999999302
434	6.52118984411636	1.45999999999185
444	6.5176452950036	1.5
454	6.51401292700101	1.51999999998952
465	6.51041668866284	1.55999999999767
475	6.50743227612625	1.58999999999651
486	6.50410038810577	1.6299999999901
498	6.5003533012013	1.66999999999825
509	6.49720458691721	1.70999999999185
521	6.493803818965	1.73999999999069
533	6.4909343595939	1.77999999999884
546	6.48731699798947	1.81999999999243
558	6.4843617163761	1.86000000000058
571	6.48143919182102	1.89999999999418
585	6.47810705722854	1.94999999999709
598	6.47510183587674	1.97999999999593
612	6.47204021648563	2.0399999999936
626	6.46915328019774	2.08000000000175
641	6.46621125179807	2.11999999999534
656	6.46323773867028	2.16999999999825
671	6.46022044399279	2.22000000000116
687	6.45717522805808	2.26999999998952
703	6.45425703360799	2.31999999999243
719	6.45158799056701	2.36999999999534
736	6.44859421762705	2.42999999999302
753	6.44573086537054	2.47000000000116
770	6.44291381532241	2.52999999999884
788	6.44020555913732	2.58999999999651
807	6.43713439804878	2.64999999999418
826	6.43443664030703	2.70999999999185
845	6.43157082758293	2.76999999998952
864	6.42888283339261	2.83000000000175
885	6.42608399560427	2.88999999999942
905	6.42339233412853	2.95999999999185
926	6.42055890951062	3.01999999998952
948	6.41763657502594	3.09999999999127
970	6.41487371862826	3.16999999999825
992	6.41226695308884	3.22999999999593
1015	6.40958293748448	3.30999999999767
1039	6.40670303166794	3.3799999999901
1063	6.40395645531453	3.45999999999185
1088	6.40114204556711	3.5399999999936
1113	6.39842215328476	3.61999999999534
1139	6.39571340401957	3.68999999998778
1166	6.39288596993433	3.7899999999936
1193	6.39011908058049	3.86999999999534
1221	6.38740453147778	3.95999999999185
1249	6.38464365700731	4.0399999999936
1278	6.38196916627064	4.13999999999942
1308	6.37919585379231	4.22999999999593
1338	6.37649865731323	4.31999999999243
1369	6.37380255413888	4.41999999999825
1401	6.37101540573576	4.52999999999884
1434	6.36828256416715	4.6299999999901
1467	6.36558154838868	4.73999999999069
1501	6.36295954198632	4.84999999999127
1536	6.36022866757974	4.94999999999709
1572	6.35745428761625	5.05999999999767
1608	6.3548040265954	5.17999999999302
1646	6.35210757638595	5.29999999998836
1684	6.34935072423407	5.41999999999825
1723	6.34661006937941	5.5399999999936
1763	6.34393530976301	5.66999999999825
1804	6.34122822701502	5.79999999998836
1846	6.33851304439513	5.92999999999302
1889	6.3358588898623	6.05999999999767
1933	6.33309933575739	6.20999999999185
1978	6.33033275664251	6.34999999999127
2024	6.3276590469396	6.48999999999069
2071	6.32494826539828	6.63999999999942
2120	6.32220995932544	6.7899999999936
2169	6.31950596978797	6.93999999998778
2219	6.31681628798299	7.09999999999127
2271	6.31408682403848	7.25999999999476
2324	6.31138009007833	7.42999999999302
2378	6.30868632329495	7.59999999999127
2433	6.30600220636162	7.76999999998952
2490	6.30331464842811	7.94999999999709
2548	6.30058357500908	8.1299999999901
2607	6.29796898392742	8.31999999999243
2668	6.2951885953942	8.50999999999476
2730	6.29249352632604	8.72000000000116
2793	6.28987398652516	8.91999999999825
2858	6.28714842723034	9.11999999999534
2925	6.28443661378662	9.31999999999243
2993	6.28173819491533	9.5399999999936
3063	6.27904036604626	9.75999999999476
3134	6.27637585707074	9.98999999999069
3207	6.27367746803946	10.2099999999919
3281	6.27101293146228	10.4499999999971
3358	6.26832049772837	10.6899999999878
3436	6.26563147130084	10.9399999999878
3516	6.2629484298777	11.179999999993
3598	6.26027180471212	11.4399999999878
3681	6.2576272034198	11.6999999999971
3767	6.25492652934967	11.9700000000012
3855	6.25222401116357	12.25
3944	6.24959614737879	12.5299999999988
4036	6.24689624160443	12.8099999999977
4130	6.24425324834976	13.1100000000006
4226	6.24157059473271	13.4099999999889
4324	6.23890492221364	13.7200000000012
4425	6.23621839984844	14.0499999999884
4528	6.23354921261967	14.3600000000006
4633	6.23089918639817	14.6899999999878
4741	6.22822422612713	15.0299999999988
4851	6.2255791753157	15.3799999999901
4964	6.22291119909233	15.7399999999907
5080	6.22025181505819	16.0999999999913
5198	6.21758703692451	16.4799999999959
5319	6.21494309584009	16.8600000000006
5443	6.21227092813597	17.2399999999907
5569	6.20963286465376	17.6399999999994
5699	6.20697852188781	18.0499999999884
5832	6.20433031799694	18.4599999999919
5967	6.20170992884538	18.8899999999994
6106	6.19906565604575	19.3399999999965
6248	6.1964450320133	19.7699999999895
6393	6.19383977718846	20.2200000000012
6542	6.19123058457573	20.6999999999971
6694	6.1885952505646	21.1699999999983
6850	6.18598632868829	21.6599999999889
7010	6.18337269976606	22.1599999999889
7173	6.18078050077166	22.679999999993
7340	6.17819684613288	23.1899999999878
7510	6.17563055117339	23.7299999999959
7685	6.17305681954706	24.2799999999988
7864	6.17049070703729	24.8399999999965
8047	6.16794217760474	25.4099999999889
8234	6.16539858743514	26
8426	6.16285900052389	26.5999999999913
8622	6.16033068407231	27.2099999999919
8822	6.15782402392931	27.8399999999965
9028	6.15529580588151	28.4899999999907
9238	6.15279876382848	29.1499999999942
9452	6.15032072097747	29.8199999999924
9672	6.147848900206	30.5199999999895
9897	6.1453837873907	31.2299999999959
10128	6.1429149385524	31.9499999999971
10363	6.14047536201436	32.6899999999878
10604	6.13804474986103	33.4499999999971
10851	6.13562100178234	34.2200000000012
11104	6.13321549446369	35.0099999999948
11362	6.13081327021717	35.8300000000017
11626	6.12843575323384	36.6599999999889
11897	6.12605571815426	37.5
12174	6.12369943189162	38.3799999999901
12457	6.12135076171981	39.2699999999895
12747	6.1190142737395	40.1999999999971
13043	6.11669544655685	41.1199999999953
13347	6.11438147344548	42.0800000000017
13657	6.11208629412423	43.0599999999977
13975	6.1097869849401	44.0699999999924
14300	6.10751131425642	45.0899999999965
14633	6.10523955569734	46.1299999999901
14973	6.1029845672631	47.1999999999971
15322	6.10073385594804	48.2999999999884
15678	6.09850942316945	49.3999999999942
16043	6.09627245340542	50.5399999999936
16416	6.0940568927965	51.7099999999919
16798	6.09184528504003	52.9099999999889
17189	6.08964724419919	54.1199999999953
17589	6.08745194799777	55.3699999999953
17998	6.08527113273516	56.6599999999889
18417	6.08309535959004	57.9599999999919
18846	6.0809297828835	59.2999999999884
19284	6.07877268822661	60.679999999993
19733	6.0766248804656	62.0800000000017
20192	6.07448031680846	63.5
20662	6.07234475940903	64.9700000000012
21142	6.07022507890595	66.4599999999919
21634	6.06810219094002	67.9799999999959
22138	6.06598725221792	69.5499999999884
22653	6.06388231933234	71.1399999999994
23180	6.06177950892071	72.7699999999895
23719	6.05969179931748	74.4399999999878
24271	6.05760196970765	76.1599999999889
24836	6.05552166544734	77.8999999999942
25413	6.05345214933646	79.6999999999971
26005	6.05138490573522	81.5699999999924
26610	6.04932323001568	83.4399999999878
27229	6.04727286531293	85.3399999999965
27862	6.04522247783477	87.2899999999936
28511	6.04317846734428	89.2999999999884
29174	6.04114536613104	91.3399999999965
29853	6.03911835566376	93.4199999999983
30547	6.03709302309682	95.5599999999977
31258	6.03507928499077	97.75
31985	6.03306776239404	100
32730	6.03106014568684	102.279999999999
33491	6.02906378723306	104.619999999995
34270	6.02707371677616	107.01999999999
35068	6.025088044595	109.470000000001
35884	6.02310907655994	111.959999999992
36718	6.02114339630717	114.51999999999
37573	6.01917559241336	117.149999999994
38447	6.0172213173062	119.849999999991
39342	6.01527209625312	122.610000000001
40257	6.01333478025042	125.429999999993
41194	6.01140034056981	128.319999999992
42152	6.00947874567601	131.26999999999
43133	6.00756666967644	134.299999999988
44136	6.00566336008435	138.589999999997
45163	6.00376582567186	143.699999999997
46214	6.00187960274177	146.919999999998
47289	6.00000528471011	150.199999999997
48389	5.99814163511644	153.549999999988
49515	5.99628855656443	156.989999999991
50667	5.99444697991784	160.509999999995
51846	5.99261503424493	164.110000000001
53052	5.99079678443682	167.789999999994
54287	5.98898879097563	171.549999999988
55550	5.9871936573698	175.409999999989
56842	5.985412692848	179.369999999995
58165	5.98364283927588	183.409999999989
59518	5.98188879257324	187.529999999999
60903	5.98014332419991	191.75
62320	5.97841385908187	196.069999999992
63770	5.97669779243734	200.5
65254	5.97499533439153	205.049999999988
66772	5.97330708341884	209.669999999998
68325	5.97163395743056	214.399999999994
69915	5.96997207857647	219.25
71542	5.96832439530247	224.229999999996
73206	5.96669217994056	229.289999999994
74910	5.96507263692472	234.470000000001
76653	5.96346599612961	239.76999999999
78436	5.96187498463264	245.199999999997
80261	5.96029650058758	250.739999999991
82128	5.95873257722058	256.399999999994
84039	5.95718041162581	262.220000000001
85995	5.95564250650713	268.169999999998
87995	5.95411801759679	274.25
90043	5.95260625342183	280.479999999996
92138	5.95110752224251	286.849999999991
94281	5.94962053133856	293.360000000001
96475	5.94814608882782	300.009999999995


==> data/perfprofdiscrete-20-300-4-3.dat <==
iter	objfun	time
1	10.7021596064194	0
2	10.5400693716082	0
3	10.4587735237229	0.00999999999476131
4	10.2094754845723	0.00999999999476131
5	9.99848765500743	0.0200000000040745
6	9.95982001936248	0.0200000000040745
7	9.81513085276568	0.0200000000040745
8	9.7859491939105	0.0200000000040745
9	9.59708468749862	0.0299999999988358
10	9.51377270400122	0.0299999999988358
11	9.21523163215172	0.0299999999988358
12	9.1933135592505	0.0399999999935972
13	9.09888613909295	0.0399999999935972
14	9.02755219785973	0.0599999999976717
15	9.02755219785973	0.0800000000017462
16	8.81792398853153	0.0899999999965075
17	8.74842488940806	0.0899999999965075
18	8.67294596392341	0.0899999999965075
19	8.61393885700911	0.0899999999965075
20	8.60624884836012	0.100000000005821
21	8.59893503757506	0.110000000000582
22	8.54049203578377	0.119999999995343
23	8.38851192580793	0.119999999995343
24	8.35078382641299	0.119999999995343
25	8.28847443453993	0.119999999995343
26	8.28635932270203	0.130000000004657
27	8.18653385897374	0.130000000004657
28	8.15218823848688	0.139999999999418
29	8.09410511505217	0.139999999999418
30	8.05743109628613	0.139999999999418
31	8.02295390703057	0.139999999999418
32	7.97937615087621	0.149999999994179
33	7.92520492060681	0.149999999994179
34	7.88897783069309	0.149999999994179
35	7.85529598980744	0.149999999994179
36	7.82805600343304	0.160000000003492
37	7.7820606214652	0.160000000003492
38	7.75173673828692	0.160000000003492
39	7.71403431567749	0.169999999998254
40	7.7044965523814	0.169999999998254
41	7.67189493829418	0.169999999998254
42	7.65322632270065	0.190000000002328
43	7.60834831643255	0.190000000002328
44	7.59293847355948	0.190000000002328
45	7.58188750957568	0.190000000002328
46	7.5745671381374	0.19999999999709
47	7.51819570163952	0.19999999999709
48	7.50512836922931	0.19999999999709
49	7.47705833134163	0.19999999999709
50	7.46943156133748	0.210000000006403
51	7.44184756892367	0.210000000006403
52	7.42443691570914	0.220000000001164
54	7.39118414549213	0.220000000001164
55	7.38107870019613	0.220000000001164
56	7.35418003808557	0.229999999995925
58	7.31765588521022	0.229999999995925
59	7.30063715429201	0.240000000005239
60	7.29599108046773	0.240000000005239
62	7.26374638432396	0.25
63	7.24885490780014	0.25
65	7.22480926254585	0.259999999994761
66	7.22473510121165	0.259999999994761
68	7.18848577026568	0.270000000004075
69	7.17707268816831	0.270000000004075
71	7.15514313438495	0.279999999998836
72	7.15438354124652	0.289999999993597
74	7.14012667998228	0.289999999993597
76	7.12180478145771	0.30000000000291
78	7.09961433630999	0.309999999997672
79	7.08886210552462	0.309999999997672
81	7.07593227972168	0.309999999997672
83	7.06246766324397	0.320000000006985
85	7.03794717566048	0.320000000006985
87	7.02408222408261	0.330000000001746
89	7.01201739059415	0.339999999996508
91	6.9941515288452	0.350000000005821
93	6.98225708267578	0.350000000005821
95	6.97030068365661	0.360000000000582
98	6.95427548923453	0.369999999995343
100	6.94741775740647	0.380000000004657
102	6.93263369063368	0.389999999999418
105	6.91757908310882	0.389999999999418
107	6.90997772848295	0.410000000003492
110	6.89491312260471	0.410000000003492
112	6.88646660481373	0.419999999998254
115	6.87634357006428	0.429999999993015
117	6.86801975802894	0.440000000002328
120	6.8578137279679	0.44999999999709
123	6.84669288352466	0.44999999999709
126	6.83825486983111	0.460000000006403
129	6.82706659738613	0.470000000001164
132	6.8196432035087	0.479999999995925
135	6.80966414486726	0.490000000005239
138	6.80284689086681	0.509999999994761
141	6.79381805012991	0.520000000004075
144	6.78538814259426	0.529999999998836
148	6.77557088270907	0.539999999993597
151	6.7671808517129	0.55000000000291
155	6.75753002938333	0.570000000006985
158	6.7537604711021	0.570000000006985
162	6.74373634748003	0.589999999996508
166	6.73481973364725	0.610000000000582
170	6.72922496974216	0.619999999995343
174	6.71956642450734	0.630000000004657
178	6.71305875417987	0.649999999994179
182	6.70672915600931	0.660000000003492
186	6.70052249089419	0.669999999998254
190	6.69362323129642	0.690000000002328
195	6.68598938672588	0.69999999999709
199	6.68146283975022	0.720000000001164
204	6.67365522456161	0.740000000005239
209	6.6672763329014	0.759999999994761
214	6.66101699702683	0.789999999993597
219	6.65510550359352	0.80000000000291
224	6.65080102457675	0.820000000006985
229	6.64467816273319	0.830000000001746
234	6.63873780257665	0.850000000005821
240	6.63240474372121	0.869999999995343
245	6.62786359515723	0.889999999999418
251	6.62196386347128	0.910000000003492
257	6.61681925975071	0.919999999998254
263	6.61224304865597	0.940000000002328
269	6.60712774733273	0.960000000006403
275	6.60316132885105	0.979999999995925
282	6.59709117327077	1
288	6.59279662231686	1.02000000000407
295	6.58820100946802	1.0399999999936
302	6.58379990799947	1.07000000000698
309	6.57915721569225	1.08999999999651
316	6.57470051778946	1.11999999999534
323	6.57088768771088	1.13999999999942
331	6.56634194446493	1.16999999999825
339	6.56195617646841	1.19000000000233
347	6.55819234802759	1.22000000000116
355	6.55389303369421	1.24000000000524
363	6.55019586759007	1.25999999999476
371	6.54662367248747	1.2899999999936
380	6.54268770076995	1.32000000000698
389	6.53855659270926	1.35000000000582
398	6.5348254620956	1.38000000000466
407	6.53121252153056	1.41000000000349
417	6.52710447434363	1.44000000000233
426	6.5237971563803	1.47000000000116
436	6.52025611981252	1.50999999999476
446	6.5166118787664	1.5399999999936
457	6.51292451047016	1.57000000000698
467	6.51003080003022	1.61000000000058
478	6.50626429510937	1.63999999999942
489	6.50321823569671	1.66999999999825
501	6.49977971925168	1.72000000000116
513	6.4960209260519	1.75
524	6.49320931885881	1.77999999999884
537	6.48972829277184	1.82000000000698
549	6.48657811770046	1.86999999999534
562	6.48333234137999	1.91000000000349
575	6.48027816290101	1.94999999999709
588	6.47741684263136	1.99000000000524
602	6.47435986243042	2.02999999999884
616	6.4711947148649	2.08000000000175
631	6.46804787560093	2.13000000000466
645	6.46525473804323	2.16999999999825
660	6.4622773017956	2.22000000000116
676	6.45933153299438	2.27000000000407
691	6.45647191068838	2.30999999999767
707	6.45379891858008	2.36999999999534
724	6.45063003569307	2.41999999999825
741	6.4478730009771	2.47000000000116
758	6.44502642093923	2.52999999999884
776	6.4419431999095	2.58999999999651
794	6.43917726047612	2.63999999999942
812	6.43643397928419	2.69999999999709
831	6.4336663048808	2.75999999999476
851	6.4306996001841	2.82000000000698
870	6.42821757376539	2.88000000000466
891	6.42512262684973	2.94999999999709
911	6.422425701308	3.00999999999476
933	6.41956972602112	3.08000000000175
954	6.41692629360957	3.13999999999942
977	6.41410082492607	3.22000000000116
999	6.41140021792115	3.2899999999936
1023	6.40858508826977	3.36000000000058
1046	6.40592757015845	3.44000000000233
1071	6.40302149557779	3.52000000000407
1096	6.40045272151532	3.60000000000582
1121	6.39764651695648	3.66999999999825
1147	6.39491916964993	3.75999999999476
1174	6.39205388240946	3.83999999999651
1201	6.38934044247575	3.91999999999825
1229	6.38657547839181	4.00999999999476
1258	6.38381735452162	4.10000000000582
1287	6.38117474546204	4.19000000000233
1317	6.37833678214498	4.2899999999936
1348	6.37559147342039	4.38999999999942
1379	6.37288318816949	4.47999999999593
1411	6.37019661004127	4.58000000000175
1444	6.36743401378983	4.69000000000233
1478	6.36470632217508	4.80000000000291
1512	6.36200428971914	4.89999999999418
1548	6.35928354613361	5.00999999999476
1584	6.35657683338583	5.13000000000466
1621	6.35385494947815	5.25
1658	6.35114581249752	5.36000000000058
1697	6.34852143796563	5.49000000000524
1736	6.3457312974296	5.61000000000058
1777	6.34299098964471	5.72999999999593
1818	6.34033571488371	5.86000000000058
1861	6.33761403676266	6
1904	6.33482138346337	6.13000000000466
1948	6.33214529307705	6.27999999999884
1994	6.329396907589	6.41999999999825
2040	6.32672372970392	6.55999999999767
2088	6.32395860297012	6.7100000000064
2136	6.32128965786587	6.86999999999534
2186	6.31856414474571	7.02000000000407
2237	6.31585921069902	7.17999999999302
2289	6.31320784467739	7.33999999999651
2342	6.31047796957464	7.50999999999476
2397	6.30777280422849	7.67999999999302
2453	6.30514516318288	7.86000000000058
2510	6.30234455185985	8.0399999999936
2568	6.29969347944416	8.22000000000116
2628	6.29695655587484	8.41000000000349
2689	6.29428344502506	8.61000000000058
2752	6.29159566672832	8.80999999999767
2816	6.28891022768105	9
2882	6.28615526976489	9.2100000000064
2949	6.2834711738209	9.41999999999825
3017	6.28084559567852	9.63000000000466
3088	6.2781296481424	9.85000000000582
3160	6.27542964963412	10.0800000000017
3233	6.27276450464789	10.3099999999977
3309	6.27001055851641	10.5599999999977
3386	6.26732731322113	10.8000000000029
3464	6.26470607190686	11.0399999999936
3545	6.26199861816604	11.2899999999936
3628	6.25930998096859	11.5500000000029
3712	6.25665331523626	11.8099999999977
3799	6.25394273141548	12.0899999999965
3887	6.25128343494256	12.3600000000006
3978	6.24858062135994	12.6399999999994
4070	6.24593128399136	12.929999999993
4165	6.24324816130765	13.2299999999959
4262	6.24057019979594	13.5299999999988
4361	6.23792489511109	13.8500000000058
4463	6.23522723819857	14.1699999999983
4567	6.2325602761855	14.4900000000052
4673	6.22989518016733	14.8300000000017
4782	6.22723535566751	15.1699999999983
4893	6.22456935711459	15.5099999999948
5007	6.22192649231993	15.8800000000047
5124	6.21923883323886	16.25
5243	6.21658621800256	16.6199999999953
5366	6.21392598465429	17
5491	6.21126010856651	17.3899999999994
5618	6.20863350498009	17.7899999999936
5749	6.20598420003195	18.1999999999971
5883	6.203329382843	18.6100000000006
6020	6.20071039451656	19.0399999999936
6160	6.19806888212228	19.4799999999959
6304	6.1954480914415	19.929999999993
6451	6.1927943054899	20.3899999999994
6601	6.19019560116499	20.8699999999953
6755	6.18757906148233	21.3500000000058
6912	6.18496682139827	21.8399999999965
7073	6.18236643546972	22.3399999999965
7238	6.17977624541056	22.8699999999953
7406	6.17719967779617	23.3899999999994
7579	6.17460797372455	23.929999999993
7755	6.17205760599104	24.4799999999959
7936	6.16949854369667	25.0399999999936
8121	6.16692310175203	25.6100000000006
8310	6.16437837897529	26.2100000000064
8503	6.16185034033491	26.8099999999977
8701	6.15933368930997	27.4199999999983
8904	6.15680240452427	28.0599999999977
9112	6.1542896319907	28.7100000000064
9324	6.15179406828823	29.3800000000047
9541	6.14931473064974	30.0500000000029
9763	6.14684939564813	30.7400000000052
9991	6.14437420822404	31.4700000000012
10223	6.1419195706621	32.1999999999971
10461	6.13949284604505	32.9400000000023
10705	6.13705989625693	33.6999999999971
10954	6.13463709508757	34.4799999999959
11209	6.13222364105672	35.2700000000041
11470	6.12983551413677	36.0899999999965
11738	6.12744642978177	36.9199999999983
12011	6.12508219022358	37.7700000000041
12291	6.1227178599459	38.6499999999942
12577	6.1203756888607	39.5399999999936
12870	6.11804036205948	40.4700000000012
13170	6.115718134947	41.4199999999983
13476	6.11341183905394	42.3699999999953
13790	6.11111374107687	43.3699999999953
14111	6.10882756442745	44.3699999999953
14440	6.10654828941591	45.3899999999994
14776	6.10428365415844	46.4400000000023
15121	6.10202453944751	47.5200000000041
15473	6.09977905350901	48.6199999999953
15833	6.09755064564646	49.7400000000052
16202	6.09531885233354	50.8800000000047
16579	6.09310416196573	52.0500000000029
16965	6.09089762050585	53.2400000000052
17361	6.08869635678625	54.4700000000012
17765	6.0865061421306	55.7400000000052
18179	6.08432881393313	57.0399999999936
18602	6.08215698325374	58.3500000000058
19035	6.07999184875271	59.6900000000023
19479	6.07783225058353	61.0800000000017
19932	6.07568834714383	62.4799999999959
20396	6.07355085721309	63.9100000000035
20872	6.07140943438707	65.3899999999994
21358	6.06928321650341	66.8899999999994
21855	6.06716975615823	68.4199999999983
22364	6.06505301606961	69.9900000000052
22885	6.0629506101404	71.5899999999965
23418	6.06085338388312	73.2299999999959
23963	6.05876412261205	74.9100000000035
24522	6.05667305400437	76.7100000000064
25093	6.05459361427876	78.5599999999977
25677	6.05252142235853	80.4499999999971
26275	6.05045928412732	82.3899999999994
26887	6.04839613678368	84.3000000000029
27513	6.04634390833377	86.2200000000012
28154	6.04429606773196	88.179999999993
28810	6.04225581302796	90.1999999999971
29481	6.04022259762537	92.25
30167	6.03819672369854	94.3500000000058
30870	6.03617206989283	96.5099999999948
31589	6.03415522141279	98.7200000000012
32325	6.03214394321316	100.970000000001
33078	6.03014200112879	103.289999999994
33848	6.02814702684952	105.630000000005
34636	6.02615530878439	108.039999999994
35443	6.02417169260935	110.509999999995
36269	6.02219393610591	113.009999999995
37113	6.02022844592031	115.600000000006
37978	6.01826403788362	118.240000000005
38862	6.01631147088978	120.949999999997
39767	6.0143644266314	123.740000000005
40693	6.01242744975863	126.589999999997
41641	6.01049706155414	129.520000000004
42611	6.00857757257433	132.5
43604	6.00666322786221	135.539999999994
44619	6.00476287284798	138.660000000003
45658	6.00287193443643	141.889999999999
46722	6.00098968674535	145.149999999994
47810	5.99911767783302	148.460000000006
48923	5.99725794023828	151.850000000006
50063	5.99540570633312	155.330000000002
51229	5.99356664857801	158.880000000005
52422	5.99173974686585	162.539999999994
53643	5.98992458162308	166.270000000004
54892	5.98812188570083	170.080000000002
56171	5.98633134811472	173.990000000005
57479	5.98455431712759	178
58818	5.98278945620086	182.089999999997
60188	5.98103778913958	186.259999999995
61589	5.97929932717914	190.529999999999
63024	5.97757409813954	194.899999999994
64492	5.97586384661852	199.380000000005
65994	5.9741657537166	203.990000000005
67531	5.97248260192019	208.669999999998
69104	5.97081259920423	213.460000000006
70713	5.96915765560401	218.369999999995
72360	5.96751582735459	223.399999999994
74045	5.96588779100778	228.509999999995
75770	5.96427296306812	233.75
77535	5.96267301066918	239.110000000001
79340	5.96108699537432	244.589999999997
81188	5.95951374248343	250.190000000002
83079	5.95795388852227	255.940000000002
85014	5.95640770938341	261.830000000002
86994	5.95487474740503	267.839999999997
89020	5.95335493348825	273.990000000005
91094	5.95184783200449	280.259999999995
93215	5.95035530029249	286.699999999997
95386	5.94887206159713	293.279999999999
97608	5.94740204481022	300.009999999995


==> data/perfprofdiscrete-20-300-4-4.dat <==
iter	objfun	time
1	9.76471883094553	0.240000000005239
2	9.69195609579754	0.460000000006403
3	9.56049943789186	0.690000000002328
4	9.37684700231182	0.900000000008731
5	9.16986769554711	1.1200000000099
6	8.95684500612147	1.32000000000698
7	8.7499657045608	1.54000000000815
8	8.55941698698309	1.77000000000407
9	8.38908279533523	1.99000000000524
10	8.23674898565067	2.20000000001164
11	8.09805921948987	2.41999999999825
12	7.96951995468113	2.6200000000099
13	7.84931695735672	2.85000000000582
14	7.73678411012888	3.06000000001222
15	7.63162837833035	3.27999999999884
16	7.53353649475709	3.49000000000524
17	7.44213310872188	3.7100000000064
18	7.35704727587169	3.91999999999825
19	7.2779469648176	4.13999999999942
20	7.20449879090459	4.35000000000582
21	7.13625007649755	4.56000000001222
22	7.0725048046304	4.77999999999884
23	7.02020684123713	5.02999999999884
24	6.97714534553396	5.22000000000116
25	6.94191048374929	5.41999999999825
26	6.91322826641989	5.61000000000058
27	6.8898877573985	5.80000000000291
28	6.8708254881193	6
29	6.85517176936973	6.19000000000233
30	6.79509780892544	6.38999999999942
31	6.76641530159814	6.58000000000175
32	6.70221600404007	6.77000000000407
33	6.67048534408406	6.9600000000064
34	6.64730182873203	7.15000000000873
35	6.59298480520591	7.34000000001106
36	6.56533654437785	7.54000000000815
37	6.54474446512193	7.73000000001048
38	6.52893979137253	7.91999999999825
39	6.51648793660599	8.11000000000058
40	6.5065061411915	8.31000000001222
41	6.49839523366964	8.5
42	6.46271786380008	8.69000000000233
43	6.44492038681384	8.88000000000466
44	6.43150308976351	9.07000000000698
45	6.39521046137312	9.26000000000931
46	6.37616435443562	9.45000000001164
47	6.33865609723244	9.63999999999942
48	6.31854131563475	9.84000000001106
49	6.28552863791783	10.0299999999988
50	6.26569742101085	10.3000000000029
51	6.25125492244528	10.4800000000105
52	6.2243967887598	10.6900000000023
53	6.20894354686817	10.9500000000116
54	6.18601740225201	11.1600000000035
55	6.17004116066001	11.4100000000035
56	6.15829496100301	11.6000000000058
57	6.13952789648714	11.8000000000029
58	6.12653682790095	12.0500000000029
59	6.11701529361414	12.2400000000052
60	6.10158968688498	12.4500000000116
61	6.09093490513476	12.7100000000064
62	6.08315333208427	12.8899999999994
63	6.0704803092423	13.0900000000111
64	6.06156888984186	13.3400000000111
65	6.05495491189059	13.5200000000041
66	6.04448168249441	13.7300000000105
67	6.03660253956038	13.9900000000052
68	6.02755435489872	14.2400000000052
69	6.02023689656718	14.4700000000012
70	6.0137352532355	14.7000000000116
71	6.00624239631589	14.9400000000023
72	6.00006497323398	15.1800000000076
73	5.99346409723781	15.4100000000035
74	5.98784310529487	15.6500000000087
75	5.9819995485734	15.9400000000023
76	5.97682025041725	16.2200000000012
77	5.97091212994043	16.4900000000052
78	5.96713032103769	16.7799999999988
79	5.96281265378278	17.0500000000029
80	5.95901730868317	17.320000000007
81	5.95507163395424	17.6000000000058
82	5.95104810819504	17.8800000000047
83	6.03578462330362	18.1699999999983


==> data/perfprofdiscrete-20-300-4-5.dat <==
iter	objfun	time
1	10.4065562833087	0.330000000001746
2	10.170068678001	0.650000000008731
3	9.98675313756437	0.919999999998254
4	9.84622026661113	1.2100000000064
5	9.7408374253941	1.47000000000116
6	9.65472998953811	1.72999999999593
7	9.55438690122584	2.05000000000291
8	9.41371079145551	2.38000000000466
9	9.22982824809107	2.69000000000233
10	9.01926094473733	3
11	8.8044189916222	3.30999999999767
12	8.60341888536158	3.63000000000466
13	8.42445198104161	3.94000000000233
14	8.26588681652873	4.25
15	8.12205907298986	4.51000000000931
16	7.98796793516431	4.75
17	7.86098136526503	5.01000000000931
18	7.74054351862107	5.22999999999593
19	7.6270422345953	5.44000000000233
20	7.52091480003589	5.65000000000873
21	7.42229695837483	5.8700000000099
22	7.33101734398349	6.08999999999651
23	7.24668889894412	6.30000000000291
24	7.16877142330203	6.51000000000931
25	7.09660971751536	6.72000000000116
26	7.02952689626219	6.94000000000233
27	6.97636793179822	7.19999999999709
28	6.93398109813815	7.38999999999942
29	6.90004283289461	7.58999999999651
30	6.8727081371537	7.77999999999884
31	6.85053990059413	7.97000000000116
32	6.83243163110092	8.16999999999825
33	6.77094599362089	8.36000000000058
34	6.74043520279717	8.55000000000291
35	6.71781259187489	8.75
36	6.70043414467605	8.94000000000233
37	6.68671080716184	9.13000000000466
38	6.63615155990123	9.32000000000698
39	6.61129981809148	9.52000000000407
40	6.55675372968056	9.69999999999709
41	6.5282937086217	9.90000000000873
42	6.50721937921941	10.0899999999965
43	6.49112283119884	10.2799999999988
44	6.47848469391619	10.4700000000012
45	6.43912527087713	10.6600000000035
46	6.41828243356142	10.8500000000058
47	6.40268850544481	11.0400000000081
48	6.39066532978746	11.2299999999959
49	6.35619991760686	11.4300000000076
50	6.33776357533996	11.6200000000099
51	6.30148458879323	11.8099999999977
52	6.28175090224832	11.9900000000052
53	6.24935438494825	12.1900000000023
54	6.22994298947391	12.4499999999971
55	6.21569639030205	12.6300000000047
56	6.18937517338749	12.8399999999965
57	6.17413359568616	13.1000000000058
58	6.15165472945616	13.3099999999977
59	6.13584054001287	13.5599999999977
60	6.1241222040629	13.7400000000052
61	6.1057252071793	13.9400000000023
62	6.09280472319129	14.1900000000023
63	6.08334850143241	14.3800000000047
64	6.06825353074926	14.5800000000017
65	6.05773440752372	14.8300000000017
66	6.05008104345333	15.0200000000041
67	6.03768976817273	15.2200000000012
68	6.0289344769749	15.4600000000064
69	6.02242189460329	15.6500000000087
70	6.0121576906815	15.8399999999965
71	6.00436693983637	16.0899999999965
72	5.99542361622941	16.2900000000081
73	5.98796188243349	16.4799999999959
74	5.9813416086791	16.7299999999959
75	5.97392389557766	16.9300000000076
76	5.96764207019651	17.1200000000099
77	5.96192734922561	17.3099999999977
78	5.95565788383812	17.5100000000093
79	5.95021065998209	17.6900000000023
80	5.94548996513287	17.8899999999994
81	5.94108278412752	18.070000000007
82	5.93708033191543	18.25
83	5.9330312590811	18.4400000000023
84	5.92919505360133	18.6200000000099
85	6.13587738413701	19.0200000000041


==> data/perfprofdiscrete-20-300-4-6.dat <==
iter	objfun	time
1	8.31560806056991	0.001725
2	7.1207547261139	0.005062
3	6.61759201957623	0.009459
4	6.12096848114031	0.015819
5	5.94581590275889	0.024683
6	5.94581590275889	0.030945
7	5.72928978770337	0.034497
8	5.72928978770337	0.044102
9	5.67068099705061	0.050189
10	5.62459930697699	0.056623
11	5.57785364164253	0.067557
12	5.50691177053822	0.081689
13	5.4760633316933	0.098264
14	5.4760633316933	0.109627
15	5.42826967904411	0.119659
16	5.40460715604744	0.13729
17	5.39123680919316	0.159987
18	5.39123680919316	0.194946
19	5.38073042296672	0.220199
20	5.3739160714146	0.245503
21	5.3739160714146	0.283128
22	5.36575576850629	0.314071
23	5.36140595666748	0.344574
24	5.35304904535863	0.382192
25	5.35304904535863	0.436329
26	5.34670260146336	0.469246
27	5.34670260146336	0.499814
28	5.34476713738447	0.518757
29	5.34235386850496	0.539944
30	5.340673293105	0.575193
31	5.3326351533969	0.639427
32	5.3326351533969	0.72988
33	5.32889250867485	0.770193
34	5.32852541462331	0.813005
35	5.32438644835626	0.843913
36	5.32359281787041	0.877051
37	5.32359281787041	0.946204
38	5.32260415958407	0.98441
39	5.32212904142664	1.024935
40	5.32118939751829	1.079365
41	5.32118939751829	1.140937
42	5.32062884173606	1.185982
43	5.32026164494443	1.228796
44	5.31967196903708	1.283413
45	5.31890732061003	1.350494
46	5.3185847560194	1.46981
47	5.31849637309699	1.488907
48	5.31849637309699	1.866206
49	5.31845451553371	1.925604
50	5.31842519656046	2.172377
51	5.31840616934115	2.188412
52	5.31840326710212	2.494652
53	5.31840101731591	2.570008
54	5.31840101731591	2.746016
55	5.31840101731591	2.893286
56	5.31840083336314	2.972
57	5.31840055371071	3.108157
58	5.31840055371071	3.365733
59	5.3184001670133	3.484445
60	5.31839996939586	3.599805
61	5.31839930148086	3.791749
62	5.31839930148086	4.012882
63	5.31839900412962	4.123261
64	5.31839871559634	4.241526
65	5.31839871559634	4.547764
66	5.31839833148529	4.675897
67	5.3183980878415	4.803897
68	5.3183977134042	5.110512
69	5.31839711326616	5.372331
70	5.31839711326616	5.678335
71	5.31839702919736	5.77123
72	5.31839693274476	5.989633
73	5.31839683420827	6.295163
74	5.31839683002951	6.601478
75	5.31839682983126	6.908389
76	5.31839682983054	7.214548
77	5.31839682983053	7.520996
78	5.31839682983053	7.827336
79	5.31839682983053	8.133388
80	5.31839682983053	8.440184
81	5.31839682983053	8.747163
82	5.31839682983053	9.054121
84	5.31839682983053	9.666451
85	5.31839682983053	9.972545
86	5.31839682983053	10.279228
87	5.31839682983053	10.586675
88	5.31839682983053	10.894051
90	5.31839682983053	11.506384
91	5.31839682983053	11.812219
92	5.31839682983053	12.118081
93	5.31839682983053	12.424324
95	5.31839682983053	13.036902
96	5.31839682983053	13.342241
97	5.31839682983053	13.648623
99	5.31839682983053	14.260699
100	5.31839682983053	14.566738
102	5.31839682983053	15.179409
103	5.31839682983053	15.486499
104	5.31839682983053	15.792606
106	5.31839682983053	16.404974
107	5.31839682983053	16.710838
109	5.31839682983053	17.322695
110	5.31839682983053	17.628942
112	5.31839682983053	18.24123
114	5.31839682983053	18.853036
115	5.31839682983053	19.158716
117	5.31839682983053	19.771027
118	5.31839682983053	20.076832
120	5.31839682983053	20.690257
122	5.31839682983053	21.301562
123	5.31839682983053	21.607507
125	5.31839682983053	22.218363
127	5.31839682983053	22.831097
129	5.31839682983053	23.442742
130	5.31839682983053	23.748804
132	5.31839682983053	24.360897
134	5.31839682983053	24.972987
136	5.31839682983053	25.587218
138	5.31839682983053	26.199039
140	5.31839682983053	26.810594
142	5.31839682983053	27.422871
144	5.31839682983053	28.034789
146	5.31839682983053	28.645857
148	5.31839682983053	29.257147
150	5.31839682983053	29.869761
152	5.31839682983053	30.482938
154	5.31839682983053	31.095278
156	5.31839682983053	31.707036
159	5.31839682983053	32.625427
161	5.31839682983053	33.237194
163	5.31839682983053	33.849303
165	5.31839682983053	34.461291
168	5.31839682983053	35.378529
170	5.31839682983053	35.991466
172	5.31839682983053	36.603232
175	5.31839682983053	37.51994
177	5.31839682983053	38.132962
180	5.31839682983053	39.050929
182	5.31839682983053	39.663278
185	5.31839682983053	40.582874
187	5.31839682983053	41.195345
190	5.31839682983053	42.113219
193	5.31839682983053	43.030755
195	5.31839682983053	43.642282
198	5.31839682983053	44.560057
201	5.31839682983053	45.478279
204	5.31839682983053	46.394729
207	5.31839682983053	47.313173
209	5.31839682983053	47.924523
212	5.31839682983053	48.842789
215	5.31839682983053	49.759912
218	5.31839682983053	50.678407
221	5.31839682983053	51.595141
225	5.31839682983053	52.817565
228	5.31839682983053	53.73862
231	5.31839682983053	54.69246
234	5.31839682983053	55.620192
237	5.31839682983053	56.538576
241	5.31839682983053	57.762315
244	5.31839682983053	58.679331
248	5.31839682983053	59.903438
251	5.31839682983053	60.821308
255	5.31839682983053	62.04479
258	5.31839682983053	62.962526
262	5.31839682983053	64.186133
265	5.31839682983053	65.104681
269	5.31839682983053	66.327814
273	5.31839682983053	67.550978
277	5.31839682983053	68.774832
281	5.31839682983053	69.99757
284	5.31839682983053	70.918417
288	5.31839682983053	72.141639
293	5.31839682983053	73.670805
297	5.31839682983053	74.894072
301	5.31839682983053	76.119383
305	5.31839682983053	77.342985
309	5.31839682983053	78.565198
314	5.31839682983053	80.096417
318	5.31839682983053	81.32322
322	5.31839682983053	82.546533
327	5.31839682983053	84.074365
332	5.31839682983053	85.60424
336	5.31839682983053	86.828028
341	5.31839682983053	88.357074
346	5.31839682983053	89.887345
351	5.31839682983053	91.417609
355	5.31839682983053	92.641891
360	5.31839682983053	94.17051
365	5.31839682983053	95.69949
371	5.31839682983053	97.533581
376	5.31839682983053	99.063643
381	5.31839682983053	100.595575
386	5.31839682983053	102.126518
392	5.31839682983053	103.96214
397	5.31839682983053	105.492402
403	5.31839682983053	107.329529
409	5.31839682983053	109.164248
414	5.31839682983053	110.695916
420	5.31839682983053	112.531653
426	5.31839682983053	114.385987
432	5.31839682983053	116.23737
438	5.31839682983053	118.072109
444	5.31839682983053	119.908316
450	5.31839682983053	121.746679
457	5.31839682983053	123.885748
463	5.31839682983053	125.720702
470	5.31839682983053	127.861655
476	5.31839682983053	129.695783
483	5.31839682983053	131.839592
490	5.31839682983053	133.982455
496	5.31839682983053	135.820775
503	5.31839682983053	137.961961
510	5.31839682983053	140.100972
518	5.31839682983053	142.549538
525	5.31839682983053	144.689764
532	5.31839682983053	146.830927
540	5.31839682983053	149.275163
547	5.31839682983053	151.408841
555	5.31839682983053	153.830869
563	5.31839682983053	156.247772
571	5.31839682983053	158.668684
579	5.31839682983053	161.106596
587	5.31839682983053	163.544746
595	5.31839682983053	165.985167
603	5.31839682983053	168.412052
612	5.31839682983053	171.134959
620	5.31839682983053	173.556071
629	5.31839682983053	176.308185
638	5.31839682983053	179.03162
647	5.31839682983053	181.754665
656	5.31839682983053	184.474282
665	5.31839682983053	187.19906
674	5.31839682983053	189.926494
684	5.31839682983053	192.959153
693	5.31839682983053	195.688039
703	5.31839682983053	198.71256
713	5.31839682983053	201.738076
723	5.31839682983053	204.7647
733	5.31839682983053	207.791069
743	5.31839682983053	210.813952
754	5.31839682983053	214.142234
764	5.31839682983053	217.166855
775	5.31839682983053	220.493921
786	5.31839682983053	223.829256
797	5.31839682983053	227.162409
808	5.31839682983053	230.494589
819	5.31839682983053	233.833546
831	5.31839682983053	237.493178
842	5.31839682983053	240.823921
854	5.31839682983053	244.460907
866	5.31839682983053	248.097947
878	5.31839682983053	251.735535
891	5.31839682983053	255.672443
903	5.31839682983053	259.312439
916	5.31839682983053	263.253531
929	5.31839682983053	267.194217
942	5.31839682983053	271.129832
955	5.31839682983053	275.064599
968	5.31839682983053	278.992709
982	5.31839682983053	283.200787
996	5.31839682983053	287.413145
1010	5.31839682983053	291.628469
1024	5.31839682983053	295.861574
1038	5.31839682983053	300.073365


==> data/perfprofdiscrete-20-300-5-1.dat <==
iter	objfun	time
1	24.9855317475355	0.0100000000093132
2	21.9303507599071	0.0200000000040745
3	21.9303507599071	0.0700000000069849
4	21.1159161349782	0.0700000000069849
5	21.0573885027942	0.0800000000017462
6	20.7635371762043	0.0900000000110595
7	20.702222259444	0.110000000000582
8	20.702222259444	0.160000000003492
9	20.4727040555508	0.160000000003492
10	20.4113865644177	0.170000000012806
11	20.3323344083674	0.190000000002328
12	20.2195115872787	0.190000000002328
13	20.0774554651213	0.190000000002328
14	19.8464410614762	0.200000000011642
15	19.7485857042303	0.200000000011642
16	19.3418336210581	0.210000000006403
17	19.3287388357891	0.210000000006403
18	19.3287388357891	0.260000000009313
19	19.1907974305437	0.260000000009313
20	18.9838116479649	0.270000000004075
21	18.8636405681627	0.270000000004075
22	18.6687649183221	0.280000000013388
23	18.4951181825517	0.290000000008149
24	18.4574441345604	0.30000000000291
25	18.3300988034593	0.30000000000291
26	18.1560684576231	0.30000000000291
27	18.0427048970653	0.310000000012224
28	17.9365577956692	0.320000000006985
29	17.7881249260302	0.320000000006985
30	17.6888115449322	0.330000000001746
31	17.5313717400445	0.330000000001746
32	17.4506324963141	0.330000000001746
33	17.4251683287083	0.340000000011059
34	17.3251166357399	0.350000000005821
35	17.2808140249332	0.360000000000582
36	17.2024389648914	0.360000000000582
37	17.1662214313936	0.360000000000582
38	17.1354962801001	0.370000000009895
39	17.0424731689794	0.380000000004657
40	17.0424731689794	0.430000000007567
41	16.9891263706802	0.430000000007567
42	16.9769104354184	0.450000000011642
43	16.9588959828391	0.450000000011642
44	16.9401588346198	0.450000000011642
45	16.9207843836684	0.460000000006403
46	16.8850817963958	0.470000000001164
47	16.8476696178001	0.470000000001164
48	16.8130454369169	0.470000000001164
49	16.7695377921709	0.480000000010477
50	16.7400684710264	0.480000000010477
52	16.6317462066542	0.5
53	16.6317462066542	0.55000000000291
54	16.5760678842071	0.55000000000291
55	16.5700569251114	0.570000000006985
56	16.5359156165135	0.570000000006985
57	16.5186746455008	0.580000000001746
59	16.443125297158	0.590000000011059
60	16.4409997874159	0.590000000011059
61	16.326821119807	0.610000000000582
62	16.326821119807	0.650000000008731
64	16.2897337107118	0.650000000008731
65	16.2284726241457	0.670000000012806
67	16.1514678485036	0.680000000007567
68	16.1258464000525	0.680000000007567
70	16.0906621978885	0.690000000002328
71	16.0906621978885	0.730000000010477
73	15.9790042211699	0.740000000005239
74	15.9533070469724	0.75
76	15.909317536804	0.760000000009313
77	15.8877043759668	0.770000000004075
79	15.802090812084	0.780000000013388
81	15.7485504610682	0.790000000008149
83	15.6919950237433	0.790000000008149
84	15.6825340910998	0.790000000008149
86	15.6327366876809	0.810000000012224
88	15.5774992842839	0.820000000006985
90	15.5283511827323	0.830000000001746
92	15.4404746400343	0.840000000011059
94	15.3625698082112	0.850000000005821
96	15.2759289672797	0.860000000000582
98	15.1858454594094	0.870000000009895
100	15.1018324138378	0.880000000004657
102	15.0299081630652	0.889999999999418
105	14.9786067116081	0.910000000003492
107	14.9131732598664	0.920000000012806
109	14.8635920428695	0.930000000007567
111	14.7617222130798	0.940000000002328
114	14.6439607408548	0.960000000006403
116	14.5674797581759	0.970000000001164
119	14.4875371823043	1
121	14.3613561428098	1
124	14.2275441287336	1.01000000000931
127	14.0995317250328	1.04000000000815
129	14.0012928260417	1.05000000000291
132	13.8737728168934	1.07000000000698
135	13.7495519767058	1.08000000000175
138	13.6973667684108	1.10000000000582
141	13.6470393572377	1.16000000000349
144	13.6413108892338	1.18000000000757
147	13.6328731086077	1.20000000001164
150	13.6240732963	1.2100000000064
154	13.6135244660827	1.24000000000524
157	13.6062060740992	1.25
160	13.5928758845	1.27000000000407
164	13.576175134352	1.29000000000815
167	13.5635349129495	1.31000000001222
171	13.5501240731312	1.33000000000175
175	13.5329231047568	1.34000000001106
179	13.5098793802876	1.36000000000058
182	13.4970601137565	1.38999999999942
186	13.473314658736	1.41000000000349
190	13.4478169364148	1.43000000000757
195	13.4182041167635	1.4600000000064
199	13.3904760370618	1.48000000001048
203	13.3749474018337	1.5
207	13.3391597452945	1.52000000000407
212	13.3017574974182	1.55000000000291
217	13.2658975164348	1.58000000000175
221	13.2329968220427	1.60000000000582
226	13.192869187474	1.63000000000466
231	13.1482398753599	1.66000000000349
236	13.1038647977892	1.68000000000757
241	13.0665137552887	1.70000000001164
246	13.0109673507199	1.74000000000524
252	12.9625900328637	1.77000000000407
257	12.9173636587299	1.79000000000815
263	12.8581491687111	1.82000000000698
268	12.8141449029516	1.85000000000582
274	12.7731638895188	1.88000000000466
280	12.739675849172	1.91000000000349
286	12.7111811978897	1.95000000001164
292	12.686421798426	1.98000000001048
299	12.6517219077726	2.02000000000407
305	12.6155523275086	2.05000000000291
312	12.570732747291	2.09000000001106
318	12.5345653061738	2.1200000000099
325	12.5017765897245	2.16000000000349
332	12.4676402420113	2.19000000000233
340	12.4339056486543	2.25
347	12.4050269461362	2.28000000001339
354	12.3754335310897	2.31000000001222
362	12.3364965757307	2.36000000000058
370	12.2984887712026	2.40000000000873
378	12.2692228789127	2.44000000000233
386	12.2372747591102	2.49000000000524
395	12.2075383420229	2.54000000000815
403	12.1776853607963	2.58000000000175
412	12.1430176047514	2.63000000000466
421	12.1111385750328	2.67000000001281
430	12.0824640883915	2.73000000001048
439	12.0503858664736	2.77000000000407
449	12.0168094152634	2.82000000000698
458	11.9835190439706	2.8700000000099
468	11.9431950661313	2.94000000000233
478	11.9085056927013	2.98000000001048
489	11.8636435314042	3.04000000000815
499	11.8265699303652	3.10000000000582
510	11.7839497666764	3.15000000000873
521	11.7403676344266	3.22000000000116
533	11.6958383317839	3.28000000001339
544	11.6551096648632	3.34000000001106
556	11.6133507338352	3.41000000000349
568	11.5750834624447	3.47000000000116
580	11.5436332578961	3.53000000001339
593	11.515894167653	3.59000000001106
606	11.4944673085317	3.66000000000349
619	11.4721658754516	3.73000000001048
632	11.4401591433636	3.80000000000291
646	11.3950928760207	3.88000000000466
660	11.3497878512417	3.95000000001164
674	11.3070438092978	4.03000000001339
689	11.2689408736279	4.11000000000058
704	11.2360776610731	4.20000000001164
719	11.1920241036185	4.27000000000407
734	11.148118276283	4.36000000000058
750	11.0995026439367	4.44000000000233
767	11.0472813722126	4.53000000001339
783	11.0009005471867	4.6200000000099
800	10.9580821463981	4.72000000000116
817	10.9204715323872	4.80000000000291
835	10.8799784195073	4.95000000001164
853	10.8403130368577	5.04000000000815
872	10.8006633113157	5.15000000000873
891	10.7602577029897	5.25
910	10.7252253801569	5.35000000000582
930	10.6904393103882	5.4600000000064
950	10.6587131887243	5.58000000000175
970	10.6300020243707	5.68000000000757
991	10.6046562204396	5.79000000000815
1013	10.584340624427	5.91000000000349
1035	10.5699423047331	6.03000000001339
1057	10.5595860954103	6.15000000000873
1080	10.5520366115043	6.28000000001339
1103	10.5426599092292	6.38999999999942
1127	10.5285855749578	6.53000000001339
1152	10.5106429805141	6.67000000001281
1177	10.489296905684	6.80000000000291
1202	10.4671883653457	6.94000000000233
1228	10.4442463235647	7.08000000000175
1255	10.4201901674697	7.23000000001048
1282	10.3980251666627	7.3700000000099
1310	10.3763500062358	7.52000000000407
1338	10.3559906241456	7.67000000001281
1367	10.3369456999552	7.82000000000698
1397	10.3193214163939	7.99000000000524
1427	10.3013014745581	8.15000000000873
1458	10.2853414320134	8.32000000000698
1489	10.2694711002196	8.49000000000524
1522	10.2542462234608	8.66000000000349
1554	10.2401814316418	8.83000000000175
1588	10.2241809796648	9.01000000000931
1623	10.2090237840679	9.20000000001164
1658	10.1946441896392	9.38999999999942
1694	10.1813446370272	9.59000000001106
1730	10.1665439818301	9.78000000001339
1768	10.1515354021445	9.99000000000524
1806	10.1372189958138	10.1900000000023
1845	10.1247035114761	10.4000000000087
1885	10.1112051365758	10.6100000000006
1926	10.0983103024629	10.8300000000017
1968	10.0846859533212	11.0600000000122
2010	10.0724897792132	11.2800000000134
2054	10.06158994216	11.5200000000041
2098	10.0507156176052	11.7400000000052
2144	10.0396177025063	11.9900000000052
2190	10.0291391515907	12.2400000000052
2238	10.0192505503106	12.4900000000052
2286	10.0090914850561	12.75
2336	9.997441406464	13.0200000000041
2386	9.98581543719914	13.2900000000081
2438	9.97346390923253	13.570000000007
2491	9.96200857836216	13.8500000000058
2544	9.95102218009794	14.1300000000047
2600	9.93908296125639	14.4400000000023
2656	9.92638946586213	14.7400000000052
2713	9.91287781250215	15.0500000000029
2772	9.89978079925916	15.3600000000006
2832	9.88752155016043	15.6800000000076
2894	9.87596855832452	16.0100000000093
2956	9.86425263381289	16.3500000000058
3020	9.85128239192798	16.6900000000023
3086	9.83723538250041	17.0500000000029
3152	9.82378971834201	17.3600000000006
3221	9.80977204250605	17.6800000000076
3290	9.79683454325362	18.0200000000041
3362	9.78356623389847	18.4000000000087
3435	9.76851530049544	18.7900000000081
3509	9.75312569941796	19.1800000000076
3585	9.73778527148117	19.5900000000111
3663	9.72144016954755	19.9900000000052
3742	9.70607795575296	20.3700000000099
3823	9.69023397623428	20.75
3906	9.6738410374809	21.2000000000116
3990	9.65691427096153	21.6500000000087
4077	9.63979619606492	22.1100000000006
4165	9.62268810744035	22.570000000007
4255	9.60516354007498	23.0200000000041
4347	9.58733458434456	23.4500000000116
4442	9.56970346540545	23.9100000000035
4538	9.55239534623359	24.3600000000006
4636	9.53494571952195	24.8300000000017
4736	9.51716496861138	25.3100000000122
4839	9.50015979142346	25.820000000007
4944	9.48388388990078	26.3800000000047
5051	9.46799990779087	26.9500000000116
5160	9.45196416357148	27.5400000000081
5272	9.43610733431052	28.1300000000047
5386	9.4208777613112	28.75
5503	9.40583176755604	29.3800000000047
5622	9.3908960303454	30.0200000000041
5744	9.37552020033009	30.6200000000099
5868	9.36005603608327	31.2900000000081
5995	9.34468106791454	31.9600000000064
6125	9.32896658277125	32.6600000000035
6258	9.3128421039556	33.3800000000047
6393	9.29621038632741	34.1000000000058
6532	9.27937513711108	34.8400000000111
6673	9.26286977474391	35.6000000000058
6818	9.24623261541119	36.3800000000047
6965	9.22963325022812	37.1700000000128
7116	9.21286217536826	37.9700000000012
7270	9.1960234557386	38.7900000000081
7428	9.17907099976254	39.6399999999994
7588	9.16245157245425	40.5
7753	9.14579527353553	41.320000000007
7921	9.12942148121114	42.1900000000023
8092	9.11309255944679	43.1200000000099
8267	9.09689909083792	44.0500000000029
8447	9.08063122559963	45
8629	9.0644563157322	45.9800000000105
8816	9.04824863438686	46.9300000000076
9007	9.03230243800599	47.9500000000116
9202	9.01676699787477	48.9900000000052
9402	9.00110804450125	50.070000000007
9605	8.98579770782823	51.1100000000006
9813	8.97029334820712	52.1000000000058
10026	8.95523843540678	53.1800000000076
10243	8.94055214517192	54.3400000000111
10465	8.92618668120756	55.5400000000081
10691	8.91241101747409	56.6700000000128
10923	8.89860496187824	57.9100000000035
11159	8.88535565228361	59.2200000000012
11401	8.87271776001521	60.6100000000006
11648	8.86034784660516	62.0200000000041
11900	8.84811241852553	63.4700000000012
12158	8.83607953251255	64.8700000000099
12421	8.82419984756416	66.3500000000058
12690	8.8122769357135	67.8899999999994
12965	8.80065303135168	69.4700000000012
13246	8.78884867499855	71.070000000007
13533	8.77706118943956	72.7800000000134
13826	8.76538381577783	74.5
14125	8.75383047856639	76.2600000000093
14431	8.74242174188351	78.0200000000041
14744	8.7312105038937	79.9100000000035
15063	8.72003161569379	81.820000000007
15389	8.70903610524088	83.7700000000041
15722	8.69794066936145	85.75
16063	8.68711843256304	87.8100000000122
16411	8.67646270649353	89.8000000000029
16766	8.66596127601673	91.8500000000058
17129	8.65563058363776	93.9900000000052
17500	8.64538205703449	96.5
17879	8.63518920731845	99.0400000000081
18266	8.6249954388836	101.660000000003
18662	8.61486490197566	104.330000000002
19066	8.60482409431279	106.990000000005
19479	8.5947760986019	110.170000000013
19901	8.58485467468609	114.060000000012
20332	8.57499625149412	117.25
20772	8.5650663071913	120.62000000001
21222	8.55520041045807	124.050000000003
21682	8.54540631297981	127.600000000006
22151	8.53563054558341	130.970000000001
22631	8.52586259532703	134.470000000001
23121	8.51607545557431	138.130000000005
23622	8.50626747837534	141.740000000005
24133	8.49658698798681	145.600000000006
24656	8.48688957777813	149.610000000001
25190	8.47725339768912	153.580000000002
25736	8.4676713033232	157.73000000001
26293	8.45811008492797	161.860000000001
26862	8.44866690579866	166.200000000012
27444	8.43925484328004	170.680000000008
28038	8.42989352780496	175.139999999999
28646	8.42055892615425	179.850000000006
29266	8.41127235708524	184.639999999999
29900	8.40206584782026	189.540000000008
30547	8.3928691195779	194.470000000001
31209	8.38370140107858	199.600000000006
31885	8.37451043478169	204.670000000013
32575	8.3653693935969	209.98000000001
33281	8.35621313758956	215.380000000005
34001	8.34710664465141	220.910000000003
34738	8.33801008247504	226.62000000001
35490	8.32894434260603	232.420000000013
36259	8.31996810572053	238.360000000001
37044	8.31094062831835	244.420000000013
37846	8.30195954279915	250.400000000009
38666	8.29300483287829	256.740000000005
39503	8.28412194910642	263.12000000001
40359	8.27523796522694	269.520000000004
41233	8.26642036621542	276.430000000008
42126	8.25761199229218	283.050000000003
43038	8.24885224613404	290.12000000001
43970	8.24011651185739	300.010000000009


==> data/perfprofdiscrete-20-300-5-2.dat <==
iter	objfun	time
1	24.5288457297545	0
2	23.2133633889355	0.00999999999476131
3	22.1529737516966	0.00999999999476131
4	22.0804852413177	0.0500000000029104
5	21.9635033249237	0.0599999999976717
6	21.8043772383439	0.069999999992433
7	21.2652230478739	0.069999999992433
8	20.6779552624826	0.0800000000017462
9	20.0418858841408	0.0800000000017462
10	19.8519250719322	0.119999999995343
11	19.8519250719322	0.19999999999709
12	19.6207327041773	0.19999999999709
13	19.4332251441266	0.209999999991851
14	19.2514942486877	0.209999999991851
15	19.0931869627175	0.209999999991851
16	18.94695640525	0.220000000001164
17	18.8677868510279	0.229999999995925
18	18.7965524840084	0.229999999995925
19	18.6972678746326	0.25
20	18.6256374398071	0.259999999994761
21	18.4889083276799	0.270000000004075
22	18.3791065482201	0.270000000004075
23	18.2957427574174	0.270000000004075
24	18.2652469216709	0.289999999993597
25	18.109892513802	0.30000000000291
26	18.0298117212377	0.30000000000291
27	17.9334325191069	0.30000000000291
28	17.8721045638566	0.330000000001746
29	17.7864064109595	0.339999999996508
30	17.6456519147935	0.339999999996508
31	17.5850619901625	0.339999999996508
32	17.4921787633141	0.349999999991269
33	17.4709353413039	0.349999999991269
34	17.3346622057201	0.360000000000582
35	17.2742685132192	0.369999999995343
36	17.1819221684103	0.379999999990105
37	17.1254896797304	0.379999999990105
38	17.0153758202073	0.389999999999418
39	16.9312440928982	0.389999999999418
40	16.9197540497762	0.399999999994179
41	16.8206961759171	0.419999999998254
42	16.8206961759171	0.489999999990687
43	16.7593128500071	0.489999999990687
44	16.7315641749545	0.489999999990687
45	16.7140761824834	0.5
46	16.6933563221167	0.5
47	16.6774477368471	0.509999999994761
49	16.6304755279629	0.529999999998836
50	16.6043051684244	0.55000000000291
51	16.5859370615033	0.55000000000291
52	16.5694281672025	0.55000000000291
53	16.5418378054644	0.569999999992433
54	16.5104362898867	0.569999999992433
55	16.4885432201767	0.580000000001746
56	16.4656885917269	0.589999999996508
57	16.432588445039	0.599999999991269
59	16.372069314938	0.619999999995343
60	16.3494138467627	0.619999999995343
61	16.3183658002845	0.629999999990105
63	16.2728359252286	0.639999999999418
64	16.2602276596934	0.649999999994179
65	16.229401225465	0.669999999998254
67	16.1568694732264	0.679999999993015
68	16.1203352142792	0.679999999993015
70	16.0437790897563	0.69999999999709
71	16.0255163672555	0.709999999991851
73	15.9409183233659	0.729999999995925
74	15.9067024486652	0.729999999995925
76	15.8572182887469	0.75
77	15.8521975144822	0.759999999994761
79	15.7653920293265	0.770000000004075
81	15.7119826231588	0.789999999993597
82	15.6625563913051	0.80000000000291
84	15.6478525780519	0.809999999997672
86	15.5596001880854	0.830000000001746
88	15.4544297598987	0.839999999996508
90	15.3758381894042	0.869999999995343
92	15.2982279604453	0.889999999999418
94	15.2859069996339	0.899999999994179
96	15.2186512367807	0.910000000003492
98	15.1930758186796	0.929999999993015
100	15.0955354928598	0.940000000002328
102	15.0309412360733	0.959999999991851
104	14.9526657475128	0.979999999995925
106	14.9084920892373	1
109	14.8425450823057	1.02000000000407
111	14.7730310611409	1.02999999999884
113	14.7413463943725	1.05000000000291
116	14.6522647851747	1.08000000000175
118	14.6092928102176	1.09999999999127
121	14.5679311652093	1.11999999999534
123	14.5198349675048	1.13999999999942
126	14.4637089288515	1.16000000000349
129	14.4347750280765	1.17999999999302
131	14.3936625569184	1.19000000000233
134	14.346574821212	1.22999999999593
137	14.304736996824	1.25
140	14.2670668111411	1.27000000000407
143	14.2255443570955	1.30000000000291
146	14.2000512175843	1.30999999999767
149	14.1602252484754	1.33999999999651
153	14.1066099939358	1.36999999999534
156	14.0692785884113	1.39999999999418
159	14.0343961406769	1.41999999999825
163	14.0050731743718	1.45999999999185
166	13.9668316561965	1.47999999999593
170	13.9178240199937	1.50999999999476
173	13.8849790059461	1.5399999999936
177	13.8461017421556	1.56999999999243
181	13.8131950314687	1.59999999999127
185	13.7729471632997	1.63999999999942
189	13.743727515047	1.66000000000349
193	13.7094902612414	1.69999999999709
197	13.6717562716763	1.72999999999593
201	13.6368990164157	1.75999999999476
205	13.6089112634442	1.7899999999936
210	13.5712374745884	1.83000000000175
214	13.5422255349318	1.86000000000058
219	13.5080535824943	1.89999999999418
223	13.4840395730815	1.92999999999302
228	13.4511290983405	1.97000000000116
233	13.4210071543556	2.00999999999476
238	13.3965601806696	2.05000000000291
243	13.3641081371152	2.08999999999651
248	13.3397867800068	2.1299999999901
254	13.3025394004937	2.17999999999302
259	13.2753256503985	2.22000000000116
265	13.2445348685928	2.25
270	13.2181669963737	2.30000000000291
276	13.1921249274819	2.33999999999651
282	13.1626193023442	2.39999999999418
288	13.1314900683309	2.44000000000233
294	13.1004902895185	2.48999999999069
301	13.0675273906902	2.5399999999936
307	13.0463150153041	2.58999999999651
314	13.0096539228366	2.63999999999942
320	12.9859323550846	2.69000000000233
327	12.9516946152327	2.75
334	12.921292856261	2.80000000000291
342	12.8892469538114	2.86999999999534
349	12.857125978528	2.91999999999825
356	12.8276306428807	2.97999999999593
364	12.7989180016315	3.02999999999884
372	12.7640040451793	3.09999999999127
380	12.7338301430917	3.16000000000349
388	12.7034271050493	3.22999999999593
396	12.6744102141007	3.2899999999936
405	12.6451640052359	3.36000000000058
413	12.6183354402064	3.42999999999302
422	12.5866524378665	3.48999999999069
431	12.5560553880201	3.55999999999767
441	12.5224930657059	3.63999999999942
450	12.4968480400193	3.72000000000116
460	12.467654130225	3.7899999999936
469	12.4422354964434	3.86000000000058
480	12.4163489614229	3.95999999999185
490	12.388376293148	4.02999999999884
500	12.363101040152	4.11000000000058
511	12.3392138224649	4.19000000000233
522	12.3158626138188	4.27999999999884
533	12.2924302504541	4.36999999999534
545	12.2717306611761	4.47000000000116
556	12.2526797599064	4.55999999999767
568	12.2304156107987	4.64999999999418
580	12.2113212457879	4.72999999999593
593	12.1923982244718	4.81999999999243
606	12.1722188719621	4.91000000000349
619	12.1534772875747	5.00999999999476
632	12.1335349084152	5.11000000000058
645	12.1157650621482	5.20999999999185
659	12.096841323121	5.31999999999243
673	12.0785014794434	5.42999999999302
688	12.0599635334496	5.55000000000291
702	12.0423768074855	5.64999999999418
718	12.0236958255284	5.7899999999936
733	12.0063597550323	5.89999999999418
749	11.9888159032604	6.02000000000407
765	11.9707099468402	6.14999999999418
781	11.9542091529222	6.27999999999884
798	11.9354047527114	6.39999999999418
815	11.9180779861045	6.5399999999936
832	11.9011522810588	6.67999999999302
850	11.8831714860194	6.81999999999243
868	11.8662947697922	6.94999999999709
887	11.8473096842668	7.09999999999127
906	11.8294403371763	7.25
926	11.8112813985922	7.41000000000349
945	11.7938364047484	7.55999999999767
966	11.7754945965279	7.72000000000116
986	11.7587639688846	7.86999999999534
1007	11.7410832454683	8.0399999999936
1029	11.7225497178728	8.22000000000116
1051	11.7046127132462	8.3799999999901
1074	11.6860878249457	8.55999999999767
1097	11.6683287455759	8.73999999999069
1120	11.650882925365	8.92999999999302
1144	11.632538783325	9.11000000000058
1169	11.6134439101031	9.30000000000291
1194	11.5952486707295	9.50999999999476
1219	11.5776643933956	9.69000000000233
1246	11.5586098052356	9.89999999999418
1272	11.5405209627094	10.0899999999965
1300	11.5209748753575	10.3199999999924
1327	11.5032692182982	10.5299999999988
1356	11.4837893428665	10.75
1385	11.4666672941498	10.9799999999959
1415	11.4464546499623	11.1900000000023
1445	11.4280376392673	11.3899999999994
1476	11.4091206497885	11.5999999999913
1508	11.3903343364471	11.8300000000017
1540	11.3713174536039	12.0599999999977
1573	11.3528846670091	12.3199999999924
1607	11.3336410644515	12.5800000000017
1641	11.3148560116467	12.8499999999913
1676	11.2957827297233	13.1100000000006
1712	11.2769561818876	13.3600000000006
1749	11.2578772710592	13.6199999999953
1786	11.2394433635988	13.8899999999994
1825	11.2202109605344	14.1999999999971
1864	11.2014773290392	14.5
1904	11.1829808341219	14.7700000000041
1945	11.1643916959999	15.0500000000029
1986	11.1463938025458	15.3399999999965
2029	11.1277963301423	15.6499999999942
2072	11.1096176129774	15.9899999999907
2117	11.0912427477054	16.3399999999965
2162	11.0737193206195	16.6900000000023
2208	11.0558483125324	17.0500000000029
2256	11.0378563274605	17.4100000000035
2304	11.020583465733	17.8000000000029
2354	11.0028214261115	18.179999999993
2404	10.9858880046748	18.5699999999924
2456	10.9682088961399	18.9599999999919
2508	10.9514122814798	19.3699999999953
2562	10.9342406450356	19.7899999999936
2617	10.9176052964522	20.2099999999919
2673	10.9007521926482	20.6499999999942
2730	10.8844994981177	21.0699999999924
2789	10.8679032344313	21.5299999999988
2849	10.8515764010704	22
2910	10.8356740255238	22.4599999999919
2972	10.8199513424348	22.929999999993
3036	10.8046868728639	23.4199999999983
3101	10.7890789462854	23.9100000000035
3167	10.7739426727049	24.429999999993
3235	10.7586563030893	24.9599999999919
3305	10.7435428114161	25.5
3376	10.7288182916429	26.0500000000029
3448	10.714270043867	26.5999999999913
3522	10.6997276629933	27.179999999993
3597	10.6852456725403	27.75
3674	10.6709544071755	28.3600000000006
3753	10.6568109532722	28.9599999999919
3834	10.6425158856702	29.5800000000017
3916	10.6284551547848	30.2200000000012
4000	10.6144550345209	30.8600000000006
4086	10.6005289950355	31.5299999999988
4173	10.5868678885297	32.1999999999971
4263	10.573097274024	32.8999999999942
4354	10.5593661985805	33.6100000000006
4447	10.5458882819551	34.3199999999924
4543	10.5321728811199	35.0699999999924
4640	10.518657744526	35.8099999999977
4740	10.5053018898346	36.5899999999965
4841	10.4918098579716	37.3699999999953
4945	10.4784573359133	38.1699999999983
5051	10.465165148625	38.9799999999959
5159	10.4518531429293	39.8199999999924
5270	10.4384670822291	40.679999999993
5383	10.4252226638361	41.5500000000029
5498	10.4120660490569	42.429999999993
5616	10.3986822476169	43.3499999999913
5737	10.3854207306252	44.2799999999988
5860	10.372069639254	45.2299999999959
5985	10.3587948071953	46.1999999999971
6114	10.3454964043555	47.179999999993
6245	10.3322074650968	48.1999999999971
6378	10.3188428727497	49.2200000000012
6515	10.3054935572229	50.2799999999988
6655	10.2921500407344	51.3600000000006
6798	10.2787621361606	52.4100000000035
6943	10.2655000202955	53.5200000000041
7092	10.2521632426644	54.6600000000035
7244	10.2388148725694	55.8399999999965
7400	10.2254174862796	57.0299999999988
7558	10.2121373972835	58.25
7720	10.198814477037	59.429999999993
7886	10.1853675404253	60.6100000000006
8055	10.1719850827468	61.8099999999977
8227	10.1586665393535	63.0500000000029
8404	10.1452530288692	64.4100000000035
8584	10.1318318602821	65.679999999993
8768	10.1183640290383	66.9499999999971
8956	10.1048730481755	68.2099999999919
9148	10.091378823638	69.6399999999994
9344	10.077950624654	71.1100000000006
9544	10.0645053641458	72.5399999999936
9749	10.0509466002003	74.1199999999953
9958	10.0374324027469	75.7299999999959
10172	10.023882613157	77.2899999999936
10390	10.0103590868014	78.929999999993
10612	9.99689109844626	80.4899999999907
10840	9.98337463009444	82.179999999993
11072	9.96983632075094	83.929999999993
11310	9.95625333320891	85.6900000000023
11552	9.94273853992173	87.5599999999977
11800	9.92920756730377	89.4599999999919
12053	9.91572143847325	91.4100000000035
12311	9.90228914135619	93.3099999999977
12575	9.88882488656818	95.2599999999948
12845	9.87536380038635	97.3399999999965
13120	9.86202575137152	99.4400000000023
13401	9.84876477288754	101.580000000002
13689	9.83537886176788	103.550000000003
13982	9.82216115328386	105.789999999994
14282	9.80894398475816	107.959999999992
14588	9.79582848028036	110.289999999994
14901	9.7826973210958	112.479999999996
15220	9.76968116943386	114.910000000003
15547	9.75666961473253	117.319999999992
15880	9.74380808994452	119.87999999999
16220	9.73094920709819	122.5
16568	9.71813958877879	125.179999999993
16923	9.70547055583486	127.889999999999
17286	9.69282278875562	130.599999999991
17657	9.68030089639518	133.459999999992
18035	9.66782167050618	136.369999999995
18422	9.65546287155405	139.349999999991
18817	9.64316783081941	142.37999999999
19220	9.63099355822168	145.220000000001
19632	9.61891278786515	148.389999999999
20053	9.60692648081928	151.789999999994
20483	9.59500611979889	155.089999999997
20922	9.58321090939053	158.459999999992
21371	9.57149213121797	161.910000000003
21829	9.55988197808498	165.360000000001
22297	9.54832269569859	168.949999999997
22775	9.53688731780422	172.610000000001
23263	9.52553606864088	176.289999999994
23762	9.51427043543908	180.050000000003
24272	9.50305176545919	183.949999999997
24792	9.49190409858211	187.929999999993
25323	9.48084894539343	192.009999999995
25866	9.46983723442331	196.139999999999
26421	9.45887316768382	200.199999999997
26987	9.44798406138557	204.539999999994
27566	9.43710295702536	208.979999999996
28157	9.42629469942195	213.5
28760	9.4155128737054	218.089999999997
29377	9.4047158316626	222.789999999994
30007	9.39396073709005	227.610000000001
30650	9.38322217910741	232.520000000004
31307	9.37247859166082	237.449999999997
31978	9.36175652702988	242.529999999999
32664	9.3510027255255	247.759999999995
33364	9.340300714986	253.110000000001
34080	9.32956301149874	258.589999999997
34810	9.31888027158165	264.169999999998
35557	9.30813713980636	269.860000000001
36319	9.29739602045965	275.699999999997
37097	9.28662136589712	281.619999999995
37893	9.27579642647343	287.699999999997
38705	9.26494261853759	293.910000000003
39535	9.25401282236546	300.009999999995


==> data/perfprofdiscrete-20-300-5-3.dat <==
iter	objfun	time
1	24.5288457297545	0.0100000000093132
2	23.2133633889355	0.0100000000093132
3	22.1529737516966	0.0200000000040745
4	22.0804852413177	0.0500000000029104
5	21.9635033249237	0.0700000000069849
6	21.8043772383439	0.0700000000069849
7	21.2652230478739	0.0700000000069849
8	20.6779552624826	0.0700000000069849
9	20.0418858841408	0.0800000000017462
10	19.8519250719322	0.110000000000582
11	19.8519250719322	0.190000000002328
12	19.6207327041773	0.190000000002328
13	19.4332251441266	0.19999999999709
14	19.2514942486877	0.19999999999709
15	19.0931869627175	0.210000000006403
16	18.94695640525	0.210000000006403
17	18.8677868510279	0.220000000001164
18	18.7965524840084	0.229999999995925
19	18.6972678746326	0.260000000009313
20	18.6256374398071	0.260000000009313
21	18.4889083276799	0.270000000004075
22	18.3791065482201	0.270000000004075
23	18.2957427574174	0.279999999998836
24	18.2652469216709	0.290000000008149
25	18.109892513802	0.290000000008149
26	18.0298117212377	0.30000000000291
27	17.9334325191069	0.30000000000291
28	17.8721045638566	0.320000000006985
29	17.7864064109595	0.330000000001746
30	17.6456519147935	0.339999999996508
31	17.5850619901625	0.339999999996508
32	17.4921787633141	0.339999999996508
33	17.4709353413039	0.360000000000582
34	17.3346622057201	0.360000000000582
35	17.2742685132192	0.369999999995343
36	17.1819221684103	0.380000000004657
37	17.1254896797304	0.389999999999418
38	17.0153758202073	0.389999999999418
39	16.9312440928982	0.400000000008731
40	16.9197540497762	0.410000000003492
41	16.8206961759171	0.430000000007567
42	16.8206961759171	0.510000000009313
43	16.7593128500071	0.510000000009313
44	16.7315641749545	0.520000000004075
45	16.7140761824834	0.520000000004075
46	16.6933563221167	0.529999999998836
47	16.6774477368471	0.529999999998836
48	16.6559914634042	0.540000000008149
49	16.6304755279629	0.55000000000291
50	16.6043051684244	0.559999999997672
51	16.5859370615033	0.570000000006985
52	16.5694281672025	0.570000000006985
53	16.5418378054644	0.589999999996508
54	16.5104362898867	0.589999999996508
55	16.4885432201767	0.600000000005821
56	16.4656885917269	0.610000000000582
58	16.3984068992073	0.619999999995343
59	16.372069314938	0.630000000004657
60	16.3494138467627	0.639999999999418
61	16.3183658002845	0.650000000008731
63	16.2728359252286	0.660000000003492
64	16.2602276596934	0.660000000003492
65	16.229401225465	0.680000000007567
67	16.1568694732264	0.690000000002328
68	16.1203352142792	0.69999999999709
70	16.0437790897563	0.720000000001164
71	16.0255163672555	0.720000000001164
73	15.9409183233659	0.740000000005239
74	15.9067024486652	0.75
76	15.8572182887469	0.760000000009313
77	15.8521975144822	0.770000000004075
79	15.7653920293265	0.790000000008149
81	15.7119826231588	0.809999999997672
83	15.6611782888831	0.820000000006985
84	15.6478525780519	0.830000000001746
86	15.5596001880854	0.850000000005821
88	15.4544297598987	0.850000000005821
90	15.3758381894042	0.880000000004657
92	15.2982279604453	0.900000000008731
94	15.2859069996339	0.910000000003492
96	15.2186512367807	0.930000000007567
98	15.1930758186796	0.940000000002328
100	15.0955354928598	0.960000000006403
102	15.0309412360733	0.970000000001164
104	14.9526657475128	0.990000000005239
106	14.9084920892373	1
109	14.8425450823057	1.02999999999884
111	14.7730310611409	1.04000000000815
113	14.7413463943725	1.05999999999767
116	14.6522647851747	1.08999999999651
118	14.6092928102176	1.11000000000058
121	14.5679311652093	1.13000000000466
124	14.5021703978635	1.15000000000873
126	14.4637089288515	1.18000000000757
129	14.4347750280765	1.19000000000233
132	14.3813446028444	1.22000000000116
134	14.346574821212	1.22999999999593
137	14.304736996824	1.26000000000931
140	14.2670668111411	1.27999999999884
143	14.2255443570955	1.30999999999767
146	14.2000512175843	1.33000000000175
149	14.1602252484754	1.35000000000582
153	14.1066099939358	1.38000000000466
156	14.0692785884113	1.40000000000873
159	14.0343961406769	1.43000000000757
163	14.0050731743718	1.4600000000064
166	13.9668316561965	1.49000000000524
170	13.9178240199937	1.52000000000407
173	13.8849790059461	1.54000000000815
177	13.8461017421556	1.57000000000698
181	13.8131950314687	1.60000000000582
185	13.7729471632997	1.63999999999942
189	13.743727515047	1.66999999999825
193	13.7094902612414	1.69999999999709
197	13.6717562716763	1.72999999999593
201	13.6368990164157	1.77000000000407
206	13.5995963292261	1.80000000000291
210	13.5712374745884	1.83000000000175
214	13.5422255349318	1.86999999999534
219	13.5080535824943	1.90000000000873
224	13.4769727649298	1.94999999999709
229	13.4480093058535	1.97999999999593
233	13.4210071543556	2.01000000000931
238	13.3965601806696	2.05000000000291
244	13.3623630077635	2.08999999999651
249	13.3352815258593	2.13999999999942
254	13.3025394004937	2.18000000000757
260	13.2709432990899	2.22000000000116
265	13.2445348685928	2.26000000000931
271	13.2129058377308	2.30000000000291
277	13.1915041130108	2.35000000000582
283	13.1556944418001	2.41000000000349
289	13.1273153346248	2.44999999999709
295	13.0965086865047	2.49000000000524
301	13.0675273906902	2.55000000000291
308	13.037140949516	2.60000000000582
314	13.0096539228366	2.65000000000873
321	12.9821779195205	2.69999999999709
328	12.9487955271814	2.76000000000931
335	12.9193895904076	2.80999999999767
342	12.8892469538114	2.86000000000058
349	12.857125978528	2.91999999999825
357	12.8244653182785	2.97999999999593
364	12.7989180016315	3.02999999999884
372	12.7640040451793	3.10000000000582
380	12.7338301430917	3.16999999999825
388	12.7034271050493	3.22999999999593
397	12.6698500118845	3.30000000000291
405	12.6451640052359	3.35000000000582
414	12.6137435572763	3.41999999999825
423	12.5819654915645	3.47000000000116
432	12.5525024023029	3.54000000000815
441	12.5224930657059	3.60000000000582
451	12.4940178449174	3.68000000000757
460	12.467654130225	3.74000000000524
470	12.4387775521058	3.82000000000698
480	12.4163489614229	3.88999999999942
490	12.388376293148	3.97999999999593
501	12.3612786545809	4.05999999999767
512	12.3374810131976	4.15000000000873
523	12.3143414973068	4.24000000000524
534	12.291103300496	4.32000000000698
545	12.2717306611761	4.40000000000873
557	12.2497066410703	4.5
569	12.2297667984984	4.58000000000175
581	12.2095406463998	4.65000000000873
594	12.1916048765786	4.75
606	12.1722188719621	4.82000000000698
619	12.1534772875747	4.91999999999825
633	12.1323003936176	5.02000000000407
646	12.1156049269769	5.11999999999534
660	12.0966643886278	5.22999999999593
674	12.0782492115581	5.33000000000175
689	12.0587798737574	5.44999999999709
704	12.0398164372351	5.57000000000698
719	12.0219191904004	5.69000000000233
734	12.0055583544249	5.80000000000291
750	11.9866678439519	5.93000000000757
766	11.9694588910288	6.05000000000291
782	11.9520061524997	6.18000000000757
799	11.9350388963164	6.30999999999767
816	11.9168844620577	6.44000000000233
834	11.8995574367784	6.58000000000175
852	11.881145996652	6.72000000000116
870	11.8654328399453	6.86000000000058
888	11.8471726571822	7
908	11.8286198220139	7.16000000000349
927	11.8101137618285	7.30999999999767
947	11.7921871849799	7.44999999999709
967	11.7747805035561	7.58999999999651
988	11.7582025268887	7.74000000000524
1009	11.7392378403578	7.90000000000873
1031	11.7209613166669	8.05999999999767
1053	11.7029390765122	8.2100000000064
1075	11.6856077096856	8.35000000000582
1098	11.6672265026122	8.52000000000407
1122	11.6488661722141	8.69000000000233
1146	11.6308896504868	8.88000000000466
1171	11.6116975837222	9.07000000000698
1196	11.5933917670238	9.27000000000407
1221	11.576188196178	9.4600000000064
1248	11.5565262965743	9.68000000000757
1274	11.5401222843245	9.88000000000466
1302	11.5194636431179	10.0899999999965
1330	11.5010656349442	10.320000000007
1358	11.482640733297	10.5400000000081
1387	11.4643058698943	10.7700000000041
1417	11.4455028166931	11
1447	11.4269244934749	11.2299999999959
1478	11.4083081021536	11.4799999999959
1510	11.3891721134195	11.7200000000012
1542	11.370354455466	11.9799999999959
1576	11.3511222706103	12.2400000000052
1609	11.3324230038486	12.5
1644	11.313207674552	12.7700000000041
1679	11.2942592378652	13.070000000007
1715	11.2752698607346	13.3500000000058
1752	11.2564120993272	13.6399999999994
1789	11.2381478611707	13.9199999999983
1828	11.219174161594	14.2299999999959
1867	11.2000797970172	14.5400000000081
1907	11.1814475604038	14.8500000000058
1948	11.1631200356882	15.1600000000035
1990	11.144723113975	15.4900000000052
2032	11.1263694956814	15.8500000000058
2076	11.107876695229	16.1900000000023
2120	11.0899829314757	16.5299999999988
2166	11.0718755166518	16.8899999999994
2212	11.0547089945353	17.2400000000052
2260	11.0362670345311	17.6199999999953
2308	11.0192146455046	17.9900000000052
2358	11.0016501280211	18.3699999999953
2408	10.9841261199608	18.7600000000093
2460	10.966932563636	19.1600000000035
2513	10.949795202332	19.5800000000017
2567	10.9327360330431	19.9900000000052
2622	10.9158004610493	20.4199999999983
2678	10.8993499014959	20.8399999999965
2735	10.8829766016802	21.2700000000041
2794	10.8665140670579	21.7299999999959
2854	10.8501908612479	22.1900000000023
2915	10.8346014408607	22.6699999999983
2978	10.8186344980436	23.1500000000087
3041	10.8033483059132	23.6399999999994
3107	10.7875401787999	24.1500000000087
3173	10.7724202710516	24.6500000000087
3241	10.7574941985033	25.1800000000076
3311	10.7423651552228	25.7200000000012
3382	10.727625452977	26.25
3454	10.7131719524384	26.75
3528	10.6984589027318	27.3099999999977
3604	10.6839017525659	27.9000000000087
3681	10.6696255252705	28.5
3760	10.6555118281105	29.1000000000058
3841	10.6411828296011	29.6999999999971
3923	10.6272673210579	30.25
4007	10.6134933814022	30.8099999999977
4093	10.5994089706452	31.3899999999994
4181	10.5858168303689	32
4271	10.5718441900008	32.6900000000023
4362	10.5581488262948	33.4000000000087
4456	10.5444608201325	34.1199999999953
4551	10.5309938424857	34.8500000000058
4649	10.5174117449806	35.6000000000058
4749	10.5039236029194	36.3699999999953
4851	10.4907740130531	37.1600000000035
4955	10.47711606376	37.9600000000064
5061	10.4638387813669	38.7799999999988
5169	10.4505803845239	39.6100000000006
5280	10.4372938908677	40.4700000000012
5393	10.4240447588016	41.3300000000017
5509	10.410799250014	42.2200000000012
5627	10.3975484219293	43.0899999999965
5748	10.3841366634501	43.9900000000052
5871	10.3709465687964	44.9400000000023
5997	10.3577235766225	45.8699999999953
6126	10.3441933731798	46.8300000000017
6257	10.3309465064922	47.7100000000064
6391	10.3176278827093	48.6000000000058
6528	10.3043679397678	49.6300000000047
6668	10.290882915772	50.6999999999971
6811	10.2776313437167	51.8000000000029
6957	10.2642991340961	52.9100000000035
7106	10.2509014334934	54.0599999999977
7259	10.2374981311271	55.2400000000052
7414	10.2242276961732	56.4300000000076
7573	10.2110145338841	57.6399999999994
7736	10.1974865454923	58.8899999999994
7902	10.1840968239561	60.1600000000035
8071	10.1707491843387	61.4499999999971
8244	10.1573472843081	62.7799999999988
8421	10.1438934160865	64.1300000000047
8602	10.1305437957295	65.5100000000093
8786	10.1170679829695	66.9199999999983
8975	10.103534890723	68.3500000000058
9167	10.0900646496647	69.7600000000093
9364	10.0765413122843	71.2799999999988
9564	10.0632036880492	72.8000000000029
9769	10.0496147178804	74.3800000000047
9979	10.0360826993295	75.9900000000052
10193	10.0225642229316	77.570000000007
10411	10.0090711684006	79.25
10635	9.99554958161572	80.7600000000093
10863	9.98208591357296	82.5
11096	9.9684480412782	84.2900000000081
11334	9.95493810354718	86.1100000000006
11577	9.94139360243227	87.9499999999971
11825	9.9279639671896	89.75
12079	9.91434226458023	91.6199999999953
12338	9.90086404859336	93.4300000000076
12602	9.88746995008107	95.2200000000012
12872	9.87404554060067	97.2600000000093
13148	9.86066828014099	99.3399999999965
13430	9.84734088009949	101.5
13718	9.83409599688643	103.710000000006
14012	9.82083228751952	105.940000000002
14313	9.8075986055985	108.25
14620	9.79444805131157	110.610000000001
14933	9.7814067607208	113.020000000004
15254	9.76831729165232	115.479999999996
15581	9.75534537708138	117.880000000005
15915	9.74244474645049	120.440000000002
16256	9.72962112765421	123.059999999998
16605	9.71680284520164	125.740000000005
16961	9.70413173476896	128.460000000006
17324	9.69151598264785	131.229999999996
17696	9.67896852938491	134.050000000003
18075	9.66653788401195	136.960000000006
18463	9.65417420906928	139.860000000001
18859	9.64189867882223	142.869999999995
19263	9.62974406315488	145.979999999996
19676	9.61767341487429	149.139999999999
20098	9.60565653377718	152.360000000001
20529	9.59375620348317	155.630000000005
20970	9.58193605642052	158.960000000006
21419	9.57024587982525	162.330000000002
21879	9.5586238102958	165.869999999995
22348	9.54708632411484	169.410000000003
22827	9.5356631502376	173.080000000002
23316	9.52432238584429	176.729999999996
23816	9.51304468984236	180.559999999998
24327	9.50184011957686	184.470000000001
24849	9.49070177459749	188.350000000006
25382	9.47964493388086	192.430000000008
25926	9.46863730429487	196.520000000004
26482	9.45768128575829	200.520000000004
27050	9.44677693464483	204.869999999995
27630	9.43594327656918	209.320000000007
28222	9.42511910630532	213.839999999997
28827	9.41432641147157	218.419999999998
29446	9.40353386731737	222.960000000006
30077	9.3927876933303	227.520000000004
30722	9.38204377727829	232.460000000006
31381	9.37128710265758	237.510000000009
32054	9.36054225929805	242.529999999999
32741	9.34981827712815	247.650000000009
33443	9.33909068954277	253.020000000004
34160	9.32838417312511	258.520000000004
34893	9.31767378030211	264.130000000005
35641	9.30694614629366	269.710000000006
36405	9.29620160074118	275.5
37186	9.28540394201288	281.470000000001
37984	9.27456055710451	287.580000000002
38798	9.26370058170786	293.740000000005
39630	9.25276550921379	300.010000000009


==> data/perfprofdiscrete-20-300-5-4.dat <==
iter	objfun	time
1	24.9720218301729	0.25
2	24.9333314953897	0.509999999994761
3	24.9010080580545	0.759999999994761
4	24.8720422631131	1.05000000000291
5	24.844230714246	1.33999999999651
6	24.8161780979749	1.61999999999534
7	24.7871814814553	1.89999999999418
8	24.7569963224926	2.19000000000233
9	24.7256229123925	2.47999999999593
10	24.6931673473042	2.77000000000407
11	24.6597663516606	3.05000000000291
12	24.6255520632999	3.33999999999651
13	24.59063849153	3.61000000000058
14	24.5551185863968	3.89999999999418
15	24.5190658930917	4.17999999999302
16	24.4825377501095	4.44000000000233
17	24.445578628098	4.69000000000233
18	24.4082230531593	4.91999999999825
19	24.370497966767	5.16000000000349
20	24.3324245518094	5.39999999999418
21	24.2940196162513	5.63999999999942
22	24.2552966344436	5.88999999999942
23	24.2162665330386	6.11999999999534
24	24.1769382893723	6.34999999999127
25	24.1373193920581	6.58999999999651
26	24.0974161989491	6.83000000000175
27	24.0572342169574	7.06999999999243
28	24.0167783209125	7.30999999999767
29	23.9760529238582	7.5399999999936
30	23.9350621081332	7.77999999999884
31	23.8938097246277	8.02000000000407
32	23.852299466305	8.25
33	23.8105349211396	8.49000000000524
34	23.7685196088716	8.72000000000116
35	23.7262570053348	8.95999999999185
36	23.6837505575237	9.19999999999709
37	23.6410036920235	9.42999999999302
38	23.5980198189295	9.66000000000349
39	23.5548023329366	9.89999999999418
40	23.5113546128852	10.1300000000047
41	23.4676800207136	10.3600000000006
42	23.4237819004848	10.5999999999913
43	23.3796635779207	10.8300000000017
44	23.3353283606909	11.0699999999924
45	23.2907795395558	11.3099999999977
46	23.2460203903523	11.5399999999936
47	23.201054176728	11.7799999999988
48	23.1558841534759	12
49	23.1105135702868	12.2400000000052
50	23.0649456757249	12.4700000000012
51	23.0191837212293	12.7099999999919
52	22.9732309649605	12.9400000000023
53	22.9270906753272	13.2599999999948
54	22.8807661340581	13.5500000000029
55	22.834260638709	13.7899999999936
56	22.787577504525	14.0899999999965
57	22.7407200656045	14.3099999999977
58	22.6936916753346	14.5500000000029
59	22.646495706091	14.7899999999936
60	22.5991355482101	15.0200000000041
61	22.5516146082588	15.25
62	22.5039363066394	15.4799999999959
63	22.4561040745777	15.7099999999919
64	22.4081213505544	15.9499999999971
65	22.3599915762524	16.1699999999983
66	22.3117181921016	16.3999999999942
67	22.2633046325209	16.6399999999994
68	22.2147543209687	16.8699999999953
69	22.1660706649293	17.0999999999913
70	22.1172570509791	17.3399999999965
71	22.0683168400892	17.5599999999977
72	22.0192533633301	17.7899999999936
73	21.9700699181487	18.0200000000041
74	21.9207697653858	18.25
75	21.871356127182	18.4900000000052
76	21.821832185902	18.7099999999919
77	21.7722010841576	18.929999999993
78	21.7224659259682	19.1699999999983
79	21.6726297790279	19.3999999999942
80	21.6226956779842	19.6300000000047
81	21.5726666285669	19.8499999999913
82	21.5225456123395	20.0800000000017
83	21.4723355918014	20.3000000000029
84	21.4220395155396	20.5599999999977
85	21.3716603231249	20.8499999999913
86	21.3212009494681	21.1499999999942
87	21.2706643284011	21.5
88	21.2200533953092	21.8499999999913
89	21.1693710887236	22.2099999999919
90	21.118620350863	22.5500000000029
91	21.0678041271947	22.9599999999919
92	21.016925365154	23.3699999999953
93	20.9659870122172	23.7799999999988
94	20.9149920135601	24.1999999999971
95	20.8639433095563	24.5099999999948
96	20.812843833374	24.8399999999965
97	20.7616965089202	25.1600000000035
98	20.7105042493668	25.5500000000029
99	20.6592699564598	25.8699999999953
100	20.6079965207861	26.1399999999994
101	20.5566868231341	26.4199999999983
102	20.5053437370451	26.6900000000023
103	20.4539701326164	26.9499999999971
104	20.4025688815735	27.2299999999959
105	20.3511428635893	27.5
106	20.2996949737876	27.7700000000041
107	20.2482281313228	28.0399999999936
108	20.1967452888886	28.3099999999977
109	20.1452494429613	28.5800000000017
110	20.0937436445396	28.8499999999913
111	20.042231010102	29.2200000000012
112	19.9907147324525	29.5699999999924
113	19.9391980910925	29.8699999999953
114	19.8876844617106	30.0899999999965
115	19.8361773243536	30.3099999999977
116	19.7846802698135	30.5299999999988
117	19.7331970037474	30.7599999999948
118	19.6817313480413	30.9900000000052
119	19.6302872389356	31.1999999999971
120	19.5788687214527	31.429999999993
121	19.5274799397102	31.6600000000035
122	19.4761251227633	31.8800000000047
123	19.4248085657053	32.1100000000006
124	19.3735346058604	32.3300000000017
125	19.3223075940336	32.5599999999977
126	19.2711318609302	32.7799999999988
127	19.2200116790268	33
128	19.168951220353	33.2299999999959
129	19.1179545108314	33.4599999999919
130	19.0670253820046	33.679999999993
131	19.0161674211464	33.9100000000035
132	18.9653839209034	34.1300000000047
133	18.9146778297191	34.3499999999913
134	18.8640517043634	34.5800000000017
135	18.8135076659006	34.8000000000029
136	18.7630473603914	35.0299999999988
137	18.7126719255265	35.2599999999948
138	18.6623819642477	35.4799999999959
139	18.6121775262307	35.6999999999971
140	18.5620580978982	35.929999999993
141	18.5120226014179	36.1499999999942
142	18.4620694029302	36.3800000000047
143	18.4121963300613	36.5999999999913
144	18.3624006986019	36.8199999999924
145	18.3126793480883	37.0500000000029
146	18.2630286858895	37.2700000000041
147	18.2134447392776	37.5
148	18.1639232148282	37.7299999999959
149	18.1144595643441	37.9499999999971
150	18.0650490563166	38.1699999999983
151	18.0156868517258	38.3899999999994
152	17.9663680827412	38.6100000000006
153	17.9170879326294	38.8300000000017
154	17.8678417149271	39.0599999999977
155	17.8186249497295	39.2899999999936
156	17.7694334348111	39.5099999999948
157	17.7202633092714	39.7299999999959
158	17.6711111075241	39.9599999999919
159	17.6219738017365	40.1699999999983
160	17.5728488312929	40.3899999999994
161	17.5237341184689	40.6600000000035
162	17.4746280702423	40.9199999999983
163	17.4255295669471	41.179999999993
164	17.3764379392436	41.4400000000023
165	17.3273529355383	41.6999999999971
166	17.2782746824728	41.9599999999919
167	17.2292036413617	42.2099999999919
168	17.180140563462	42.4799999999959
169	17.131086446714	42.7400000000052
170	17.0820424961301	43
171	17.0330100893904	43.2599999999948
172	16.9839907485003	43.5200000000041
173	16.9349861176555	43.7899999999936
174	16.88599794682	44.0500000000029
175	16.837028080013	44.2700000000041
176	16.7880784469623	44.4900000000052
177	16.7391510566375	44.7099999999919
178	16.6902479912229	44.929999999993
179	16.6413713993039	45.1600000000035
180	16.5925234873776	45.3800000000047
181	16.5437065092023	45.5999999999913
182	16.4949227529059	45.8199999999924
183	16.4461745260968	46.0500000000029
184	16.397464139404	46.2700000000041
185	16.3487938888397	46.4799999999959
186	16.3001660370908	46.7099999999919
187	16.2515827933104	46.9400000000023
188	16.2030462902321	47.1499999999942
189	16.1545585566044	47.3800000000047
190	16.1061214822161	47.5999999999913
191	16.0577367724001	47.8199999999924
192	16.0094058891053	48.0399999999936
193	15.9611299765945	48.2599999999948
194	15.9129097716073	48.4900000000052
195	15.8647455002661	48.6999999999971
196	15.8166367667397	48.9199999999983
197	15.7685824411839	49.1399999999994
198	15.7205805561771	49.3499999999913
199	15.6726282212862	49.5699999999924
200	15.6247215642819	49.7899999999936
201	15.576855704951	50.0299999999988
202	15.5290247638007	50.2400000000052
203	15.4812219038296	50.4599999999919
204	15.4334393996424	50.679999999993
205	15.385668725131	50.8899999999994
206	15.3379006491626	51.1100000000006
207	15.2901253283556	51.3300000000017
208	15.2423323869768	51.5500000000029
209	15.1945109759375	51.7599999999948
210	15.1466498053927	51.9799999999959
211	15.0987371481667	52.1999999999971
212	15.0507608139053	52.4100000000035
213	15.0027080964432	52.6300000000047
214	14.9545656995068	52.8499999999913
215	14.9063196487721	53.0599999999977
216	14.8579552016021	53.2799999999988
217	14.8094567693673	53.4900000000052
218	14.7608078706077	53.7099999999919
219	14.7119911354905	53.929999999993
220	14.6629883819082	54.1499999999942
221	14.613780780134	54.3600000000006
222	14.5643491157534	54.5800000000017
223	14.5146741501131	54.8000000000029
224	14.4647370652271	55.0200000000041
225	14.4145199680714	55.2400000000052
226	14.364006419647	55.4499999999971
227	14.3131819487468	55.6699999999983
228	14.2620345098124	55.8800000000047
229	14.2105548484682	56.0999999999913
230	14.1587367464328	56.3199999999924
231	14.1065771282809	56.5299999999988
232	14.054076024529	56.75
233	14.0012363973674	56.9599999999919
234	13.9480638459208	57.1699999999983
235	13.8945662162809	57.3899999999994
236	13.8407531471969	57.6100000000006
237	13.7866355850309	57.8199999999924
238	13.7322253014109	58.0399999999936
239	13.6775344441424	58.2599999999948
240	13.622575146691	58.4799999999959
241	13.5673592142128	58.6900000000023
242	13.5118978950862	58.9100000000035
243	13.4562017366075	59.1300000000047
244	13.4002805125767	59.3399999999965
245	13.3441431997325	59.5699999999924
246	13.2877979703906	59.7799999999988
247	13.2312521615935	59.9900000000052
248	13.174512177917	60.2200000000012
249	13.1175832873624	60.429999999993
250	13.060469278566	60.6499999999942
251	13.0031719633959	60.8699999999953
252	12.9456905308554	61.0899999999965
253	12.8880207834383	61.3000000000029
254	12.8301543110792	61.5299999999988
255	12.7720776753054	61.7400000000052
256	12.7137716842351	61.9499999999971
257	12.65521083993	62.1699999999983
258	12.596363043944	62.3899999999994
259	12.5371896711535	62.5999999999913
260	12.4776461805682	62.8199999999924
261	12.4176835237771	63.0299999999988
262	12.3572507098525	63.2400000000052
263	12.2962989321204	63.4599999999919
264	12.2347875822631	63.679999999993
265	12.1726921993662	63.8999999999942
266	12.110013886768	64.1100000000006
267	12.0467890027603	64.3300000000017
268	11.9830971179934	64.5399999999936
269	11.9190646160492	64.7599999999948
270	11.8548613779879	64.9700000000012
271	11.7906893142846	65.1900000000023
272	11.7267642848489	65.4100000000035
273	11.6632961428771	65.6300000000047
274	11.6004727901874	65.8499999999913
275	11.5384512748678	66.0699999999924
276	11.4773536514439	66.2899999999936
277	11.417262521714	66.5099999999948
278	11.3582150103468	66.7299999999959
279	11.3002014413611	66.9499999999971
280	11.2431753426445	67.1699999999983
281	11.1870717026892	67.3899999999994
282	11.1318238444514	67.5999999999913
283	11.0773733927686	67.8199999999924
284	11.0236746051443	68.0399999999936
285	10.9706962921085	68.2599999999948
286	10.9184223991153	68.4900000000052
287	10.8668498199414	68.6999999999971
288	10.8159815642213	68.9199999999983
289	10.7658154784456	69.1499999999942
290	10.7163325260503	69.3600000000006
291	10.6674925224727	69.5699999999924
292	10.619247635874	69.7899999999936
293	10.5715843282512	70.0099999999948
294	10.5246003596118	70.2200000000012
295	10.4785988112804	70.4400000000023
296	10.434104098631	70.6600000000035
297	10.3916531981441	70.8800000000047
298	10.3514987237544	71.0999999999913
299	10.3135963927883	71.3099999999977
300	10.2777775963063	71.5299999999988
301	10.2438514348056	71.75
302	10.211631429414	71.9700000000012
303	10.1809404507426	72.179999999993
304	10.1521671749828	72.4599999999919
305	10.1253501030111	72.6499999999942
306	10.1002082652782	72.8499999999913
307	10.0765044864709	73.0500000000029
308	10.0540437343283	73.25
309	10.0326666079703	73.4400000000023
310	10.0122430116167	73.6499999999942
311	9.9926667515183	73.8399999999965
312	9.97385105275296	74.0399999999936
313	9.95572486561193	74.2400000000052
314	9.93822982756552	74.4400000000023
315	9.92131776008867	74.6399999999994
316	9.90494862070155	74.8399999999965
317	9.88908882179399	75.0399999999936
318	9.87370987336315	75.2400000000052
319	9.8587872830051	75.429999999993
320	9.84429968264478	75.6300000000047
321	9.83022813457801	75.8300000000017
322	9.81655558628137	76.0299999999988
323	9.80326645356623	76.2200000000012
324	9.79034629540975	76.429999999993
325	9.77778156661785	76.6199999999953
326	9.76555943881798	76.8199999999924
327	9.7536676637375	77.0099999999948
328	9.74209447019358	77.2099999999919
329	9.73082850044196	77.4100000000035
330	9.71985875493817	77.6100000000006
331	9.70917456336031	77.8000000000029
332	9.69876555883494	78
333	9.68862166613343	78.1999999999971
334	9.678733096559	78.3899999999994
335	9.66909033819004	78.5899999999965
336	9.65968416409622	78.7899999999936
337	9.65050562444559	78.9900000000052
338	9.64154605217479	79.1900000000023
339	9.63279706501338	79.3899999999994
340	9.624250564889	79.5800000000017
341	9.61589873942662	79.7799999999988
342	9.60773406066095	79.9799999999959
343	9.59974928532019	80.179999999993
344	9.59193745073235	80.3800000000047
345	9.58429187345662	80.6199999999953
346	9.57680614326271	80.8399999999965
347	9.5694741163438	81.0399999999936
348	9.56228991372148	81.2299999999959
349	9.55524791105456	81.4199999999983
350	9.54834273260698	81.6199999999953
351	9.54156924298422	81.8199999999924
352	9.53492253883483	82.0200000000041
353	9.52839794033336	82.2099999999919
354	9.52199098539612	82.4100000000035
355	9.51569741408705	82.6100000000006
356	9.50951316790892	82.8000000000029
357	9.50343437630254	83.0099999999948
358	9.49745734835956	83.2099999999919
359	9.49157856564228	83.3999999999942
360	9.48579467650759	83.5999999999913
361	9.48010248142441	83.7899999999936
362	9.47449893137832	83.9900000000052
363	9.46898111797958	84.1900000000023
364	9.46354626589486	84.3699999999953
365	9.45819172619293	84.5699999999924
366	9.4529149732405	84.7700000000041
367	9.44771359255913	84.9599999999919
368	9.44258527756628	85.1499999999942
369	9.43752782710243	85.3399999999965
370	9.43253913299897	85.5399999999936
371	9.42761718231025	85.7400000000052
372	9.42276004576932	85.9400000000023
373	9.41796587843778	86.1399999999994
374	9.41323291325012	86.3399999999965
375	9.40855945715867	86.5500000000029
376	9.40394388671431	86.7400000000052
377	9.39938464370071	86.929999999993
378	9.39488023404904	87.1300000000047
379	9.3904292226947	87.3300000000017
380	9.38603023199622	87.5299999999988
381	9.38168193661686	87.7299999999959
382	9.37738306285075	87.9199999999983
383	9.3731323851873	88.1199999999953
384	9.36892872239847	88.3199999999924
385	9.36477094019736	88.5099999999948
386	9.36065794232218	88.6999999999971
387	9.35658867239783	88.8999999999942
388	9.35256211468486	89.0999999999913
389	9.3485772849428	89.3000000000029
390	9.34463323545187	89.4900000000052
391	9.340729050675	89.6900000000023
392	9.3368638450519	89.8899999999994
393	9.33303676291937	90.0800000000017
394	9.32924697584397	90.2799999999988
395	9.32549368416766	90.4700000000012
396	9.32177611341406	90.6699999999983
397	9.31809351161729	90.8699999999953
398	9.31444515221591	91.0699999999924
399	9.31083033151896	91.2599999999948
400	9.30724836670923	91.4599999999919
401	9.30369859342382	91.6600000000035
402	9.30018037164995	91.8600000000006
403	9.29669307521417	92.0599999999977
404	9.29323609958978	92.2599999999948
405	9.28980885638784	92.4499999999971
406	9.28641077469903	92.6499999999942
407	9.28304130015123	92.8399999999965
408	9.27969989117837	93.0399999999936
409	9.27638602350655	93.2299999999959
410	9.27309918873332	93.4199999999983
411	9.26983888696265	93.6199999999953
412	9.266604635587	93.8099999999977
413	9.26339596498064	94.0099999999948
414	9.26021241554722	94.1999999999971
415	9.25705354121285	94.3999999999942
416	9.2539189076745	94.5899999999965
417	9.25080808981112	94.7899999999936
418	9.24772067380395	94.9900000000052
419	9.24465625669222	95.179999999993
420	9.2416144458032	95.3800000000047
421	9.2385948586756	95.5800000000017
422	9.23559711861285	95.7700000000041
423	9.23262085933943	95.9599999999919
424	9.22966572576873	96.1600000000035
425	9.22673137094028	96.3499999999913
426	9.22381745154995	96.5500000000029
427	9.22092363507042	96.7400000000052
428	9.21804959806492	96.9400000000023
429	9.21519502111584	97.1399999999994
430	9.21235959502704	97.3300000000017
431	9.20954301499342	97.5200000000041
432	9.20674498537212	97.7099999999919
433	9.20396521230883	97.9100000000035
434	9.20120341348788	98.0999999999913
435	9.19845930817505	98.3000000000029
436	9.19573262791826	98.4900000000052
437	9.19302310151301	98.679999999993
438	9.19033046878057	98.8800000000047
439	9.18765447355258	99.0800000000017
440	9.18499486529046	99.2700000000041
441	9.18235139754246	99.4599999999919
442	9.17972382893849	99.6600000000035
443	9.17711192324092	99.8499999999913
444	9.17451544828353	100.050000000003
445	9.17193417699849	100.25
446	9.1693678872757	100.449999999997
447	9.16681635755986	100.639999999999
448	9.16427937536571	100.839999999997
449	9.16175672821039	101.020000000004
450	9.15924820979061	101.220000000001
451	9.15675361966119	101.410000000003
452	9.15427275436842	101.610000000001
453	9.15180541898777	101.809999999998
454	9.14935142147253	102
455	9.14691057225415	102.199999999997
456	9.14448268552166	102.389999999999
457	9.14206757883528	102.589999999997
458	9.13966507429385	102.789999999994
459	9.13727499195401	102.990000000005
460	9.134897160193	103.179999999993
461	9.13253140767313	103.380000000005
462	9.13017756648241	103.569999999992
463	9.12783547257266	103.770000000004
464	9.12550496131118	103.959999999992
465	9.12318587442113	104.160000000003
466	9.12087805342821	104.360000000001
467	9.11858134654881	104.630000000005
468	9.11629559671462	104.889999999999
469	9.11402065709261	105.080000000002
470	9.11175637910892	105.270000000004
471	9.10950261742637	105.479999999996
472	9.10725922824247	105.669999999998
473	9.10502607140184	105.899999999994
474	9.10280300747482	106.130000000005
475	9.10058989943066	106.360000000001
476	9.09838661309775	106.589999999997
477	9.09619301718361	106.819999999992
478	9.09400897880636	107.050000000003
479	9.05941178516579	107.270000000004
480	9.04148342699293	107.509999999995
481	9.02835469569157	107.740000000005
482	9.01788178017245	107.959999999992
483	9.00905922295706	108.190000000002
484	8.97343157180071	108.419999999998
485	8.95307932163294	108.660000000003
486	8.93747926812542	108.889999999999
487	8.92468531401917	109.110000000001
488	8.88973233229319	109.309999999998
489	8.86855098420721	109.509999999995
490	8.85191571833263	109.690000000002
491	8.83806323260247	109.880000000005
492	8.80569640801306	110.080000000002
493	8.785336773843	110.270000000004
494	8.76912855695794	110.459999999992
495	8.73941633624834	110.660000000003
496	8.7188067630291	110.929999999993
497	8.6926156459389	111.149999999994
498	8.67216116959873	111.369999999995
499	8.65489242120147	111.569999999992
500	8.64002680236914	111.839999999997
501	8.62716983615517	112.029999999999
502	8.61572744986086	112.220000000001
503	8.60534109994141	112.419999999998
504	8.59577345434631	112.610000000001
505	8.58685918363036	112.789999999994
506	8.57847875757556	113.009999999995
507	8.57054308872548	113.240000000005
508	8.56298440493344	113.459999999992
509	8.55575010396399	113.690000000002
510	8.54879862064299	113.919999999998
511	8.54209687388154	114.139999999999
512	8.53561778741363	114.369999999995
513	8.52933936811724	114.589999999997
514	8.52324351898306	114.809999999998
515	8.51731485239358	115.039999999994
516	8.51154062242404	115.25
517	8.50591005638731	115.479999999996
518	8.50041379351153	115.699999999997
519	8.49504392826496	115.929999999993
520	8.48979348156355	116.149999999994
521	8.48465648696683	116.369999999995
522	8.47962754810556	116.559999999998
523	8.47470208398322	116.75
524	8.46987594174568	116.940000000002
525	8.46514522531375	117.119999999995
526	8.46050667130404	117.309999999998
527	8.45595717736856	117.5
528	8.45149400031642	117.699999999997
529	8.44711436579593	117.889999999999
530	8.44281601393771	118.069999999992
531	8.43859672338513	118.259999999995
532	8.43445430134508	118.459999999992
533	8.43038679212836	118.639999999999
534	8.42639221590721	118.830000000002
535	8.42246884129719	119.029999999999
536	8.41861489244298	119.209999999992
537	8.41482863022233	119.399999999994
538	8.41110852397613	119.589999999997
539	8.40745287367483	119.770000000004
540	8.40386013097025	119.959999999992
541	8.38867746128672	120.149999999994
542	8.37954274818996	120.330000000002
543	8.372286824559	120.520000000004
544	8.35601595053814	120.720000000001
545	8.34521785232281	120.970000000001
546	8.33044438946288	121.179999999993
547	8.31909966647701	121.389999999999
548	8.30597232627317	121.610000000001
549	8.29535760479584	121.809999999998
550	8.28608270152741	122.020000000004
551	8.27760229249801	122.209999999992
552	8.26963674840454	122.429999999993
553	8.26203580717647	122.630000000005
554	8.25470669793502	122.839999999997
555	8.24758924840579	123.050000000003
556	8.24063929903125	123.240000000005
557	8.23383044476974	123.440000000002
558	8.22714548219399	123.639999999999
559	8.22056295609454	123.830000000002
560	8.21408078171065	124.020000000004
561	8.20769737539654	124.220000000001
562	8.20140746938439	124.419999999998
563	8.19522196195497	124.619999999995
564	8.18914222438992	124.819999999992
565	8.1831714866307	125.029999999999
566	8.17731923104739	125.229999999996
567	8.17158837591166	125.429999999993
568	8.16598502107626	125.630000000005
569	8.16051996795974	125.839999999997
570	8.15524488943283	126.089999999997
571	8.15021472214712	126.289999999994
572	8.14542075292625	126.470000000001
573	8.14085067057585	126.660000000003
574	8.13650613279609	126.839999999997
575	8.13235178819053	127.029999999999
576	8.12840551048266	127.220000000001
577	8.12463096046507	127.410000000003
578	8.12104825092676	127.589999999997
579	8.11762274777998	127.779999999999
580	8.11435580521685	127.959999999992
581	8.11123893012165	128.149999999994
582	8.10825698195654	128.330000000002
583	8.10540957766127	128.520000000004
584	8.10267979962736	128.699999999997
585	8.09402836170182	128.889999999999
586	8.08921319671609	129.069999999992
587	8.08107968208345	129.279999999999
588	8.07555843748261	129.479999999996
589	8.06853482419696	129.699999999997
590	8.06317250411731	129.899999999994
591	8.05683021395674	130.110000000001
592	8.0516008211858	130.309999999998
593	8.04723170688635	130.520000000004
594	8.04227340763126	130.720000000001
595	8.03808699061577	130.919999999998
596	8.03445440649259	131.160000000003
597	8.02968970521217	131.410000000003
598	8.02612461929542	131.649999999994
599	8.02227895588502	131.880000000005
600	8.01895200457531	132.110000000001
601	8.01532895108027	132.349999999991
602	8.01063091655562	132.610000000001
603	8.00757274158623	132.849999999991
604	8.00218409891588	133.089999999997
605	8.48972391310786	134.369999999995


==> data/perfprofdiscrete-20-300-5-5.dat <==
iter	objfun	time
1	24.1347787876341	0.319999999992433
2	23.7609988568974	0.599999999991269
3	23.4030268109471	0.839999999996508
4	23.0602210268504	1.07999999998719
5	22.734460877236	1.31999999999243
6	22.4281553688067	1.55999999999767
7	22.1428174994068	1.7899999999936
8	21.8786215330133	2.02999999999884
9	21.6347393326362	2.26999999998952
10	21.4099360757585	2.50999999999476
11	21.203012713782	2.75
12	21.012932107426	2.97999999999593
13	20.8386271769988	3.21999999998661
14	20.6787023521835	3.43999999998778
15	20.5314764832889	3.67999999999302
16	20.395641197672	3.91999999999825
17	20.2706874126729	4.14999999999418
18	20.1561660685076	4.38999999999942
19	20.0511374449438	4.61999999999534
20	19.9543862521298	4.86000000000058
21	19.8646919084444	5.09999999999127
22	19.7809377636741	5.33999999999651
23	19.7021363496742	5.55999999999767
24	19.6274289329663	5.7899999999936
25	19.5560786392547	6.02999999999884
26	19.48746128551	6.25999999999476
27	19.4210546054496	6.48999999999069
28	19.356426374338	6.71999999998661
29	19.2932221578363	6.95999999999185
30	19.2311534162894	7.18999999998778
31	19.1699865191483	7.40999999998894
32	19.1095329893779	7.64999999999418
33	19.0496410912634	7.8799999999901
34	18.9901887319743	8.11000000000058
35	18.9310775671926	8.34999999999127
36	18.8722281675775	8.56999999999243
37	18.8135760972882	8.7899999999936
38	18.7550687642693	9.01999999998952
39	18.6966629161455	9.23999999999069
40	18.6383226711744	9.46999999998661
41	18.5800179888503	9.68999999998778
42	18.5217234986527	9.91999999999825
43	18.4634176177574	10.1499999999942
44	18.4050818991959	10.3699999999953
45	18.3467005610113	10.5999999999913
46	18.2882601546187	10.8199999999924
47	18.2297493370829	11.0399999999936
48	18.1711587176746	11.2699999999895
49	18.112480754107	11.5
50	18.0537096784778	11.7099999999919
51	17.9948414372365	11.9399999999878
52	17.9358736334832	12.1599999999889
53	17.8768054635159	12.3799999999901
54	17.8176376427197	12.6100000000006
55	17.7583723185465	12.8399999999965
56	17.699012970432	13.0499999999884
57	17.6395642980317	13.2799999999988
58	17.5800321001661	13.5
59	17.5204231474023	13.7199999999866
60	17.4607450513521	13.9399999999878
61	17.4010061336083	14.1599999999889
62	17.3412152968533	14.3799999999901
63	17.2813819001385	14.5999999999913
64	17.221515639699	14.8199999999924
65	17.161626436016	15.0399999999936
66	17.101724327214	15.2699999999895
67	17.0418193683383	15.4899999999907
68	16.9819215356469	15.7099999999919
69	16.9220406348055	15.9399999999878
70	16.862186211809	16.1599999999889
71	16.8023674655737	16.3799999999901
72	16.742593161414	16.6100000000006
73	16.6828715449943	16.8199999999924
74	16.6232102567592	17.0499999999884
75	16.5636162472133	17.2699999999895
76	16.5040956936782	17.5
77	16.4446539192566	17.7199999999866
78	16.3852953146527	17.9399999999878
79	16.3260232632915	18.1699999999983
80	16.2668400698949	18.3899999999994
81	16.2077468924377	18.6100000000006
82	16.1487436773276	18.8399999999965
83	16.0898290978254	19.0599999999977
84	16.0310004962165	19.2799999999988
85	15.9722538310384	19.5099999999948
86	15.9135836316976	19.7199999999866
87	15.8549829639195	19.9399999999878
88	15.7964434104863	20.1699999999983
89	15.7379550724095	20.3899999999994
90	15.6795065958842	20.6100000000006
91	15.6210852299382	20.8299999999872
92	15.5626769185749	21.0499999999884
93	15.5042664294711	21.2699999999895
94	15.4458375190744	21.4899999999907
95	15.3873731314673	21.7199999999866
96	15.3288556258938	21.9399999999878
97	15.2702670256246	22.1599999999889
98	15.21158927908	22.3699999999953
99	15.1528045229956	22.5999999999913
100	15.0938953369892	22.8199999999924
101	15.0348449791997	23.0399999999936
102	14.975637593714	23.2599999999948
103	14.9162583822035	23.4899999999907
104	14.8566937344647	23.7099999999919
105	14.7969313152265	23.929999999993
106	14.7369601074545	24.1499999999942
107	14.6767704152013	24.3699999999953
108	14.6163538315623	24.5899999999965
109	14.5557031792551	24.8099999999977
110	14.4948124325355	25.0499999999884
111	14.4336766294667	25.2599999999948
112	14.3722917829114	25.4799999999959
113	14.3106547970931	25.7099999999919
114	14.2487633943181	25.9199999999983
115	14.1866160537341	26.1399999999994
116	14.1242119611483	26.3499999999913
117	14.0615509662998	26.5699999999924
118	13.9986335419274	26.7899999999936
119	13.9354607377787	27.0099999999948
120	13.8720341225311	27.2299999999959
121	13.808355707448	27.4399999999878
122	13.7444278473203	27.6699999999983
123	13.6802531165201	27.8899999999994
124	13.6158341604196	28.0999999999913
125	13.5511735245431	28.3299999999872
126	13.4862734652706	28.5399999999936
127	13.4211357464549	28.7599999999948
128	13.3557614259834	28.9799999999959
129	13.2901506353492	29.1999999999971
130	13.2243023542437	29.429999999993
131	13.1582141817683	29.6499999999942
132	13.0918821069849	29.8600000000006
133	13.0253002850123	30.0799999999872
134	12.9584608312782	30.2999999999884
135	12.8913536555657	30.5299999999988
136	12.8239663675597	30.7399999999907
137	12.7562842932429	30.9599999999919
138	12.6882906417776	31.179999999993
139	12.619966850322	31.3999999999942
140	12.5512931075721	31.6199999999953
141	12.482249021031	31.8399999999965
142	12.4128143644248	32.0599999999977
143	12.342969847348	32.2799999999988
144	12.2726979180496	32.4899999999907
145	12.2019837524508	32.7199999999866
146	12.1308167588368	32.929999999993
147	12.0591930230599	33.1399999999994
148	11.9871189511767	33.3600000000006
149	11.9146157666009	33.5999999999913
150	11.841723502803	33.8600000000006
151	11.7685021304707	34.1100000000006
152	11.6950274443699	34.3799999999901
153	11.6213813954325	34.6299999999901
154	11.5476404180525	34.8899999999994
155	11.4738679970198	35.1499999999942
156	11.4001155648375	35.3999999999942
157	11.3264295272315	35.6499999999942
158	11.2528575068652	35.9099999999889
159	11.1794478569594	36.179999999993
160	11.1062414308969	36.429999999993
161	11.0332594900055	36.6999999999971
162	10.9604940111765	36.9599999999919
163	10.8879058180122	37.2099999999919
164	10.815432567717	37.429999999993
165	10.743004681477	37.6599999999889
166	10.6705649894183	37.8699999999953
167	10.5980877404273	38.0999999999913
168	10.5255935078737	38.3199999999924
169	10.4531573284015	38.5399999999936
170	10.380908984051	38.75
171	10.309028279984	38.9699999999866
172	10.2377420630006	39.1999999999971
173	10.1673272500961	39.4199999999983
174	10.0981158190456	39.6299999999901
175	10.0304930749017	39.8600000000006
176	9.96488058340625	40.0699999999924
177	9.9016894340364	40.2899999999936
178	9.84123599994664	40.5099999999948
179	9.78366190584082	40.7299999999959
180	9.7289210448547	40.9499999999971
181	9.67682838377124	41.1599999999889
182	9.62711930797703	41.3799999999901
183	9.57949489417929	41.6100000000006
184	9.53365685854041	41.8199999999924
185	9.4893379686549	42.0399999999936
186	9.44632588382728	42.2599999999948
187	9.40447245985501	42.4799999999959
188	9.36367876641296	42.6999999999971
189	9.32385415574077	42.9199999999983
190	9.28487443115055	43.1299999999901
191	9.24658219180139	43.3499999999913
192	9.2088337498311	43.5799999999872
193	9.17154482213261	43.7999999999884
194	9.13469713417694	44.0199999999895
195	9.09912104281951	44.2999999999884
196	9.06506129514087	44.4899999999907
197	9.03245674103357	44.6899999999878
198	9.00124099342294	44.8899999999994
199	8.97135547083938	45.0899999999965
200	8.94274862690616	45.2899999999936
201	8.91537250571712	45.4799999999959
202	8.88917964846635	45.679999999993
203	8.86412119350569	45.8799999999901
204	8.84014616206306	46.0799999999872
205	8.81720160281081	46.2799999999988
206	8.79523323451718	46.4599999999919
207	8.77418629513418	46.6599999999889
208	8.75400640880575	46.8600000000006
209	8.73464036603379	47.0599999999977
210	8.7160367831443	47.2599999999948
211	8.69814661813124	47.4599999999919
212	8.68092355391836	47.6499999999942
213	8.66432425225391	47.8499999999913
214	8.64830849249905	48.0499999999884
215	8.63283920876608	48.25
216	8.61788243762704	48.4599999999919
217	8.60340720418934	48.6499999999942
218	8.5893853514099	48.8499999999913
219	8.5757913393847	49.0399999999936
220	8.56260202470655	49.25
221	8.54979643531672	49.4499999999971
222	8.53735554509917	49.6499999999942
223	8.52526206441194	49.8399999999965
224	8.5135002374698	50.0399999999936
225	8.50205566444916	50.2399999999907
226	8.49091513548883	50.429999999993
227	8.48006648941804	50.6199999999953
228	8.46949848183345	50.8199999999924
229	8.4592006757259	51.0199999999895
230	8.44916334407102	51.2099999999919
231	8.43937738665297	51.4099999999889
232	8.42983425442437	51.6100000000006
233	8.4205258890046	51.8099999999977
234	8.41144467058997	52
235	8.40258336681767	52.1999999999971
236	8.39393509725473	52.3899999999994
237	8.38549329509558	52.5899999999965
238	8.37725168094234	52.7899999999936
239	8.36920423251193	52.9799999999959
240	8.36134516570307	53.179999999993
241	8.35366891510772	53.3699999999953
242	8.34617011621961	53.5699999999924
243	8.33884359024876	53.7699999999895
244	8.33168433170416	53.9599999999919
245	8.32468749795674	54.1599999999889
246	8.31784839833099	54.3499999999913
247	8.31116248842899	54.5499999999884
248	8.30462535700713	54.75
249	8.29823272368771	54.929999999993
250	8.29198043266203	55.1299999999901
251	8.28586444655186	55.3600000000006
252	8.279880842709	55.5599999999977
253	8.27402580569691	55.75
254	8.26829563003762	55.9499999999971
255	8.26268671135759	56.1499999999942
256	8.25719554439118	56.3399999999965
257	8.25181872091201	56.5399999999936
258	8.24655292753266	56.7399999999907
259	8.24139494321049	56.929999999993
260	8.23634163710771	57.1199999999953
261	8.23138996317339	57.3099999999977
262	8.22653696599941	57.5199999999895
263	8.22177976659133	57.7199999999866
264	8.21711557410404	57.9099999999889
265	8.21254167632976	58.1100000000006
266	8.20805543641277	58.3099999999977
267	8.20365429692267	58.5099999999948
268	8.19933577170083	58.7099999999919
269	8.19509744945459	58.9099999999889
270	8.19093699014127	59.0999999999913
271	8.18685212519704	59.2999999999884
272	8.18284064926794	59.5
273	8.17890042723189	59.6899999999878
274	8.17502938462217	59.8899999999994
275	8.17122551208543	60.0799999999872
276	8.16748686346885	60.2899999999936
277	8.16381154784886	60.4799999999959
278	8.160197733521	60.679999999993
279	8.15664364647349	60.8799999999901
280	8.15314756598902	61.0699999999924
281	8.149707826074	61.2699999999895
282	8.14632280792108	61.4799999999959
283	8.1429909487731	61.6699999999983
284	8.13971073047677	61.8699999999953
285	8.13648068346661	62.0699999999924
286	8.13329937897782	62.2599999999948
287	8.13016544055383	62.4599999999919
288	8.12707752690888	62.6499999999942
289	8.12403434245243	62.8499999999913
290	8.12103462947927	63.0499999999884
291	8.11807716932116	63.25
292	8.11516078254504	63.4399999999878
293	8.112284323414	63.6299999999901
294	8.10944668061816	63.8299999999872
295	8.10664677960431	64.0299999999988
296	8.10388357611086	64.2299999999959
297	8.10115605872828	64.4199999999983
298	8.09846324512094	64.6199999999953
299	8.095804184045	64.8099999999977
300	8.09317795234162	65.0199999999895
301	8.09058365469186	65.2099999999919
302	8.08802041834518	65.4099999999889
303	8.08548740298737	65.5999999999913
304	8.08298378946385	65.7899999999936
305	8.08050878209145	65.9899999999907
306	8.07806161162533	66.179999999993
307	8.07564152867929	66.3799999999901
308	8.07324780642616	66.5799999999872
309	8.03477981139507	66.7699999999895
310	8.01647437924046	66.9699999999866
311	8.00392424124331	67.1499999999942
312	7.99442135823082	67.3499999999913
313	7.95564538576025	67.5399999999936
314	7.93541031666715	67.7399999999907
315	7.92069249526381	67.9199999999983
316	7.90900964022036	68.1199999999953
317	7.87237679610207	68.3099999999977
318	7.85127403783032	68.5099999999948
319	7.83477331492786	68.6999999999971
320	7.79683585988808	68.8899999999994
321	7.77248035733067	69.0899999999965
322	7.75227480387844	69.2899999999936
323	7.73448025334606	69.4899999999907
324	7.71828456104591	69.7099999999919
325	7.70325838848251	69.9399999999878
326	7.68913661139076	70.1699999999983
327	7.67574134470456	70.3899999999994
328	7.66294601636644	70.6100000000006
329	7.65065689871043	70.8499999999913
330	7.63880251410403	71.0699999999924
331	7.62732729092884	71.2899999999936
332	7.61618739728087	71.5099999999948
333	7.6053479866133	71.75
334	7.59478113825868	71.9699999999866
335	7.58446449529344	72.1899999999878
336	7.57438007502954	72.4199999999983
337	7.56451345321471	72.6399999999994
338	7.55485298144699	72.8699999999953
339	7.54538928846585	73.0699999999924
340	7.53611492793973	73.2599999999948
341	7.52702384732266	73.4499999999971
342	7.51811112366535	73.6499999999942
343	7.50937278824708	73.8399999999965
344	7.5008055887079	74.0299999999988
345	7.49240688987956	74.2199999999866
346	7.48417431447782	74.4099999999889
347	7.4761058950976	74.5999999999913
348	7.46819984504814	74.7899999999936
349	7.46045449277664	74.9699999999866
350	7.4528682487629	75.1699999999983
351	7.44543957293483	75.3600000000006
352	7.43816694078578	75.5499999999884
353	7.43104862650883	75.7399999999907
354	7.42408313526523	75.9199999999983
355	7.41726859691409	76.1199999999953
356	7.41060330839118	76.2999999999884
357	7.40408527617764	76.5
358	7.3977126271039	76.7199999999866
359	7.39148330220673	76.929999999993
360	7.38539510405748	77.1599999999889
361	7.3794458282275	77.3899999999994
362	7.37363319900442	77.5999999999913
363	7.36795488131329	77.8299999999872
364	7.36240847670969	78.0499999999884
365	7.35699154952535	78.2799999999988
366	7.33278321093267	78.5
367	7.31861821781232	78.7299999999959
368	7.30767064986482	78.9499999999971
369	7.28145281130712	79.1999999999971
370	7.26526889653013	79.4199999999983
371	7.25257449665764	79.6499999999942
372	7.22824988683668	79.8899999999994
373	7.21122558229001	80.1699999999983
374	7.18934282814684	80.3699999999953
375	7.17224444498407	80.5899999999965
376	7.15763641330173	80.7999999999884
377	7.14453118752249	81
378	7.13287052563051	81.2399999999907
379	7.12236046885593	81.429999999993
380	7.1127407744998	81.6299999999901
381	7.10384514740515	81.8199999999924
382	7.09555905142776	82.0099999999948
383	7.08779534529734	82.1999999999971
384	7.08049006454039	82.3899999999994
385	7.07359027097151	82.5699999999924
386	7.06705559419653	82.7599999999948
387	7.06085042329078	82.9499999999971
388	7.05494492909872	83.1399999999994
389	7.04931485567798	83.3199999999924
390	7.04393674904387	83.5099999999948
391	7.03879291458104	83.6899999999878
392	7.0338653530751	83.8899999999994
393	7.02913906628747	84.0699999999924
394	7.02460111837125	84.2599999999948
395	7.02023627321208	84.4399999999878
396	7.00629177916056	84.6299999999901
397	6.99776890612401	84.8099999999977
398	6.98364213838738	85.0199999999895
399	6.97349895065157	85.2399999999907
400	6.96115743027155	85.4399999999878
401	6.95178791592362	85.6499999999942
402	6.94102623765423	85.8600000000006
403	6.93251463654309	86.0699999999924
404	6.92518144680159	86.2799999999988
405	6.91856411847321	86.4799999999959
406	6.91244170219524	86.679999999993
407	6.90665858528233	86.8899999999994
408	6.90117689057405	87.0999999999913
409	6.8959783670288	87.3099999999977
410	6.89119707746035	87.5499999999884
411	6.88573964890944	87.8399999999965
412	6.88527455065618	88.0799999999872
413	12.637541278757	88.3099999999977


==> data/perfprofdiscrete-20-300-5-6.dat <==
iter	objfun	time
1	20.4270272264064	0.001107
2	18.1856606022951	0.003953
3	14.4983411874372	0.00643
4	12.1595406052988	0.010355
5	10.5139536191684	0.015093
6	9.52582702203211	0.021065
7	8.56352068512818	0.02703
8	8.56352068512818	0.032844
9	7.19038286368121	0.035013
10	6.55471164012306	0.041015
11	6.11022576279256	0.048216
12	5.75852119265084	0.055409
13	5.49429011671179	0.063858
14	5.14457962736882	0.072507
15	5.14457962736882	0.08074
16	4.8690524067085	0.084174
17	4.76345583555507	0.090142
18	4.62526009580954	0.097301
19	4.56656989396325	0.10459
20	4.40882232330356	0.112999
21	4.36571719585032	0.121449
22	4.23919136707688	0.124886
23	4.1862634058901	0.130831
24	4.14864953145964	0.136782
25	4.09711131980164	0.143992
26	4.08345579617931	0.151207
27	4.0377403543058	0.153385
28	4.01269220024875	0.159436
29	4.0010542869773	0.164165
30	3.98067402958528	0.170165
31	3.96433395880261	0.176094
32	3.94906999193072	0.182071
33	3.93413083336397	0.188001
34	3.92244179210498	0.193918
35	3.90723564697272	0.19978
36	3.89679112790018	0.2057
37	3.87919868995856	0.211602
38	3.86964856333981	0.217572
39	3.84830507639625	0.219698
40	3.83547871400435	0.224338
41	3.81800548737362	0.228994
42	3.78301210597936	0.234882
43	3.78301210597936	0.241903
44	3.75781271695266	0.247865
45	3.75241506509185	0.25376
46	3.7104632069379	0.257171
47	3.6874844690203	0.263121
48	3.66185091213082	0.269043
49	3.60474659067039	0.276243
50	3.60474659067039	0.284523
51	3.572018977987	0.290433
52	3.53821869074667	0.296375
53	3.52873149691875	0.304788
54	3.41421989612895	0.309454
55	3.41421989612895	0.315246
56	3.40397995732072	0.318673
57	3.38068007375041	0.323343
58	3.38068007375041	0.32907
59	3.3687117977708	0.333788
60	3.3467366693936	0.338442
61	3.3467366693936	0.344145
62	3.33510720823687	0.34879
63	3.31436102001982	0.353462
64	3.31436102001982	0.359235
65	3.30447221556781	0.363913
66	3.29310763285749	0.368587
67	3.28221719307175	0.373241
68	3.26097498851654	0.379172
69	3.26097498851654	0.386166
70	3.24671240425975	0.390841
71	3.24009489646316	0.39683
72	3.2354627446786	0.403956
73	3.21472510875202	0.406091
74	3.20514935708701	0.410748
75	3.20514935708701	0.416504
77	3.19826835902577	0.424561
78	3.18915830610534	0.430452
79	3.18255090083641	0.436395
80	3.17449468385524	0.442316
81	3.16822881918891	0.448373
82	3.16074725980869	0.454237
83	3.15453349800693	0.460185
85	3.14141820999813	0.471983
86	3.13476233123346	0.477864
87	3.12886948981664	0.483757
88	3.12258110730739	0.489662
90	3.11100279935327	0.501509
91	3.10564590669527	0.50742
92	3.10006679001769	0.513337
94	3.09001324962998	0.525142
95	3.08554181399165	0.53104
96	3.08030999835604	0.538169
98	3.07087229904312	0.552428
99	3.06796240284174	0.559741
101	3.05961722953068	0.574154
102	3.05434388630706	0.581253
104	3.04694264444728	0.59556
105	3.04440066590192	0.602699
107	3.03762024915278	0.616979
108	3.03368440858146	0.625289
110	3.027272181656	0.640813
112	3.02143474040341	0.657585
113	3.01930557072203	0.665993
115	3.01368763439238	0.682686
117	3.00838165592479	0.69948
118	3.0058249294385	0.707827
120	3.00121194598398	0.7215
122	2.99677050738469	0.736167
123	2.99423869738185	0.743984
125	2.98952413425972	0.759672
127	2.98491786626258	0.775363
129	2.98038296841765	0.791005
131	2.97588064287187	0.806658
133	2.97138691878669	0.82242
135	2.96689249072074	0.838068
137	2.96239773306035	0.853688
139	2.95791431777194	0.869406
141	2.95600718115201	0.883942
143	2.95275552184066	0.89757
145	2.95030432210797	0.914159
147	2.94714112304717	0.925799
149	2.94358186344531	0.942653
151	2.93273167686756	0.962394
153	2.92936798750776	0.986935
156	2.9177337621534	1.013237
158	2.91522013681952	1.024837
160	2.91239294969076	1.033447
163	2.91030578056201	1.051835
165	2.90878703936745	1.063413
167	2.90746351182068	1.07492
170	2.90526580820934	1.095366
172	2.90367106799051	1.10807
175	2.89938754995602	1.135551
177	2.89821915541503	1.148051
180	2.8936008641159	1.170536
183	2.88986458233059	1.200912
185	2.88221237812663	1.221521
188	2.87038892921036	1.252997
191	2.85259241231838	1.270437
194	2.8041223917949	1.31007
196	2.8041223917949	1.341568
199	2.7881318265854	1.371086
202	2.78246627993517	1.418946
205	2.77487573641256	1.447216
208	2.77249494427831	1.472816
211	2.76834912284717	1.538549
214	2.76614469994394	1.582443
217	2.76548281339771	1.621971
221	2.76395321366706	1.702682
224	2.76323171057514	1.789375
227	2.76305191216197	1.811839
230	2.76290831566244	1.843124
234	2.76237674476796	1.952469
237	2.76224080533209	2.026897
241	2.76197199931371	2.056084
244	2.76131932666828	2.103534
248	2.76122183554469	2.168594
251	2.76090249794688	2.185945
255	2.76048191113846	2.237297
259	2.76031543751291	2.260331
263	2.76000889574247	2.287499
266	2.75915936608026	2.340707
270	2.75878709229124	2.384817
274	2.75870142925489	2.404793
278	2.75823750808593	2.45577
282	2.7579069473571	2.494122
286	2.75756254997875	2.55702
291	2.75710627067679	2.628194
295	2.75687753111463	2.706814
299	2.75673236083045	2.750734
303	2.75667553542222	2.801345
308	2.7566434266109	2.832173
312	2.7566359781887	2.862111
317	2.75659641798104	2.891654
322	2.75657689359073	2.930673
326	2.75652734801942	2.982786
331	2.75649603903679	3.014847
336	2.75643403461792	3.062163
341	2.75639996981526	3.108206
346	2.75638364406775	3.147854
351	2.75635404023679	3.192204
356	2.75624715037011	3.284938
361	2.75620063999772	3.355615
366	2.75617999597894	3.411178
372	2.75615673482395	3.474318
377	2.75614296586789	3.518832
383	2.75612123152546	3.584892
388	2.7561135233494	3.621976
394	2.7560433705006	3.689668
400	2.75601293537687	3.743238
406	2.75592647451977	3.891612
412	2.75586097337556	4.005606
418	2.75584117759189	4.30856
424	2.7558402173821	5.556096
430	2.7558402173821	8.030441
436	2.7558402173821	9.667706
443	2.7558402173821	12.165332
449	2.75584021738219	14.604002
456	2.7558402173821	17.468075
462	2.7558402173821	19.751663
469	2.7558402173821	22.641812
476	2.75584021738221	25.389181
483	2.7558402173821	27.453162
490	2.7558402173821	29.497765
497	2.7558402173821	32.033994
504	2.7558402173821	33.923663
512	2.7558402173821	35.998653
519	2.7558402173821	37.705575
527	2.7558402173821	39.809132
534	2.7558402173821	41.670695
542	2.7558402173822	43.83816
550	2.7558402173821	46.083063
558	2.7558402173821	47.711324
566	2.7558402173821	49.727624
575	2.7558402173821	52.385902
583	2.7558402173821	54.723663
591	2.7558402173821	57.087584
600	2.75584021738216	59.75302
609	2.75584021738236	62.347478
618	2.7558402173821	64.782851
627	2.7558402173821	67.6464
636	2.7558402173821	70.416289
645	2.7558402173821	73.381052
655	2.75584021738222	76.478565
664	2.7558402173821	79.404293
674	2.75584021738219	82.196213
684	2.7558402173821	85.347875
694	2.7558402173821	87.766981
704	2.75584021738235	90.314814
714	2.7558402173821	92.175202
725	2.75584021738213	95.101157
735	2.7558402173821	98.324602
746	2.7558402173821	101.809207
757	2.7558402173821	105.146433
768	2.7558402173821	108.435087
779	2.7558402173821	112.209982
791	2.7558402173822	115.957095
802	2.7558402173821	119.388691
814	2.7558402173821	122.71195
826	2.7558402173821	127.245557
838	2.75584021738233	130.8952
850	2.7558402173821	134.50754
862	2.7558402173821	138.858369
875	2.7558402173821	142.208258
888	2.75584021738219	146.115573
901	2.7558402173821	150.251005
914	2.7558402173821	154.267458
927	2.75584021738218	158.306612
941	2.75584021738217	162.522902
955	2.75584021738218	166.750304
969	2.7558402173821	170.433255
983	2.7558402173822	174.710692
997	2.7558402173821	178.935681
1012	2.75584021738212	183.407389
1026	2.7558402173821	187.956418
1041	2.75584021738218	192.74056
1057	2.7558402173821	197.927199
1072	2.7558402173821	202.565452
1088	2.7558402173821	207.523355
1104	2.75584021738213	212.390449
1120	2.7558402173821	217.052094
1136	2.7558402173821	221.943677
1153	2.7558402173821	226.808575
1170	2.7558402173821	232.130014
1187	2.7558402173821	237.496107
1204	2.7558402173821	242.987719
1222	2.7558402173821	248.690886
1239	2.7558402173821	253.984495
1258	2.7558402173821	259.012005
1276	2.7558402173821	264.445945
1295	2.7558402173821	270.338255
1314	2.7558402173821	276.367972
1333	2.7558402173821	282.650496
1352	2.75584021738212	288.36227
1372	2.7558402173821	294.489506
1392	2.7558402173821	300.163858


==> data/perfprofdiscrete-20-300-6-1.dat <==
iter	objfun	time
1	14.1235372598879	0.0100000000093132
2	12.9534183368151	0.0400000000081491
3	12.9534183368151	0.130000000004657
4	12.3311221342501	0.130000000004657
5	12.2162288353337	0.190000000002328
6	12.1751244838258	0.200000000011642
7	12.1287493450883	0.210000000006403
8	12.07144855499	0.210000000006403
9	12.0111380204222	0.220000000001164
10	11.9541788190973	0.220000000001164
11	11.8897725657491	0.230000000010477
12	11.8152681506118	0.230000000010477
13	11.7401324099264	0.240000000005239
14	11.6822534559097	0.25
15	11.6664183192074	0.270000000004075
16	11.6169776972968	0.270000000004075
17	11.558947839781	0.279999999998836
18	11.5520393067388	0.30000000000291
19	11.5316806696945	0.30000000000291
20	11.5091233339482	0.30000000000291
21	11.5029395443615	0.310000000012224
22	11.488608438757	0.320000000006985
23	11.4778553495774	0.320000000006985
24	11.461827837775	0.330000000001746
25	11.4573786222745	0.330000000001746
26	11.4363990730683	0.350000000005821
27	11.4278324309164	0.360000000000582
28	11.4051232968611	0.360000000000582
29	11.403687107687	0.360000000000582
30	11.3790577528347	0.360000000000582
31	11.3620873723866	0.380000000004657
32	11.3484508234098	0.380000000004657
33	11.3352654733812	0.380000000004657
34	11.3219127916008	0.389999999999418
35	11.3082663016205	0.389999999999418
36	11.3051355026577	0.400000000008731
37	11.2950190583073	0.400000000008731
38	11.2663710170175	0.420000000012806
39	11.2571249112137	0.420000000012806
40	11.2373305606477	0.430000000007567
41	11.2271349823162	0.430000000007567
42	11.2183845586708	0.440000000002328
43	11.201292440714	0.450000000011642
44	11.1857259254884	0.460000000006403
45	11.1727695482197	0.460000000006403
46	11.1593292662015	0.460000000006403
47	11.1551603269687	0.470000000001164
48	11.137752230891	0.480000000010477
49	11.1232734895599	0.5
50	11.1045513111181	0.5
51	11.0862748823061	0.5
52	11.0757237139199	0.510000000009313
53	11.0646911562599	0.510000000009313
54	11.0449613007562	0.520000000004075
55	11.0294870558145	0.520000000004075
56	11.0150151872619	0.529999999998836
58	10.9883682686634	0.540000000008149
59	10.9735758249641	0.560000000012224
60	10.956441950979	0.560000000012224
61	10.9423850001171	0.570000000006985
63	10.9106210714341	0.580000000001746
64	10.8967925982341	0.580000000001746
65	10.875386777346	0.600000000005821
67	10.8418855486313	0.600000000005821
68	10.8254634124692	0.610000000000582
70	10.805444300645	0.620000000009895
71	10.7746117165644	0.630000000004657
73	10.7374102585454	0.639999999999418
74	10.7321509161273	0.660000000003492
76	10.7123230542487	0.670000000012806
77	10.6925141255563	0.680000000007567
79	10.6366542998268	0.700000000011642
81	10.6044521828798	0.710000000006403
83	10.5791454148106	0.710000000006403
84	10.5662257087496	0.730000000010477
86	10.536929004816	0.75
88	10.5159871234299	0.760000000009313
90	10.4969757053879	0.779999999998836
92	10.4795790113291	0.779999999998836
94	10.472870337715	0.80000000000291
96	10.4712365056643	0.810000000012224
98	10.4705614893139	0.880000000004657
100	10.4691969614202	0.900000000008731
102	10.4670366474884	0.910000000003492
104	10.4659681452588	0.930000000007567
106	10.462432618078	0.940000000002328
109	10.4582063878639	0.970000000001164
111	10.4558738448693	0.970000000001164
113	10.4544844959913	0.980000000010477
116	10.4483455226557	1.01000000000931
118	10.446055659644	1.02000000000407
121	10.4414711142008	1.04000000000815
123	10.4400361249853	1.05000000000291
126	10.4342526824433	1.08000000000175
129	10.4301471513457	1.10000000000582
132	10.4270602309084	1.1200000000099
134	10.4240559356418	1.13000000000466
137	10.4202879218473	1.15000000000873
140	10.4172896206089	1.16000000000349
143	10.4121289490247	1.18000000000757
146	10.4085595548788	1.20000000001164
149	10.4043652990712	1.2100000000064
153	10.3987894515071	1.24000000000524
156	10.3954691224222	1.26000000000931
159	10.3905093235543	1.27999999999884
163	10.384292005383	1.30000000000291
166	10.379602342161	1.32000000000698
170	10.3737469020521	1.34000000001106
173	10.369131315336	1.36000000000058
177	10.3626585957946	1.38999999999942
181	10.3560973906527	1.41000000000349
185	10.3497484561207	1.44000000000233
189	10.343421388892	1.4600000000064
193	10.3395677288522	1.48000000001048
197	10.3335215949429	1.5
201	10.3262389228173	1.52999999999884
205	10.3200318850145	1.55000000000291
210	10.3123302099673	1.58000000000175
214	10.3066199676794	1.61000000000058
219	10.3006569918099	1.63999999999942
224	10.2919400329055	1.67000000001281
228	10.2865775053254	1.70000000001164
233	10.2803926727822	1.72000000000116
238	10.2729899504322	1.75
243	10.2649456910907	1.79000000000815
249	10.2567269645615	1.82000000000698
254	10.2495171161261	1.85000000000582
259	10.2426511735961	1.88000000000466
265	10.2336944354772	1.91000000000349
271	10.2254810808357	1.95000000001164
277	10.2173811325957	1.99000000000524
282	10.209877968395	2.02999999999884
288	10.2024559038595	2.07000000000698
295	10.1909478785083	2.1200000000099
301	10.1816829819626	2.16000000000349
307	10.1731409900931	2.19000000000233
314	10.1639868561647	2.25
321	10.1522223323848	2.29000000000815
328	10.142037936718	2.34000000001106
335	10.1322685148636	2.38000000000466
342	10.1205348555249	2.43000000000757
349	10.1125723943015	2.48000000001048
357	10.0986483083564	2.54000000000815
364	10.087897752485	2.59000000001106
372	10.0746453058472	2.63999999999942
380	10.0631032994054	2.69000000000233
388	10.0504547390324	2.75
397	10.0363174717777	2.81000000001222
405	10.0233716429366	2.86000000000058
414	10.0100771175715	2.92000000001281
423	9.99560200602852	2.98000000001048
432	9.98257172353023	3.04000000000815
441	9.9675427241481	3.10000000000582
450	9.95496957179526	3.15000000000873
460	9.93782104692969	3.22000000000116
470	9.92242406829384	3.27000000000407
480	9.9077020520571	3.33000000000175
490	9.89209023024418	3.38999999999942
501	9.87638041197724	3.4600000000064
512	9.86209773903306	3.52000000000407
523	9.84559759595838	3.59000000001106
534	9.83155770741305	3.66000000000349
545	9.81719326927605	3.72000000000116
557	9.80289210073373	3.79000000000815
569	9.79032376006516	3.8700000000099
581	9.77867838129183	3.94000000000233
593	9.76779553373853	4.02000000000407
606	9.75887538443284	4.10000000000582
619	9.74953930492629	4.18000000000757
632	9.7431404156936	4.26000000000931
646	9.73702847160106	4.36000000000058
660	9.73211646370719	4.45000000001164
674	9.72857255234531	4.52999999999884
689	9.72537224355183	4.6200000000099
703	9.72241884617682	4.70000000001164
718	9.71861049627898	4.79000000000815
734	9.71390558398025	4.88999999999942
749	9.70820914624468	4.98000000001048
766	9.70110451861314	5.09000000001106
782	9.69244098869341	5.20000000001164
799	9.68309454797023	5.31000000001222
816	9.67393366356075	5.42000000001281
833	9.66522107652247	5.52999999999884
851	9.65692578066658	5.66000000000349
869	9.65026735586715	5.77999999999884
888	9.64392378511017	5.91000000000349
907	9.63870361735813	6.04000000000815
927	9.63425404098075	6.17000000001281
946	9.6301435502875	6.30000000000291
967	9.62581538084218	6.42000000001281
988	9.62073684368242	6.55000000000291
1009	9.6151718061259	6.68000000000757
1030	9.60915240794188	6.81000000001222
1052	9.60284335929334	6.94000000000233
1075	9.5947380618195	7.10000000000582
1098	9.58776825360656	7.25
1122	9.57954025048998	7.42000000001281
1146	9.57140939869731	7.57000000000698
1170	9.56363929809669	7.7100000000064
1195	9.55638313658726	7.86000000000058
1221	9.54900083166401	8.02000000000407
1247	9.54204625103402	8.17000000001281
1274	9.53549865151348	8.34000000001106
1301	9.52896817714672	8.49000000000524
1329	9.52246047440676	8.67000000001281
1358	9.51594446725967	8.84000000001106
1387	9.50933009269081	9.01000000000931
1416	9.50278847648561	9.18000000000757
1447	9.49586299890747	9.3700000000099
1478	9.48872564123417	9.57000000000698
1509	9.48169563225699	9.77000000000407
1542	9.47418144712609	10
1575	9.46677816282206	10.1900000000023
1609	9.45931845946143	10.3899999999994
1643	9.4520424820849	10.6000000000058
1678	9.44454802279266	10.8300000000017
1714	9.43756520180017	11.0600000000122
1751	9.42983104527484	11.2900000000081
1789	9.42248702265455	11.5200000000041
1827	9.41551970542976	11.7799999999988
1866	9.4081832228305	12.0400000000081
1906	9.4008608962027	12.2900000000081
1947	9.39348473613796	12.5400000000081
1989	9.38625325692826	12.7799999999988
2032	9.37901962684708	13.0400000000081
2075	9.37184278548897	13.3000000000029
2120	9.36464791715035	13.570000000007
2165	9.35788822714123	13.8400000000111
2211	9.3508448820879	14.1200000000099
2259	9.34373807386455	14.4100000000035
2307	9.33683671916785	14.7000000000116
2357	9.32957744710567	15
2407	9.32260180543199	15.2900000000081
2459	9.3156707932235	15.6700000000128
2512	9.30851004549254	16.1000000000058
2566	9.30145215871622	16.5600000000122
2621	9.29431252879203	17.0200000000041
2677	9.28731465008042	17.5500000000029
2734	9.28031510017741	18.0400000000081
2793	9.27346380688019	18.5800000000017
2853	9.26663687871162	19.1399999999994
2914	9.25985480623888	19.6500000000087
2976	9.25325425430632	20.1700000000128
3040	9.24657118724493	20.7000000000116
3105	9.2398995831972	21.2200000000012
3172	9.23327484061665	21.7300000000105
3240	9.22667966532774	22.2600000000093
3309	9.22024135656151	22.8000000000029
3380	9.21388059210681	23.3500000000058
3453	9.20760770112592	23.9100000000035
3527	9.20149793182314	24.4900000000052
3602	9.19555153500052	25.0600000000122
3680	9.18951023082098	25.6700000000128
3759	9.18356466451014	26.320000000007
3839	9.17773673011759	27.0500000000029
3922	9.17171871897588	27.8300000000017
4006	9.16597193416266	28.6100000000006
4092	9.16026837573736	29.4100000000035
4179	9.15481832143494	30.2100000000064
4269	9.14941458991581	31.0500000000029
4360	9.14421636111063	31.820000000007
4454	9.13910481912089	32.5500000000029
4549	9.13405723942627	33.2700000000041
4647	9.12914487574186	34.0400000000081
4747	9.12443113157664	34.8000000000029
4848	9.11982465377277	35.5800000000017
4952	9.1151167171504	36.3800000000047
5059	9.11047543435682	37.2000000000116
5167	9.10615059736583	38.0400000000081
5278	9.10207731294546	38.8600000000006
5391	9.09810171557487	39.6300000000047
5507	9.09408372657691	40.4300000000076
5625	9.09026750826886	41.3400000000111
5745	9.08662071716672	42.2100000000064
5868	9.08296536115379	43.1300000000047
5994	9.07921214906439	44.0200000000041
6123	9.07547868600682	44.9900000000052
6254	9.07190076240929	45.8800000000047
6388	9.06846529460992	46.7900000000081
6525	9.06502300618952	47.8300000000017
6665	9.06156736967091	48.8899999999994
6808	9.05823729571398	49.8899999999994
6954	9.0548706877501	51.0200000000041
7103	9.05145217222969	52.1600000000035
7255	9.04810028883918	53.320000000007
7411	9.04474498724582	54.5200000000041
7570	9.04138862544118	55.7400000000052
7732	9.03804133240432	56.9600000000064
7898	9.0346561409716	58.2200000000012
8067	9.03120151924889	59.5100000000093
8240	9.02787158045205	60.7700000000041
8417	9.02449707686168	62.1000000000058
8598	9.02105039096101	63.5
8782	9.01768091816857	64.9100000000035
8970	9.01425811700402	66.2200000000012
9163	9.01072933218936	67.7000000000116
9359	9.00731947224665	69.2100000000064
9560	9.00391971159466	70.75
9765	9.00041040736637	72.3300000000017
9974	8.99694396961238	73.9300000000076
10188	8.99347051367482	75.570000000007
10406	8.98999204309506	77.1300000000047
10630	8.98648469198244	78.8500000000058
10857	8.98301178115501	80.5900000000111
11090	8.97942721894658	82.3700000000099
11328	8.97586625980319	84.2100000000064
11571	8.97240068565601	86.070000000007
11819	8.96885866194126	87.9700000000012
12073	8.96536727162312	89.9200000000128
12331	8.96183429559256	91.8899999999994
12596	8.95829935885488	93.7900000000081
12866	8.95481385484517	95.8000000000029
13142	8.95129800120612	97.9300000000076
13424	8.94780403221245	100.100000000006
13711	8.94429725159897	102.25
14005	8.94083645237282	104.510000000009
14306	8.93735185515892	106.830000000002
14613	8.93384510045862	109.180000000008
14926	8.93036548860183	111.510000000009
15246	8.92684429886877	113.990000000005
15573	8.92334825790704	116.48000000001
15907	8.91978085607822	119.050000000003
16248	8.91626107075716	121.650000000009
16596	8.9126620920213	124.310000000012
16952	8.90905358497832	127.050000000003
17316	8.90547077973508	130.070000000007
17687	8.90187063739915	133.410000000003
18066	8.89822587783127	136.200000000012
18454	8.89461549026744	139.170000000013
18849	8.89101471574037	142.180000000008
19253	8.88736093191205	145.430000000008
19666	8.88375683288032	149.25
20088	8.88014070098645	152.520000000004
20519	8.8764903790606	155.670000000013
20959	8.87289087600579	159.029999999999
21408	8.8692719709859	162.48000000001
21867	8.86564968359662	165.690000000002
22336	8.86203039496494	169.170000000013
22815	8.85839290156162	172.610000000001
23304	8.85478262905054	176.190000000002
23804	8.85113601277652	180.050000000003
24314	8.84752130308018	183.860000000001
24836	8.8438785743089	187.87000000001
25368	8.84023053527152	191.680000000008
25912	8.83659761858025	195.570000000007
26468	8.83294341059005	199.820000000007
27035	8.82929177310949	204.150000000009
27615	8.82564278868814	208.520000000004
28207	8.82200119715402	213.850000000006
28812	8.81837427863731	218.5
29430	8.8147508957394	223.220000000001
30061	8.81114336991801	228.070000000007
30705	8.80756431166307	233.020000000004
31364	8.80400958584124	238.060000000012
32036	8.80046685365697	243.220000000001
32723	8.79694782067205	248.48000000001
33425	8.79346841769979	253.87000000001
34142	8.7900014343095	259.12000000001
34874	8.78659512946549	264.420000000013
35622	8.78320237705179	269.790000000008
36385	8.77984852092205	275.510000000009
37166	8.77653143609739	281.430000000008
37963	8.77326173485664	287.510000000009
38777	8.77001842834183	293.720000000001
39608	8.76680491774443	300.010000000009


==> data/perfprofdiscrete-20-300-6-2.dat <==
iter	objfun	time
1	15.2795100334395	0.00999999999476131
2	15.069737892801	0.0199999999895226
3	15.0159639139848	0.0199999999895226
4	14.5648133269621	0.0299999999988358
5	13.8720891745978	0.0299999999988358
6	13.8720891745978	0.0999999999912689
7	13.8313159701579	0.119999999995343
8	13.7876983367493	0.119999999995343
9	13.7458929364908	0.119999999995343
10	13.7048044674815	0.129999999990105
11	13.6594390635452	0.139999999999418
12	13.6026448990345	0.139999999999418
13	13.5242360094449	0.149999999994179
14	13.4112520056041	0.149999999994179
15	13.2342441550204	0.160000000003492
16	13.1201932465174	0.160000000003492
17	12.9833518759276	0.190000000002328
18	12.8493272343961	0.19999999999709
19	12.7681817628646	0.19999999999709
20	12.7132114591873	0.209999999991851
21	12.6675569456731	0.220000000001164
22	12.4947991513662	0.229999999995925
23	12.4049330256278	0.239999999990687
24	12.3406885447132	0.25
25	12.2897457194347	0.25
26	12.2267768811086	0.269999999989523
27	12.1428505049092	0.269999999989523
28	12.0707470444032	0.279999999998836
29	12.0324112474679	0.279999999998836
30	11.9636014996818	0.289999999993597
31	11.9086935347259	0.309999999997672
32	11.8428393816556	0.309999999997672
33	11.7884506492983	0.319999999992433
34	11.7295248139671	0.330000000001746
35	11.6887362887112	0.330000000001746
36	11.6219573718308	0.339999999996508
37	11.5875741735847	0.360000000000582
38	11.5049603378384	0.360000000000582
39	11.4479250797609	0.369999999995343
40	11.3985100889021	0.369999999995343
41	11.3542410223707	0.379999999990105
42	11.3362974606176	0.389999999999418
43	11.2790513009946	0.399999999994179
44	11.2441800563695	0.410000000003492
45	11.1969248912452	0.419999999998254
46	11.1476870814845	0.419999999998254
47	11.1179585585624	0.429999999993015
48	11.0994648925759	0.440000000002328
49	11.0480354967722	0.44999999999709
50	11.0124947309823	0.459999999991851
51	10.9773425731195	0.459999999991851
53	10.9361173296628	0.479999999995925
54	10.9085141202956	0.5
55	10.8526843339876	0.5
56	10.8342098562839	0.509999999994761
57	10.8074116469419	0.519999999989523
58	10.7910444901456	0.529999999998836
60	10.7495321114115	0.539999999993597
61	10.7140289038983	0.55000000000291
62	10.7008290999209	0.559999999997672
64	10.6684543939373	0.569999999992433
65	10.6434682616602	0.580000000001746
66	10.6224303678913	0.599999999991269
68	10.5896295345106	0.610000000000582
69	10.5723711677958	0.610000000000582
71	10.5436262010343	0.639999999999418
72	10.5254585770259	0.649999999994179
74	10.4945764402066	0.660000000003492
75	10.4821746858352	0.669999999998254
77	10.4589457663575	0.690000000002328
79	10.432927378683	0.69999999999709
80	10.4218723873569	0.709999999991851
82	10.4069646545893	0.720000000001164
84	10.3845759858951	0.739999999990687
86	10.3644203346231	0.75
87	10.3541775779681	0.759999999994761
89	10.3436932634777	0.779999999998836
91	10.3209514128349	0.80000000000291
93	10.3135806348622	0.809999999997672
95	10.2918437273823	0.819999999992433
97	10.2730901145466	0.839999999996508
99	10.2561589225919	0.849999999991269
101	10.2408475581729	0.869999999995343
103	10.2362371926199	0.889999999999418
106	10.2132484101522	0.919999999998254
108	10.1972127767276	0.929999999993015
110	10.1843279913382	0.940000000002328
113	10.1639353281096	0.970000000001164
115	10.145795910904	0.989999999990687
117	10.1356301636006	1
120	10.1175928841509	1.02999999999884
123	10.10097839887	1.05000000000291
125	10.0926715565094	1.05999999999767
128	10.0749435382084	1.09999999999127
131	10.0610504853087	1.11000000000058
133	10.0561560084021	1.1299999999901
136	10.0446539784895	1.14999999999418
139	10.0251828816143	1.17999999999302
142	10.017376001048	1.19999999999709
145	10.0015613835248	1.22000000000116
148	9.99016069698969	1.25
152	9.98078965357053	1.27999999999884
155	9.96909806971547	1.30000000000291
158	9.96002151431145	1.33000000000175
161	9.94943234995093	1.34999999999127
165	9.93833107865554	1.38999999999942
168	9.93095672443369	1.41000000000349
172	9.92453881170472	1.44000000000233
176	9.91122620874348	1.47000000000116
179	9.90612287328851	1.48999999999069
183	9.89590036688681	1.52999999999884
187	9.88683896462386	1.55999999999767
191	9.87869921737376	1.58999999999651
195	9.87089659229364	1.61999999999534
200	9.86073820099145	1.66000000000349
204	9.85452660554853	1.69000000000233
208	9.84740179588061	1.72000000000116
213	9.83734128007529	1.75999999999476
217	9.83120975159316	1.7899999999936
222	9.82283334634101	1.83000000000175
227	9.81731840343241	1.86999999999534
231	9.8092329249235	1.89999999999418
236	9.80193602779714	1.94000000000233
241	9.79512369015835	1.97999999999593
247	9.7862104566447	2.02999999999884
252	9.78091544425845	2.05999999999767
257	9.77495257964111	2.09999999999127
263	9.76689254270887	2.14999999999418
268	9.76142896209224	2.19999999999709
274	9.75487356853988	2.23999999999069
280	9.74905691701756	2.2899999999936
286	9.74250734828931	2.33000000000175
292	9.73666088786202	2.3799999999901
298	9.73184133871206	2.41999999999825
305	9.72446287046177	2.47999999999593
311	9.71903072387161	2.51999999998952
318	9.71238448648213	2.58000000000175
325	9.70703615232338	2.6299999999901
332	9.70051659453067	2.69000000000233
339	9.69547276982521	2.72999999999593
346	9.68929911730415	2.7899999999936
354	9.68228549191563	2.86000000000058
361	9.67670203361701	2.91000000000349
369	9.67090398334139	2.97000000000116
377	9.66484721264167	3.0399999999936
385	9.65934796999684	3.09999999999127
393	9.65377082612868	3.16999999999825
401	9.6484786764356	3.22999999999593
410	9.64316043012207	3.2899999999936
419	9.63718081496841	3.36000000000058
428	9.63127142542077	3.42999999999302
437	9.62596264773128	3.5
446	9.62076533666653	3.56999999999243
456	9.61457745160536	3.64999999999418
466	9.6087378912579	3.72999999999593
476	9.60365935099325	3.80000000000291
486	9.59794329134518	3.88999999999942
496	9.59242628061033	3.97000000000116
507	9.58670143807145	4.05000000000291
518	9.58121520720765	4.1299999999901
529	9.5757214080061	4.22000000000116
540	9.57092564116853	4.30999999999767
552	9.56520433790072	4.39999999999418
563	9.56046921625292	4.47999999999593
575	9.55472081164774	4.58000000000175
588	9.54949208353334	4.67999999999302
600	9.54406745436125	4.76999999998952
613	9.53889245418355	4.86999999999534
626	9.53350265116103	4.97999999999593
640	9.52838057304725	5.06999999999243
654	9.5228291402948	5.19000000000233
667	9.51800893883009	5.30000000000291
682	9.5126787737076	5.41000000000349
696	9.50807471384221	5.50999999999476
711	9.50301188785622	5.63999999999942
727	9.49815126946526	5.75
742	9.49329352325311	5.86999999999534
758	9.48840431781462	6
774	9.48376786998478	6.11999999999534
791	9.47834410404394	6.25999999999476
808	9.47350470473597	6.3799999999901
825	9.46838423812057	6.51999999998952
843	9.4633729237162	6.66000000000349
861	9.45881576441366	6.80000000000291
879	9.45380927578376	6.92999999999302
898	9.44899871641781	7.08000000000175
917	9.4444137907532	7.22999999999593
937	9.4393437488278	7.38999999999942
957	9.43465437731095	7.5399999999936
977	9.43045378726818	7.69000000000233
998	9.42544259792883	7.86000000000058
1020	9.42058987089432	8.01999999998952
1041	9.41606133855025	8.17999999999302
1064	9.41162158333027	8.36999999999534
1087	9.4066647115846	8.5399999999936
1110	9.40212923012274	8.72000000000116
1134	9.39749525178751	8.91000000000349
1158	9.39302781568149	9.09999999999127
1183	9.38853608329675	9.27999999999884
1208	9.38443838219106	9.47999999999593
1234	9.37959193962061	9.67999999999302
1260	9.37536408740565	9.86999999999534
1287	9.37087888239557	10.0899999999965
1315	9.36630279150502	10.3099999999977
1343	9.36201180949138	10.5199999999895
1372	9.35785857184043	10.7399999999907
1401	9.35352984779572	10.9700000000012
1431	9.34925620565723	11.1900000000023
1462	9.3449980931589	11.4400000000023
1493	9.34090037858406	11.679999999993
1525	9.33676139505692	11.9199999999983
1558	9.33255147033838	12.179999999993
1591	9.32846392800798	12.429999999993
1625	9.32442378707434	12.6999999999971
1660	9.32045307018331	12.9599999999919
1695	9.31641644222019	13.2299999999959
1732	9.31222164548837	13.5199999999895
1769	9.30817417666828	13.8000000000029
1807	9.30418961563351	14.0999999999913
1845	9.30021501782805	14.3899999999994
1885	9.29627913365336	14.6999999999971
1925	9.29231296157933	15.0099999999948
1966	9.28841005558314	15.3300000000017
2008	9.28448944100738	15.6499999999942
2051	9.28059340453147	15.9799999999959
2095	9.27683264491163	16.3199999999924
2140	9.27294866559986	16.6699999999983
2186	9.26907884228329	17.0199999999895
2233	9.26522577434073	17.3799999999901
2281	9.26139778917745	17.75
2329	9.2576747321895	18.0800000000017
2379	9.25391451013073	18.4100000000035
2430	9.25021793265102	18.7599999999948
2482	9.24642605692548	19.1499999999942
2535	9.24274783315179	19.5500000000029
2590	9.23904864663543	19.9799999999959
2645	9.23539190349353	20.3999999999942
2702	9.23172321026822	20.7899999999936
2760	9.22804738037159	21.2099999999919
2819	9.2244867941234	21.6600000000035
2879	9.2208570452059	22.1199999999953
2941	9.21723496536121	22.5899999999965
3004	9.21370066451801	23.0800000000017
3068	9.21015057049602	23.5699999999924
3134	9.20655615285672	24.0199999999895
3201	9.2030614508767	24.5099999999948
3269	9.199548267501	25.0399999999936
3339	9.19603587984217	25.5699999999924
3411	9.19253306597475	26.1299999999901
3484	9.18906286773421	26.6900000000023
3558	9.18567599458271	27.2699999999895
3635	9.1821493116358	27.8600000000006
3712	9.17878680841778	28.4599999999919
3792	9.17535312712245	29.0199999999895
3873	9.17200535063222	29.5599999999977
3956	9.16865776037728	30.1900000000023
4041	9.16524320227818	30.8499999999913
4127	9.16192621806304	31.5099999999948
4216	9.1585883643903	32.1600000000035
4306	9.15529731807091	32.8499999999913
4398	9.15202957979228	33.5500000000029
4492	9.14877860857008	34.2799999999988
4588	9.14556187275469	34.9599999999919
4687	9.1422906814354	35.7299999999959
4787	9.13911314714509	36.5
4889	9.13594192338026	37.2899999999936
4994	9.13278289056884	38.0899999999965
5101	9.1296209599021	38.9199999999983
5210	9.12650293042509	39.7699999999895
5322	9.1233818617966	40.5899999999965
5436	9.12027753745604	41.4599999999919
5552	9.11720017945076	42.3600000000006
5671	9.11413358882761	43.2799999999988
5792	9.11109670531634	44.429999999993
5916	9.10806272207496	45.75
6043	9.10506293295784	47.1100000000006
6173	9.10202861905044	48.5099999999948
6305	9.09905140355286	49.9199999999983
6440	9.09609692784107	51.3600000000006
6578	9.09312343754292	52.8300000000017
6718	9.09022186598817	54.2599999999948
6862	9.08727604284838	55.3899999999994
7009	9.08437067792014	56.5199999999895
7159	9.08146694312288	57.6600000000035
7312	9.0785918354084	58.7099999999919
7469	9.07572775053781	59.9199999999983
7629	9.07285853049384	61.1600000000035
7792	9.07001802932128	62.4100000000035
7959	9.06717614937797	63.679999999993
8130	9.0643533307133	64.9700000000012
8304	9.06153438759056	66.3199999999924
8481	9.05876039175458	67.679999999993
8663	9.0559440798161	69.0899999999965
8848	9.05315250441429	70.5299999999988
9038	9.05037739963408	72
9231	9.0476003629577	73.5
9429	9.04483871440998	75.0199999999895
9631	9.04207498703787	76.5999999999913
9837	9.03933336262027	78.1900000000023
10048	9.03657978697507	79.8199999999924
10263	9.03385741678471	81.4799999999959
10483	9.03111077799703	83.1399999999994
10707	9.02839413590103	84.8699999999953
10936	9.02569078225093	86.6399999999994
11170	9.02298533031995	88.4400000000023
11409	9.0202693647021	90.2899999999936
11654	9.01756560656248	92.1900000000023
11903	9.01486227332964	94.0199999999895
12158	9.01216846085276	95.9400000000023
12418	9.00948542448717	97.9100000000035
12684	9.00680101950399	99.9599999999919
12956	9.00412210214727	102.059999999998
13233	9.00144481524691	104.199999999997
13517	8.9987772630851	106.389999999999
13806	8.99610560777106	108.619999999995
14102	8.99343750695172	110.899999999994
14404	8.99078017236105	113.080000000002
14712	8.98812939622117	115.369999999995
15027	8.98546917301137	117.76999999999
15349	8.98281960916918	120.259999999995
15677	8.98017025516912	122.800000000003
16013	8.9775262656213	125.37999999999
16356	8.97487585350666	128.01999999999
16706	8.97222910164778	130.729999999996
17064	8.96958012652236	133.489999999991
17429	8.96694501170702	136.239999999991
17802	8.96429423721949	139.029999999999
18183	8.96165606150563	141.87999999999
18572	8.95901622127407	144.87999999999
18970	8.95636877981227	147.959999999992
19376	8.95373378838384	151.089999999997
19791	8.95109240348526	154.279999999999
20215	8.94845671179687	157.479999999996
20648	8.94580668723198	160.720000000001
21090	8.94317876917219	164.119999999995
21541	8.94054124601167	167.610000000001
22002	8.93790341342249	170.779999999999
22474	8.93525722966199	174.410000000003
22955	8.93262342452419	177.989999999991
23446	8.92998847824219	181.679999999993
23948	8.92735120250331	185.539999999994
24461	8.92471449541059	189.5
24985	8.92207794065617	193.399999999994
25520	8.91944723172297	197.179999999993
26066	8.91680945565825	201.069999999992
26624	8.91417417244734	205.190000000002
27194	8.91154299756205	209.580000000002
27776	8.90890979347981	213.989999999991
28371	8.90627338165552	218.589999999997
28978	8.90364578999504	223.26999999999
29599	8.90101544359658	228.059999999998
30232	8.89838607848458	232.949999999997
30880	8.89574872115168	237.87999999999
31541	8.89311943277187	242.919999999998
32216	8.89049299834351	248.119999999995
32906	8.88786088287206	253.37999999999
33610	8.88523846633948	258.639999999999
34330	8.8826147337939	264.149999999994
35065	8.87999252670617	269.779999999999
35816	8.87737072087456	275.919999999998
36583	8.87475369527754	282.039999999994
37366	8.87213708827057	287.910000000003
38166	8.86952873233875	293.87999999999
38983	8.86691866572575	300.009999999995


==> data/perfprofdiscrete-20-300-6-3.dat <==
iter	objfun	time
1	15.2795100334395	0
2	15.069737892801	0
3	15.0159639139848	0.00999999999476131
4	14.5648133269621	0.00999999999476131
5	13.8720891745978	0.0200000000040745
6	13.8720891745978	0.0899999999965075
7	13.8313159701579	0.0899999999965075
8	13.7876983367493	0.100000000005821
9	13.7458929364908	0.110000000000582
10	13.7048044674815	0.110000000000582
11	13.6594390635452	0.119999999995343
12	13.6026448990345	0.119999999995343
13	13.5242360094449	0.119999999995343
14	13.4112520056041	0.130000000004657
15	13.2342441550204	0.130000000004657
16	13.1201932465174	0.139999999999418
17	12.9833518759276	0.160000000003492
18	12.8493272343961	0.169999999998254
19	12.7681817628646	0.169999999998254
20	12.7132114591873	0.180000000007567
21	12.6675569456731	0.19999999999709
22	12.4947991513662	0.19999999999709
23	12.4049330256278	0.210000000006403
24	12.3406885447132	0.210000000006403
25	12.2897457194347	0.220000000001164
26	12.2267768811086	0.240000000005239
27	12.1428505049092	0.240000000005239
28	12.0707470444032	0.25
29	12.0324112474679	0.25
30	11.9636014996818	0.259999999994761
31	11.9086935347259	0.279999999998836
32	11.8428393816556	0.279999999998836
33	11.7884506492983	0.290000000008149
34	11.7295248139671	0.290000000008149
35	11.6887362887112	0.30000000000291
36	11.6219573718308	0.309999999997672
37	11.5875741735847	0.320000000006985
38	11.5049603378384	0.339999999996508
39	11.4479250797609	0.339999999996508
40	11.3985100889021	0.339999999996508
41	11.3542410223707	0.350000000005821
42	11.3362974606176	0.369999999995343
43	11.2790513009946	0.369999999995343
44	11.2441800563695	0.389999999999418
45	11.1969248912452	0.389999999999418
46	11.1476870814845	0.389999999999418
47	11.1179585585624	0.400000000008731
48	11.0994648925759	0.410000000003492
49	11.0480354967722	0.419999999998254
50	11.0124947309823	0.430000000007567
51	10.9773425731195	0.430000000007567
52	10.9444595390969	0.440000000002328
53	10.9361173296628	0.440000000002328
54	10.9085141202956	0.460000000006403
55	10.8526843339876	0.470000000001164
56	10.8342098562839	0.479999999995925
58	10.7910444901456	0.490000000005239
59	10.7674078176382	0.5
60	10.7495321114115	0.520000000004075
61	10.7140289038983	0.520000000004075
63	10.6824534741458	0.540000000008149
64	10.6684543939373	0.55000000000291
65	10.6434682616602	0.559999999997672
67	10.6023902736727	0.570000000006985
68	10.5896295345106	0.580000000001746
70	10.5593176122716	0.600000000005821
71	10.5436262010343	0.600000000005821
73	10.5066871243966	0.619999999995343
74	10.4945764402066	0.619999999995343
76	10.4781947386531	0.650000000008731
77	10.4589457663575	0.650000000008731
79	10.432927378683	0.669999999998254
81	10.4134564315747	0.669999999998254
83	10.3910980961078	0.69999999999709
84	10.3845759858951	0.710000000006403
86	10.3644203346231	0.729999999995925
88	10.347689765128	0.740000000005239
90	10.3323689447758	0.759999999994761
92	10.317930570176	0.779999999998836
94	10.3082470342746	0.790000000008149
96	10.281268248616	0.809999999997672
98	10.2640597425384	0.820000000006985
100	10.2505218517118	0.830000000001746
102	10.2395243818149	0.860000000000582
104	10.2313437731546	0.880000000004657
106	10.2132484101522	0.889999999999418
109	10.1894326054823	0.910000000003492
111	10.1788301808293	0.919999999998254
113	10.1639353281096	0.930000000007567
116	10.1419534099833	0.960000000006403
118	10.1341783416235	0.970000000001164
121	10.1119718911737	0.990000000005239
124	10.0961419510389	1.00999999999476
126	10.084731577916	1.02000000000407
129	10.0723021036226	1.04000000000815
132	10.0566061913167	1.07000000000698
134	10.0487739884971	1.08000000000175
137	10.0336498188215	1.10000000000582
140	10.0225244448382	1.11999999999534
143	10.0157818694939	1.13999999999942
146	10.0004316516189	1.16000000000349
150	9.98383862657269	1.19000000000233
153	9.97383596628958	1.22000000000116
156	9.96390665744791	1.24000000000524
159	9.95863823810035	1.25999999999476
163	9.94496028571731	1.27999999999884
166	9.93734391167842	1.30999999999767
170	9.92603326484304	1.33000000000175
173	9.9191439261169	1.36000000000058
177	9.90910431636209	1.38000000000466
181	9.89967801142867	1.41000000000349
185	9.89110102372985	1.43000000000757
189	9.88220596348809	1.4600000000064
193	9.87395343439013	1.49000000000524
197	9.86586057720211	1.52000000000407
201	9.86032881771821	1.54000000000815
206	9.84926296960706	1.58000000000175
210	9.84201617251595	1.61000000000058
214	9.83596166042745	1.63000000000466
219	9.82720691003212	1.66999999999825
224	9.81919237960503	1.7100000000064
229	9.81199211210075	1.72999999999593
233	9.80585336160594	1.75999999999476
238	9.79828656182684	1.79000000000815
244	9.79034264464343	1.83999999999651
249	9.7844501515352	1.86999999999534
254	9.77759798492512	1.91000000000349
260	9.77045387858582	1.94999999999709
265	9.76456390520147	1.97999999999593
271	9.75802369979891	2.02000000000407
277	9.751895162567	2.05999999999767
283	9.74564326824113	2.11000000000058
289	9.7406824669537	2.13999999999942
295	9.73409423936612	2.19000000000233
301	9.72815855190599	2.22999999999593
308	9.72166506432454	2.27000000000407
314	9.71608457215437	2.32000000000698
321	9.71062649954122	2.36999999999534
328	9.70452851876843	2.41000000000349
335	9.69806643102059	2.4600000000064
342	9.69214402188012	2.50999999999476
349	9.68637426604514	2.55999999999767
357	9.6807845838468	2.61000000000058
365	9.67386508591089	2.66000000000349
372	9.66843843608409	2.72000000000116
380	9.66271753587052	2.77000000000407
389	9.65670872587976	2.83000000000175
397	9.65174892089291	2.88999999999942
405	9.64623166818325	2.9600000000064
414	9.64020832922337	3.02000000000407
423	9.63439038521359	3.08999999999651
432	9.62914680859563	3.16000000000349
441	9.62326602988995	3.22999999999593
451	9.61752468167171	3.30999999999767
460	9.61252459882798	3.38000000000466
470	9.60739395493678	3.4600000000064
480	9.60136518382536	3.54000000000815
491	9.59518211414734	3.61999999999534
501	9.59037970054906	3.69999999999709
512	9.58442740081548	3.77999999999884
523	9.57868161235249	3.86999999999534
534	9.57440236808766	3.9600000000064
546	9.5678179405964	4.05000000000291
557	9.5628027609449	4.11999999999534
569	9.55754264913671	4.2100000000064
581	9.55216065311497	4.27999999999884
594	9.54739599476012	4.36999999999534
607	9.54138870237449	4.4600000000064
620	9.53603957240738	4.55000000000291
633	9.53101044571329	4.63000000000466
647	9.52574460552511	4.74000000000524
660	9.52056052012662	4.83000000000175
675	9.51552245584494	4.93000000000757
689	9.51052446940533	5.02999999999884
704	9.50533326329344	5.13000000000466
719	9.50040578552997	5.24000000000524
734	9.49565744848378	5.33999999999651
750	9.49082812585065	5.44999999999709
766	9.48580551947218	5.55999999999767
783	9.48065201991209	5.66999999999825
799	9.47591344206903	5.79000000000815
816	9.47131626958578	5.88999999999942
834	9.46617094993207	6.02000000000407
852	9.46102431278639	6.13999999999942
870	9.45613437226896	6.27000000000407
889	9.451289686876	6.41999999999825
908	9.44685098483016	6.57000000000698
927	9.44203520310348	6.7100000000064
947	9.43706439329825	6.86999999999534
968	9.43217512941357	7.02999999999884
988	9.42780479137321	7.19000000000233
1009	9.42309283664826	7.35000000000582
1031	9.41821701220787	7.52000000000407
1053	9.4137130072317	7.69000000000233
1076	9.40890978736967	7.86999999999534
1099	9.40446213042482	8.05000000000291
1122	9.39981219185505	8.22000000000116
1147	9.39535816143611	8.41000000000349
1171	9.39068810619061	8.60000000000582
1196	9.38620936518401	8.79000000000815
1222	9.38183927464545	8.99000000000524
1248	9.37721784565636	9.19999999999709
1275	9.37278982542656	9.41000000000349
1302	9.36844407413235	9.58999999999651
1330	9.36399981864696	9.77999999999884
1359	9.35965685716197	9.97999999999593
1388	9.35537531269115	10.1800000000076
1418	9.35114385174954	10.3699999999953
1448	9.34712369201311	10.5800000000017
1479	9.34276511197106	10.8000000000029
1511	9.33860095890723	11.0599999999977
1543	9.33443704900689	11.3000000000029
1576	9.3304073925126	11.5599999999977
1610	9.32616744606557	11.820000000007
1645	9.32215245516133	12.0800000000017
1680	9.31800322811017	12.3399999999965
1716	9.31411403209008	12.5800000000017
1753	9.30990879011106	12.8600000000006
1790	9.30592934334789	13.1399999999994
1829	9.30193619042505	13.4400000000023
1868	9.29797685005016	13.7299999999959
1908	9.29400890741555	14.0099999999948
1949	9.29000738870352	14.2799999999988
1991	9.28604250488389	14.570000000007
2033	9.28221941240931	14.8500000000058
2077	9.27837250213658	15.1699999999983
2121	9.27457416554046	15.5099999999948
2167	9.27061640921016	15.8899999999994
2213	9.26686104955026	16.320000000007
2261	9.2630023209934	16.7700000000041
2309	9.25922471416886	17.2100000000064
2359	9.25541120909865	17.6699999999983
2409	9.25170961408777	18.1399999999994
2461	9.24793837196675	18.6199999999953
2514	9.24423437688113	19.1100000000006
2568	9.24056443210902	19.5500000000029
2623	9.23682838448056	20.0500000000029
2679	9.23322386899023	20.5500000000029
2737	9.22947548865542	21.0800000000017
2795	9.22591110356868	21.5200000000041
2855	9.22228117012255	21.9799999999959
2916	9.21872831958663	22.4600000000064
2979	9.21507027843465	22.9400000000023
3043	9.21151047834898	23.4300000000076
3108	9.20794778513374	23.9300000000076
3175	9.20437991819802	24.4499999999971
3243	9.20090947681021	24.9700000000012
3312	9.19736604643173	25.5099999999948
3383	9.19389495250741	26.0599999999977
3456	9.19037537207754	26.6100000000006
3530	9.18696077447231	27.1900000000023
3606	9.18345943207812	27.7700000000041
3683	9.18003910659268	28.3699999999953
3762	9.17666135255257	28.9700000000012
3843	9.17326023876533	29.6000000000058
3925	9.16984474066922	30.2299999999959
4009	9.16650976469707	30.8800000000047
4095	9.16315061853716	31.5500000000029
4183	9.1598052080336	32.1999999999971
4273	9.15653289457985	32.8000000000029
4365	9.15320282755238	33.4300000000076
4458	9.14998110324327	34.0500000000029
4554	9.14667841809666	34.7100000000064
4651	9.14346167010279	35.4700000000012
4751	9.14026304967269	36.1999999999971
4853	9.13705109310799	36.9400000000023
4957	9.13391463547198	37.7400000000052
5063	9.13073340320203	38.5599999999977
5172	9.12759124260716	39.4000000000087
5283	9.12447193060207	40.2599999999948
5396	9.1213729150876	41.1300000000047
5512	9.11825437539157	42.0299999999988
5630	9.11517878179924	42.9400000000023
5751	9.11213156119542	43.8699999999953
5874	9.10909812360461	44.820000000007
6000	9.10607390413464	45.7900000000081
6129	9.10304040181657	46.8699999999953
6260	9.10007410185499	48.1000000000058
6394	9.09708306986613	49.2799999999988
6532	9.09411063243775	50.4600000000064
6672	9.09115528952699	51.8899999999994
6815	9.08824719516029	52.9300000000076
6961	9.08531776106718	54.3800000000047
7110	9.0824084679982	55.6999999999971
7263	9.07950252884739	57.1699999999983
7418	9.07665276085034	58.8500000000058
7577	9.07378634877242	60.3500000000058
7740	9.07091628677587	61.8699999999953
7906	9.06808664835306	63.2200000000012
8076	9.06525186222738	64.5400000000081
8249	9.06241494093295	65.8800000000047
8426	9.05962402960913	67.2700000000041
8606	9.05682548344351	68.6699999999983
8791	9.05401330794829	70.1000000000058
8979	9.05122390496986	71.5599999999977
9172	9.04843901804625	73.0500000000029
9369	9.0456634964192	74.9100000000035
9570	9.04290006076613	76.4700000000012
9775	9.04015954731187	78.0500000000029
9984	9.0374096986313	79.6500000000087
10198	9.03466912644056	81.3000000000029
10417	9.03192402533566	82.9799999999959
10641	9.0291892391509	84.6399999999994
10869	9.02647042777418	86.3500000000058
11102	9.02375663182102	88.0400000000081
11340	9.02104576189057	89.820000000007
11583	9.01833632197031	91.6900000000023
11832	9.01563501531635	93.6100000000006
12085	9.0129362663671	95.4799999999959
12344	9.01024262807725	97.4700000000012
12609	9.00755305259706	99.4799999999959
12880	9.00487113852077	101.5
13156	9.0021835946787	103.410000000003
13438	8.99950943454304	105.320000000007
13726	8.9968381996209	107.529999999999
14020	8.99417409613895	109.690000000002
14321	8.99151325348416	112
14628	8.98884438249835	114.199999999997
14942	8.98617863861485	116.389999999999
15262	8.98352648357039	118.619999999995
15590	8.9808674278481	120.910000000003
15924	8.9782169135722	123.470000000001
16265	8.97557151801259	125.880000000005
16614	8.97291748349953	128.830000000002
16971	8.97026283747618	132.130000000005
17335	8.96761828422007	134.930000000008
17706	8.9649747679413	137.770000000004
18086	8.96231940758616	140.580000000002
18474	8.95967207167894	143.490000000005
18870	8.95702863549263	146.389999999999
19275	8.95438019490012	149.270000000004
19688	8.95174049901686	152.190000000002
20110	8.94909681489352	155.410000000003
20541	8.94645341361316	158.699999999997
20982	8.94380812815095	161.960000000006
21432	8.94117294218753	165.25
21892	8.93852495277239	168.580000000002
22361	8.93588617650244	172.119999999995
22841	8.93324636531421	175.699999999997
23330	8.93060658359247	179.070000000007
23831	8.92796567923531	182.839999999997
24342	8.92532069287408	186.5
24864	8.92268566241988	190.350000000006
25397	8.92004586913366	194.380000000005
25942	8.9174022465713	198.410000000003
26498	8.91476508025406	202.639999999999
27066	8.9121280914719	207
27647	8.90949097569134	211.210000000006
28240	8.90685133511287	215.529999999999
28845	8.90421750530736	219.919999999998
29464	8.90158027918792	224.639999999999
30096	8.89894193289341	229.080000000002
30741	8.89630902470255	233.800000000003
31400	8.89367501984061	238.479999999996
32074	8.89103744550812	243.770000000004
32761	8.88841057827203	249.320000000007
33464	8.8857781653397	254.130000000005
34182	8.88314728358563	259.240000000005
34915	8.88052311726866	264.850000000006
35663	8.87790090363213	270.589999999997
36428	8.87527783481781	276.360000000001
37209	8.87265803542437	281.800000000003
38007	8.87003984388972	287.650000000009
38822	8.86742790598503	293.660000000003
39655	8.86481602849443	300.009999999995


==> data/perfprofdiscrete-20-300-6-4.dat <==
iter	objfun	time
1	14.0966164976761	0.260000000009313
2	14.0248207991754	0.510000000009313
3	13.8970918925657	0.770000000004075
4	13.7289568548873	1.06000000001222
5	13.5463539897566	1.29000000000815
6	13.3558187128178	1.52000000000407
7	13.1615136715963	1.77000000000407
8	12.9711223456607	2
9	12.7909358099865	2.25
10	12.6232240302106	2.5
11	12.4671603703918	2.73000000001048
12	12.3205825391945	2.98000000001048
13	12.1808721400763	3.22000000000116
14	12.045605478196	3.47000000000116
15	11.9133488643722	3.76000000000931
16	11.7840001319341	3.99000000000524
17	11.6584240330121	4.27000000000407
18	11.5377284311809	4.54000000000815
19	11.4226380581236	4.83000000000175
20	11.3132342201627	5.11000000000058
21	11.2090633189046	5.40000000000873
22	11.109432847413	5.67000000001281
23	11.0136926553225	5.95000000001164
24	10.9213898050272	6.23000000001048
25	10.8322845470054	6.52000000000407
26	10.7462788633744	6.79000000000815
27	10.6633376037924	7.08000000000175
28	10.5834628582998	7.35000000000582
29	10.5067180859826	7.63000000000466
30	10.433251336869	7.8700000000099
31	10.363297339615	8.10000000000582
32	10.2977816245838	8.38000000000466
33	10.2438599032893	8.59000000001106
34	10.199452571538	8.80000000000291
35	10.1628490612457	9.02000000000407
36	10.132580528359	9.23000000001048
37	10.1074270621287	9.44000000000233
38	10.0863843010127	9.65000000000873
39	10.0686412937629	9.86000000000058
40	10.0016046308892	10.0800000000017
41	9.96642862079339	10.2900000000081
42	9.939039318209	10.5200000000041
43	9.91714495958855	10.7400000000052
44	9.89914012059567	10.9400000000023
45	9.88403137092007	11.1500000000087
46	9.87115494011786	11.3700000000099
47	9.86004643587212	11.6200000000099
48	9.85036852513518	11.8700000000099
49	9.8418683316443	12.1100000000006
50	9.83435108627492	12.3600000000006
51	9.82766325499936	12.6100000000006
52	9.8216814163557	12.8600000000006
53	9.77416986725581	13.1000000000058
54	9.75032761939375	13.3500000000058
55	9.73179100992687	13.6000000000058
56	9.71703755685686	13.8400000000111
57	9.70500019032094	14.0800000000017
58	9.65734484681575	14.3300000000017
59	9.63218425636663	14.570000000007
60	9.61275059779126	14.820000000007
61	9.56311472953887	15.1000000000058
62	9.53552100837717	15.3800000000047
63	9.48824520382512	15.6500000000087
64	9.45539247478631	15.9200000000128
65	9.43074304948493	16.1100000000006
66	9.41114690404904	16.3100000000122
67	9.37227120729964	16.5400000000081
68	9.34552875734297	16.8000000000029
69	9.32491171594339	17
70	9.29161910167967	17.2200000000012
71	9.26504753663958	17.4900000000052
72	9.24506954770301	17.6800000000076
73	9.21692538051288	17.9000000000087
74	9.1937601739496	18.1200000000099
75	9.17493501016831	18.3800000000047
76	9.16019143017405	18.5800000000017
77	9.14832534567543	18.8000000000029
78	9.12601251281115	19.0400000000081
79	9.10915222510467	19.3400000000111
80	9.09635088098991	19.5600000000122
81	9.07719671435728	19.8100000000122
82	9.06151487194302	20.0500000000029
83	9.048901466649	20.3400000000111
84	9.04001676001432	20.570000000007
85	13.1055043412381	20.8400000000111


==> data/perfprofdiscrete-20-300-6-5.dat <==
iter	objfun	time
1	14.9586929585543	0.309999999997672
2	14.6892829900867	0.610000000000582
3	14.4673822705487	0.930000000007567
4	14.2829439959621	1.22000000000116
5	14.1279550979261	1.49000000000524
6	13.9973117412616	1.74000000000524
7	13.8853525347247	1.99000000000524
8	13.7755901436031	2.22000000000116
9	13.6398361272989	2.47000000000116
10	13.4651636732545	2.72999999999593
11	13.2597315603349	2.97000000000116
12	13.036438683606	3.2100000000064
13	12.8060015286522	3.44000000000233
14	12.5781202132209	3.66999999999825
15	12.3611830839349	3.91000000000349
16	12.1606959084745	4.14999999999418
17	11.978368398479	4.38999999999942
18	11.8128822523035	4.61999999999534
19	11.661591788654	4.86000000000058
20	11.5219271467837	5.10000000000582
21	11.3920905914322	5.38000000000466
22	11.2711009166723	5.64999999999418
23	11.1584321519086	5.93000000000757
24	11.0536108562398	6.2100000000064
25	10.9560103025336	6.47999999999593
26	10.8648488614715	6.75999999999476
27	10.7792900348883	7.04000000000815
28	10.6985666199987	7.30999999999767
29	10.6220879312842	7.58000000000175
30	10.5494875572271	7.86000000000058
31	10.4805843665183	8.14999999999418
32	10.4152860048604	8.41999999999825
33	10.3537244384818	8.75
34	10.3012818505652	8.9600000000064
35	10.2562177206115	9.16999999999825
36	10.2172847193976	9.38999999999942
37	10.1835078315808	9.60000000000582
38	10.1541298019867	9.82000000000698
39	10.128535602097	10.0299999999988
40	10.106205227922	10.2400000000052
41	10.0866880031052	10.4499999999971
42	10.0695898970914	10.6600000000035
43	10.0545669239993	10.8699999999953
44	10.0413206195927	11.0800000000017
45	10.0295938664311	11.2900000000081
46	10.0191665878891	11.5099999999948
47	9.95867789402577	11.7200000000012
48	9.92668456576098	11.9300000000076
49	9.90156200512767	12.1399999999994
50	9.83411662644855	12.3500000000058
51	9.79630591577039	12.6000000000058
52	9.76687087805633	12.8500000000058
53	9.7434657747684	13.1000000000058
54	9.72442507527347	13.3500000000058
55	9.70867750065453	13.6000000000058
56	9.69547962604453	13.8399999999965
57	9.68429421784529	14.0800000000017
58	9.67472119904843	14.3300000000017
59	9.66645578499546	14.570000000007
60	9.6592615549776	14.820000000007
61	9.65295240800332	15.0599999999977
62	9.61041928161973	15.3099999999977
63	9.58774328247826	15.5500000000029
64	9.53470917987089	15.8000000000029
65	9.50418605530937	16.0099999999948
66	9.45487603002695	16.2400000000052
67	9.41897069749802	16.5099999999948
68	9.39203153235189	16.7100000000064
69	9.37065259211789	16.9100000000035
70	9.35324047104086	17.1000000000058
71	9.31412050799161	17.320000000007
72	9.28913646138026	17.5899999999965
73	9.26948231510998	17.8300000000017
74	9.2535801784944	18.0299999999988
75	9.240434861628	18.2299999999959
76	9.20829682592792	18.4400000000023
77	9.18824337099048	18.6999999999971
78	9.15945512366745	18.9300000000076
79	9.13597570560934	19.1499999999942
80	9.11725481016604	19.4100000000035
81	9.10245198367631	19.6100000000006
82	9.09044011034667	19.8300000000017
83	9.06779096145552	20.1000000000058
84	9.05072206781455	20.3899999999994
85	9.03757254560762	20.6100000000006
86	9.02694657247414	20.8300000000017
87	9.00804580484746	21.070000000007
88	8.99291695129764	21.3099999999977
89	8.98117971920678	21.6000000000058
90	8.97157571402408	21.820000000007
91	8.95571471713789	22.0599999999977
92	8.9423102603503	22.3000000000029
93	8.9606456064842	22.6300000000047


==> data/perfprofdiscrete-20-300-6-6.dat <==
iter	objfun	time
1	11.705108851205	0.001099
2	10.8988203024316	0.003792
3	9.925413791478	0.006299
4	9.50751803163961	0.010547
5	9.50751803163961	0.014599
6	9.20521544929153	0.017056
7	9.00109877892493	0.021271
8	8.71093789348108	0.02719
9	8.49706466689026	0.033141
10	8.49706466689026	0.038886
11	8.2531528340859	0.04304
12	8.15926874818328	0.047228
13	8.05175478234969	0.053098
14	8.05175478234969	0.060606
15	7.96591073034286	0.064819
16	7.92231033764875	0.070658
17	7.85645706458374	0.078253
18	7.82095856718676	0.087593
19	7.76837758915974	0.102094
20	7.7151548781239	0.115307
21	7.7151548781239	0.125895
22	7.69163974243697	0.131729
23	7.67696374986879	0.139959
24	7.67696374986879	0.150473
25	7.66694599007375	0.157576
26	7.65566255212603	0.16577
27	7.64406865503357	0.177677
28	7.63179098386218	0.192302
29	7.62141806473537	0.211803
30	7.62141806473537	0.229319
31	7.61301937227205	0.237979
32	7.61030512668193	0.2548
33	7.61030512668193	0.280207
34	7.60861643529457	0.295769
35	7.60759375417804	0.313355
36	7.60626169146719	0.338878
37	7.60626169146719	0.380998
38	7.60541360378006	0.406438
39	7.60514856746482	0.43184
40	7.6043632232811	0.464256
41	7.6043632232811	0.516322
42	7.60372523964697	0.546807
43	7.60372523964697	0.578122
44	7.60353308118237	0.597684
45	7.60334922283257	0.618181
46	7.6032325047805	0.650606
47	7.60270484790447	0.66733
48	7.60270484790447	0.694793
49	7.60261743633885	0.712452
50	7.60248190828443	0.737028
51	7.60248190828443	0.777294
52	7.60231701388909	0.80281
53	7.60223442482473	0.829331
54	7.60199846196493	0.862707
55	7.60199846196493	0.901731
56	7.60186879984157	0.9271
57	7.60176971600171	0.953541
58	7.60172161446156	0.99288
59	7.60130361319982	1.011563
60	7.60123108014028	1.02909
61	7.60106224607031	1.051596
62	7.60089405621656	1.084008
63	7.60032594486053	1.1223
64	7.59980320356803	1.166511
65	7.59933788187384	1.185243
66	7.59933788187384	1.289014
67	7.59927132878498	1.308613
68	7.59919120558395	1.349864
69	7.59916583935219	1.377445
70	7.59916583935219	1.734164
71	7.59916297284716	2.050934
72	7.59915967321217	2.059721
73	7.59915955053994	2.29226
74	7.59915955040519	2.55249
75	7.59915955040519	2.947194
76	7.5991595504052	3.394047
77	7.5991595504052	3.686803
78	7.5991595504052	3.937383
79	7.5991595504052	4.217938
80	7.5991595504052	4.4897
82	7.5991595504052	4.995681
83	7.5991595504052	5.252472
84	7.5991595504052	5.504982
85	7.59915955040534	5.758469
86	7.59915955040519	6.095876
88	7.59915955040559	6.844449
89	7.59915955040519	7.204633
90	7.59915955040519	7.628672
91	7.59915955040546	8.035856
93	7.59915955040519	8.816921
94	7.59915955040519	9.141197
95	7.59915955040525	9.465267
97	7.59915955040519	10.21784
98	7.59915955040538	10.499919
99	7.59915955040519	10.85926
101	7.59915955040572	11.61169
102	7.59915955040519	11.954604
104	7.59915955040519	12.734277
105	7.5991595504053	13.091679
107	7.59915955040519	13.920808
108	7.59915955040589	14.250753
110	7.5991595504052	14.304562
111	7.59915955040519	14.830993
113	7.59915955040519	15.493856
115	7.59915955040519	16.131311
116	7.5991595504052	16.52862
118	7.59915955040519	17.167813
119	7.59915955040519	17.566975
121	7.59915955040519	18.222648
123	7.59915955040565	18.988394
125	7.5991595504052	19.743509
126	7.5991595504059	20.114846
128	7.5991595504052	20.157095
130	7.59915955040519	20.942944
132	7.59915955040519	21.513188
134	7.59915955040519	22.295552
136	7.59915955040519	23.006208
138	7.59915955040536	23.713371
140	7.59915955040519	24.460998
142	7.59915955040525	25.056399
144	7.59915955040519	25.82621
146	7.59915955040519	26.489785
148	7.5991595504052	27.179475
150	7.59915955040519	27.817815
152	7.59915955040532	28.514475
154	7.59915955040519	29.276387
156	7.59915955040526	29.86391
158	7.59915955040519	30.626472
161	7.5991595504052	31.765688
163	7.59915955040519	32.419629
165	7.5991595504058	33.184013
168	7.59915955040519	34.225137
170	7.59915955040533	34.71598
172	7.5991595504052	35.471154
175	7.59915955040519	36.426987
177	7.59915955040537	37.090864
180	7.5991595504052	38.209197
182	7.59915955040519	39.029489
185	7.59915955040519	40.10164
188	7.59915955040519	41.130845
190	7.59915955040519	41.894487
193	7.5991595504052	43.002179
196	7.59915955040519	43.981257
199	7.59915955040519	44.968253
201	7.59915955040536	45.638514
204	7.59915955040561	46.692878
207	7.5991595504052	47.78733
210	7.59915955040519	48.907911
213	7.59915955040519	49.915998
216	7.59915955040519	51.014765
219	7.59915955040519	52.103214
222	7.59915955040519	53.200134
225	7.59915955040519	54.246918
229	7.59915955040519	55.632938
232	7.59915955040519	56.684758
235	7.59915955040525	57.732327
239	7.59915955040519	59.124164
242	7.59915955040525	60.138186
245	7.5991595504053	61.211224
249	7.59915955040519	62.657555
252	7.59915955040533	63.885924
256	7.59915955040528	65.249186
260	7.59915955040519	66.588834
263	7.59915955040528	67.587012
267	7.59915955040519	68.952031
271	7.59915955040519	70.451857
275	7.59915955040519	71.737433
279	7.59915955040519	73.140258
283	7.59915955040558	74.553764
287	7.59915955040533	76.005813
291	7.59915955040526	77.575124
295	7.59915955040519	79.127771
299	7.59915955040519	80.468172
303	7.5991595504052	81.96633
307	7.59915955040557	83.380473
312	7.59915955040519	85.206867
316	7.59915955040519	86.225006
321	7.59915955040525	87.390419
325	7.59915955040519	88.285545
330	7.59915955040554	89.52774
335	7.59915955040519	90.845664
339	7.5991595504052	91.896886
344	7.59915955040555	93.026104
349	7.5991595504052	93.795484
354	7.59915955040519	95.031684
359	7.59915955040533	96.1962329999999
364	7.59915955040519	97.3400999999999
369	7.59915955040519	98.5099719999999
375	7.5991595504052	100.060913
380	7.59915955040519	101.203116
385	7.59915955040519	102.4134
391	7.59915955040525	103.683007
396	7.59915955040519	104.900124
402	7.59915955040519	106.260768
408	7.5991595504052	107.600305
414	7.59915955040589	108.519993
419	7.59915955040519	109.290047
425	7.5991595504052	110.852328
431	7.59915955040519	112.510724
438	7.59915955040519	114.377987
444	7.59915955040579	115.582968
450	7.59915955040519	116.835863
456	7.59915955040544	118.409432
463	7.59915955040547	120.323866
469	7.5991595504053	122.04927
476	7.59915955040537	123.895854
483	7.59915955040524	126.403231
490	7.59915955040524	128.361721
497	7.5991595504052	130.332703
504	7.59915955040519	132.258078
511	7.59915955040542	134.079039
518	7.59915955040519	135.906112
526	7.59915955040519	138.229119
533	7.59915955040578	140.005146
541	7.59915955040519	142.400468
548	7.59915955040519	144.231575
556	7.5991595504059	146.55615
564	7.59915955040519	148.206543
572	7.59915955040525	150.249013
580	7.59915955040519	152.722863
588	7.59915955040519	154.926252
597	7.59915955040519	157.353023
605	7.59915955040519	159.679201
614	7.59915955040519	161.907395
623	7.59915955040524	164.241279
631	7.59915955040519	166.366356
640	7.59915955040519	168.350697
649	7.59915955040519	170.765767
659	7.59915955040519	173.357038
668	7.5991595504052	174.891486
678	7.59915955040592	177.572239
687	7.59915955040538	179.680585
697	7.59915955040586	182.510598
707	7.59915955040596	184.345362
717	7.59915955040519	186.674355
727	7.59915955040519	189.047436
737	7.59915955040519	191.930163
748	7.59915955040559	195.405755
759	7.59915955040519	198.530679
769	7.59915955040541	201.651333
780	7.59915955040519	205.098475
791	7.59915955040519	208.470544
803	7.59915955040519	211.416047
814	7.59915955040519	214.023126
826	7.59915955040574	216.973256
837	7.59915955040561	219.667973
849	7.5991595504052	223.130787
861	7.59915955040592	226.080871
873	7.59915955040519	228.521002
886	7.59915955040519	232.342599
898	7.59915955040519	235.198963
911	7.59915955040577	238.911356
924	7.59915955040519	242.578649
937	7.59915955040519	246.495694
951	7.5991595504052	249.713407
964	7.59915955040519	253.132752
978	7.59915955040569	255.898275
992	7.59915955040526	259.69016
1006	7.5991595504052	263.364226
1020	7.59915955040519	266.13206
1035	7.59915955040519	270.327341
1049	7.59915955040519	274.281678
1064	7.59915955040536	278.565383
1079	7.59915955040581	282.233824
1095	7.59915955040554	286.812171
1110	7.59915955040519	290.085148
1126	7.59915955040526	294.948057
1142	7.59915955040577	300.246906


==> data/perfprofdiscrete-50-600-1-1.dat <==
iter	objfun	time
1	99	0
2	99	0.00999999999476131
3	99	0.0200000000040745
4	99	0.0200000000040745
5	98.9999999993155	0.0299999999988358
6	98.9992944794229	0.0299999999988358
7	97.8882551250757	0.0899999999965075
8	97.8882551250757	0.179999999993015
9	90.9801463205014	0.229999999995925
10	90.9801463205014	0.279999999998836
11	86.3112928157219	0.330000000001746
12	86.0785569882905	0.380000000004657
13	86.0723637855552	0.380000000004657
14	86.0723637855552	0.440000000002328
15	86.0704278001208	0.479999999995925
16	86.0682156934567	0.490000000005239
17	86.0679617430114	0.490000000005239
18	86.0678875379583	0.5
19	86.0678042845385	0.5
20	86.0676995360588	0.5
21	86.0675809499969	0.509999999994761
22	86.0675320649961	0.520000000004075
23	86.0674433089685	0.529999999998836
24	86.067274497196	0.529999999998836
25	86.0670753192971	0.539999999993597
26	86.0668593569016	0.539999999993597
27	86.0667509214992	0.55000000000291
28	86.0667298975654	0.55000000000291
29	86.0664368278628	0.559999999997672
30	86.0663886567133	0.559999999997672
31	86.0662145931245	0.569999999992433
32	86.0659506210205	0.580000000001746
33	86.065742501164	0.580000000001746
34	86.0655880174631	0.589999999996508
35	86.0655259547566	0.589999999996508
36	86.0651909955711	0.610000000000582
37	86.0650930105467	0.610000000000582
38	86.0648455943776	0.610000000000582
39	86.0646091786414	0.619999999995343
40	86.0645073779545	0.630000000004657
41	86.0643427985159	0.630000000004657
42	86.0640069916677	0.639999999999418
43	86.0637155087609	0.639999999999418
44	86.0635607255834	0.649999999994179
45	86.0633147672738	0.649999999994179
46	86.0630048619714	0.649999999994179
47	86.0628920534719	0.660000000003492
48	86.062624833066	0.660000000003492
49	86.062347351533	0.669999999998254
50	86.0619827623288	0.679999999993015
51	86.0617969461944	0.679999999993015
52	86.0614955855188	0.690000000002328
53	86.0612057282241	0.690000000002328
54	86.06099834004	0.69999999999709
55	86.060738520167	0.69999999999709
56	86.060401232241	0.709999999991851
57	86.0603421566355	0.709999999991851
59	86.0598624173708	0.729999999995925
60	86.0592460209403	0.740000000005239
61	86.0589046668209	0.740000000005239
63	86.0584226421212	0.75
64	86.0582770003145	0.75
65	86.058221445007	0.770000000004075
67	86.057191032912	0.779999999998836
68	86.0571479359671	0.779999999998836
70	86.0562220347536	0.789999999993597
71	86.0558093089244	0.80000000000291
73	86.0552110385815	0.809999999997672
74	86.0552011337512	0.809999999997672
76	86.0542431789471	0.819999999992433
77	86.0541777955839	0.830000000001746
79	86.0532973659339	0.839999999996508
81	86.0528354868648	0.850000000005821
82	86.0526002597486	0.860000000000582
84	86.0516328924081	0.869999999995343
86	86.050945415294	0.889999999999418
88	86.0504392237892	0.899999999994179
90	86.0498260908441	0.910000000003492
91	86.0494082590016	0.919999999998254
93	86.0486460138749	0.929999999993015
95	86.0479818242051	0.940000000002328
97	86.04742353582	0.94999999999709
100	86.0465059750412	0.970000000001164
102	86.0457619046846	0.979999999995925
104	86.0454872420025	0.990000000005239
106	86.0445356019683	1
108	86.0440179800806	1.00999999999476
111	86.0433804470439	1.02999999999884
113	86.0424873760945	1.0399999999936
115	86.0420026641348	1.05000000000291
118	86.0412630014222	1.06999999999243
120	86.040808324278	1.08000000000175
123	86.039827459729	1.10000000000582
126	86.0392598517478	1.11000000000058
128	86.0388669913869	1.11999999999534
131	86.0380239750003	1.13999999999942
134	86.0375468989545	1.16000000000349
137	86.0367717158755	1.17999999999302
139	86.036540972526	1.17999999999302
142	86.0359404511376	1.20999999999185
146	86.035321833133	1.22999999999593
149	86.0348820266023	1.25
152	86.0345007749577	1.25999999999476
155	86.0343076577724	1.2899999999936
158	86.0337527167001	1.30999999999767
162	86.0334937326273	1.33000000000175
165	86.0330458382811	1.33999999999651
169	86.0327880163199	1.36999999999534
172	86.0324947245814	1.38000000000466
176	86.0321085154665	1.41000000000349
180	86.0318143119296	1.42999999999302
184	86.0315240905122	1.45999999999185
187	86.031299699949	1.47000000000116
191	86.0310217709952	1.5
196	86.0307795626297	1.52999999999884
200	86.0304472569743	1.55000000000291
204	86.0301801822909	1.58000000000175
208	86.0299530708574	1.60000000000582
213	86.0296046880129	1.63000000000466
217	86.0294069066741	1.64999999999418
222	86.0291203484004	1.69000000000233
227	86.0288570632771	1.70999999999185
231	86.0286191641499	1.74000000000524
236	86.0283458746118	1.77000000000407
241	86.0281330626956	1.80000000000291
247	86.0278255041046	1.83000000000175
252	86.0275464017418	1.86999999999534
257	86.0272829511649	1.91000000000349
263	86.0269974865925	1.94999999999709
268	86.0267402018627	1.97999999999593
274	86.0264515973251	2.02000000000407
280	86.0261480324003	2.05999999999767
286	86.0258381985213	2.11000000000058
292	86.0255387439423	2.14999999999418
298	86.0252345031911	2.19999999999709
305	86.0248696171176	2.25
311	86.0245500795764	2.27999999999884
318	86.0241427447529	2.33000000000175
324	86.0237862871297	2.38000000000466
331	86.0233888915018	2.42999999999302
338	86.0230332377613	2.47000000000116
346	86.0225470853244	2.52999999999884
353	86.0221434794792	2.58000000000175
361	86.0216617227865	2.63000000000466
368	86.021267308956	2.69000000000233
376	86.0208583756262	2.74000000000524
384	86.0204099147627	2.7899999999936
392	86.0199007475959	2.86000000000058
401	86.0194112435113	2.91999999999825
409	86.0189281133973	2.97000000000116
418	86.018429580309	3.0399999999936
427	86.0179074657305	3.10000000000582
436	86.0174157063129	3.16999999999825
445	86.0169196892263	3.22999999999593
455	86.0163608265761	3.2899999999936
464	86.0158381592139	3.36000000000058
474	86.0152883715561	3.44000000000233
484	86.014650674739	3.5
495	86.0140189275908	3.58000000000175
505	86.0134626988503	3.64999999999418
516	86.0128560349419	3.72999999999593
527	86.0121777997592	3.80999999999767
538	86.0115366851174	3.88999999999942
550	86.010949272147	4.02000000000407
562	86.0101709915898	4.10000000000582
574	86.0095226992952	4.17999999999302
586	86.0087914442416	4.27999999999884
598	86.008138019374	4.35000000000582
611	86.0073478060224	4.44999999999709
624	86.0065987707106	4.5399999999936
637	86.0058427390132	4.63000000000466
651	86.0050655758206	4.72000000000116
665	86.0042304266509	4.83000000000175
679	86.0033795989154	4.91999999999825
694	86.0025150469209	5.02999999999884
708	86.0016011566895	5.13000000000466
723	86.0007355072774	5.24000000000524
739	85.9997222801608	5.35000000000582
755	85.9987319107359	5.45999999999185
771	85.997659663054	5.58000000000175
787	85.9965635929894	5.69000000000233
804	85.9954127435746	5.80999999999767
821	85.9942346986144	5.92999999999302
839	85.9929349364038	6.06999999999243
857	85.9916404698269	6.19000000000233
875	85.9903310431706	6.30999999999767
893	85.9889171356584	6.44999999999709
912	85.9873263251341	6.58000000000175
932	85.9855654222824	6.72999999999593
952	85.9838772221221	6.86999999999534
972	85.9819319854369	7.00999999999476
993	85.9799272196092	7.16000000000349
1014	85.9777889519192	7.31999999999243
1036	85.9753892218776	7.47000000000116
1058	85.9730535063966	7.61999999999534
1080	85.9703698756135	7.7899999999936
1103	85.967444960818	7.94999999999709
1127	85.964216070267	8.13000000000466
1151	85.9608682368871	8.30000000000291
1175	85.957114084801	8.47000000000116
1201	85.9529805756776	8.66000000000349
1226	85.9486426192124	8.85000000000582
1252	85.9438326089872	9.02999999999884
1279	85.9385829853346	9.22999999999593
1306	85.9328389692961	9.41999999999825
1334	85.9263586131066	9.61999999999534
1363	85.9193924868106	9.83000000000175
1392	85.9111506386279	10.0399999999936
1421	85.9027876555689	10.25
1452	85.8926541062959	10.4700000000012
1483	85.8818022702098	10.6999999999971
1514	85.8703015237364	10.9100000000035
1546	85.8565985990641	11.1499999999942
1579	85.8411964354075	11.3999999999942
1613	85.8244721597593	11.6300000000047
1648	85.8039670786606	11.8899999999994
1683	85.7825767087402	12.1600000000035
1719	85.755705547607	12.4499999999971
1755	85.7267069385207	12.7400000000052
1793	85.6924497338333	13.1699999999983
1831	85.6528207358854	13.6399999999994
1870	85.6057072096017	14.2299999999959
1910	85.5504873383238	14.929999999993
1951	85.4831150198257	15.6399999999994
1992	85.4023519084974	16.3600000000006
2035	85.2930500435946	17.1300000000047
2078	85.1584864155502	17.8699999999953
2122	84.9756597409887	18.5
2168	84.6958133498105	19.1600000000035
2214	84.2831261743975	19.8199999999924
2261	83.5326705875244	20.429999999993
2309	82.2087314928	20.8600000000006
2359	82.0817752437014	21.429999999993
2409	82.0761429555875	21.8500000000058
2460	82.0685340983097	22.2799999999988
2513	82.0591582054279	22.7299999999959
2566	82.0476007435431	23.179999999993
2621	82.0329486677918	23.6399999999994
2677	82.0151536292968	24.1100000000006
2734	81.994854279186	24.6000000000058
2792	81.9714219613538	25.0899999999965
2852	81.9451862970989	25.5899999999965
2913	81.9163730011735	26.1100000000006
2975	81.8853508844978	26.6300000000047
3038	81.8532038195667	27.1600000000035
3103	81.8177443457694	27.6999999999971
3169	81.7820492556427	28.2700000000041
3237	81.7455411711751	28.8399999999965
3306	81.7085140952222	29.429999999993
3376	81.671855149533	30.0200000000041
3448	81.6357459320922	30.6300000000047
3522	81.6004438733894	31.25
3597	81.5673160835494	31.8800000000047
3674	81.5362225648216	32.5200000000041
3752	81.5075744504453	33.1699999999983
3832	81.4821585193208	33.8300000000017
3914	81.4593124963303	34.5299999999988
3997	81.4402022599069	35.2200000000012
4083	81.4237862593104	35.9599999999919
4170	81.4108736038481	36.6900000000023
4259	81.4008521126076	37.4499999999971
4349	81.3934544184301	38.2099999999919
4442	81.388299203397	39
4537	81.3849771314426	39.8000000000029
4634	81.3829866807821	40.6199999999953
4732	81.3818606929453	41.4400000000023
4833	81.3810985631845	42.2899999999936
4936	81.3803054785395	43.1600000000035
5042	81.379118847645	44.0399999999936
5149	81.3772978885631	44.9499999999971
5259	81.3747285800498	45.8699999999953
5371	81.371326414576	46.8099999999977
5486	81.3672250832957	47.7599999999948
5603	81.3625770630733	48.7299999999959
5722	81.3575560061966	49.7299999999959
5844	81.3524891879047	50.7400000000052
5969	81.3475039621254	51.7799999999988
6096	81.3429474879573	52.8399999999965
6226	81.3388361765154	53.9199999999983
6359	81.3352901331064	55.0299999999988
6495	81.3323067413719	56.179999999993
6633	81.3297628251145	57.3199999999924
6775	81.3274571054563	58.5099999999948
6919	81.3252491246126	59.7099999999919
7067	81.3229185887627	60.9499999999971
7217	81.3203789335405	62.1999999999971
7371	81.317565342461	63.4900000000052
7528	81.3144993844045	64.8000000000029
7689	81.3112646961859	66.1399999999994
7853	81.308020020446	67.5099999999948
8021	81.3048867284434	68.9199999999983
8192	81.3019512344987	70.3300000000017
8366	81.2992281029346	71.7899999999936
8545	81.2966583745989	73.2899999999936
8727	81.2941527249041	74.8000000000029
8913	81.2915826829879	76.3699999999953
9103	81.2888069867783	77.9599999999919
9297	81.2858028824884	79.9499999999971
9496	81.2825293062596	82.0099999999948
9698	81.2791200113505	83.6999999999971
9905	81.2756159374484	85.4400000000023
10116	81.2721503876901	87.2099999999919
10332	81.2687179569671	89.0200000000041
10552	81.2653406696048	90.8500000000058
10777	81.2619057922465	92.7400000000052
11007	81.2583330599388	94.6600000000035
11242	81.2545290589192	96.6399999999994
11482	81.2505059991754	98.6600000000035
11726	81.24632779361	100.699999999997
11977	81.2420573828611	102.800000000003
12232	81.2377914913527	104.929999999993
12493	81.2335582949187	107.119999999995
12759	81.2293108198361	109.360000000001
13031	81.2249615605165	111.639999999999
13309	81.2203628634562	113.959999999992
13593	81.2155679280071	116.350000000006
13883	81.2105765469908	118.779999999999
14179	81.2054918800809	121.259999999995
14482	81.200336456072	123.809999999998
14790	81.1950890158299	126.399999999994
15106	81.1896435213054	129.080000000002
15428	81.1839512163932	131.759999999995
15757	81.1780089865259	134.5
16093	81.1718965566668	137.319999999992
16436	81.1656789972746	140.169999999998
16787	81.1593651986941	143.110000000001
17145	81.1529008330807	146.100000000006
17511	81.146184744127	149.139999999999
17884	81.1392448688524	152.270000000004
18265	81.1321471828875	155.459999999992
18655	81.1249674228295	158.759999999995
19053	81.1177398520129	162.100000000006
19459	81.110312886014	165.520000000004
19874	81.102660765274	169.029999999999
20298	81.0948930796568	172.589999999997
20731	81.0870712924431	176.229999999996
21173	81.0792110970493	179.979999999996
21625	81.0712252975921	183.800000000003
22086	81.0631086515438	187.699999999997
22557	81.054936474659	191.679999999993
23038	81.0467512769713	195.740000000005
23529	81.0386327087349	199.880000000005
24031	81.0304088021455	204.110000000001
24543	81.0221496790419	208.410000000003
25067	81.0139387069446	212.809999999998
25601	81.0058656877454	218.059999999998
26147	80.9978111299836	222.699999999997
26705	80.9897366695457	227.410000000003
27275	80.9817910285457	232.220000000001
27856	80.9740910579521	237.139999999999
28450	80.9664728590989	242.160000000003
29057	80.9589476255537	247.270000000004
29677	80.9516949936941	252.539999999994
30310	80.9449163695849	259.139999999999
30956	80.9386182318232	264.709999999992
31616	80.9331661813102	270.229999999996
32291	80.9290516122379	275.860000000001
32979	80.9272074772966	281.630000000005
33683	80.9257662747183	287.5
34401	80.9218209058467	293.479999999996
35135	80.9193785769139	299.679999999993
35884	80.9185734655885	306
36649	80.9148839225019	312.449999999997
37431	80.9127592308933	319.069999999992


==> data/perfprofdiscrete-50-600-1-2.dat <==
iter	objfun	time
1	99.01	0
2	99	0.00999999999476131
3	99	0.00999999999476131
4	99	0.0200000000040745
5	99	0.0200000000040745
6	99	0.0299999999988358
7	99	0.0299999999988358
8	99	0.0399999999935972
9	99	0.0399999999935972
10	99	0.0500000000029104
11	98.9999999999999	0.0599999999976717
12	98.9999999999628	0.0599999999976717
13	98.9999999657964	0.0599999999976717
14	98.999948871647	0.0599999999976717
15	98.8570013457035	0.069999999992433
16	96.5245850061696	0.139999999999418
17	96.5245850061696	0.209999999991851
18	96.4909417052281	0.229999999995925
19	96.3554700029468	0.239999999990687
20	96.2387675695437	0.259999999994761
21	96.211148654286	0.259999999994761
22	96.1102136755494	0.259999999994761
23	96.0169139165442	0.270000000004075
24	95.9262150893356	0.270000000004075
25	95.8054170107971	0.279999999998836
26	95.7928516346011	0.30000000000291
27	95.550481385108	0.30000000000291
28	95.3294423522357	0.309999999997672
29	95.2820891143277	0.319999999992433
30	94.9942285348012	0.319999999992433
31	94.8946707066545	0.330000000001746
32	94.7208600219936	0.339999999996508
33	94.6044583803521	0.360000000000582
34	94.6044583803521	0.440000000002328
35	94.5588602320506	0.459999999991851
36	94.5137642362348	0.489999999990687
37	94.5137642362348	0.559999999997672
38	94.4813160146846	0.589999999996508
39	94.3807783620741	0.619999999995343
40	94.3807783620741	0.690000000002328
41	94.3608243359577	0.720000000001164
42	94.2969011547461	0.739999999990687
43	94.2662857882782	0.739999999990687
44	94.1964567471801	0.75
45	94.1742226440119	0.75
46	94.1412225500763	0.75
47	94.1364478925648	0.759999999994761
48	94.0555693367219	0.779999999998836
49	93.9477705763858	0.779999999998836
50	93.9386009612233	0.789999999993597
51	93.8286534468273	0.80000000000291
52	93.7632744869965	0.80000000000291
53	93.7065579790237	0.809999999997672
55	93.5372790456397	0.830000000001746
56	93.4316300380708	0.839999999996508
57	93.3751480232305	0.839999999996508
58	93.2746611983969	0.849999999991269
59	93.2262864992078	0.860000000000582
61	93.0504328183268	0.869999999995343
62	92.9241271596316	0.869999999995343
63	92.8437906487018	0.889999999999418
64	92.7415150335644	0.899999999994179
66	92.5808065645066	0.910000000003492
67	92.4568633328401	0.919999999998254
69	92.2779798542136	0.929999999993015
70	92.1500805893997	0.940000000002328
72	92.0658188757605	0.94999999999709
73	91.8573155076791	0.979999999995925
75	91.8478747022832	1.08999999999651
76	91.8104432557592	1.09999999999127
78	91.7695450948352	1.11000000000058
80	91.7476435294617	1.11999999999534
81	91.6951709530747	1.13999999999942
83	91.6299392924707	1.14999999999418
85	91.5760124148231	1.16000000000349
87	91.5358905678879	1.17999999999302
88	91.510187992735	1.19000000000233
90	91.3994196589704	1.19999999999709
92	91.3355712699547	1.20999999999185
94	91.243947186675	1.23999999999069
96	91.1622929201187	1.25
98	91.0587870884165	1.25999999999476
100	90.9654147621363	1.27999999999884
102	90.8556523118205	1.30000000000291
105	90.7190111597075	1.31999999999243
107	90.609889468849	1.33000000000175
109	90.4879703133983	1.34999999999127
111	90.3787400563133	1.36000000000058
114	90.1719925750173	1.39999999999418
116	90.056989881455	1.41000000000349
119	89.8968968748877	1.44000000000233
121	89.7622991854018	1.44999999999709
124	89.5746678949881	1.47000000000116
126	89.4505414237754	1.48999999999069
129	89.2942029448517	1.52000000000407
132	89.1206220282543	1.52999999999884
135	88.9615018812038	1.55999999999767
138	88.7753713829023	1.58000000000175
140	88.6563131391566	1.59999999999127
143	88.517297310903	1.61000000000058
147	88.3223126638317	1.64999999999418
150	88.1317953240048	1.66999999999825
153	88.022444833253	1.69999999999709
156	87.8715404508638	1.72000000000116
159	87.6992894405718	1.73999999999069
163	87.5228827293071	1.77000000000407
166	87.4083369425685	1.80000000000291
170	87.2761603203433	1.83000000000175
173	87.1344568863428	1.84999999999127
177	87.009098965488	1.8799999999901
181	86.8701773536788	1.91000000000349
185	86.7732892563331	1.94000000000233
189	86.6473554427994	1.97000000000116
193	86.5570698120969	2.00999999999476
197	86.4700537554282	2.02999999999884
201	86.3908170139435	2.05999999999767
205	86.3196525997812	2.08999999999651
210	86.2517242345222	2.1299999999901
214	86.196541734284	2.16000000000349
219	86.1434743029809	2.19999999999709
223	86.1104432984353	2.23999999999069
228	86.0759778784782	2.27000000000407
233	86.0483692534724	2.30000000000291
238	86.0295187039596	2.34999999999127
243	86.0126400020809	2.3799999999901
248	85.9998492084681	2.42999999999302
253	85.9935423736699	2.47000000000116
259	85.9900933001978	2.50999999999476
264	85.9894994021121	2.61999999999534
270	85.989295963885	2.69999999999709
275	85.9891743290289	2.73999999999069
281	85.9886625114125	2.7899999999936
287	85.9880103190097	2.83000000000175
293	85.9873091510967	2.8799999999901
300	85.9863250537426	2.92999999999302
306	85.9853020827235	2.97999999999593
313	85.9840214889362	3.02999999999884
319	85.9828199771588	3.08000000000175
326	85.9809046827593	3.13999999999942
333	85.9790223853573	3.19000000000233
340	85.9768999075258	3.23999999999069
347	85.9746182510369	3.30000000000291
355	85.9719908253991	3.34999999999127
362	85.9689167227047	3.41000000000349
370	85.9653762118451	3.47000000000116
378	85.9618068634606	3.52999999999884
386	85.957265461949	3.59999999999127
394	85.9523245865732	3.64999999999418
402	85.9471624032628	3.72000000000116
411	85.9404101338565	3.77999999999884
420	85.9325549229799	3.86000000000058
429	85.9237489643214	3.92999999999302
438	85.9137331346474	4
447	85.9033799970892	4.06999999999243
457	85.8872451266214	4.14999999999418
466	85.8716963591518	4.20999999999185
476	85.8503198977853	4.2899999999936
486	85.8266519968449	4.36999999999534
497	85.7920608064367	4.45999999999185
507	85.7594455986175	4.5399999999936
518	85.7098021495515	4.6299999999901
529	85.6579271046406	4.70999999999185
540	85.6127999024556	4.80000000000291
552	85.5799853808575	4.89999999999418
563	85.5511627755475	4.98999999999069
575	85.4849680690802	5.08000000000175
588	85.3983087330362	5.17999999999302
600	85.3381744563811	5.27999999999884
613	85.2762841753724	5.3799999999901
626	85.1720874118563	5.47999999999593
639	85.080111166209	5.58999999999651
653	84.9569762775981	5.70999999999185
667	84.8036874864703	5.80999999999767
681	84.6290168128048	5.92999999999302
695	84.4000359002556	6.0399999999936
710	84.0953393769801	6.16999999999825
725	83.7489506499062	6.2899999999936
741	83.3176892604933	6.41999999999825
756	82.9103445254922	6.55999999999767
773	82.7984925297869	6.80999999999767
789	82.7854539714619	6.94000000000233
806	82.7655238532463	7.06999999999243
823	82.7372866901691	7.20999999999185
840	82.7013503672811	7.34999999999127
858	82.6603091080799	7.5
876	82.6204521592499	7.63999999999942
895	82.5745197062723	7.80000000000291
914	82.523956880292	7.95999999999185
934	82.4763143329809	8.11000000000058
953	82.431318101766	8.27000000000407
974	82.3842633584663	8.44000000000233
994	82.3434702998941	8.59999999999127
1016	82.3017173721583	8.77999999999884
1037	82.2667732454841	8.94999999999709
1059	82.2342768411932	9.11000000000058
1082	82.2061231617127	9.30999999999767
1105	82.1817352749813	9.5
1128	82.1626506681521	9.67999999999302
1152	82.1467884467378	9.86999999999534
1177	82.1340130084275	10.0699999999924
1202	82.1245939493135	10.2599999999948
1227	82.1166880575566	10.4599999999919
1253	82.1094183056746	10.6699999999983
1280	82.1033139622703	10.8799999999901
1307	82.0976733560686	11.0899999999965
1335	82.0912291541219	11.3099999999977
1364	82.0836720367588	11.5399999999936
1393	82.0755486403409	11.7799999999988
1422	82.0665829673695	12.0099999999948
1452	82.0566771245101	12.2399999999907
1483	82.0456146198588	12.5
1515	82.0333052497924	12.75
1547	82.0208995866936	13.0200000000041
1580	82.0083312929785	13.2799999999988
1614	81.9954716336946	13.5500000000029
1648	81.9831363050229	13.8300000000017
1683	81.9705589778267	14.0999999999913
1719	81.9576365861768	14.3899999999994
1755	81.9447048660126	14.6900000000023
1793	81.9314124324104	14.9899999999907
1831	81.9174853479409	15.3099999999977
1870	81.9021929752693	15.6199999999953
1909	81.8867244360328	15.9400000000023
1950	81.8702478492643	16.2799999999988
1991	81.853784047838	16.5999999999913
2034	81.8357011899125	16.9499999999971
2077	81.8182460239731	17.3000000000029
2121	81.800724390626	17.6699999999983
2166	81.7834963677754	18.0299999999988
2212	81.7652471410417	18.4199999999983
2259	81.7470860367403	18.8000000000029
2308	81.7287539244889	19.1999999999971
2357	81.7102633722767	19.5999999999913
2407	81.691011318614	20
2458	81.6721619706186	20.4199999999983
2510	81.6530204243115	20.8399999999965
2564	81.633607521151	21.2899999999936
2618	81.6148283208598	21.7200000000012
2674	81.5955553719672	22.1900000000023
2731	81.5769264662971	22.6399999999994
2789	81.5581492603859	23.1100000000006
2848	81.5393006350287	23.679999999993
2909	81.5203266293784	24.2899999999936
2970	81.501949302642	24.9100000000035
3034	81.4835236754568	25.5500000000029
3098	81.4653045965234	26.2099999999919
3164	81.4476495923255	26.8699999999953
3231	81.4301925821293	27.4799999999959
3300	81.4131374902838	28.0399999999936
3370	81.3960301452378	28.6299999999901
3442	81.379086384621	29.2200000000012
3515	81.3626645905992	29.8300000000017
3590	81.3465809629577	30.4400000000023
3666	81.3310488576126	31.0699999999924
3744	81.3159306538965	31.6999999999971
3824	81.3005908652647	32.3699999999953
3905	81.285797498809	33.0399999999936
3988	81.2711601708454	33.7399999999907
4073	81.2568683921262	34.4499999999971
4159	81.2429966443693	35.1600000000035
4248	81.2293282872935	35.9100000000035
4338	81.2159524322983	36.6600000000035
4430	81.2027383970499	37.4199999999983
4525	81.1894587224649	38.2200000000012
4621	81.1765213021344	39.0299999999988
4719	81.1636684054375	39.8499999999913
4820	81.150989851883	40.6900000000023
4922	81.1384628289996	41.5399999999936
5027	81.1256444525895	42.4199999999983
5134	81.1128891416101	43.3099999999977
5243	81.1002845155291	44.2099999999919
5354	81.0875943522436	45.1299999999901
5468	81.0746365750016	46.0899999999965
5584	81.0614730489579	47.0500000000029
5703	81.0480502255242	48.2399999999907
5824	81.034408441499	49.4899999999907
5948	81.0203599606526	50.7799999999988
6075	81.0060023432105	51.929999999993
6204	80.991135754988	53.0200000000041
6336	80.9756796370541	54.1399999999994
6471	80.9596792002915	55.2899999999936
6608	80.9433282447359	56.4400000000023
6749	80.9263112879104	57.6299999999901
6892	80.9087637902749	58.8699999999953
7039	80.8905800282148	60.1100000000006
7189	80.8722213359397	61.3799999999901
7342	80.8537058624718	62.679999999993
7498	80.8360756508137	63.9899999999907
7657	80.8200333490749	65.3399999999965
7820	80.8062761314141	66.7299999999959
7986	80.7969953288199	68.1399999999994
8156	80.7939828354995	69.6999999999971
8330	80.7937371909524	71.179999999993
8507	80.7931054495623	72.6699999999983
8688	80.7920669130245	74.2099999999919
8872	80.7906349986473	75.7599999999948
9061	80.7888240397236	77.3499999999913
9254	80.7866354284714	78.9799999999959
9450	80.7841145361894	80.6299999999901
9651	80.7812918319562	82.3300000000017
9857	80.778190897871	84.0699999999924
10066	80.7748851040356	85.8199999999924
10280	80.7713289339967	87.6299999999901
10499	80.7675884922975	89.4700000000012
10722	80.7636714657331	91.3699999999953
10950	80.7595602140692	93.7399999999907
11183	80.7552040986763	95.9899999999907
11421	80.7506014224388	97.9799999999959
11664	80.7457026097939	100.029999999999
11912	80.7404739403552	102.110000000001
12165	80.7348163856038	104.229999999996
12424	80.7286784808631	106.399999999994
12688	80.7220399199714	108.62999999999
12958	80.7148738168385	110.889999999999
13234	80.7070950756246	113.209999999992
13515	80.6987398537837	115.559999999998
13802	80.689836438916	117.970000000001
14096	80.6803764521481	120.449999999997
14396	80.6705289191931	122.979999999996
14702	80.660342720729	125.529999999999
15015	80.6498130660171	128.160000000003
15334	80.6388351957816	130.849999999991
15660	80.627463639448	133.599999999991
15993	80.6157472234023	136.410000000003
16333	80.6036107910412	139.279999999999
16680	80.5908726790716	142.220000000001
17035	80.5773886399185	145.209999999992
17397	80.563340189072	148.25
17767	80.5487086878105	151.369999999995
18145	80.5331619553859	154.539999999994
18531	80.5168007867697	157.759999999995
18925	80.4996551709783	161.069999999992
19328	80.4821364671578	164.449999999997
19739	80.4634250744912	167.87999999999
20158	80.4435470754868	171.389999999999
20587	80.4222298172332	175.410000000003
21025	80.4002527522342	179.429999999993
21472	80.3765655287184	183.300000000003
21929	80.351326491231	187.169999999998
22395	80.3246020547744	191.110000000001
22871	80.2958671146072	195.12999999999
23358	80.2652774224995	199.979999999996
23854	80.232573393084	204.209999999992
24362	80.1974874136445	208.770000000004
24880	80.1597876089583	213.639999999999
25409	80.119068843018	218.099999999991
25949	80.0753974737923	222.679999999993
26501	80.0282242604876	228.069999999992
27065	79.9773541084285	232.839999999997
27640	79.9225235332864	237.690000000002
28228	79.8627901254539	242.699999999997
28828	79.7981899494226	247.789999999994
29441	79.7282143194834	252.989999999991
30068	79.6523462046271	258.300000000003
30707	79.5704488237209	263.709999999992
31360	79.4826922086371	269.199999999997
32027	79.3897778285529	274.830000000002
32708	79.2926327324563	280.589999999997
33404	79.1946897940741	286.449999999997
34114	79.1005949370741	292.419999999998
34839	79.0188037134954	298.529999999999
35580	78.9608143047602	304.779999999999
36337	78.9418475584409	311.270000000004


==> data/perfprofdiscrete-50-600-1-3.dat <==
iter	objfun	time
1	99.01	0.00999999999476131
2	99	0.00999999999476131
3	99	0.0199999999895226
4	99	0.0199999999895226
5	99	0.0299999999988358
6	99	0.0299999999988358
7	99	0.0399999999935972
8	99	0.0399999999935972
9	99	0.0499999999883585
10	99	0.0499999999883585
11	98.9999999999999	0.0599999999976717
12	98.9999999999628	0.0599999999976717
13	98.9999999657964	0.0599999999976717
14	98.999948871647	0.069999999992433
15	98.8570013457035	0.069999999992433
16	96.5245850061696	0.139999999999418
17	96.5245850061696	0.209999999991851
18	96.4909417052281	0.229999999995925
19	96.3554700029468	0.229999999995925
20	96.2387675695437	0.259999999994761
21	96.211148654286	0.259999999994761
22	96.1102136755494	0.269999999989523
23	96.0169139165442	0.269999999989523
24	95.9262150893356	0.279999999998836
25	95.8054170107971	0.289999999993597
26	95.7928516346011	0.299999999988358
27	95.550481385108	0.299999999988358
28	95.3294423522357	0.299999999988358
29	95.2820891143277	0.319999999992433
30	94.9942285348012	0.329999999987194
31	94.8946707066545	0.329999999987194
32	94.7208600219936	0.339999999996508
33	94.6044583803521	0.379999999990105
34	94.6044583803521	0.44999999999709
35	94.5588602320506	0.469999999986612
36	94.5137642362348	0.489999999990687
37	94.5137642362348	0.559999999997672
38	94.4813160146846	0.599999999991269
39	94.3807783620741	0.619999999995343
40	94.3807783620741	0.689999999987776
41	94.3608243359577	0.719999999986612
42	94.2969011547461	0.739999999990687
43	94.2662857882782	0.739999999990687
44	94.1964567471801	0.739999999990687
45	94.1742226440119	0.75
46	94.1412225500763	0.759999999994761
47	94.1364478925648	0.769999999989523
48	94.0555693367219	0.779999999998836
49	93.9477705763858	0.779999999998836
50	93.9386009612233	0.789999999993597
51	93.8286534468273	0.799999999988358
52	93.7632744869965	0.799999999988358
53	93.7065579790237	0.809999999997672
55	93.5372790456397	0.839999999996508
56	93.4316300380708	0.839999999996508
57	93.3751480232305	0.849999999991269
58	93.2746611983969	0.849999999991269
59	93.2262864992078	0.85999999998603
61	93.0504328183268	0.869999999995343
62	92.9241271596316	0.879999999990105
63	92.8437906487018	0.899999999994179
64	92.7415150335644	0.899999999994179
66	92.5808065645066	0.909999999988941
67	92.4568633328401	0.919999999998254
69	92.2779798542136	0.939999999987776
70	92.1500805893997	0.939999999987776
72	92.0658188757605	0.94999999999709
73	91.8573155076791	0.989999999990687
75	91.8478747022832	1.08999999999651
76	91.8104432557592	1.09999999999127
78	91.7695450948352	1.10999999998603
80	91.7476435294617	1.11999999999534
81	91.6951709530747	1.1299999999901
83	91.6299392924707	1.14999999999418
85	91.5760124148231	1.15999999998894
87	91.5358905678879	1.16999999999825
88	91.510187992735	1.19999999999709
90	91.3994196589704	1.20999999999185
92	91.3355712699547	1.21999999998661
94	91.243947186675	1.23999999999069
96	91.1622929201187	1.25
98	91.0587870884165	1.26999999998952
100	90.9654147621363	1.26999999998952
102	90.8556523118205	1.2899999999936
105	90.7190111597075	1.30999999999767
107	90.609889468849	1.31999999999243
109	90.4879703133983	1.34999999999127
111	90.3787400563133	1.35999999998603
114	90.1719925750173	1.38999999999942
116	90.056989881455	1.39999999999418
119	89.8968968748877	1.41999999999825
121	89.7622991854018	1.43999999998778
124	89.5746678949881	1.45999999999185
126	89.4505414237754	1.47999999999593
129	89.2942029448517	1.5
132	89.1206220282543	1.51999999998952
135	88.9615018812038	1.54999999998836
138	88.7753713829023	1.56999999999243
140	88.6563131391566	1.58999999999651
143	88.517297310903	1.59999999999127
147	88.3223126638317	1.6299999999901
150	88.1317953240048	1.65999999998894
153	88.022444833253	1.67999999999302
156	87.8715404508638	1.70999999999185
159	87.6992894405718	1.72999999999593
163	87.5228827293071	1.75999999999476
166	87.4083369425685	1.7899999999936
170	87.2761603203433	1.80999999999767
173	87.1344568863428	1.83999999999651
177	87.009098965488	1.86999999999534
181	86.8701773536788	1.89999999999418
185	86.7732892563331	1.92999999999302
189	86.6473554427994	1.95999999999185
193	86.5570698120969	2
197	86.4700537554282	2.01999999998952
201	86.3908170139435	2.04999999998836
205	86.3196525997812	2.07999999998719
210	86.2517242345222	2.11999999999534
214	86.196541734284	2.15999999998894
219	86.1434743029809	2.18999999998778
223	86.1104432984353	2.21999999998661
228	86.0759778784782	2.25999999999476
233	86.0483692534724	2.29999999998836
238	86.0295187039596	2.33999999999651
243	86.0126400020809	2.36999999999534
248	85.9998492084681	2.41999999999825
253	85.9935423736699	2.45999999999185
259	85.9900933001978	2.5
264	85.9894994021121	2.60999999998603
270	85.989295963885	2.68999999998778
275	85.9891743290289	2.72999999999593
281	85.9886625114125	2.76999999998952
287	85.9880103190097	2.81999999999243
293	85.9873091510967	2.86999999999534
300	85.9863250537426	2.92999999999302
306	85.9853020827235	2.96999999998661
313	85.9840214889362	3.01999999998952
319	85.9828199771588	3.06999999999243
326	85.9809046827593	3.11999999999534
333	85.9790223853573	3.17999999999302
340	85.9768999075258	3.22999999999593
347	85.9746182510369	3.2899999999936
355	85.9719908253991	3.34999999999127
362	85.9689167227047	3.40999999998894
370	85.9653762118451	3.45999999999185
378	85.9618068634606	3.51999999998952
386	85.957265461949	3.58999999999651
394	85.9523245865732	3.64999999999418
402	85.9471624032628	3.70999999999185
411	85.9404101338565	3.77999999999884
420	85.9325549229799	3.84999999999127
429	85.9237489643214	3.91999999999825
438	85.9137331346474	4
447	85.9033799970892	4.05999999999767
457	85.8872451266214	4.13999999999942
466	85.8716963591518	4.20999999999185
476	85.8503198977853	4.27999999999884
486	85.8266519968449	4.35999999998603
497	85.7920608064367	4.44999999999709
507	85.7594455986175	4.52999999999884
518	85.7098021495515	4.61999999999534
529	85.6579271046406	4.71999999998661
540	85.6127999024556	4.79999999998836
552	85.5799853808575	4.89999999999418
563	85.5511627755475	4.98999999999069
575	85.4849680690802	5.06999999999243
588	85.3983087330362	5.17999999999302
600	85.3381744563811	5.26999999998952
613	85.2762841753724	5.36999999999534
626	85.1720874118563	5.47999999999593
639	85.080111166209	5.58999999999651
653	84.9569762775981	5.69999999999709
667	84.8036874864703	5.80999999999767
681	84.6290168128048	5.91999999999825
695	84.4000359002556	6.02999999999884
710	84.0953393769801	6.17999999999302
725	83.7489506499062	6.2899999999936
741	83.3176892604933	6.41999999999825
756	82.9103445254922	6.55999999999767
773	82.7984925297869	6.80999999999767
789	82.7854539714619	6.93999999998778
806	82.7655238532463	7.06999999999243
823	82.7372866901691	7.20999999999185
840	82.7013503672811	7.35999999998603
858	82.6603091080799	7.50999999999476
876	82.6204521592499	7.64999999999418
895	82.5745197062723	7.79999999998836
914	82.523956880292	7.95999999999185
934	82.4763143329809	8.11999999999534
953	82.431318101766	8.26999999998952
974	82.3842633584663	8.44999999999709
994	82.3434702998941	8.60999999998603
1016	82.3017173721583	8.7899999999936
1037	82.2667732454841	8.95999999999185
1059	82.2342768411932	9.13999999999942
1082	82.2061231617127	9.31999999999243
1105	82.1817352749813	9.50999999999476
1128	82.1626506681521	9.68999999998778
1152	82.1467884467378	9.88999999999942
1177	82.1340130084275	10.0899999999965
1202	82.1245939493135	10.2799999999988
1227	82.1166880575566	10.4799999999959
1253	82.1094183056746	10.679999999993
1280	82.1033139622703	10.8999999999942
1307	82.0976733560686	11.109999999986
1335	82.0912291541219	11.3299999999872
1364	82.0836720367588	11.5699999999924
1393	82.0755486403409	11.7899999999936
1422	82.0665829673695	12.0199999999895
1452	82.0566771245101	12.2699999999895
1483	82.0456146198588	12.5199999999895
1515	82.0333052497924	12.7699999999895
1547	82.0208995866936	13.0299999999988
1580	82.0083312929785	13.2999999999884
1614	81.9954716336946	13.5799999999872
1648	81.9831363050229	13.8399999999965
1683	81.9705589778267	14.1299999999901
1719	81.9576365861768	14.4099999999889
1755	81.9447048660126	14.7099999999919
1793	81.9314124324104	15.0199999999895
1831	81.9174853479409	15.3199999999924
1870	81.9021929752693	15.6399999999994
1909	81.8867244360328	15.9599999999919
1950	81.8702478492643	16.2899999999936
1991	81.853784047838	16.6999999999971
2034	81.8357011899125	17.1399999999994
2077	81.8182460239731	17.5699999999924
2121	81.800724390626	18
2166	81.7834963677754	18.4499999999971
2212	81.7652471410417	18.9099999999889
2259	81.7470860367403	19.3899999999994
2308	81.7287539244889	19.8799999999901
2357	81.7102633722767	20.3499999999913
2407	81.691011318614	20.7599999999948
2458	81.6721619706186	21.179999999993
2510	81.6530204243115	21.5999999999913
2564	81.633607521151	22.0399999999936
2618	81.6148283208598	22.4699999999866
2674	81.5955553719672	22.9399999999878
2731	81.5769264662971	23.3999999999942
2789	81.5581492603859	23.8699999999953
2848	81.5393006350287	24.3499999999913
2909	81.5203266293784	24.8499999999913
2970	81.501949302642	25.3499999999913
3034	81.4835236754568	25.8699999999953
3098	81.4653045965234	26.3999999999942
3164	81.4476495923255	26.9399999999878
3231	81.4301925821293	27.4899999999907
3300	81.4131374902838	28.0599999999977
3370	81.3960301452378	28.6599999999889
3442	81.379086384621	29.25
3515	81.3626645905992	29.8499999999913
3590	81.3465809629577	30.4699999999866
3666	81.3310488576126	31.0999999999913
3744	81.3159306538965	31.7399999999907
3824	81.3005908652647	32.4199999999983
3905	81.285797498809	33.2399999999907
3988	81.2711601708454	34.0999999999913
4073	81.2568683921262	34.9799999999959
4159	81.2429966443693	35.859999999986
4248	81.2293282872935	36.6899999999878
4338	81.2159524322983	37.4399999999878
4430	81.2027383970499	38.1999999999971
4525	81.1894587224649	39
4621	81.1765213021344	39.7899999999936
4719	81.1636684054375	40.6199999999953
4820	81.150989851883	41.4499999999971
4922	81.1384628289996	42.3099999999977
5027	81.1256444525895	43.1899999999878
5134	81.1128891416101	44.0699999999924
5243	81.1002845155291	44.9799999999959
5354	81.0875943522436	45.8999999999942
5468	81.0746365750016	46.859999999986
5584	81.0614730489579	47.8299999999872
5703	81.0480502255242	48.8299999999872
5824	81.034408441499	49.8499999999913
5948	81.0203599606526	50.9399999999878
6075	81.0060023432105	52
6204	80.991135754988	53.109999999986
6336	80.9756796370541	54.2099999999919
6471	80.9596792002915	55.359999999986
6608	80.9433282447359	56.5199999999895
6749	80.9263112879104	57.7099999999919
6892	80.9087637902749	58.929999999993
7039	80.8905800282148	60.1699999999983
7189	80.8722213359397	61.4399999999878
7342	80.8537058624718	62.7299999999959
7498	80.8360756508137	64.0499999999884
7657	80.8200333490749	65.3999999999942
7820	80.8062761314141	66.7799999999988
7986	80.7969953288199	68.1999999999971
8156	80.7939828354995	69.7699999999895
8330	80.7937371909524	71.2399999999907
8507	80.7931054495623	72.7399999999907
8688	80.7920669130245	74.2699999999895
8872	80.7906349986473	75.8299999999872
9061	80.7888240397236	77.4099999999889
9254	80.7866354284714	79.0399999999936
9450	80.7841145361894	80.6899999999878
9651	80.7812918319562	82.3899999999994
9857	80.778190897871	84.1199999999953
10066	80.7748851040356	85.8799999999901
10280	80.7713289339967	87.6899999999878
10499	80.7675884922975	89.5499999999884
10722	80.7636714657331	91.4399999999878
10950	80.7595602140692	93.3699999999953
11183	80.7552040986763	95.3299999999872
11421	80.7506014224388	97.3299999999872
11664	80.7457026097939	99.3699999999953
11912	80.7404739403552	101.449999999997
12165	80.7348163856038	103.919999999998
12424	80.7286784808631	106.739999999991
12688	80.7220399199714	109.449999999997
12958	80.7148738168385	111.76999999999
13234	80.7070950756246	114.099999999991
13515	80.6987398537837	116.459999999992
13802	80.689836438916	118.869999999995
14096	80.6803764521481	121.329999999987
14396	80.6705289191931	123.849999999991
14702	80.660342720729	126.849999999991
15015	80.6498130660171	129.789999999994
15334	80.6388351957816	132.489999999991
15660	80.627463639448	135.259999999995
15993	80.6157472234023	138.059999999998
16333	80.6036107910412	140.939999999988
16680	80.5908726790716	143.869999999995
17035	80.5773886399185	146.869999999995
17397	80.563340189072	149.929999999993
17767	80.5487086878105	153.039999999994
18145	80.5331619553859	156.219999999987
18531	80.5168007867697	159.429999999993
18925	80.4996551709783	162.739999999991
19328	80.4821364671578	166.109999999986
19739	80.4634250744912	169.569999999992
20158	80.4435470754868	173.089999999997
20587	80.4222298172332	176.679999999993
21025	80.4002527522342	180.359999999986
21472	80.3765655287184	184.119999999995
21929	80.351326491231	188.709999999992
22395	80.3246020547744	192.669999999998
22871	80.2958671146072	196.699999999997
23358	80.2652774224995	200.799999999988
23854	80.232573393084	205.01999999999
24362	80.1974874136445	209.349999999991
24880	80.1597876089583	213.719999999987
25409	80.119068843018	218.189999999988
25949	80.0753974737923	222.739999999991
26501	80.0282242604876	227.389999999999
27065	79.9773541084285	232.159999999989
27640	79.9225235332864	237.01999999999
28228	79.8627901254539	242.009999999995
28828	79.7981899494226	247.089999999997
29441	79.7282143194834	252.299999999988
30068	79.6523462046271	257.819999999992
30707	79.5704488237209	263.729999999996
31360	79.4826922086371	269.229999999996
32027	79.3897778285529	274.869999999995
32708	79.2926327324563	280.659999999989
33404	79.1946897940741	286.51999999999
34114	79.1005949370741	292.559999999998
34839	79.0188037134954	298.669999999998
35580	78.9608143047602	304.899999999994
36337	78.9418475584409	311.399999999994


==> data/perfprofdiscrete-50-600-1-4.dat <==
iter	objfun	time
1	99.0000006262632	55.2600000000093
2	99.0000012522545	109.800000000003
3	99.0000025032677	162.590000000011
4	99.0000050008742	214.25
5	99.0000099759617	269.010000000009
6	99.0000198348028	325.449999999997
7	99.0000391411566	381.699999999997
8	99.0000759335423	431.610000000001
9	99.00014177759	483.330000000002
10	99.0002434086198	536.490000000005
11	99.0003517537176	587.850000000006
12	99.0003815652579	639.460000000006


==> data/perfprofdiscrete-50-600-1-5.dat <==
iter	objfun	time
1	99.0000006262632	52.6599999999889
2	99.0000012522545	108.76999999999
3	99.0000025032677	160.509999999995
4	99.0000050008742	212.360000000001
5	99.0000099759617	264.189999999988
6	99.0000198348028	318.549999999988
7	99.0000391411567	370.860000000001
8	99.0000759335424	424.179999999993
9	99.0001417775901	481.089999999997
10	99.00024340862	538.989999999991
11	99.0003517537177	589.139999999999
12	99.0003815652579	640.729999999996


==> data/perfprofdiscrete-50-600-1-6.dat <==
iter	objfun	time
1	70.9100459859389	0.006679
2	70.9100459859389	0.033124
3	70.5732725306077	0.053962
4	70.5732725306077	0.079451
5	70.4438115925342	0.092142
6	70.3956307634574	0.111623
7	70.3956307634574	0.138699
8	70.3736845093591	0.152503
9	70.3664208893233	0.173178
10	70.3568996175233	0.191332
11	70.3562388406579	0.202814
12	70.3562363973847	0.214312
13	70.3562363973514	0.225827
14	70.3562363973514	0.254477
15	70.3562363973514	0.283305
16	70.3562363973514	0.312105
17	70.3562363973523	0.341239
18	70.3562363973514	0.352927
19	70.3562363973514	0.37026
20	70.3562363973514	0.393282
21	70.3562363973517	0.416565
22	70.3562363973515	0.428165
23	70.356236397354	0.457345
24	70.3562363973515	0.468929
25	70.3562363973514	0.486352
26	70.3562363973514	0.509487
27	70.3562363973515	0.532828
28	70.3562363973514	0.550369
29	70.3562363973515	0.579585
30	70.3562363973514	0.591384
31	70.356236397356	0.620549
32	70.3562363973515	0.632184
33	70.3562363973515	0.649566
34	70.3562363973526	0.672902
35	70.3562363973515	0.6845
36	70.3562363973515	0.702
37	70.3562363973515	0.725119
38	70.3562363973516	0.74854
39	70.3562363973514	0.760146
40	70.3562363973515	0.777559
41	70.3562363973532	0.801119
42	70.3562363973514	0.812875
43	70.3562363973515	0.830341
44	70.3562363973515	0.853543
45	70.3562363973515	0.877042
46	70.3562363973514	0.888604
47	70.3562363973524	0.917816
48	70.3562363973514	0.929469
49	70.3562363973514	0.946909
50	70.3562363973514	0.970044
51	70.3562363973517	0.99354
52	70.3562363973515	1.005168
53	70.3562363973515	1.022758
54	70.3562363973533	1.046232
56	70.3562363973515	1.07532
57	70.3562363973515	1.098588
58	70.3562363973519	1.121908
59	70.3562363973514	1.133614
61	70.3562363973556	1.17467
62	70.3562363973514	1.186356
63	70.3562363973515	1.203962
65	70.3562363973514	1.239065
66	70.3562363973514	1.256554
67	70.3562363973521	1.280079
69	70.3562363973514	1.320969
70	70.3562363973518	1.350375
72	70.3562363973514	1.379369
73	70.3562363973523	1.402718
75	70.3562363973515	1.443396
77	70.3562363973515	1.490193
78	70.3562363973525	1.519371
80	70.3562363973514	1.548466
82	70.3562363973515	1.595286
83	70.3562363973515	1.612747
85	70.3562363973514	1.653933
87	70.3562363973515	1.712378
89	70.3562363973541	1.759035
91	70.3562363973514	1.788289
93	70.3562363973514	1.823718
95	70.3562363973527	1.864687
97	70.3562363973515	1.893969
99	70.3562363973516	1.940673
101	70.3562363973514	1.977115
103	70.3562363973515	2.016015
105	70.3562363973514	2.057298
108	70.3562363973532	2.122803
110	70.3562363973515	2.152186
112	70.3562363973516	2.199094
115	70.3562363973515	2.251742
117	70.3562363973516	2.310377
120	70.3562363973514	2.362999
122	70.3562363973544	2.403828
125	70.3562363973533	2.456374
127	70.3562363973515	2.485611
130	70.3562363973515	2.544074
133	70.3562363973514	2.596656
136	70.3562363973514	2.649323
139	70.3562363973514	2.725299
142	70.3562363973515	2.783975
145	70.3562363973514	2.836939
148	70.3562363973514	2.889597
151	70.3562363973515	2.947984
154	70.3562363973514	3.017998
158	70.3562363973515	3.099826
161	70.3562363973516	3.164564
165	70.3562363973514	3.228945
168	70.3562363973515	3.281821
172	70.3562363973515	3.352421
175	70.3562363973514	3.410819
179	70.3562363973548	3.492951
183	70.3562363973515	3.568976
187	70.3562363973514	3.651175
191	70.3562363973555	3.727472
195	70.3562363973514	3.792114
199	70.3562363973515	3.879822
204	70.3562363973515	3.979299
208	70.3562363973528	4.073034
212	70.3562363973515	4.149335
217	70.3562363973515	4.242887
222	70.3562363973515	4.331184
226	70.3562363973514	4.401389
231	70.3562363973515	4.500828
236	70.3562363973515	4.588757
241	70.3562363973514	4.694038
246	70.3562363973521	4.805469
252	70.3562363973516	4.930833
257	70.3562363973515	5.025299
263	70.3562363973578	5.142535
268	70.3562363973518	5.24229
274	70.3562363973524	5.347898
280	70.3562363973514	5.470485
286	70.3562363973514	5.593357
292	70.3562363973514	5.716205
298	70.3562363973524	5.856853
305	70.3562363973514	5.98515
311	70.3562363973526	6.102244
318	70.3562363973515	6.2429
325	70.3562363973515	6.383296
332	70.3562363973515	6.517899
339	70.3562363973514	6.646874
346	70.3562363973514	6.79316
354	70.3562363973514	6.956721
361	70.3562363973515	7.110185
369	70.3562363973514	7.291725
377	70.3562363973515	7.455234
385	70.3562363973515	7.618712
393	70.3562363973555	7.765015
402	70.3562363973519	7.94015
410	70.3562363973515	8.103943
419	70.3562363973515	8.279917
428	70.3562363973515	8.449586
438	70.3562363973529	8.642528
447	70.3562363973517	8.829622
457	70.3562363973519	9.010523
466	70.3562363973514	9.174275
476	70.3562363973538	9.367406
487	70.3562363973514	9.560057
497	70.3562363973514	9.764813
508	70.3562363973515	9.989272
519	70.3562363973514	10.200457
530	70.3562363973551	10.428719
541	70.3562363973533	10.628161
553	70.3562363973576	10.851136
565	70.3562363973515	11.078931
577	70.3562363973514	11.325078
589	70.3562363973516	11.594239
602	70.3562363973515	11.86891
615	70.3562363973514	12.120288
628	70.3562363973515	12.37175
642	70.3562363973514	12.623187
655	70.3562363973515	12.868726
669	70.3562363973514	13.178276
684	70.3562363973514	13.481504
698	70.3562363973514	13.762336
714	70.3562363973514	14.071713
729	70.3562363973522	14.404972
745	70.3562363973514	14.726032
761	70.3562363973515	15.061807
777	70.3562363973516	15.360242
794	70.3562363973514	15.681247
811	70.3562363973515	16.002317
828	70.3562363973515	16.357661
846	70.3562363973515	16.706244
864	70.3562363973517	17.075066
883	70.3562363973515	17.451517
902	70.3562363973558	17.818978
921	70.3562363973514	18.189823
941	70.3562363973514	18.447449
961	70.3562363973515	18.700005
982	70.3562363973515	18.966822
1003	70.3562363973514	19.225788
1024	70.3562363973514	19.492021
1046	70.3562363973515	19.809293
1069	70.3562363973538	20.117724
1092	70.3562363973515	20.39649
1115	70.3562363973515	20.690782
1139	70.3562363973515	21.011863
1164	70.3562363973514	21.341239
1189	70.3562363973515	21.690123
1214	70.3562363973514	22.0156
1240	70.3562363973514	22.350392
1267	70.3562363973515	22.698663
1294	70.3562363973515	23.062102
1322	70.3562363973516	23.446046
1350	70.3562363973514	23.795038
1379	70.3562363973514	24.215497
1409	70.3562363973514	24.603039
1439	70.3562363973514	25.028879
1470	70.3562363973514	25.533197
1502	70.3562363973515	26.005821
1534	70.3562363973515	26.401336
1567	70.3562363973515	26.818221
1601	70.3562363973515	27.277514
1635	70.3562363973515	27.687877
1670	70.3562363973516	28.145615
1706	70.3562363973515	28.614198
1743	70.3562363973515	29.127031
1780	70.3562363973528	29.623217
1818	70.3562363973577	30.103136
1858	70.3562363973515	30.630936
1897	70.3562363973514	31.169148
1938	70.3562363973516	31.746201
1980	70.3562363973514	32.305646
2022	70.3562363973559	32.833281
2066	70.3562363973515	33.390442
2110	70.3562363973514	33.971627
2156	70.3562363973514	34.522634
2202	70.3562363973543	35.10142
2249	70.3562363973514	35.727386
2298	70.3562363973515	36.375146
2347	70.3562363973514	36.995776
2397	70.3562363973515	37.627366
2449	70.3562363973515	38.3022440000001
2502	70.3562363973515	38.9926940000001
2555	70.3562363973515	39.6609570000001
2610	70.3562363973514	40.4921900000001
2666	70.3562363973515	41.2097090000001
2724	70.3562363973515	41.9499620000001
2782	70.3562363973514	42.7221120000001
2842	70.3562363973515	43.5136400000001
2903	70.3562363973515	44.2941290000001
2965	70.3562363973514	45.0837350000001
3029	70.3562363973518	45.9252870000001
3094	70.3562363973514	46.7626780000001
3161	70.3562363973515	47.8029230000001
3229	70.3562363973515	48.888663
3298	70.3562363973514	50.121976
3369	70.3562363973515	51.143078
3441	70.3562363973522	52.169842
3515	70.3562363973515	53.321721
3591	70.3562363973517	54.408515
3668	70.3562363973515	55.52806
3747	70.3562363973514	56.655072
3827	70.3562363973515	57.781391
3910	70.3562363973569	59.019156
3994	70.3562363973515	60.212818
4080	70.3562363973514	61.67283
4167	70.3562363973515	63.225286
4257	70.3562363973521	64.604876
4348	70.3562363973515	65.9117990000001
4442	70.3562363973527	67.2651660000001
4537	70.3562363973515	68.6002460000001
4635	70.3562363973514	70.0309810000001
4734	70.3562363973514	71.4442210000001
4836	70.3562363973515	72.9098500000001
4940	70.3562363973514	74.4306790000002
5046	70.3562363973536	75.9528100000003
5155	70.3562363973515	77.5813640000003
5265	70.3562363973515	79.2086820000003
5378	70.3562363973515	80.8588440000003
5494	70.3562363973519	82.6968760000003
5612	70.3562363973514	84.3776920000004
5733	70.3562363973515	86.2125700000003
5856	70.3562363973515	88.0268940000004
5982	70.3562363973515	89.8270760000004
6110	70.3562363973537	91.6827960000003
6242	70.3562363973515	93.6848700000003
6376	70.3562363973515	95.5796950000003
6513	70.3562363973514	97.5559170000002
6653	70.3562363973515	99.5577490000002
6796	70.3562363973515	101.670757
6942	70.3562363973514	103.797455
7091	70.3562363973515	105.846367
7243	70.3562363973522	108.01836
7399	70.3562363973515	110.497053
7558	70.3562363973533	112.822063
7720	70.3562363973514	115.142915
7886	70.3562363973514	117.576909
8056	70.3562363973515	120.05426
8229	70.3562363973515	122.520243
8406	70.3562363973514	125.060928
8586	70.3562363973516	127.675633
8771	70.3562363973515	130.382504
8959	70.3562363973515	133.087668
9152	70.3562363973514	135.872515
9349	70.3562363973515	138.750876
9550	70.3562363973515	141.634441
9755	70.3562363973515	144.562499
9964	70.3562363973515	147.544057
10179	70.3562363973514	150.743167
10397	70.3562363973515	154.149654
10621	70.3562363973515	157.370294
10849	70.3562363973514	160.738995
11082	70.3562363973522	164.281398
11320	70.3562363973515	167.879311000001
11564	70.3562363973515	171.421604
11812	70.3562363973515	175.027354
12066	70.3562363973514	178.694817
12325	70.3562363973515	182.499623
12590	70.3562363973515	186.255413000001
12861	70.3562363973515	190.176487
13137	70.3562363973514	194.189059000001
13419	70.3562363973521	198.302407000001
13708	70.3562363973514	202.476020000001
14002	70.3562363973515	207.238149000001
14303	70.3562363973521	211.818572000001
14611	70.3562363973515	216.446031000001
14925	70.3562363973531	220.986174000001
15245	70.3562363973516	225.689795000001
15573	70.3562363973515	230.472363000001
15908	70.3562363973527	235.571310000001
16250	70.3562363973525	240.682848000001
16599	70.3562363973561	245.781429000001
16955	70.3562363973515	250.958110000001
17320	70.3562363973515	256.540481000001
17692	70.3562363973515	261.958928000001
18072	70.3562363973515	267.467222000001
18461	70.3562363973514	273.370641
18857	70.3562363973575	279.18198
19263	70.3562363973515	285.170515
19677	70.3562363973521	291.113009
20099	70.3562363973515	297.739147
20531	70.3562363973514	304.069715
20973	70.3562363973515	310.463195
21423	70.3562363973515	316.920856
21884	70.3562363973516	323.548269
22354	70.3562363973514	330.672527
22834	70.3562363973533	337.732226
23325	70.3562363973516	344.860682000001
23826	70.3562363973515	352.150275000001
24338	70.3562363973517	359.477707000001
24861	70.3562363973516	367.050210000001
25396	70.3562363973529	375.079698000001
25942	70.3562363973514	383.032254000001
26499	70.3562363973515	391.528703000001
27068	70.3562363973539	399.771253
27650	70.3562363973515	408.544788000001
28244	70.3562363973515	417.223887000001
28851	70.3562363973515	426.166655000001
29471	70.3562363973514	435.235994
30105	70.3562363973515	445.012051
30752	70.3562363973515	454.504733000001
31413	70.3562363973515	464.397211000001
32088	70.3562363973514	474.381734000001
32777	70.3562363973514	484.64293
33482	70.3562363973515	494.993513
34201	70.3562363973515	505.738035
34936	70.3562363973515	516.486453000002
35687	70.3562363973515	527.531988000002
36454	70.3562363973515	538.811168000004
37237	70.3562363973535	550.549890000004
38038	70.3562363973514	562.722005000004
38855	70.3562363973545	574.934404000002
39690	70.3562363973515	587.506701000001
40543	70.3562363973515	600.009903000001


==> data/perfprofdiscrete-50-600-2-1.dat <==
iter	objfun	time
1	9.32657373275069	0.00999999999476131
2	9.16375595526794	0.0299999999988358
3	9.14879050498108	0.0999999999912689
4	9.14385258277736	0.110000000000582
5	9.13958365895417	0.110000000000582
6	9.13405245154629	0.119999999995343
7	9.1266490287385	0.119999999995343
8	9.1176023500307	0.129999999990105
9	9.10851115669555	0.129999999990105
10	9.10113038469519	0.139999999999418
11	9.09332921664534	0.139999999999418
12	9.08270777182444	0.139999999999418
13	9.06740872878042	0.159999999988941
14	9.04385378770003	0.159999999988941
15	9.02196159260372	0.169999999998254
16	9.01577824479529	0.209999999991851
17	9.01577824479529	0.299999999988358
18	9.00914097810919	0.309999999997672
19	8.99980032627047	0.309999999997672
20	8.99274710298509	0.319999999992433
21	8.99049107377514	0.319999999992433
22	8.98816326038893	0.319999999992433
23	8.98503512648178	0.330000000001746
24	8.98475905836577	0.330000000001746
25	8.97743456226292	0.349999999991269
26	8.97693782697179	0.369999999995343
27	8.97196674603089	0.369999999995343
28	8.96776758197983	0.379999999990105
29	8.96708323110269	0.389999999999418
30	8.96347982628189	0.389999999999418
31	8.9603260709382	0.419999999998254
32	8.95896452205988	0.419999999998254
33	8.95324559804718	0.429999999993015
34	8.95093146785794	0.429999999993015
35	8.94843325525622	0.439999999987776
36	8.94743132071888	0.459999999991851
37	8.94312556411373	0.459999999991851
38	8.93785915587025	0.470000000001164
39	8.93497611038818	0.489999999990687
40	8.93134547015245	0.489999999990687
41	8.92785019070476	0.5
42	8.92467130116075	0.5
43	8.92144967838039	0.509999999994761
44	8.91772930867888	0.529999999998836
45	8.91324735280183	0.529999999998836
46	8.90909840837351	0.539999999993597
47	8.90571480889608	0.539999999993597
48	8.90332073327526	0.549999999988358
49	8.89847354368857	0.580000000001746
50	8.89665607067582	0.589999999996508
51	8.88816516385982	0.589999999996508
52	8.88565596547782	0.599999999991269
54	8.87856193499872	0.629999999990105
55	8.87856193499872	0.720000000001164
56	8.87716138129641	0.720000000001164
57	8.87558095080589	0.729999999995925
58	8.87453170384705	0.729999999995925
60	8.87360657554651	0.739999999990687
61	8.87297371922886	0.759999999994761
62	8.87211135558431	0.759999999994761
64	8.86938944469422	0.769999999989523
65	8.86788004428217	0.769999999989523
67	8.86388303868119	0.799999999988358
68	8.86287860157491	0.809999999997672
70	8.85878057456341	0.830000000001746
71	8.85714878823596	0.830000000001746
73	8.85349314739656	0.860000000000582
74	8.85238492427789	0.869999999995343
76	8.85035430182291	0.879999999990105
78	8.84549474251493	0.899999999994179
79	8.84386941939944	0.899999999994179
81	8.83986105606477	0.919999999998254
83	8.83778530636441	0.939999999987776
85	8.83351400875211	0.970000000001164
87	8.8303511861414	0.979999999995925
89	8.82824789140365	0.989999999990687
91	8.82579681888583	1.01999999998952
93	8.82226500976569	1.02999999999884
95	8.82096429615223	1.04999999998836
97	8.81828439031421	1.05999999999767
99	8.81615628037338	1.08999999999651
101	8.81407762592756	1.09999999999127
103	8.81303245398319	1.11999999999534
106	8.81061100460245	1.15999999998894
108	8.80948040752352	1.16999999999825
110	8.80836095266959	1.17999999999302
113	8.80726110305952	1.19999999999709
115	8.80568175531358	1.22000000000116
118	8.80388554169372	1.23999999999069
120	8.80267244585332	1.25999999999476
123	8.80024994600263	1.2899999999936
126	8.79818057843623	1.33000000000175
128	8.79749016594535	1.33999999999651
131	8.79514870944204	1.36999999999534
134	8.79252404067796	1.39999999999418
137	8.7905423594963	1.42999999999302
140	8.78871138334265	1.44999999999709
143	8.78664738129157	1.47999999999593
146	8.78487449400638	1.50999999999476
150	8.78218493162359	1.54999999998836
153	8.78050976615688	1.58000000000175
156	8.77869401074706	1.61000000000058
160	8.77575702744806	1.64999999999418
163	8.7738272068147	1.66999999999825
167	8.77128219777015	1.72000000000116
171	8.76841362295939	1.75999999999476
175	8.76517072532256	1.79999999998836
178	8.76348712439622	1.83000000000175
182	8.75979412198018	1.86999999999534
186	8.75789546388147	1.90999999998894
190	8.75391326436168	1.93999999998778
195	8.74946383151122	1.98999999999069
199	8.74688506705149	2.02999999999884
203	8.74427826659911	2.06999999999243
208	8.73939497925121	2.1299999999901
212	8.73577806747491	2.16999999999825
217	8.73166016291686	2.20999999999185
222	8.72744467577611	2.25999999999476
227	8.72383657475	2.30999999999767
232	8.71910489391233	2.36000000000058
237	8.71562272139005	2.40999999998894
242	8.71158975100659	2.45999999999185
248	8.70528513459389	2.50999999999476
253	8.70057777937627	2.55999999999767
259	8.69519886119946	2.6299999999901
264	8.69135904013179	2.67999999999302
270	8.68510375951724	2.72999999999593
276	8.68071282759779	2.7899999999936
282	8.67429576544744	2.84999999999127
289	8.66728806440073	2.91999999999825
295	8.66289173089712	2.97000000000116
302	8.65578431011864	3.04999999998836
308	8.65055759723469	3.11000000000058
315	8.64508998441348	3.17999999999302
322	8.63873399663906	3.23999999999069
329	8.63323415781665	3.31999999999243
336	8.62897963622609	3.3799999999901
344	8.62428456432789	3.45999999999185
351	8.62145447184494	3.51999999998952
359	8.61822756253786	3.59999999999127
367	8.61616935207846	3.68999999998778
375	8.61485642390135	3.76999999998952
384	8.61441492247808	3.84999999999127
392	8.6143767957135	4
401	8.61406181862095	4.08999999999651
410	8.61377114649015	4.16999999999825
419	8.6134414322797	4.25999999999476
428	8.61305459782019	4.33999999999651
437	8.61262332036169	4.43999999998778
447	8.61209704938362	4.52999999999884
457	8.61150970503031	4.6299999999901
467	8.61093710203657	4.72000000000116
477	8.61022025476676	4.81999999999243
488	8.60944027558208	4.91999999999825
499	8.60860556718274	5.02999999999884
510	8.60784655579781	5.1299999999901
521	8.60695417907025	5.25
532	8.6060640178686	5.34999999999127
544	8.60507898387973	5.45999999999185
556	8.60404013716416	5.58000000000175
569	8.60289940951955	5.70999999999185
581	8.60170579276919	5.83000000000175
594	8.60056047719893	5.94999999999709
607	8.59930405704856	6.08000000000175
621	8.59790454931847	6.20999999999185
634	8.59641663710496	6.33999999999651
648	8.59492309536912	6.47999999999593
663	8.593165676676	6.61999999999534
677	8.59153138883933	6.75999999999476
692	8.58952708533017	6.90999999998894
708	8.58748302415435	7.05999999999767
723	8.58536698376028	7.19999999999709
739	8.58317515864006	7.36000000000058
756	8.58068980038229	7.51999999998952
772	8.57827414766009	7.67999999999302
789	8.57560172754588	7.83999999999651
807	8.57272227107861	8.01999999998952
825	8.56980329834037	8.19999999999709
843	8.56701829882585	8.36000000000058
862	8.56383210107855	8.54999999998836
881	8.56063365457789	8.72999999999593
900	8.55768345993498	8.90999999998894
920	8.5543160395984	9.09999999999127
940	8.55095755618527	9.29999999998836
961	8.54749631631162	9.5
982	8.54430979090067	9.69999999999709
1004	8.54047362103008	9.90999999998894
1026	8.5370079996369	10.1199999999953
1049	8.53327607664884	10.3399999999965
1072	8.52959029473419	10.5599999999977
1096	8.52591829575934	10.7799999999988
1120	8.52195911433581	11.0299999999988
1145	8.51810600083529	11.2599999999948
1170	8.51430446877301	11.5
1196	8.51014845852053	11.7399999999907
1223	8.50582954021769	12
1250	8.50154452017149	12.2599999999948
1277	8.49726498637981	12.5299999999988
1305	8.49282965356742	12.7899999999936
1334	8.48820738296879	13.0699999999924
1364	8.4833900892737	13.3600000000006
1394	8.47835399766942	13.75
1425	8.47327827939391	14.1699999999983
1456	8.46804046331992	14.5899999999965
1489	8.46249950303983	15.0399999999936
1521	8.45731611371632	15.4599999999919
1555	8.45159319127015	15.929999999993
1589	8.44578904991209	16.3799999999901
1625	8.43979545698336	16.8799999999901
1661	8.43394854730769	17.3499999999913
1697	8.42798971830883	17.75
1735	8.42185188495909	18.1699999999983
1773	8.41598838754572	18.5800000000017
1812	8.41020008800595	19
1852	8.40461528735984	19.4399999999878
1893	8.39928481912706	19.8999999999942
1935	8.394391135012	20.3600000000006
1978	8.38999407906248	20.8199999999924
2022	8.38631867383743	21.2999999999884
2067	8.38321617929597	21.7899999999936
2112	8.38103702181502	22.2799999999988
2159	8.37957369966203	22.7899999999936
2207	8.37888196027304	23.3099999999977
2255	8.37882069420732	23.9199999999983
2305	8.37873413192549	24.4700000000012
2356	8.37858228890217	25.0299999999988
2408	8.3783560024792	25.6100000000006
2462	8.37807386224333	26.1999999999971
2516	8.37773630393049	26.7899999999936
2572	8.37734363620442	27.4099999999889
2629	8.37690486332323	28.0299999999988
2687	8.37641308903419	28.6599999999889
2746	8.37586903218826	29.3099999999977
2807	8.37526862554294	29.9700000000012
2869	8.37462285306962	30.6499999999942
2932	8.37393801675604	31.3399999999965
2997	8.37320744136293	32.0399999999936
3064	8.37241234794317	32.7699999999895
3131	8.37160470504684	33.5
3201	8.3707225620841	34.2699999999895
3271	8.3698270788803	35.0299999999988
3344	8.36885330202805	35.8199999999924
3418	8.36783707945979	36.6299999999901
3493	8.36676343403735	37.4599999999919
3570	8.36562230735906	38.2999999999884
3649	8.36441942183868	39.1599999999889
3730	8.36312725844238	40.0399999999936
3813	8.36174606837946	40.9499999999971
3897	8.36027741277068	41.8600000000006
3983	8.35872870348589	42.8099999999977
4071	8.35708657796838	43.7699999999895
4161	8.35534107231562	44.7299999999959
4253	8.35347453539448	45.7299999999959
4347	8.3515150380856	46.7599999999948
4443	8.34944434525179	47.8099999999977
4542	8.34722821787054	48.8899999999994
4642	8.34495111147333	49.9700000000012
4745	8.34256020145056	51.0899999999965
4850	8.34006862864397	52.2299999999959
4957	8.33751180531488	53.3899999999994
5067	8.33479957346737	54.5800000000017
5179	8.33204712175481	55.7999999999884
5293	8.32926232749226	57.0399999999936
5410	8.32630651228369	58.2999999999884
5530	8.32324913186388	59.5999999999913
5652	8.32015939422355	60.9199999999983
5777	8.3169836711993	62.2699999999895
5905	8.31370488013938	63.6499999999942
6035	8.31033449574809	65.0599999999977
6169	8.30683460914991	66.5299999999988
6305	8.3032808125434	68
6445	8.2996006683853	69.5199999999895
6587	8.29585401817157	71.0599999999977
6733	8.29200236390156	72.6499999999942
6882	8.28804364008256	74.2699999999895
7034	8.28401951453061	76.0399999999936
7190	8.27982042187782	77.9899999999907
7349	8.27557601461588	80.2699999999895
7511	8.27119243868861	82.3899999999994
7677	8.26670391944432	84.2299999999959
7847	8.26208907627943	86.0800000000017
8020	8.2573817796081	87.9700000000012
8198	8.25253584119167	89.8999999999942
8379	8.24757712368586	91.8699999999953
8564	8.24252054510529	93.8899999999994
8754	8.23732139925246	95.9700000000012
8947	8.23204179830361	98.1100000000006
9145	8.2266160855512	100.279999999999
9347	8.22113238207803	102.5
9554	8.21548419855842	104.75
9765	8.20978884556021	107.059999999998
9981	8.20400723858332	109.409999999989
10202	8.19817406656523	111.799999999988
10428	8.19232914367853	114.26999999999
10658	8.18652562098399	116.759999999995
10894	8.18079442555248	119.349999999991
11135	8.17516680937799	121.970000000001
11381	8.16977162881311	124.62999999999
11633	8.16460207579414	127.37999999999
11890	8.15979747127932	130.189999999988
12153	8.15540386073896	133.049999999988
12422	8.1514890783526	135.979999999996
12696	8.14810377277448	138.979999999996
12977	8.14524574726926	142.029999999999
13264	8.14291636223659	145.159999999989
13558	8.1411559149437	148.389999999999
13857	8.13998703259029	151.610000000001
14164	8.13941773569919	154.899999999994
14477	8.13934103955775	158.369999999995
14797	8.13925955227503	161.809999999998
15124	8.13909689299128	165.309999999998
15459	8.13885107602403	168.87999999999
15801	8.13851799093946	172.539999999994
16150	8.13810352301646	176.259999999995
16507	8.13760388669209	180.080000000002
16872	8.13702575765624	183.989999999991
17245	8.13637191293545	188
17627	8.13564219470526	192.119999999995
18017	8.13484924621608	196.330000000002
18415	8.13399842829078	200.649999999994
18822	8.13309553697434	205.049999999988
19238	8.13214259632641	209.549999999988
19664	8.13114684787885	214.159999999989
20099	8.13011010896973	218.860000000001
20543	8.12903413570401	223.659999999989
20997	8.12792108261729	228.559999999998
21462	8.12675716426767	233.580000000002
21936	8.12555023466857	238.699999999997
22421	8.12428876174285	243.919999999998
22917	8.12296585773595	249.259999999995
23424	8.12157194728107	254.720000000001
23942	8.12010057026213	260.309999999998
24472	8.11853752483847	266.029999999999
25013	8.116875100513	271.889999999999
25566	8.11510854079612	277.87999999999
26131	8.11322573005408	283.989999999991
26709	8.11122759851505	290.25
27300	8.10909543536095	296.599999999991
27903	8.10684638092003	303.119999999995
28520	8.10445946831236	309.799999999988
29151	8.10194645177643	316.76999999999
29796	8.09930075955604	324.069999999992
30455	8.09653171869388	331.179999999993
31128	8.09364239491562	338.419999999998
31816	8.09064090335472	345.860000000001
32520	8.08752556341236	353.459999999992
33239	8.08431094864403	361.199999999997
33974	8.08099765538341	369.119999999995
34726	8.07758860771924	377.220000000001
35493	8.07409685458766	385.5
36278	8.07051317610109	393.949999999997
37081	8.06683574690676	402.599999999991
37901	8.0630724045866	411.439999999988
38739	8.05921920916614	420.529999999999
39595	8.05527811738648	429.779999999999
40471	8.05122922930989	439.26999999999
41366	8.04708695478622	448.939999999988
42281	8.04284765203563	458.860000000001
43216	8.03850866985025	468.979999999996
44171	8.0340850951419	479.360000000001
45148	8.02956751888392	489.919999999998
46147	8.02495669779123	500.729999999996
47167	8.0202552883455	511.729999999996
48210	8.01545694684381	522.979999999996
49276	8.01055635714328	534.439999999988
50366	8.00554833678431	546.169999999998
51480	8.00043619378717	558.449999999997
52618	7.99521702882612	572.01999999999
53782	7.98988910167652	585.659999999989
54971	7.98444642586549	600.009999999995


==> data/perfprofdiscrete-50-600-2-2.dat <==
iter	objfun	time
1	8.75438117926861	0.0100000000093132
2	8.75438083434964	0.0100000000093132
3	8.75438024719173	0.0200000000040745
4	8.75437935825946	0.0200000000040745
5	8.75437806607384	0.0299999999988358
6	8.75437626859591	0.0299999999988358
7	8.75437534248442	0.0500000000029104
8	8.75437407837241	0.0700000000069849
9	8.75437096230308	0.0900000000110595
10	8.75437033235836	0.0900000000110595
11	8.75436927677122	0.100000000005821
12	8.75436780014929	0.110000000000582
13	8.75436582962927	0.120000000009895
14	8.75436427331483	0.139999999999418
15	8.75436323001526	0.139999999999418
16	8.75436255058692	0.139999999999418
17	8.75436251467854	0.160000000003492
18	8.75436245464194	0.169999999998254
19	8.75436062856752	0.180000000007567
20	8.75435740393353	0.180000000007567
21	8.75435507457988	0.200000000011642
22	8.75435400009461	0.210000000006403
23	8.7543538104331	0.210000000006403
24	8.75435079154373	0.230000000010477
25	8.7543500922255	0.230000000010477
26	8.75434813917003	0.25
27	8.75434615840156	0.260000000009313
28	8.75434523848817	0.260000000009313
29	8.75434353394195	0.270000000004075
30	8.75434141271339	0.279999999998836
31	8.75433926914816	0.290000000008149
32	8.75433778248314	0.30000000000291
33	8.75433745455619	0.30000000000291
34	8.75433400988138	0.310000000012224
35	8.75433362542643	0.320000000006985
36	8.75433138868116	0.330000000001746
37	8.75432860471094	0.340000000011059
38	8.75432587285671	0.350000000005821
39	8.75432422461348	0.360000000000582
40	8.75432413035627	0.370000000009895
41	8.7543198248111	0.389999999999418
42	8.75431947202222	0.389999999999418
43	8.75431677191485	0.400000000008731
44	8.75431358773118	0.410000000003492
45	8.75431059642553	0.419999999998254
46	8.75430864474643	0.430000000007567
47	8.75430785321412	0.430000000007567
48	8.75430372351123	0.440000000002328
49	8.75430256787567	0.450000000011642
50	8.75429967823089	0.470000000001164
52	8.7542956336636	0.480000000010477
53	8.75429327630289	0.490000000005239
54	8.75428985726769	0.5
55	8.75428612787428	0.510000000009313
56	8.75428443552629	0.520000000004075
58	8.75427825775157	0.540000000008149
59	8.7542765678982	0.540000000008149
60	8.75427384720206	0.560000000012224
62	8.7542671315334	0.580000000001746
63	8.7542647706352	0.580000000001746
64	8.75426439430345	0.590000000011059
66	8.75425872958004	0.610000000000582
67	8.75425538542022	0.620000000009895
69	8.75424679484742	0.639999999999418
70	8.7542445112442	0.639999999999418
72	8.75424041252096	0.660000000003492
74	8.7542364074677	0.690000000002328
75	8.75423032789861	0.700000000011642
77	8.75422292065697	0.710000000006403
79	8.7542185710445	0.730000000010477
80	8.75421714130136	0.740000000005239
82	8.75420736635082	0.760000000009313
84	8.75419966305553	0.779999999998836
86	8.75419247318346	0.80000000000291
88	8.75418683128757	0.810000000012224
90	8.75418097161983	0.840000000011059
92	8.75417285983936	0.860000000000582
94	8.75416540537942	0.870000000009895
96	8.7541612451457	0.889999999999418
98	8.75415829289035	0.910000000003492
100	8.7541431012485	0.919999999998254
103	8.75413198955318	0.960000000006403
105	8.75412558761961	0.970000000001164
107	8.75411969809448	0.990000000005239
110	8.75410589543123	1.02000000000407
112	8.75409958170888	1.02999999999884
115	8.75408998110275	1.07000000000698
117	8.75407887735592	1.09000000001106
120	8.75406725753674	1.11000000000058
123	8.75405619105392	1.13999999999942
125	8.75404792250134	1.15000000000873
128	8.7540409373992	1.18000000000757
131	8.75402323473099	1.2100000000064
134	8.75401096937272	1.25
137	8.75399889911752	1.27000000000407
140	8.75398782686977	1.30000000000291
143	8.75397490634664	1.32000000000698
146	8.75396372390656	1.35000000000582
150	8.75394519934164	1.38999999999942
153	8.75393309893431	1.41000000000349
156	8.75392438252766	1.44000000000233
160	8.75390212255492	1.48000000001048
163	8.75389352925162	1.5
167	8.75387457973893	1.54000000000815
171	8.75385736606087	1.58000000000175
175	8.75383726768457	1.6200000000099
179	8.75381932431127	1.66000000000349
183	8.75380318597207	1.69000000000233
187	8.75379027889565	1.74000000000524
191	8.7537663923778	1.77000000000407
195	8.75375181818226	1.81000000001222
199	8.75373184376089	1.85000000000582
204	8.75371055666581	1.90000000000873
209	8.75368778341149	1.94000000000233
213	8.75366838276845	1.98000000001048
218	8.75365128796172	2.02999999999884
223	8.75362589879063	2.08000000000175
228	8.75360798314112	2.1200000000099
233	8.75357974998245	2.16000000000349
238	8.7535571818738	2.2100000000064
243	8.75353608553398	2.25
249	8.75351408568995	2.32000000000698
255	8.75348264427521	2.3700000000099
260	8.75346647790731	2.41999999999825
266	8.75343813334722	2.48000000001048
272	8.75340917031276	2.52999999999884
278	8.75338403299418	2.59000000001106
284	8.75335790520068	2.63999999999942
291	8.7533298722466	2.70000000001164
297	8.75330515605959	2.76000000000931
304	8.75327505652625	2.82000000000698
311	8.75324795007628	2.88999999999942
318	8.75322113887379	2.95000000001164
325	8.75319362317276	3.02000000000407
332	8.75316391060174	3.08000000000175
339	8.75313437065125	3.15000000000873
347	8.75310350413892	3.23000000001048
355	8.75307481380865	3.29000000000815
363	8.75304371012919	3.3700000000099
371	8.75301421152553	3.45000000001164
379	8.75298347731793	3.52000000000407
388	8.75295454448113	3.60000000000582
396	8.75292330549148	3.68000000000757
405	8.75289305998517	3.76000000000931
414	8.75286323925819	3.84000000001106
424	8.75283541198458	3.94000000000233
433	8.7528013223293	4.02000000000407
443	8.75277164201467	4.1200000000099
453	8.75273969286949	4.20000000001164
463	8.75270945331406	4.30000000000291
473	8.75268394124969	4.38999999999942
484	8.75265028720303	4.49000000000524
495	8.75262096863445	4.59000000001106
506	8.75259090981919	4.69000000000233
517	8.7525632215971	4.79000000000815
529	8.75253469151946	4.90000000000873
541	8.75250521356512	5.01000000000931
553	8.7524763706886	5.1200000000099
565	8.75245017703427	5.23000000001048
578	8.75242013167152	5.36000000000058
591	8.75239219040297	5.48000000001048
604	8.75236592748358	5.60000000000582
617	8.75234135439148	5.72000000000116
631	8.75231167873401	5.85000000000582
645	8.75228588861763	5.98000000001048
660	8.75225732090091	6.1200000000099
675	8.75223039199315	6.25
690	8.75220454779259	6.38999999999942
705	8.75217849273069	6.52999999999884
721	8.75215324742344	6.68000000000757
737	8.75212676127364	6.83000000000175
754	8.75210115678015	6.98000000001048
771	8.75207661792976	7.13999999999942
788	8.75205332473586	7.30000000000291
806	8.7520299110257	7.4600000000064
824	8.75200728137635	7.63000000000466
842	8.75198401799186	7.80000000000291
861	8.75196151791901	7.97000000000116
880	8.75194059231647	8.15000000000873
900	8.75191914526376	8.33000000000175
920	8.75189856804069	8.52000000000407
941	8.75187766595694	8.70000000001164
962	8.75185746259691	8.91000000000349
983	8.75183872658012	9.10000000000582
1005	8.75181761290195	9.30000000000291
1028	8.75179812298464	9.51000000000931
1051	8.75177692290196	9.72000000000116
1074	8.7517565706756	9.95000000001164
1099	8.75173519232948	10.1699999999983
1123	8.75171409550766	10.4000000000087
1148	8.75169130396303	10.6300000000047
1174	8.75166807612041	10.8800000000047
1200	8.75164498467485	11.1300000000047
1227	8.75162061449242	11.3700000000099
1255	8.75159529712939	11.6399999999994
1283	8.75157035710719	11.9000000000087
1312	8.75154467851197	12.1800000000076
1341	8.75151870160951	12.4500000000116
1371	8.75149349285251	12.7200000000012
1402	8.75146697014103	13.0100000000093
1433	8.75144088280629	13.3100000000122
1465	8.75141466821872	13.6100000000006
1498	8.75138856317108	13.9100000000035
1532	8.75136216351554	14.2300000000105
1566	8.75133697847461	14.5600000000122
1601	8.75131187795745	14.8800000000047
1637	8.75128659932988	15.2100000000064
1674	8.75126124205403	15.570000000007
1711	8.75123668916385	15.9199999999983
1749	8.75121255435079	16.2700000000041
1789	8.75118839981172	16.6399999999994
1829	8.75116426147777	17.0200000000041
1870	8.75114065077455	17.4100000000035
1912	8.75111662918608	17.8000000000029
1954	8.75109302313576	18.1900000000023
1998	8.75106782348347	18.6100000000006
2043	8.75104293394416	19.0200000000041
2089	8.75101753390283	19.4600000000064
2136	8.75099215754514	19.9000000000087
2183	8.75096615862376	20.3300000000017
2232	8.75094029297762	20.7799999999988
2282	8.75091324466222	21.25
2333	8.75088656741505	21.7200000000012
2386	8.75085861768367	22.2100000000064
2439	8.75083136718285	22.7000000000116
2494	8.75080353696906	23.2100000000064
2550	8.7507730672011	23.7300000000105
2607	8.75074328097168	24.25
2665	8.75071279948622	24.7799999999988
2725	8.75068045033273	25.3400000000111
2786	8.75064774075426	25.9300000000076
2848	8.75061375650338	26.5
2912	8.75057852316465	27.0900000000111
2978	8.75054223632816	27.7100000000064
3044	8.75050568642538	28.320000000007
3112	8.75046761904438	28.9400000000023
3182	8.75042912768115	29.5800000000017
3253	8.75039022977839	30.25
3326	8.75035076603329	30.9199999999983
3401	8.75031001498422	31.6100000000006
3477	8.75026922502913	32.320000000007
3555	8.75022827843139	33.0299999999988
3635	8.75018587294528	33.7700000000041
3716	8.75014399538937	34.6100000000006
3799	8.75010142520013	35.5500000000029
3884	8.75005854893056	36.5100000000093
3971	8.75001554171386	37.5
4060	8.74997240043855	38.4300000000076
4151	8.74992849385643	39.2700000000041
4244	8.74988463483765	40.1399999999994
4340	8.74984008033138	41.0299999999988
4437	8.74979611414737	41.9100000000035
4536	8.74975151383891	42.8300000000017
4638	8.74970656121476	43.7700000000041
4742	8.74966208897152	44.7200000000012
4848	8.74961738068644	45.7000000000116
4957	8.74957267178501	46.8400000000111
5068	8.74952837401836	48.1000000000058
5181	8.74948450351851	49.3800000000047
5297	8.74944081640452	50.5900000000111
5416	8.74939718547789	51.6900000000023
5537	8.74935402228625	52.8100000000122
5661	8.74931105837198	53.9500000000116
5788	8.74926823308481	55.1200000000099
5918	8.74922537591321	56.3100000000122
6050	8.74918244524554	57.5200000000041
6186	8.7491392008839	58.7799999999988
6325	8.7490963829332	60.0800000000017
6466	8.74905303182568	61.3700000000099
6611	8.74900947583607	62.7100000000064
6759	8.74896564201162	64.070000000007
6911	8.74892076515361	65.4700000000012
7066	8.7488755563595	66.9000000000087
7224	8.74882996376657	68.3500000000058
7386	8.74878325336521	69.8500000000058
7551	8.74873557040854	71.3600000000006
7720	8.74868602373004	72.9199999999983
7893	8.74863550486627	74.5100000000093
8070	8.74858366598497	76.1300000000047
8251	8.74852996253565	77.8000000000029
8436	8.74847490733944	79.5
8625	8.7484183781594	81.2600000000093
8818	8.748360358874	83.0400000000081
9016	8.74830054956232	84.8600000000006
9218	8.74823915321099	86.8500000000058
9424	8.74817641479236	89.1900000000023
9635	8.74811203369566	91.320000000007
9851	8.74804657849413	93.3100000000122
10072	8.74797920238839	95.3500000000058
10298	8.74791107656585	97.4199999999983
10528	8.74784206917693	99.8600000000006
10764	8.74777184466781	102.470000000001
11005	8.74770074136012	104.700000000012
11252	8.74762851157018	106.970000000001
11504	8.74755545747333	109.300000000003
11762	8.74748134858116	111.680000000008
12025	8.74740666249166	114.12000000001
12295	8.7473302821419	117.150000000009
12570	8.74725338681664	119.910000000003
12852	8.74717492905176	122.520000000004
13140	8.74709520560884	125.180000000008
13434	8.74701484909029	128.270000000004
13735	8.74693294838529	131.419999999998
14043	8.74685042172517	134.260000000009
14357	8.74676672935792	137.150000000009
14679	8.74668237958296	140.139999999999
15008	8.74659736190167	143.37000000001
15344	8.74651235236971	147.010000000009
15688	8.74642644704921	150.180000000008
16040	8.74634069144333	153.419999999998
16399	8.74625511392166	156.73000000001
16766	8.74616973323162	160.130000000005
17142	8.74608405897571	163.600000000006
17526	8.74599899101628	167.260000000009
17919	8.74591436540543	170.900000000009
18320	8.74583024956765	174.610000000001
18731	8.74574676881335	178.410000000003
19150	8.7456640770643	182.320000000007
19579	8.74558274308109	186.290000000008
20018	8.7455016195783	190.360000000001
20466	8.74542240510508	194.490000000005
20925	8.74534408197294	199.310000000012
21394	8.74526708396777	203.830000000002
21873	8.74519133298312	208.260000000009
22363	8.74511693217918	212.779999999999
22864	8.7450433324355	217.410000000003
23377	8.74497082861762	222.160000000003
23900	8.74489967847413	227
24436	8.74482908493404	231.950000000012
24983	8.74475956784893	237
25543	8.74469050808214	242.180000000008
26115	8.74462222749223	247.470000000001
26700	8.74455424756182	252.860000000001
27299	8.74448631063935	258.389999999999
27910	8.74441848646228	264.040000000008
28535	8.74435042830702	269.810000000012
29175	8.7442815552819	275.710000000006
29828	8.74421214383985	281.740000000005
30497	8.74414156819589	287.919999999998
31180	8.74406970126744	294.220000000001
31879	8.74399630351304	300.690000000002
32593	8.74392100410534	307.290000000008
33323	8.74384351903247	314.040000000008
34070	8.7437635782743	320.950000000012
34833	8.74368101012155	328
35613	8.74359606485572	335.220000000001
36411	8.74350804663171	342.610000000001
37227	8.74341762612198	350.160000000003
38061	8.74332458485983	357.880000000005
38914	8.74322864153136	365.790000000008
39786	8.74312998059684	373.880000000005
40677	8.74302880737054	382.130000000005
41589	8.74292495500703	390.560000000012
42520	8.74281877003037	399.160000000003
43473	8.74271014848898	408.710000000006
44447	8.74259922384512	417.710000000006
45443	8.74248614369452	430.5
46461	8.74237078658848	443.320000000007
47502	8.74225326001234	452.960000000006
48566	8.74213321783047	462.830000000002
49654	8.74201048827469	472.919999999998
50767	8.7418851038068	483.220000000001
51904	8.74175684132122	493.770000000004
53067	8.74162512844006	504.570000000007
54256	8.74148986259268	515.610000000001
55472	8.74135075716418	526.889999999999
56714	8.74120818551003	538.410000000003
57985	8.74106135418515	550.200000000012
59284	8.74091072609314	562.23000000001
60613	8.74075621466599	574.540000000008
61971	8.74059804371332	587.130000000005
63359	8.74043752306181	600.010000000009


==> data/perfprofdiscrete-50-600-2-3.dat <==
iter	objfun	time
1	8.75438117926861	0.0199999999895226
2	8.75438083434964	0.0199999999895226
3	8.75438024719173	0.0299999999988358
4	8.75437935825946	0.0399999999935972
5	8.75437806607384	0.0399999999935972
6	8.75437626859591	0.0500000000029104
7	8.75437534248442	0.0599999999976717
8	8.75437407837241	0.0800000000017462
9	8.75437096230308	0.0899999999965075
10	8.75437033235836	0.0999999999912689
11	8.75436927677122	0.110000000000582
12	8.75436780014929	0.129999999990105
13	8.75436582962927	0.139999999999418
14	8.75436427331483	0.149999999994179
15	8.75436323001526	0.149999999994179
16	8.75436255058692	0.159999999988941
17	8.75436251467854	0.169999999998254
18	8.75436245464194	0.179999999993015
19	8.75436062856752	0.190000000002328
20	8.75435740393353	0.19999999999709
21	8.75435507457988	0.209999999991851
22	8.75435400009461	0.209999999991851
23	8.7543538104331	0.220000000001164
24	8.75435079154373	0.229999999995925
25	8.7543500922255	0.239999999990687
26	8.75434813917003	0.259999999994761
27	8.75434615840156	0.269999999989523
28	8.75434523848817	0.269999999989523
29	8.75434353394195	0.279999999998836
30	8.75434141271339	0.289999999993597
31	8.75433926914816	0.30000000000291
32	8.75433778248314	0.309999999997672
33	8.75433745455619	0.309999999997672
34	8.75433400988138	0.330000000001746
35	8.75433362542643	0.339999999996508
36	8.75433138868116	0.339999999996508
37	8.75432860471094	0.360000000000582
38	8.75432587285671	0.369999999995343
39	8.75432422461348	0.369999999995343
40	8.75432413035627	0.379999999990105
41	8.7543198248111	0.389999999999418
42	8.75431947202222	0.399999999994179
43	8.75431677191485	0.419999999998254
44	8.75431358773118	0.429999999993015
45	8.75431059642553	0.429999999993015
46	8.75430864474643	0.440000000002328
47	8.75430785321412	0.440000000002328
48	8.75430372351123	0.459999999991851
49	8.75430256787567	0.470000000001164
50	8.75429967823089	0.470000000001164
52	8.7542956336636	0.489999999990687
53	8.75429327630289	0.5
54	8.75428985726769	0.509999999994761
55	8.75428612787428	0.519999999989523
56	8.75428443552629	0.529999999998836
58	8.75427825775157	0.55000000000291
59	8.7542765678982	0.559999999997672
60	8.75427384720206	0.569999999992433
62	8.7542671315334	0.589999999996508
63	8.7542647706352	0.589999999996508
64	8.75426439430345	0.599999999991269
66	8.75425872958004	0.629999999990105
67	8.75425538542022	0.639999999999418
69	8.75424679484742	0.659999999988941
70	8.7542445112442	0.659999999988941
72	8.75424041252096	0.669999999998254
73	8.75423929595476	0.679999999993015
75	8.75423032789861	0.709999999991851
77	8.75422292065697	0.720000000001164
79	8.7542185710445	0.739999999990687
80	8.75421714130136	0.75
82	8.75420736635082	0.779999999998836
84	8.75419966305553	0.789999999993597
86	8.75419247318346	0.809999999997672
88	8.75418683128757	0.830000000001746
90	8.75418097161983	0.849999999991269
92	8.75417285983936	0.869999999995343
94	8.75416540537942	0.879999999990105
96	8.7541612451457	0.899999999994179
98	8.75415829289035	0.919999999998254
100	8.7541431012485	0.940000000002328
102	8.75413661598469	0.959999999991851
105	8.75412558761961	0.979999999995925
107	8.75411969809448	1.00999999999476
109	8.75411160350429	1.02999999999884
112	8.75409958170888	1.05999999999767
114	8.75409350927346	1.06999999999243
117	8.75407887735592	1.09999999999127
120	8.75406725753674	1.1299999999901
122	8.75406110359529	1.13999999999942
125	8.75404792250134	1.17999999999302
128	8.7540409373992	1.19999999999709
131	8.75402323473099	1.22999999999593
134	8.75401096937272	1.25999999999476
137	8.75399889911752	1.2899999999936
140	8.75398782686977	1.31999999999243
143	8.75397490634664	1.33999999999651
146	8.75396372390656	1.36999999999534
149	8.75394985158758	1.39999999999418
153	8.75393309893431	1.44000000000233
156	8.75392438252766	1.47000000000116
160	8.75390212255492	1.5
163	8.75389352925162	1.52999999999884
167	8.75387457973893	1.56999999999243
171	8.75385736606087	1.61000000000058
174	8.75384267464198	1.63999999999942
178	8.75382548334636	1.66999999999825
182	8.75380618554397	1.70999999999185
186	8.75379294100549	1.75
190	8.75377047002944	1.7899999999936
195	8.75375181818226	1.83000000000175
199	8.75373184376089	1.86999999999534
204	8.75371055666581	1.91999999999825
208	8.75369353429839	1.94999999999709
213	8.75366838276845	2.01999999998952
218	8.75365128796172	2.05999999999767
222	8.75363283314091	2.09999999999127
227	8.75360982849593	2.14999999999418
233	8.75357974998245	2.19999999999709
238	8.7535571818738	2.25
243	8.75353608553398	2.2899999999936
248	8.75351710981209	2.33999999999651
254	8.75348898328557	2.39999999999418
260	8.75346647790731	2.45999999999185
266	8.75343813334722	2.50999999999476
272	8.75340917031276	2.56999999999243
278	8.75338403299418	2.6299999999901
284	8.75335790520068	2.67999999999302
290	8.75333460584585	2.73999999999069
297	8.75330515605959	2.80000000000291
303	8.75327826008668	2.84999999999127
310	8.75324975371719	2.91999999999825
317	8.75322441768444	2.97999999999593
324	8.7531971188809	3.05000000000291
331	8.75316780983321	3.11000000000058
339	8.75313437065125	3.19000000000233
346	8.75310867324828	3.25999999999476
354	8.75307632454322	3.33000000000175
362	8.75304742940887	3.39999999999418
370	8.75301966073402	3.47999999999593
379	8.75298347731793	3.56999999999243
387	8.75295543567719	3.6299999999901
396	8.75292330549148	3.72000000000116
405	8.75289305998517	3.80999999999767
414	8.75286323925819	3.8799999999901
423	8.75283575444902	3.95999999999185
432	8.75280537222158	4.05000000000291
442	8.75277598750652	4.13999999999942
452	8.75274318055431	4.23999999999069
462	8.75271217973132	4.33999999999651
472	8.7526863677731	4.42999999999302
483	8.7526534750194	4.52999999999884
494	8.75262509923849	4.6299999999901
505	8.75259574048403	4.72999999999593
516	8.75256516571957	4.83999999999651
528	8.75253550860531	4.94999999999709
540	8.75250642356481	5.05999999999767
552	8.75247930605548	5.15999999998894
564	8.75245102069762	5.27999999999884
577	8.7524242738351	5.38999999999942
589	8.7523962254525	5.50999999999476
603	8.75236799883059	5.63999999999942
616	8.75234220466474	5.75999999999476
630	8.75231291146254	5.88999999999942
644	8.75228723446608	6.01999999998952
659	8.75225995342453	6.15999999998894
673	8.75223287222729	6.2899999999936
688	8.75220681078876	6.42999999999302
704	8.75218092770803	6.58000000000175
720	8.75215481544108	6.72000000000116
736	8.75212880753741	6.86999999999534
752	8.7521050029329	7.01999999998952
769	8.75208041587389	7.17999999999302
786	8.75205774638441	7.33000000000175
804	8.75203203955339	7.5
822	8.7520087384674	7.66999999999825
840	8.75198626006804	7.83999999999651
859	8.75196465720865	8.00999999999476
878	8.75194249837956	8.19000000000233
898	8.75192083272787	8.3799999999901
918	8.7519005902732	8.55999999999767
939	8.75187998922005	8.75
960	8.75185898425139	8.94999999999709
981	8.75184015432144	9.1299999999901
1003	8.75181997343412	9.34999999999127
1026	8.75179982499069	9.55000000000291
1049	8.75177874785147	9.76999999998952
1072	8.75175838575174	9.98999999999069
1096	8.75173808154082	10.2099999999919
1121	8.75171576091456	10.4499999999971
1146	8.75169321137511	10.6900000000023
1171	8.75167153438671	10.9199999999983
1198	8.75164653138871	11.179999999993
1224	8.75162315694179	11.4199999999983
1252	8.75159834355293	11.7299999999959
1280	8.75157276486384	12.0500000000029
1309	8.75154710091109	12.3899999999994
1338	8.75152145287582	12.7200000000012
1368	8.75149518506118	13.0699999999924
1398	8.7514693885454	13.4199999999983
1430	8.75144380468288	13.8099999999977
1462	8.75141731274495	14.179999999993
1495	8.75139086831098	14.5599999999977
1528	8.75136525036816	14.9400000000023
1562	8.75133985140254	15.3399999999965
1597	8.75131445818445	15.6900000000023
1633	8.75128903048169	16.0299999999988
1670	8.75126365774127	16.3899999999994
1707	8.75123934065744	16.7299999999959
1745	8.75121551399398	17.0800000000017
1784	8.75119156138742	17.4499999999971
1824	8.7511670643821	17.8300000000017
1865	8.75114304894472	18.2099999999919
1907	8.7511189283814	18.6100000000006
1950	8.75109480788266	19.0199999999895
1993	8.75107063201734	19.4199999999983
2038	8.75104557245828	19.8399999999965
2084	8.75102025829299	20.2799999999988
2130	8.75099507437271	20.6999999999971
2178	8.7509689164487	21.1399999999994
2227	8.75094264242463	21.5999999999913
2277	8.75091631713031	22.0699999999924
2328	8.75088921068817	22.5399999999936
2380	8.75086227014733	23.0199999999895
2433	8.75083416790696	23.5199999999895
2487	8.75080632234446	24.0199999999895
2543	8.75077683494288	24.5299999999988
2600	8.7507471443997	25.0699999999924
2658	8.7507167045293	25.5999999999913
2718	8.75068426099834	26.1599999999889
2779	8.75065171001634	26.7299999999959
2841	8.7506176950882	27.3000000000029
2905	8.75058234701214	27.8999999999942
2970	8.75054641941128	28.5
3036	8.75050977738966	29.1100000000006
3104	8.75047226189051	29.7399999999907
3174	8.75043348199464	30.3899999999994
3245	8.75039501084272	31.0500000000029
3318	8.7503549172232	31.7299999999959
3392	8.75031563056458	32.4099999999889
3468	8.75027454992764	33.1100000000006
3545	8.75023321320592	33.8300000000017
3625	8.7501910265339	34.5699999999924
3706	8.75014915029868	35.3199999999924
3789	8.75010659872039	36.0899999999965
3874	8.75006357732723	36.8699999999953
3961	8.75002060298298	37.6699999999983
4049	8.74997825898569	38.4899999999907
4140	8.74993411035712	39.3300000000017
4233	8.74989001382334	40.1900000000023
4328	8.74984562140374	41.0699999999924
4425	8.74980158485171	41.9599999999919
4524	8.74975674113777	42.8999999999942
4625	8.74971231154863	43.8300000000017
4729	8.7496674338317	44.7899999999936
4834	8.74962316061476	45.7599999999948
4943	8.74957830207198	46.7699999999895
5053	8.74953434322337	47.7899999999936
5167	8.74948991391762	48.8499999999913
5282	8.74944669855246	49.9099999999889
5401	8.74940244803417	51.0199999999895
5522	8.74935913422578	52.1399999999994
5645	8.74931640775243	53.2599999999948
5772	8.74927354781458	54.4499999999971
5901	8.74923071388033	55.6299999999901
6033	8.74918821761579	56.8499999999913
6168	8.74914497368925	58.0999999999913
6306	8.74910199591762	59.3699999999953
6448	8.74905838766724	60.6900000000023
6592	8.74901521753962	62.0199999999895
6740	8.74897095836382	63.4099999999889
6891	8.7489267865073	64.8000000000029
7045	8.748881731727	66.2200000000012
7203	8.74883583859443	67.679999999993
7364	8.7487893429306	69.1699999999983
7529	8.74874142253797	70.6900000000023
7698	8.74869239478622	72.2599999999948
7870	8.74864237144885	73.8499999999913
8046	8.74859064190823	75.5599999999977
8227	8.74853703280998	77.3499999999913
8411	8.7484824316746	79.2099999999919
8599	8.74842610438219	81.0699999999924
8792	8.74836806879379	82.9700000000012
8989	8.74830880423834	84.7899999999936
9190	8.74824754954894	86.6599999999889
9396	8.7481849831432	88.5599999999977
9606	8.74812109471096	90.5099999999948
9822	8.74805516440128	92.5
10042	8.74798847348415	94.5399999999936
10266	8.74792058291981	96.6199999999953
10496	8.74785181871821	98.7399999999907
10731	8.74778179162422	100.899999999994
10972	8.74771072714262	103.159999999989
11218	8.74763851701257	105.440000000002
11469	8.74756585167484	107.76999999999
11726	8.74749171631121	110.139999999999
11988	8.74741695783143	112.580000000002
12257	8.74734110590379	115.069999999992
12531	8.74726405312522	117.619999999995
12812	8.7471858928571	120.220000000001
13099	8.74710647721813	122.899999999994
13392	8.74702619567039	125.610000000001
13692	8.74694477866721	128.399999999994
13999	8.7468619325751	131.239999999991
14312	8.74677858623741	134.139999999999
14633	8.74669431903676	137.110000000001
14961	8.74660926051524	140.149999999994
15296	8.74652411620932	143.279999999999
15638	8.74643886263947	146.470000000001
15989	8.74635313566057	149.720000000001
16347	8.74626756264471	153.01999999999
16713	8.74618173187906	156.409999999989
17087	8.74609644640989	159.87999999999
17470	8.74601127927478	163.440000000002
17861	8.74592676337763	167.069999999992
18261	8.74584268777844	170.76999999999
18670	8.74575900987446	174.569999999992
19088	8.7456761185626	178.440000000002
19516	8.74559425008647	182.399999999994
19953	8.74551356275423	186.470000000001
20400	8.74543380049541	190.619999999995
20857	8.74535551262786	194.849999999991
21324	8.74527834430223	199.179999999993
21802	8.74520257175022	203.639999999999
22290	8.74512771391365	208.169999999998
22789	8.74505411434898	212.789999999994
23300	8.74498159375081	217.529999999999
23821	8.74491023359729	222.360000000001
24355	8.7448395909798	227.339999999997
24900	8.74476994813498	232.37999999999
25458	8.74470090583112	237.539999999994
26028	8.74463244255842	242.830000000002
26611	8.74456435726974	248.25
27207	8.74449665990949	253.759999999995
27817	8.74442881206486	259.389999999999
28440	8.74436075352879	265.169999999998
29077	8.74429210065856	271.069999999992
29728	8.74422276186915	277.099999999991
30394	8.74415231124974	283.289999999994
31075	8.74408068179599	290.01999999999
31771	8.7440076864262	296.819999999992
32482	8.7439326780885	303.440000000002
33210	8.74385558844666	310.699999999997
33953	8.74377615266062	319.860000000001
34714	8.74369390756191	328.739999999991
35491	8.74360925102832	336.639999999999
36286	8.74352190470591	344.759999999995
37099	8.74343185934115	352.869999999995
37930	8.74333934445195	360.569999999992
38779	8.74324375140709	368.429999999993
39648	8.74314554799531	376.470000000001
40536	8.74304480440799	384.690000000002
41444	8.74294140273481	393.349999999991
42372	8.7428356395867	402.399999999994
43321	8.74272744185567	411.159999999989
44292	8.74261682037375	420.119999999995
45284	8.74250421724419	430.449999999997
46298	8.74238934709543	440.099999999991
47335	8.74227212435903	449.690000000002
48395	8.74215249168069	459.479999999996
49479	8.74203027813052	470.239999999991
50587	8.74190531555881	480.459999999992
51720	8.74177757248002	491.559999999998
52878	8.74164656122135	502.349999999991
54063	8.74151193103221	513.330000000002
55274	8.74137365749023	524.539999999994
56512	8.74123150226764	535.970000000001
57777	8.74108545882287	548.409999999989
59071	8.74093543845873	561.619999999995
60394	8.74078159188801	573.940000000002
61747	8.74062407324255	586.970000000001
63130	8.74046394970119	600.009999999995


==> data/perfprofdiscrete-50-600-2-4.dat <==
iter	objfun	time
1	9.39288647219968	55.0500000000029
2	9.40314032203252	108.979999999996
3	9.41451076239684	163.149999999994
4	9.42644568540967	219.410000000003
5	9.43951680192223	273.270000000004
6	9.45377263288516	327.880000000005
7	9.46924965140127	382.479999999996
8	9.48596750600909	439.220000000001
9	9.50157612457198	493.910000000003
10	9.51794481208871	548.259999999995
11	9.53027227332958	603.050000000003


==> data/perfprofdiscrete-50-600-2-5.dat <==
iter	objfun	time
1	8.63836613652493	58.4900000000052
2	8.54634986580951	111.169999999998
3	8.51071225345571	165.800000000003
4	8.51019024409793	223.210000000006
5	8.51726132477669	282.800000000003
6	8.51329893276954	339.589999999997
7	8.51238184720246	396.529999999999
8	8.5213037783475	447.979999999996
9	8.52172714973863	498.619999999995
10	8.53378064758597	552.029999999999
11	8.54974101809549	609.380000000005


==> data/perfprofdiscrete-50-600-2-6.dat <==
iter	objfun	time
1	9.7199191181794	0.007261
2	8.49646483545838	0.021746
3	7.91622133794667	0.044641
4	7.28540882743593	0.069648
5	6.83110469215011	0.103401
6	6.36450270005821	0.137768
7	6.07311854090358	0.180978
8	5.74362704892161	0.217299
9	5.50622590152165	0.241087
10	5.35309081635951	0.264511
11	5.18710555573017	0.291769
12	5.03996524062803	0.318844
13	4.9071813376493	0.349864
14	4.80855076182394	0.38857
15	4.74841420611175	0.423446
16	4.7101574349616	0.458217
17	4.57141471899179	0.473752
18	4.53825124767817	0.508672
19	4.51226951993426	0.547343
20	4.48450027423359	0.589977
21	4.48450027423359	0.632464
22	4.46223053033192	0.663662
23	4.45167849913416	0.694657
24	4.41593054224127	0.733383
25	4.41593054224127	0.768331
26	4.38643704360946	0.795553
27	4.37071798784186	0.818794
28	4.30507640050663	0.849846
29	4.30507640050663	0.880662
30	4.26726687841928	0.903922
31	4.23351841767864	0.927106
32	4.17958897836767	0.957937
33	4.17958897836767	0.996566
34	4.15619417570644	1.027484
35	4.13370554347226	1.058462
36	4.09784368102631	1.093239
37	4.08838882874865	1.131953
38	4.03914533575313	1.166877
39	4.02852889919432	1.213364
40	4.02852889919432	1.298661
41	4.02230986713495	1.349017
42	4.01839650613705	1.407105
43	4.01369716853396	1.473092
44	4.0033666627888	1.523473
45	3.98369245201554	1.58144
46	3.97579029429885	1.70945
47	3.97579029429885	1.872509
48	3.97249636974433	1.938439
49	3.97180134567878	2.011968
50	3.97180134567878	2.108324
51	3.97090188753893	2.178
52	3.97043318088587	2.247694
53	3.96847038793441	2.333007
54	3.96847038793441	2.456756
55	3.96741556528617	2.52649
56	3.96684725647798	2.600048
57	3.9656615369511	2.708531
58	3.9656615369511	2.963965
59	3.96485618972682	3.060773
60	3.96485618972682	3.157485
61	3.96463679849509	3.211714
62	3.96436161918253	3.273764
63	3.96436161918253	3.374303
64	3.96407848856588	3.440182
65	3.96384228370155	3.506124
66	3.96352382261303	3.595153
67	3.96222603948935	3.703899
68	3.96105589995378	3.857353
69	3.96105589995378	4.027862
70	3.96036658168911	4.112987
71	3.96036658168911	4.221509
72	3.96017218028893	4.28366
73	3.95996572653919	4.357348
74	3.95996572653919	4.48143
75	3.95973170228305	4.562967
76	3.95960022278901	4.644329
77	3.9593044489793	4.753137
78	3.9593044489793	4.908112
79	3.95915526337603	4.997372
80	3.95904237295636	5.094151
81	3.95904237295636	5.250898
82	3.95887000935581	5.351841
83	3.95877533929991	5.448778
84	3.95854291692644	5.565321
85	3.95854291692644	5.704911
86	3.95841264243512	5.790253
87	3.95828911648017	5.883307
88	3.95828911648017	6.055241
89	3.95814658971422	6.180512
90	3.95805286637775	6.301556
91	3.95782811310062	6.461014
92	3.95782811310062	6.823792
93	3.95767856021671	6.92023
94	3.95757694161466	7.001773
95	3.95729678765005	7.129992
96	3.95729678765005	7.437624
97	3.957068231857	7.515377
98	3.95703407958231	7.589203
99	3.95668252802304	7.63577
100	3.95659789964255	7.682272
101	3.95636721333823	7.740284
102	3.9562047137595	7.806481
103	3.95573934958697	7.907253
104	3.95552131070518	8.008139
105	3.95443284850892	8.12462
106	3.95421626547677	8.280384
107	3.95072003041063	8.326946
108	3.95072003041063	8.380975
109	3.94991996185529	8.415797
110	3.94923330713637	8.462266
111	3.94853206473931	8.578073
112	3.94774151358405	8.764106
113	3.94741210568688	9.008165
114	3.94688811715667	9.206381
115	3.94688811715667	9.386928
116	3.94662129018399	9.492036
117	3.9464288507665	9.597233
118	3.94553056041904	9.694259
119	3.94553056041904	9.783635
120	3.94439825504676	9.842034
121	3.94364233324288	9.900311
122	3.94102743615272	9.966308
123	3.94102743615272	10.06337
124	3.93956620249599	10.125592
125	3.93864019100287	10.191588
126	3.93776324117706	10.308279
127	3.9373618629336	10.557337
128	3.9365719163699	10.709512
129	3.9365719163699	10.903877
130	3.93618225195116	11.000864
131	3.93609692054771	11.117483
132	3.93550663662784	11.19134
133	3.93543073376793	11.266031
134	3.93512534700248	11.394314
135	3.93512534700248	11.600259
136	3.93500355059076	11.689542
137	3.9348939217702	11.786853
138	3.9348939217702	12.070528
139	3.93474147136071	12.175415
140	3.93467341747838	12.285675
141	3.93446959206506	12.429447
142	3.93446959206506	12.720619
143	3.93437240128527	12.825472
144	3.93433225842017	12.934548
145	3.9341815226031	13.044277
146	3.9341815226031	13.144353
147	3.93415234170787	13.194696
148	3.93409672119351	13.264535
149	3.93409672119351	13.373077
150	3.93403897552004	13.442955
151	3.93398362587585	13.512625
152	3.93395701292606	13.61332
153	3.93375155973026	13.663674
154	3.93371840627569	13.713901
155	3.93364756226317	13.78366
156	3.93359758368655	13.890431
157	3.93342428343107	13.948684
158	3.93338993304835	14.018686
159	3.93318885908865	14.150489
160	3.93318885908865	14.32119
161	3.93310177665883	14.429811
162	3.93303065378228	14.546359
163	3.93303065378228	14.744526
164	3.93292581680791	14.868805
165	3.93287047997681	14.993455
166	3.93274094173607	15.15306
167	3.93274094173607	15.43771
168	3.93267265009973	15.570292
169	3.93264022720376	15.714502
170	3.93254551364404	15.93727
171	3.93245265917375	16.132376
172	3.93241699962854	16.276837
173	3.93227499377872	16.429553
174	3.93227499377872	16.546587
175	3.93224222835358	16.608897
176	3.93219936261956	16.690949
177	3.93216981120407	16.805258
178	3.93194552592981	17.031007
179	3.93188618407513	17.190994
180	3.93171658273289	17.316175
181	3.93171658273289	17.468036
182	3.93169320211776	17.534416
183	3.9316625748973	17.62805
184	3.93163391198195	17.948776
185	3.93160444290648	17.980313
186	3.93160444290648	18.269362
187	3.93159879576626	18.425718
188	3.93159373622015	18.617078
189	3.93158139429224	18.931453
190	3.93158139429224	19.645139
191	3.93157461207173	19.840136
192	3.93157082417195	20.054707
193	3.93155934399278	20.40978
194	3.93155934399278	21.336479
195	3.93155223509391	21.531751
196	3.93154896997926	21.742164
197	3.93153701249559	22.23825
198	3.93153701249559	23.485376
199	3.93152992166509	23.660861
200	3.93152622211696	23.887204
201	3.93151383964532	24.363801
202	3.93151383964532	24.831406
203	3.93150586488773	24.995059
204	3.93150098230668	25.205192
205	3.9314870677911	25.595232
206	3.9314870677911	26.203163
207	3.93147819856272	26.363164
208	3.93147262962659	26.538809
209	3.93145846878683	26.843462
210	3.93145846878683	27.44002
211	3.93144902682743	27.604085
212	3.9314438782209	27.779243
213	3.93142796477382	28.052426
214	3.93142796477382	28.845788
215	3.9314172317178	29.053099
216	3.93141393257044	29.252424
217	3.9313905615713	29.607237
218	3.9313905615713	30.421184
219	3.93137922026401	30.579667
220	3.93137922026401	30.835509
221	3.93137178807968	30.951381
222	3.93136715607182	31.069583
223	3.93134926454245	31.244696
224	3.93134926454245	31.387418
225	3.93134116392935	31.469554
226	3.93133399117771	31.551718
227	3.93131394539414	31.681699
228	3.9312986436397	31.811283
229	3.93124155244439	31.971164
230	3.93124155244439	32.104944
231	3.93121387675692	32.195695
232	3.93118149786855	32.290631
233	3.93118149786855	32.428782
234	3.93112803553216	32.511047
235	3.93108775503559	32.588567
236	3.93106852867645	32.700595
237	3.93077566116271	32.760825
238	3.93071996628484	32.812472
239	3.93047502812246	32.881499
240	3.93047502812246	32.9505
241	3.93036335451945	32.998038
242	3.93021360656005	33.049713
243	3.93007486637399	33.118585
244	3.92951426779694	33.226358
245	3.92944807904637	33.652738
246	3.9291163792301	33.695752
247	3.92907354961986	33.816276
248	3.92904493475919	34.067226
249	3.92898698066876	34.408131
250	3.92898252903178	35.211985
251	3.92894485673404	35.523094
252	3.92893124768563	35.834602
253	3.92892660252749	36.605068
254	3.92892046916411	37.859357
255	3.92889884211999	38.261961
256	3.92889884211999	39.153736
257	3.9288869208956	39.356776
258	3.92888061607721	39.542991
259	3.928864690628	39.945865
260	3.92885486232696	40.347568
261	3.92885486232696	41.71334
262	3.92885054411461	41.941928
263	3.92884880372227	42.431265
264	3.92884241489161	42.677697
265	3.92884241489161	42.903154
266	3.92884166867562	43.041637
267	3.92884025542696	43.288306
268	3.92883944943947	44.038484
269	3.92883536256665	44.250437
270	3.92883536256665	44.505288
271	3.92883481775049	44.66928
272	3.92883384911235	44.956189
273	3.92883214433597	45.555322
274	3.92883048752676	46.126944
275	3.92883035474502	46.869094
276	3.92882861930101	47.163704
277	3.92882837941253	47.35843
278	3.92882809534393	47.826493
279	3.92882719738022	48.530886
280	3.92882719738022	49.124914
281	3.92882705486641	49.397953
282	3.92882689716621	49.740665
283	3.92882680273965	50.74305
284	3.92882642767412	51.56355
285	3.92882642767412	53.926228
286	3.92882639141708	54.286272
287	3.92882634549038	54.976073
288	3.92882628648076	56.188679
289	3.92882627780747	58.972644
290	3.9288262662819	59.962475
291	3.92882626515904	65.11528
292	3.92882626436573	67.480937
293	3.92882626436035	72.192341
294	3.92882626436034	76.712353
295	3.92882626436034	82.028937
296	3.92882626436034	87.355089
297	3.92882626436034	92.844139
298	3.92882626436034	98.342627
299	3.92882626436034	103.646054
300	3.92882626436034	108.96633
301	3.92882626436034	114.347043
302	3.92882626436034	119.678403
303	3.92882626436034	124.99787
304	3.92882626436034	130.327763
305	3.92882626436034	135.641894
306	3.92882626436034	140.957504
307	3.92882626436034	146.264974
308	3.92882626436034	151.948815
309	3.92882626436034	157.21809
310	3.92882626436034	162.547703
311	3.92882626436034	167.96238
312	3.92882626436034	173.354577
313	3.92882626436034	178.681904
314	3.92882626436034	183.9611
315	3.92882626436034	189.372335
316	3.92882626436034	194.642278
317	3.92882626436034	199.908857
318	3.92882626436034	205.50163
319	3.92882626436034	210.857351
320	3.92882626436034	216.341173
321	3.92882626436034	221.6423
322	3.92882626436034	227.040992
323	3.92882626436034	232.327199
324	3.92882626436034	237.600321
325	3.92882626436034	242.88533
326	3.92882626436034	248.291828
327	3.92882626436034	253.702777
328	3.92882626436034	258.966495
329	3.92882626436034	264.254741
330	3.92882626436034	269.546556
331	3.92882626436034	275.255585
332	3.92882626436034	280.529236
333	3.92882626436034	286.109167
334	3.92882626436034	291.665262
335	3.92882626436034	296.928419
336	3.92882626436034	302.301874
337	3.92882626436034	307.603586
338	3.92882626436034	312.905002
339	3.92882626436034	318.178455
340	3.92882626436034	323.89169
341	3.92882626436034	329.15616
342	3.92882626436034	334.65223
343	3.92882626436034	339.966152
344	3.92882626436034	345.283785
345	3.92882626436034	350.610451
346	3.92882626436034	355.933189
347	3.92882626436034	361.37027
348	3.92882626436034	366.689181
349	3.92882626436034	372.009948
350	3.92882626436034	377.653331
351	3.92882626436034	382.967672
352	3.92882626436034	388.395781
353	3.92882626436034	393.812664
354	3.92882626436034	398.885453
355	3.92882626436034	404.196364
356	3.92882626436034	409.666818
357	3.92882626436034	414.984326
358	3.92882626436034	420.311056
359	3.92882626436034	425.625313
360	3.92882626436034	430.949019
361	3.92882626436034	436.37836
362	3.92882626436034	441.704215
363	3.92882626436034	447.022214
364	3.92882626436034	452.823957
365	3.92882626436034	458.100663
366	3.92882626436034	463.377685
367	3.92882626436034	468.645463
368	3.92882626436034	473.921777
369	3.92882626436034	479.201745
370	3.92882626436034	484.486501
371	3.92882626436034	490.006104
372	3.92882626436034	496.291467
373	3.92882626436034	501.81065
374	3.92882626436034	507.079459
375	3.92882626436034	512.722372
376	3.92882626436034	517.994572
377	3.92882626436034	523.275449
378	3.92882626436034	528.791975
379	3.92882626436034	534.065501
380	3.92882626436034	539.34503
381	3.92882626436034	544.614854
382	3.92882626436034	549.888556
383	3.92882626436034	555.226976
384	3.92882626436034	560.849788
385	3.92882626436034	566.313516
386	3.92882626436034	572.132211
387	3.92882626436034	577.572404
388	3.92882626436034	583.445774
389	3.92882626436034	589.04905
390	3.92882626436034	594.318228
391	3.92882626436034	599.58698
392	3.92882626436034	604.855129


==> data/perfprofdiscrete-50-600-3-1.dat <==
iter	objfun	time
1	43.8566225038724	0
2	37.4257789587211	0.0499999999883585
3	37.4257789587211	0.129999999990105
4	36.4986283680341	0.139999999999418
5	36.4505938128166	0.149999999994179
6	36.362928066832	0.159999999988941
7	36.3411013661462	0.169999999998254
8	35.8372274580585	0.179999999993015
9	35.1481942739373	0.179999999993015
10	35.0042664266706	0.209999999991851
11	34.8191945053773	0.209999999991851
12	34.4619842998219	0.220000000001164
13	33.8246910281984	0.220000000001164
14	33.1296720040246	0.229999999995925
15	32.4174444650719	0.239999999990687
16	32.4174444650719	0.319999999992433
17	32.2416191378796	0.329999999987194
18	32.0500782156149	0.339999999996508
19	31.9090270975328	0.339999999996508
20	31.7169131513355	0.349999999991269
21	31.6150127050313	0.369999999995343
22	31.6150127050313	0.459999999991851
23	31.3716717473315	0.470000000001164
24	31.237759028651	0.479999999995925
25	31.1683337731388	0.489999999990687
26	31.0084012011975	0.5
27	30.8559241305648	0.5
28	30.720628981799	0.509999999994761
29	30.5806628530164	0.539999999993597
30	30.5427212868089	0.539999999993597
31	30.3705223842027	0.549999999988358
32	30.1203424246645	0.559999999997672
33	29.9677652952147	0.559999999997672
34	29.829191291923	0.569999999992433
35	29.7387169932939	0.579999999987194
36	29.5814802029086	0.589999999996508
37	29.3704723340882	0.599999999991269
38	29.3620475441226	0.599999999991269
39	29.3620475441226	0.689999999987776
40	29.1916579082596	0.69999999999709
41	29.0902901824411	0.69999999999709
42	29.0869815970819	0.709999999991851
43	28.9721313859055	0.709999999991851
44	28.9598558123771	0.729999999995925
45	28.8300251020523	0.729999999995925
46	28.7568994812709	0.739999999990687
47	28.6785871566192	0.739999999990687
48	28.5851784292305	0.769999999989523
49	28.5851784292305	0.860000000000582
50	28.4714274992248	0.869999999995343
51	28.45006650237	0.879999999990105
53	28.37089107254	0.899999999994179
54	28.3113995720752	0.909999999988941
55	28.2875141455916	0.909999999988941
56	28.2027615035107	0.929999999993015
57	28.1596244922607	0.939999999987776
59	28.0104669117787	0.94999999999709
60	27.9585012859457	0.94999999999709
61	27.8477336279309	0.979999999995925
63	27.6586710617726	0.989999999990687
64	27.5858574272188	1
65	27.5029144512113	1
67	27.3113756330481	1.01999999998952
68	27.2039978159037	1.02999999999884
70	27.1284280325762	1.04999999998836
71	27.1284280325762	1.13999999999942
73	26.9431953156584	1.14999999999418
74	26.9250251878069	1.15999999998894
76	26.8932525600146	1.17999999999302
78	26.7928637704591	1.19999999999709
79	26.7615855016637	1.19999999999709
81	26.7004315057592	1.22999999999593
83	26.6311769835428	1.23999999999069
85	26.5343948387586	1.27999999999884
87	26.4745464318718	1.36999999999534
89	26.4442361021837	1.38999999999942
91	26.4081155071579	1.39999999999418
93	26.3495550871062	1.42999999999302
95	26.2923748217751	1.43999999998778
97	26.2349392484601	1.45999999999185
99	26.1590234220399	1.47000000000116
101	26.094060105316	1.50999999999476
103	25.9986848632742	1.50999999999476
105	25.9260568508938	1.51999999998952
108	25.7970009156428	1.54999999998836
110	25.7410113476353	1.56999999999243
113	25.6746139807864	1.59999999999127
115	25.5719471733278	1.6299999999901
118	25.5413698695997	1.72999999999593
120	25.5302407509904	1.75
123	25.4890961394427	1.77999999999884
125	25.4668996861359	1.7899999999936
128	25.4254401239364	1.81999999999243
131	25.373317850839	1.84999999999127
134	25.3262509787458	1.8799999999901
137	25.2514962017505	1.89999999999418
140	25.1813467142932	1.92999999999302
143	25.0910176797463	1.95999999999185
146	25.0162249811605	1.98999999999069
149	24.9288874266575	2
153	24.78901894796	2.0399999999936
156	24.6748268853168	2.07999999998719
159	24.5726362464097	2.09999999999127
163	24.4471292558168	2.1299999999901
166	24.3050670783642	2.15999999998894
170	24.1477499059976	2.18999999998778
174	23.9954879316307	2.22999999999593
178	23.840598149339	2.26999999998952
182	23.7203968779097	2.29999999998836
186	23.5627418289449	2.34999999999127
190	23.5027648952365	2.47999999999593
194	23.4654841613955	2.5
198	23.4545065160811	2.54999999998836
203	23.4263720205192	2.58999999999651
207	23.4113604753177	2.61999999999534
212	23.3781282838305	2.66999999999825
216	23.3532760123144	2.68999999998778
221	23.3068655169772	2.73999999999069
226	23.2591556113353	2.76999999998952
231	23.2085672259209	2.81999999999243
236	23.146553225201	2.86999999999534
241	23.0827700603311	2.90999999998894
246	23.0196832502577	2.94999999999709
252	22.9471387658111	3.00999999999476
257	22.890743779801	3.04999999998836
263	22.8266338789854	3.08999999999651
269	22.7695961928822	3.14999999999418
275	22.7199247357152	3.19999999999709
281	22.6626333424821	3.25999999999476
287	22.601628019545	3.29999999998836
293	22.5456017081868	3.34999999999127
300	22.4846493534622	3.40999999998894
306	22.4380229666282	3.47000000000116
313	22.392208638636	3.51999999998952
320	22.3522019599927	3.58999999999651
327	22.3154712124161	3.64999999999418
334	22.2798320304979	3.69999999999709
341	22.2413153717563	3.75999999999476
349	22.1804337358467	3.82999999998719
357	22.122782617841	3.89999999999418
365	22.0758166531694	3.98999999999069
373	22.0277622709899	4.05999999999767
381	21.9818591180755	4.14999999999418
389	21.9320216864471	4.22000000000116
398	21.8760337378716	4.31999999999243
406	21.8192513900756	4.38999999999942
415	21.7611974300668	4.47999999999593
425	21.6982305605012	4.57999999998719
434	21.6383548187428	4.66999999999825
443	21.5823446472378	4.75999999999476
453	21.5185628113721	4.84999999999127
463	21.4533546929032	4.94999999999709
473	21.3876412077393	5.05999999999767
484	21.3234910478862	5.16999999999825
494	21.2748941073893	5.26999999998952
505	21.2232183639383	5.3799999999901
516	21.1749168388236	5.47999999999593
528	21.1109184240188	5.59999999999127
539	21.0371039198479	5.72000000000116
551	20.9687221994046	5.83999999999651
563	20.8995590851097	5.95999999999185
576	20.8368175698768	6.07999999998719
588	20.7721687680275	6.19999999999709
601	20.6900588637202	6.33999999999651
615	20.6093007258376	6.47000000000116
628	20.5434851268439	6.61000000000058
642	20.4713613599483	6.75
656	20.3986202751946	6.8799999999901
670	20.3359107133243	7.02999999999884
685	20.2768421079733	7.16999999999825
700	20.209340665451	7.32999999998719
716	20.1430549662364	7.47999999999593
731	20.0915535830143	7.6299999999901
748	20.0360442253892	7.79999999998836
764	19.9846436383343	7.95999999999185
781	19.9134200943327	8.1299999999901
798	19.8529410182832	8.30999999999767
816	19.7927416898033	8.48999999999069
834	19.7358958730714	8.66999999999825
852	19.6800548886849	8.84999999999127
871	19.6283150262077	9.02999999999884
890	19.5712012854055	9.22999999999593
909	19.5122653744257	9.41999999999825
929	19.4584614275771	9.61000000000058
950	19.4017576036545	9.82999999998719
971	19.3539182363455	10.0399999999936
992	19.3031279052952	10.25
1014	19.2533958292171	10.4700000000012
1036	19.2018305758938	10.679999999993
1059	19.1469179955093	10.9199999999983
1082	19.0897300239658	11.1499999999942
1106	19.0309598236819	11.3899999999994
1130	18.9791363992085	11.6299999999901
1155	18.9335711291011	11.8899999999994
1181	18.8981423859456	12.1399999999994
1207	18.8713850795861	12.4099999999889
1233	18.8552755769691	12.6699999999983
1260	18.8449263514751	12.929999999993
1288	18.8374733154522	13.2200000000012
1317	18.827990234377	13.5099999999948
1345	18.8127167808822	13.7799999999988
1375	18.7876356758955	14.0899999999965
1405	18.750680572089	14.3799999999901
1436	18.7071341295763	14.679999999993
1468	18.6543257715468	15
1500	18.6034285758677	15.3199999999924
1533	18.5547915696163	15.6499999999942
1567	18.5091008553524	16.0199999999895
1601	18.4700310534703	16.4899999999907
1637	18.4356471153373	16.9899999999907
1673	18.4060469888293	17.4899999999907
1709	18.3776806950796	18
1747	18.3456642404683	18.5399999999936
1786	18.3132074637816	19.0699999999924
1825	18.2766040966603	19.6399999999994
1865	18.2382997292665	20.1299999999901
1906	18.198074524232	20.5999999999913
1948	18.1585564780896	21.0799999999872
1991	18.1198724218387	21.5699999999924
2035	18.0811767617644	22.0699999999924
2079	18.0457068400538	22.5899999999965
2125	18.0145086283914	23.1100000000006
2172	17.9854978568006	23.6399999999994
2220	17.9550399165125	24.1999999999971
2269	17.9251347888123	24.75
2318	17.8942298686754	25.3099999999977
2369	17.8594150062651	25.8899999999994
2422	17.8228630430052	26.5
2475	17.7867581406634	27.0999999999913
2529	17.7520156304228	27.7099999999919
2585	17.7192564068717	28.3499999999913
2642	17.6855066264715	29.0099999999948
2700	17.651313048926	29.6599999999889
2759	17.6167519047624	30.3399999999965
2820	17.5822948003491	31.0299999999988
2882	17.5464379314773	31.7399999999907
2946	17.5107446104278	32.4700000000012
3010	17.4771646678099	33.1999999999971
3077	17.4451458804534	33.9700000000012
3144	17.4140950647395	34.7299999999959
3214	17.3809069390354	35.5199999999895
3284	17.3469309315541	36.3299999999872
3357	17.3114790180602	37.1499999999942
3430	17.2785373407223	37.9799999999959
3506	17.2471784114824	38.8399999999965
3583	17.2160898002606	39.7099999999919
3662	17.1840816294946	40.6199999999953
3742	17.1523374162978	41.5299999999988
3825	17.1207062075492	42.4799999999959
3909	17.090643051059	43.4599999999919
3995	17.0611117050935	44.429999999993
4083	17.0315789344448	45.429999999993
4173	17.0012490260882	46.4499999999971
4265	16.9700916714588	47.5199999999895
4358	16.93985397315	48.5699999999924
4454	16.9097409159375	49.6599999999889
4552	16.8792694621857	50.7799999999988
4652	16.8486633363538	51.9099999999889
4755	16.8170131385661	53.0999999999913
4859	16.7863964094137	54.2699999999895
4966	16.7554717304023	55.4899999999907
5076	16.7249594638873	56.7299999999959
5187	16.6948336074393	57.9899999999907
5302	16.6642541612435	59.3099999999977
5418	16.6341638614772	60.6299999999901
5537	16.6047001789033	62.0099999999948
5659	16.57575711025	63.4099999999889
5784	16.5463495495591	64.8299999999872
5911	16.5163828969241	66.2899999999936
6041	16.4871472896594	67.7699999999895
6174	16.4586228169722	69.2699999999895
6310	16.4301044284593	70.8199999999924
6449	16.4016228974876	72.3899999999994
6591	16.3735008677044	73.9899999999907
6736	16.345716471294	75.6299999999901
6884	16.3176372080315	77.3099999999977
7035	16.2900032026089	79.0299999999988
7190	16.2624622819627	80.7899999999936
7348	16.2352035922058	82.5899999999965
7510	16.2078728342688	84.4499999999971
7675	16.1805059604791	86.3399999999965
7844	16.1540412675897	88.2399999999907
8017	16.1278357702404	90.2299999999959
8193	16.1018365917664	92.2299999999959
8374	16.0760101628955	94.2699999999895
8558	16.0506959965917	96.3699999999953
8746	16.0259841527192	98.5199999999895
8939	16.0011824693783	100.860000000001
9135	15.9766256179553	103.349999999991
9336	15.9527330563315	106.149999999994
9542	15.9294025362532	108.839999999997
9752	15.9062568203959	111.209999999992
9966	15.8837883206568	113.62999999999
10186	15.8614845535988	116.110000000001
10410	15.8393872760974	118.639999999999
10639	15.8175692854352	121.509999999995
10873	15.7959958212965	124.639999999999
11112	15.7745212036548	127.329999999987
11357	15.7528997471877	130.099999999991
11607	15.7314318836581	132.919999999998
11862	15.7100895681517	135.789999999994
12123	15.6886844894437	138.729999999996
12390	15.6670701279343	141.729999999996
12662	15.6455546581436	144.819999999992
12941	15.6240636600244	147.970000000001
13226	15.6023675438203	151.179999999993
13517	15.580502015408	154.470000000001
13814	15.5585872693609	157.829999999987
14118	15.5365168496203	161.259999999995
14429	15.5140640621122	164.929999999993
14746	15.4915451787349	169.099999999991
15071	15.4689691195532	172.809999999998
15402	15.4461789700386	176.539999999994
15741	15.4232341983157	180.369999999995
16088	15.4004258909311	184.309999999998
16442	15.3776276915316	188.319999999992
16804	15.3547204201074	192.429999999993
17173	15.3319109510476	196.589999999997
17551	15.3091214996144	201
17937	15.2862918602578	205.949999999997
18332	15.2633289784443	210.419999999998
18735	15.240444587372	214.970000000001
19148	15.2175212138384	219.619999999995
19569	15.1945863732106	224.37999999999
20000	15.1715842616048	229.239999999991
20440	15.1485588937932	234.199999999997
20890	15.1254297096172	239.289999999994
21349	15.1024416350595	244.479999999996
21819	15.0794477156261	249.759999999995
22299	15.0564423486864	255.799999999988
22790	15.0331802989413	261.669999999998
23291	15.0100171635083	267.779999999999
23804	14.9867094002722	273.569999999992
24328	14.9635723835378	279.479999999996
24863	14.9402118077071	285.5
25410	14.9168638039729	292.409999999989
25969	14.8935212016863	299.25
26541	14.8702601274347	306.189999999988
27125	14.8469108044016	313.139999999999
27721	14.8235634259159	319.809999999998
28331	14.8000754234283	326.75
28955	14.776543962095	333.799999999988
29592	14.7530296565474	342.209999999992
30243	14.7294789106683	350.179999999993
30909	14.7058427266017	357.62999999999
31589	14.6822215723016	365.259999999995
32284	14.6585848826141	373.239999999991
32994	14.63498265746	381.799999999988
33720	14.6114657582963	389.970000000001
34462	14.587947414965	398.309999999998
35221	14.5645408119598	406.839999999997
35996	14.541375079027	415.559999999998
36788	14.5181868142102	424.470000000001
37597	14.4952021067712	433.559999999998
38424	14.4723003789978	442.849999999991
39270	14.4495458263121	452.329999999987
40134	14.4270412776786	461.979999999996
41017	14.4046784194045	472.589999999997
41920	14.3824815058379	482.720000000001
42842	14.3604317628225	493.799999999988
43785	14.3384860062311	504.369999999995
44748	14.3166909737685	515.939999999988
45733	14.2950274601277	527
46739	14.2734600122094	538.299999999988
47768	14.252033138054	549.899999999994
48819	14.2306974074837	561.759999999995
49893	14.2094579531969	573.819999999992
50991	14.1882847999092	587.149999999994
52113	14.1671434489713	600.009999999995


==> data/perfprofdiscrete-50-600-3-2.dat <==
iter	objfun	time
1	42.8664089849226	0.00999999999476131
2	41.044095396207	0.0200000000040745
3	39.5932200140677	0.0299999999988358
4	38.8126520072268	0.0599999999976717
5	38.8126520072268	0.179999999993015
6	37.4684707560747	0.179999999993015
7	37.1764289431723	0.190000000002328
8	36.8587414240807	0.19999999999709
9	36.4736948158127	0.19999999999709
10	36.0773377480019	0.210000000006403
11	35.7090052424255	0.220000000001164
12	35.5541247497197	0.240000000005239
13	35.3028801928107	0.240000000005239
14	35.1994147070315	0.25
15	35.0201057831068	0.279999999998836
16	34.9002204246008	0.289999999993597
17	34.549714875727	0.289999999993597
18	34.3009079171153	0.30000000000291
19	34.1795001129011	0.330000000001746
20	33.8139461451344	0.330000000001746
21	33.589066991399	0.339999999996508
22	33.3392791742806	0.350000000005821
23	33.3121764765986	0.360000000000582
24	33.129906353222	0.369999999995343
25	32.9675452058529	0.389999999999418
26	32.7317384838505	0.389999999999418
27	32.5394291875691	0.399999999994179
28	32.3672066325805	0.419999999998254
29	32.3095636264659	0.440000000002328
30	31.9543297897592	0.440000000002328
31	31.8633272191435	0.460000000006403
32	31.7503704144648	0.470000000001164
33	31.3947891312685	0.470000000001164
34	31.3923882114384	0.479999999995925
35	31.3100558043805	0.509999999994761
36	31.105614474045	0.520000000004075
37	30.7041435985937	0.520000000004075
38	30.3817812652037	0.529999999998836
39	30.2321131013989	0.55000000000291
40	30.178287799208	0.559999999997672
41	30.1061672910186	0.569999999992433
42	29.9295425190846	0.580000000001746
43	29.8725948660257	0.589999999996508
44	29.7165319996768	0.610000000000582
45	29.5489872481449	0.610000000000582
46	29.5447981210701	0.619999999995343
47	29.528758223321	0.630000000004657
48	29.5125427140886	0.649999999994179
49	29.3039692689554	0.660000000003492
51	28.861593504509	0.679999999993015
52	28.8060355123974	0.690000000002328
53	28.7039294784046	0.69999999999709
54	28.554192301002	0.710000000006403
55	28.4869783243838	0.729999999995925
56	28.2804028857251	0.740000000005239
58	28.1785998588192	0.759999999994761
59	28.1785998588192	0.880000000004657
60	27.9603653397765	0.889999999999418
62	27.7175506458559	0.899999999994179
63	27.6475723194906	0.910000000003492
64	27.6048691519785	0.910000000003492
66	27.527984541395	0.94999999999709
67	27.4852989604245	0.960000000006403
69	27.4424351335008	0.979999999995925
70	27.4180721133944	1
72	27.3367888332278	1.00999999999476
73	27.2961017297933	1.02999999999884
75	27.2139855851769	1.05999999999767
76	27.1874168918994	1.06999999999243
78	27.1374490336949	1.08999999999651
80	27.0946845574922	1.11999999999534
82	27.0088100943535	1.13000000000466
83	26.9380511235714	1.14999999999418
85	26.8864509334225	1.16999999999825
87	26.7944157535319	1.19999999999709
89	26.7394946688423	1.22000000000116
91	26.6547898632093	1.24000000000524
93	26.5799094956088	1.27000000000407
95	26.4581520946943	1.2899999999936
97	26.4039847742364	1.30000000000291
99	26.3538110462922	1.33999999999651
102	26.2253189905838	1.36999999999534
104	26.1120636401089	1.39999999999418
106	26.064197901845	1.41999999999825
108	25.9925462210923	1.44999999999709
111	25.8508266931896	1.47999999999593
113	25.7508568768026	1.50999999999476
116	25.6367471495989	1.5399999999936
118	25.5716496968718	1.56999999999243
121	25.4692064647786	1.60000000000582
124	25.3635766389175	1.63000000000466
126	25.3174511112447	1.63999999999942
129	25.1780998058954	1.69000000000233
132	25.0483170457905	1.74000000000524
135	24.9080188635087	1.75999999999476
138	24.7836426241963	1.7899999999936
141	24.6945159365654	1.83000000000175
144	24.5587387879207	1.86999999999534
147	24.4691056506703	1.91000000000349
150	24.3498696170364	1.94000000000233
154	24.2256923740245	1.99000000000524
157	24.1292586523395	2.02999999999884
160	24.0718980751004	2.05999999999767
164	23.9985002530659	2.11000000000058
168	23.9233791169952	2.16000000000349
171	23.8813464024994	2.19000000000233
175	23.8385546804991	2.24000000000524
179	23.7783268612085	2.2899999999936
183	23.7285350438034	2.33999999999651
187	23.6721047781679	2.38000000000466
191	23.6218451785601	2.42999999999302
195	23.5759319461478	2.47000000000116
200	23.5242273438885	2.5399999999936
204	23.4874110201926	2.56999999999243
208	23.4367075393126	2.61999999999534
213	23.3897440798011	2.67999999999302
218	23.3438565170093	2.74000000000524
223	23.2960323550033	2.80000000000291
227	23.2685980356605	2.83999999999651
232	23.2219977050583	2.89999999999418
238	23.1898334716285	2.97000000000116
243	23.1319938579658	3.02999999999884
248	23.0897314523882	3.08000000000175
254	23.0487966475018	3.14999999999418
259	23.006476426938	3.2100000000064
265	22.9615627727373	3.27999999999884
271	22.9127002755612	3.35000000000582
277	22.8670912655223	3.41999999999825
283	22.8232309820471	3.49000000000524
289	22.7815998869361	3.55000000000291
295	22.742483928327	3.63000000000466
302	22.6930980507774	3.69999999999709
309	22.6495438919034	3.7899999999936
315	22.6180913419482	3.85000000000582
322	22.5626619915694	3.94000000000233
329	22.5208654779728	4.00999999999476
337	22.469888478245	4.11000000000058
344	22.4306027407867	4.17999999999302
352	22.3815562274507	4.27999999999884
359	22.337249988709	4.36000000000058
367	22.2879293990973	4.44999999999709
376	22.2376841537219	4.55000000000291
384	22.187854971042	4.64999999999418
392	22.1437937789761	4.74000000000524
401	22.0935632176425	4.83999999999651
410	22.0405338207333	4.94999999999709
419	21.9929712434564	5.05000000000291
428	21.9427477294485	5.16999999999825
437	21.8957178626162	5.27000000000407
447	21.8428736194368	5.38999999999942
457	21.7934286551938	5.49000000000524
467	21.7458819512186	5.61000000000058
477	21.696689251358	5.72999999999593
488	21.641412520414	5.86000000000058
499	21.5886439187253	5.97999999999593
509	21.5432358752986	6.10000000000582
521	21.4884549196882	6.22999999999593
532	21.4410540089014	6.36000000000058
544	21.3889443952166	6.5
556	21.3417569032249	6.63000000000466
568	21.2943006864989	6.77000000000407
581	21.2417999019476	6.92999999999302
593	21.1980854299903	7.05999999999767
607	21.1471267966838	7.22999999999593
620	21.104077157601	7.36999999999534
634	21.0571199286749	7.52999999999884
648	21.0172351619291	7.69999999999709
662	20.971304716719	7.86000000000058
676	20.9311267975416	8.02000000000407
691	20.890652630514	8.19000000000233
707	20.8502229085501	8.36999999999534
722	20.8144876862328	8.55000000000291
738	20.7770742466521	8.75
754	20.7424663909837	8.97000000000116
771	20.709325370333	9.22000000000116
788	20.6743334842445	9.4600000000064
805	20.6443143119103	9.69999999999709
823	20.6129952437874	9.94999999999709
841	20.5843542554939	10.1999999999971
860	20.5565141246415	10.4700000000012
879	20.5291066904207	10.7400000000052
898	20.5036075238598	11.0099999999948
918	20.4777730861803	11.2899999999936
938	20.4516325817771	11.5599999999977
959	20.4255018463803	11.8600000000006
980	20.3984014576118	12.1600000000035
1001	20.373855390259	12.4400000000023
1023	20.3454202192925	12.7400000000052
1046	20.3183261484317	13
1069	20.2911551977946	13.2599999999948
1093	20.2637416744422	13.5399999999936
1117	20.2376386163941	13.8099999999977
1141	20.212757047811	14.0800000000017
1166	20.1867687711024	14.3699999999953
1192	20.1618321460065	14.6600000000035
1218	20.1360835248238	14.9499999999971
1245	20.1094195700748	15.2599999999948
1273	20.0828626930486	15.5800000000017
1301	20.0572651277765	15.8999999999942
1329	20.0307613482006	16.2100000000064
1359	20.0034279034341	16.5599999999977
1389	19.9769387402182	16.8899999999994
1419	19.9511134347275	17.25
1450	19.9253574185277	17.6000000000058
1482	19.899344117652	17.9600000000064
1515	19.8733692658601	18.3300000000017
1548	19.8475153744596	18.7100000000064
1582	19.8225054357465	19.0800000000017
1617	19.7958023054778	19.4900000000052
1653	19.7697110723638	19.8899999999994
1689	19.7443135557484	20.2899999999936
1727	19.7188765669601	20.7100000000064
1765	19.6936002902343	21.1600000000035
1804	19.6670705373274	21.5899999999965
1843	19.6416482968114	22.0399999999936
1884	19.616002719706	22.5
1925	19.5903652153273	22.9600000000064
1968	19.564019872101	23.4400000000023
2011	19.5382112221032	23.9199999999983
2056	19.512321534057	24.4199999999983
2101	19.4868563938839	24.9400000000023
2147	19.460529813693	25.4600000000064
2194	19.4356200999447	25.9900000000052
2243	19.4093598479257	26.5399999999936
2292	19.3829989615088	27.0899999999965
2343	19.3567602946761	27.6699999999983
2394	19.3311002522698	28.2299999999959
2447	19.305596866378	28.8199999999924
2501	19.2796267954838	29.4400000000023
2556	19.253768129462	30.0399999999936
2612	19.2276061336881	30.6699999999983
2670	19.2015917551171	31.3199999999924
2729	19.1755410998557	31.9700000000012
2789	19.1498042218645	32.6499999999942
2850	19.1243137942789	33.4900000000052
2913	19.098757753748	34.3600000000006
2977	19.0730558098655	35.2400000000052
3043	19.0465938979541	36.1499999999942
3110	19.0207832289458	36.9900000000052
3179	18.9945437029056	37.7700000000041
3249	18.9687210221468	38.5599999999977
3320	18.9433127043467	39.3600000000006
3393	18.9176007872563	40.1699999999983
3468	18.8920750453428	41.0200000000041
3545	18.8663782341505	41.8800000000047
3623	18.8411088861033	42.75
3703	18.8159000820895	43.6499999999942
3784	18.7913455658081	44.5500000000029
3867	18.766426977294	45.4900000000052
3953	18.7407928284089	46.4600000000064
4040	18.7158720348323	47.4400000000023
4129	18.6909117788909	48.4199999999983
4220	18.666023708163	49.4499999999971
4313	18.6412428999912	50.4799999999959
4408	18.6165448329148	51.5399999999936
4505	18.5918591328233	52.6199999999953
4604	18.5674850672844	53.7299999999959
4706	18.5431529106306	54.8699999999953
4809	18.5188962922682	56.0099999999948
4915	18.4945801223934	57.1999999999971
5024	18.4704315739125	58.3999999999942
5134	18.4463422427217	59.6300000000047
5247	18.422542402637	60.8899999999994
5363	18.3987390857305	62.179999999993
5481	18.3752962803745	63.5
5602	18.3515806506177	64.8399999999965
5725	18.3282465489286	66.2299999999959
5852	18.304910952958	67.6399999999994
5981	18.2819381929924	69.0800000000017
6112	18.2591926264896	70.5299999999988
6247	18.2364134082817	72.0500000000029
6385	18.2138749968281	73.5800000000017
6525	18.1919215031355	75.1300000000047
6669	18.1693737649477	76.7299999999959
6816	18.1473062448344	78.3899999999994
6966	18.1256080196713	80.0599999999977
7120	18.1037983505987	81.7799999999988
7277	18.0822987520568	83.5200000000041
7437	18.0609975251528	85.429999999993
7601	18.0399398632719	87.6600000000035
7768	18.0187494194806	89.7100000000064
7939	17.9978314513187	91.6100000000006
8114	17.9769019026037	93.5599999999977
8293	17.9560909065049	95.5299999999988
8476	17.9354000190811	97.5699999999924
8663	17.9149100502782	99.6300000000047
8854	17.8944224055088	101.75
9049	17.8739961040612	103.910000000003
9248	17.8538176155977	106.119999999995
9452	17.8335679569135	108.389999999999
9660	17.8134907661459	110.690000000002
9873	17.7934751082068	113.050000000003
10090	17.7735689238154	115.449999999997
10313	17.7535935612321	117.910000000003
10540	17.7337716527633	120.429999999993
10772	17.7139453790805	123
11010	17.6941234247714	125.630000000005
11252	17.6744654190163	128.309999999998
11500	17.6548427989156	131.050000000003
11754	17.6352541640343	133.850000000006
12013	17.6157552833875	136.699999999997
12277	17.5964047863166	140.259999999995
12548	17.5768952546168	143.350000000006
12824	17.5575643607116	146.410000000003
13107	17.5381881648246	149.520000000004
13396	17.5189427915523	152.699999999997
13691	17.4996401244021	155.940000000002
13992	17.4804441363171	159.279999999999
14301	17.4612510610286	162.669999999998
14616	17.4421229742531	166.160000000003
14938	17.4230568234391	169.720000000001
15267	17.4040959627827	173.350000000006
15604	17.3850659862383	177.050000000003
15947	17.3661586917328	180.830000000002
16299	17.3472844362023	184.699999999997
16658	17.3282877797089	188.669999999998
17025	17.3094287581401	192.729999999996
17400	17.2905776779208	196.910000000003
17783	17.2717903350628	201.139999999999
18175	17.2530151532876	205.509999999995
18576	17.2343002663839	209.949999999997
18985	17.215532445243	214.470000000001
19403	17.1969072841013	219.130000000005
19831	17.1781940642263	224.179999999993
20268	17.1595329154997	229.149999999994
20714	17.1408933047637	234.089999999997
21171	17.1222907669729	239.149999999994
21637	17.1036862121264	245.059999999998
22114	17.0851135725689	250.360000000001
22601	17.0665066485784	255.75
23099	17.0479486380875	262
23608	17.0293497103111	267.649999999994
24129	17.0107333140343	273.429999999993
24660	16.9921348012531	279.289999999994
25204	16.97350251312	285.339999999997
25759	16.9548748822281	292.149999999994
26327	16.9361862326819	298.410000000003
26907	16.9175057321097	304.779999999999
27500	16.8988288581552	311.300000000003
28106	16.880095207563	317.970000000001
28725	16.8613515525371	325.5
29358	16.8426025054765	332.490000000005
30005	16.8237930965343	339.610000000001
30666	16.8049621339874	347.600000000006
31341	16.7861001327168	355.009999999995
32032	16.76720153899	362.580000000002
32738	16.748273132645	370.309999999998
33459	16.7292910642113	378.199999999997
34196	16.7102560869487	386.990000000005
34950	16.6911931336258	395.199999999997
35720	16.6720422780922	403.600000000006
36507	16.6528967261409	412.160000000003
37312	16.6336704764548	420.949999999997
38134	16.6144106373708	429.910000000003
38974	16.5951169351578	439.089999999997
39833	16.5757514933068	448.460000000006
40710	16.5563654823435	458.050000000003
41607	16.5368862356768	470.75
42524	16.5173466237142	481.509999999995
43461	16.4977645274769	492.529999999999
44419	16.4781236816104	503.770000000004
45398	16.4584361416157	515.25
46398	16.4386690186722	526.399999999994
47420	16.4188652628509	538.169999999998
48465	16.3990008896726	549.619999999995
49533	16.3790671804752	561.360000000001
50624	16.3590877586516	574.059999999998
51740	16.3390373244967	587.009999999995
52880	16.3189030092456	600.009999999995


==> data/perfprofdiscrete-50-600-3-3.dat <==
iter	objfun	time
1	42.8664089849226	0.0200000000040745
2	41.044095396207	0.0200000000040745
3	39.5932200140677	0.0299999999988358
4	38.8126520072268	0.0700000000069849
5	38.8126520072268	0.210000000006403
6	37.4684707560747	0.220000000001164
7	37.1764289431723	0.230000000010477
8	36.8587414240807	0.25
9	36.4736948158127	0.25
10	36.0773377480019	0.260000000009313
11	35.7090052424255	0.270000000004075
12	35.5541247497197	0.279999999998836
13	35.3028801928107	0.30000000000291
14	35.1994147070315	0.309999999997672
15	35.0201057831068	0.330000000001746
16	34.9002204246008	0.340000000011059
17	34.549714875727	0.360000000000582
18	34.3009079171153	0.370000000009895
19	34.1795001129011	0.400000000008731
20	33.8139461451344	0.410000000003492
21	33.589066991399	0.419999999998254
22	33.3392791742806	0.419999999998254
23	33.3121764765986	0.450000000011642
24	33.129906353222	0.460000000006403
25	32.9675452058529	0.480000000010477
26	32.7317384838505	0.490000000005239
27	32.5394291875691	0.490000000005239
28	32.3672066325805	0.510000000009313
29	32.3095636264659	0.529999999998836
30	31.9543297897592	0.529999999998836
31	31.8633272191435	0.570000000006985
32	31.7503704144648	0.570000000006985
33	31.3947891312685	0.580000000001746
34	31.3923882114384	0.580000000001746
35	31.3100558043805	0.620000000009895
36	31.105614474045	0.639999999999418
37	30.7041435985937	0.639999999999418
38	30.3817812652037	0.650000000008731
39	30.2321131013989	0.669999999998254
40	30.178287799208	0.680000000007567
41	30.1061672910186	0.700000000011642
42	29.9295425190846	0.710000000006403
43	29.8725948660257	0.720000000001164
44	29.7165319996768	0.740000000005239
45	29.5489872481449	0.75
46	29.5447981210701	0.770000000004075
47	29.528758223321	0.770000000004075
49	29.3039692689554	0.809999999997672
50	29.1491868689669	0.820000000006985
51	28.861593504509	0.830000000001746
52	28.8060355123974	0.850000000005821
53	28.7039294784046	0.860000000000582
54	28.554192301002	0.870000000009895
55	28.4869783243838	0.900000000008731
57	28.2399987908606	0.910000000003492
58	28.1785998588192	0.930000000007567
59	28.1785998588192	1.07000000000698
60	27.9603653397765	1.09000000001106
62	27.7175506458559	1.10000000000582
63	27.6475723194906	1.11000000000058
64	27.6048691519785	1.1200000000099
66	27.527984541395	1.16999999999825
67	27.4852989604245	1.18000000000757
69	27.4424351335008	1.2100000000064
70	27.4180721133944	1.23000000001048
72	27.3367888332278	1.25
73	27.2961017297933	1.26000000000931
75	27.2139855851769	1.29000000000815
77	27.1448397976991	1.32000000000698
78	27.1374490336949	1.34000000001106
80	27.0946845574922	1.3700000000099
82	27.0088100943535	1.38000000000466
84	26.9148742878361	1.41000000000349
86	26.8353722469247	1.44000000000233
87	26.7944157535319	1.45000000001164
89	26.7394946688423	1.47000000000116
91	26.6547898632093	1.5
93	26.5799094956088	1.51000000000931
95	26.4581520946943	1.55000000000291
97	26.4039847742364	1.55999999999767
100	26.3320817800301	1.60000000000582
102	26.2253189905838	1.6200000000099
104	26.1120636401089	1.65000000000873
106	26.064197901845	1.66999999999825
109	25.9528514207932	1.70000000001164
111	25.8508266931896	1.73000000001048
114	25.7223488294919	1.76000000000931
116	25.6367471495989	1.77999999999884
119	25.5369205823507	1.83000000000175
121	25.4692064647786	1.84000000001106
124	25.3635766389175	1.88999999999942
127	25.2490560854853	1.91000000000349
129	25.1780998058954	1.94000000000233
132	25.0483170457905	1.98000000001048
135	24.9080188635087	2.01000000000931
138	24.7836426241963	2.05000000000291
141	24.6945159365654	2.08000000000175
144	24.5587387879207	2.1200000000099
148	24.4460453268741	2.16999999999825
151	24.3110029337915	2.2100000000064
154	24.2256923740245	2.24000000000524
158	24.1045538598378	2.30000000000291
161	24.0677593382221	2.33000000000175
165	23.9763887341996	2.38000000000466
168	23.9233791169952	2.41999999999825
172	23.863712960434	2.47000000000116
176	23.8164030006639	2.51000000000931
180	23.7595547650333	2.55000000000291
184	23.7098922862813	2.60000000000582
188	23.6571832921322	2.65000000000873
192	23.6145854674683	2.69000000000233
196	23.5657714922118	2.74000000000524
200	23.5242273438885	2.79000000000815
205	23.4684502143837	2.85000000000582
209	23.4306699573542	2.88000000000466
214	23.3789092163671	2.94000000000233
218	23.3438565170093	3
223	23.2960323550033	3.05999999999767
228	23.2574390780101	3.10000000000582
233	23.2113059394119	3.16000000000349
238	23.1898334716285	3.22000000000116
244	23.1259727375251	3.27999999999884
249	23.0895098269908	3.35000000000582
255	23.0482411413601	3.41999999999825
260	22.9973074998238	3.47000000000116
266	22.9562928644559	3.54000000000815
272	22.9035193548873	3.6200000000099
278	22.8620155301045	3.66999999999825
284	22.8184608208117	3.74000000000524
290	22.7806593232681	3.80999999999767
297	22.7252011905943	3.91000000000349
303	22.6924905012701	3.97000000000116
310	22.641551661862	4.05000000000291
317	22.6012368242062	4.13000000000466
324	22.5570547823844	4.20000000001164
331	22.5069759944058	4.29000000000815
338	22.4637978907929	4.36000000000058
345	22.4211048778316	4.45000000001164
353	22.3706460307264	4.54000000000815
361	22.3248986456	4.63000000000466
369	22.2768772094381	4.73000000001048
377	22.2297963977961	4.82000000000698
385	22.1863385011308	4.91000000000349
394	22.1320845299248	5.01000000000931
402	22.0873110140534	5.10000000000582
411	22.0370356301305	5.2100000000064
420	21.9867609403468	5.30999999999767
430	21.9322691841609	5.41999999999825
439	21.8890101492028	5.52000000000407
449	21.836883666572	5.63000000000466
459	21.7839269870546	5.76000000000931
469	21.7329656990714	5.8700000000099
479	21.6874103828691	5.98000000001048
490	21.6324130593376	6.11000000000058
500	21.5826513940973	6.23000000001048
511	21.5320197096983	6.35000000000582
523	21.4804064742862	6.49000000000524
534	21.432974433726	6.6200000000099
546	21.382884247861	6.75
558	21.3328178489589	6.90000000000873
570	21.2841257530706	7.04000000000815
583	21.2347231513017	7.19000000000233
596	21.1876715034179	7.32000000000698
609	21.1423513463908	7.48000000001048
622	21.0971275986412	7.63000000000466
636	21.0512287679226	7.79000000000815
650	21.0073373219184	7.9600000000064
664	20.9648471979241	8.13000000000466
679	20.9245510677003	8.29000000000815
694	20.8822619190364	8.47000000000116
709	20.8487797799447	8.63999999999942
725	20.8066624286386	8.82000000000698
741	20.7698224048879	9.01000000000931
757	20.7379647765102	9.19000000000233
774	20.7021507009042	9.38000000000466
791	20.6707978485925	9.57000000000698
809	20.6365901373192	9.79000000000815
826	20.6086455191844	9.98000000001048
845	20.5781898099357	10.2000000000116
863	20.5515897267777	10.4000000000087
882	20.5275369850711	10.6100000000006
902	20.4980188791913	10.8500000000058
922	20.4718309900851	11.0800000000017
942	20.4463524901693	11.3000000000029
963	20.4199726119119	11.5400000000081
984	20.3931141604382	11.7799999999988
1006	20.3659044412245	12.0299999999988
1028	20.3389953792698	12.2799999999988
1050	20.3128920306532	12.5299999999988
1074	20.2860425334261	12.8099999999977
1097	20.2592293534262	13.070000000007
1121	20.2332781047987	13.3400000000111
1146	20.2076968692379	13.6300000000047
1171	20.1823956543231	13.9100000000035
1197	20.1560018291242	14.2100000000064
1224	20.1307206380653	14.5
1251	20.1043412661069	14.820000000007
1278	20.0783371872365	15.1300000000047
1306	20.0521480363392	15.4400000000023
1335	20.0258615576519	15.7700000000041
1365	19.9979364277265	16.1100000000006
1395	19.9715915994401	16.4500000000116
1426	19.9451975083669	16.8000000000029
1457	19.9203260982782	17.1500000000087
1489	19.8937532636582	17.5200000000041
1522	19.8677601063044	17.8899999999994
1555	19.8421474034809	18.2700000000041
1590	19.8160828950185	18.6500000000087
1625	19.7902249559505	19.0500000000029
1661	19.7645448797224	19.4500000000116
1697	19.7392929880697	19.8600000000006
1735	19.7128298508454	20.3000000000029
1773	19.6875583270002	20.7200000000012
1812	19.6620916582177	21.1600000000035
1852	19.6364426058917	21.6100000000006
1893	19.610152908098	22.070000000007
1935	19.5840011385202	22.5500000000029
1977	19.5582239651484	23.0100000000093
2021	19.5324052701239	23.5100000000093
2065	19.506598751969	24
2111	19.4807993303229	24.5200000000041
2157	19.4552698079404	25.0299999999988
2205	19.4290686849295	25.570000000007
2254	19.403205712751	26.1200000000099
2303	19.3778591146265	26.6600000000035
2354	19.35127176613	27.2400000000052
2406	19.3252039735079	27.820000000007
2459	19.2992919803914	28.4199999999983
2513	19.2736197987016	29.0200000000041
2569	19.2476753712621	29.6500000000087
2625	19.2217913505013	30.2799999999988
2683	19.1964225806781	30.9199999999983
2742	19.1699046254443	31.5800000000017
2803	19.1438358250954	32.2700000000041
2865	19.117922975762	32.9600000000064
2928	19.0921855327259	33.6600000000035
2992	19.0666418613289	34.3800000000047
3058	19.0410204067152	35.1200000000099
3126	19.0146844931352	35.8800000000047
3195	18.9884564095657	36.6699999999983
3265	18.9631914849555	37.4500000000116
3337	18.9372865335509	38.25
3411	18.9114302258923	39.0800000000017
3486	18.8860285165419	39.9199999999983
3563	18.8606869391667	40.7799999999988
3641	18.8355520935215	41.6500000000087
3722	18.8100508892358	42.5500000000029
3804	18.7849633624746	43.4700000000012
3887	18.7601849560741	44.3899999999994
3973	18.7351550878648	45.3600000000006
4061	18.7099269601033	46.3400000000111
4150	18.6851734892349	47.3300000000017
4242	18.6599081475705	48.3700000000099
4335	18.6353305632775	49.4100000000035
4431	18.6105357366556	50.4800000000105
4529	18.585921320807	51.570000000007
4628	18.5617113376717	52.6699999999983
4731	18.537251750756	53.820000000007
4835	18.5129864669393	54.9800000000105
4941	18.4886296683485	56.1699999999983
5050	18.4645618472224	57.3700000000099
5162	18.4403825641104	58.6200000000099
5276	18.4164385157084	59.9000000000087
5392	18.3928903360867	61.1900000000023
5511	18.3692586613914	62.5100000000093
5632	18.345787224803	63.8600000000006
5756	18.322497276102	65.2400000000052
5883	18.2993405840347	66.6500000000087
6013	18.2763743711828	68.0900000000111
6146	18.2534925927818	69.5900000000111
6281	18.2308417354316	71.0900000000111
6420	18.2082044469485	72.6300000000047
6561	18.1861015446412	74.1900000000023
6706	18.1638583113169	75.7900000000081
6854	18.1417072398333	77.4700000000012
7005	18.1199575175902	79.5200000000041
7159	18.0983711599923	81.6000000000058
7317	18.0768740763988	83.3500000000058
7478	18.0556212527403	85.1300000000047
7643	18.0345086089169	86.9500000000116
7812	18.0133578120866	88.8400000000111
7984	17.9923517215064	90.75
8160	17.97160483754	92.6900000000023
8340	17.9507318853742	94.6900000000023
8524	17.9301889306184	96.7300000000105
8712	17.9095431617349	99.3899999999994
8904	17.8891548622852	103.279999999999
9100	17.8688020548924	106.830000000002
9301	17.8485395126954	109.070000000007
9506	17.8283522529317	111.340000000011
9716	17.8082388041404	113.660000000003
9930	17.7881824838632	116.029999999999
10149	17.7682161709382	118.460000000006
10372	17.7484070549889	120.919999999998
10601	17.728509658445	123.440000000002
10835	17.7086327755646	126.040000000008
11074	17.6889679007029	128.690000000002
11318	17.6692211872338	131.389999999999
11567	17.6497368651047	134.130000000005
11823	17.6300024270914	136.960000000006
12083	17.6105489619691	139.820000000007
12350	17.591083875381	142.75
12622	17.5717992752315	145.75
12900	17.5523177016042	148.820000000007
13185	17.5329487482092	151.960000000006
13475	17.5136753875834	155.150000000009
13772	17.4944685030337	158.419999999998
14076	17.4752059741719	161.760000000009
14386	17.4560435765309	165.180000000008
14704	17.4368803733775	169.440000000002
15028	17.4178283695499	173.029999999999
15359	17.3988417437631	176.680000000008
15698	17.3798287919949	180.410000000003
16044	17.3608797834585	184.210000000006
16398	17.3419780866534	188.090000000011
16759	17.3230902084606	192.100000000006
17129	17.3041908689981	196.190000000002
17506	17.2853510131094	200.360000000001
17892	17.2665379775381	204.62000000001
18287	17.2477385636889	208.990000000005
18690	17.2290075112596	213.450000000012
19102	17.2103103330187	217.990000000005
19523	17.1916063350633	222.650000000009
19954	17.1728805319311	227.410000000003
20394	17.1542326509049	232.279999999999
20843	17.1355949885051	237.25
21303	17.1169609793775	242.340000000011
21773	17.0983676756457	247.559999999998
22253	17.0797466125681	252.87000000001
22743	17.0611615508617	258.300000000003
23245	17.0425526803496	263.850000000006
23757	17.0239898644295	269.520000000004
24281	17.0053643743963	275.389999999999
24816	16.9867438359094	281.300000000003
25364	16.968078397684	287.309999999998
25923	16.9494345101935	293.470000000001
26494	16.9307622094613	299.75
27078	16.912107490623	306.160000000003
27676	16.8933514318739	312.720000000001
28286	16.8746232057918	319.419999999998
28909	16.8558660958498	326.25
29547	16.8370622607156	333.279999999999
30198	16.8182533536029	340.75
30864	16.7993795545354	349.139999999999
31545	16.7804928686657	357.279999999999
32240	16.7615718202117	364.98000000001
32951	16.7426000405393	373.510000000009
33677	16.7236080817332	382.169999999998
34420	16.7045568698878	390.279999999999
35179	16.6854584022025	398.540000000008
35954	16.666308199301	407
36747	16.6471300776381	415.639999999999
37557	16.627896711763	425.200000000012
38385	16.6086300658685	434.23000000001
39232	16.5892629931112	444.23000000001
40097	16.5698735307752	453.669999999998
40981	16.5504482348078	463.660000000003
41884	16.530940525393	473.970000000001
42808	16.5113734539408	484.080000000002
43752	16.4917608593254	494.430000000008
44716	16.4721186820963	505.740000000005
45702	16.4523765108387	516.540000000008
46710	16.4325897494277	527.570000000007
47740	16.4127635021638	538.87000000001
48792	16.3928615107436	550.389999999999
49868	16.3729058542365	562.190000000002
50968	16.3528624370482	574.240000000005
52091	16.332788761388	587
53240	16.3126279648201	600.020000000004


==> data/perfprofdiscrete-50-600-3-4.dat <==
iter	objfun	time
1	43.7779946215777	55.3000000000029
2	43.6486860129643	109.62000000001
3	43.523025684278	163.75
4	43.4002092756356	219.540000000008
5	43.2813613064182	274.23000000001
6	43.1693362147625	330.670000000013
7	43.0670351061195	390.029999999999
8	42.9755516883018	452.010000000009
9	42.8941610338423	505.130000000005
10	42.821462396334	565.529999999999
11	42.7561064477387	618.740000000005


==> data/perfprofdiscrete-50-600-3-5.dat <==
iter	objfun	time
1	42.4365649675139	56.820000000007
2	42.0156664246113	110.910000000003
3	41.6019125027873	164.400000000009
4	41.1936016352646	217.940000000002
5	40.7894851218694	276.460000000006
6	40.3889558409016	330.830000000002
7	39.9920729513909	384.889999999999
8	39.5994828320152	439.100000000006
9	39.2122960214414	493.389999999999
10	38.8319494206175	548.949999999997
11	38.4600558404948	603.210000000006


==> data/perfprofdiscrete-50-600-3-6.dat <==
iter	objfun	time
1	34.1127603221792	0.006113
2	25.0756092499716	0.018721
3	20.5337570206139	0.031082
4	17.0269121271702	0.048233
5	14.0454917872421	0.070044
6	12.3902553465314	0.097314
7	11.3528792478475	0.135878
8	10.2690436447652	0.17552
9	9.39753402888891	0.211915
10	9.09599473479611	0.242159
11	7.2014308077066	0.256598
12	6.51796614120669	0.290791
13	6.20276780407951	0.326184
14	5.71287347074219	0.368904
15	5.55739620752471	0.415068
16	5.0493264350176	0.437564
17	4.8819285078526	0.474778
18	4.8819285078526	0.521251
19	4.76699551237826	0.552053
20	4.73322207686931	0.583229
21	4.54693201482467	0.63242
22	4.54693201482467	0.685347
23	4.43554486329691	0.722971
24	4.39256109208156	0.768422
25	4.31974545275492	0.818154
26	4.20657798636983	0.873227
27	4.20657798636983	0.918479
28	4.07906870447088	0.941021
29	4.04968531830612	0.974425
30	3.977120589815	1.020059
31	3.977120589815	1.065546
32	3.94321987085413	1.093889
33	3.9106453681285	1.127059
34	3.89057954174571	1.166674
35	3.81507447464524	1.212158
36	3.81507447464524	1.264381
37	3.77107733816551	1.299077
38	3.75421972210014	1.338058
39	3.71799305364849	1.384396
40	3.65484989139971	1.433939
41	3.65484989139971	1.488656
42	3.61503596227426	1.527227
43	3.5903116742144	1.565754
44	3.58282920403263	1.615379
45	3.52957220349911	1.638157
46	3.51065669916534	1.673252
47	3.51065669916534	1.714396
48	3.50014405438323	1.737529
49	3.49041688183998	1.767327
50	3.46689713254184	1.808677
51	3.44017892794219	1.855278
52	3.44017892794219	1.905291
53	3.41552442018528	1.933219
54	3.40633267528961	1.968471
55	3.38393583643264	2.009597
56	3.36127411646362	2.049352
57	3.34938679176116	2.095267
58	3.29985281641586	2.148113
59	3.28534320967613	2.200666
60	3.23833584706738	2.223329
61	3.21923410380873	2.263346
62	3.21923410380873	2.30881
63	3.20722606830922	2.337247
64	3.20722606830922	2.37122
65	3.20227135425862	2.393885
66	3.19551470247574	2.422251
67	3.18722141189433	2.456103
68	3.16521791537051	2.495856
69	3.1496958624102	2.535373
70	3.13756652781771	2.574088
71	3.11956028280172	2.619257
72	3.10342012926576	2.66451
73	3.08834489665615	2.709776
74	3.07038497494471	2.755327
75	3.05855678565818	2.802292
76	3.03978331216994	2.848814
77	3.0298858822912	2.889768
79	3.00283727321534	2.977321
80	2.99185646875745	3.024023
81	2.97977869172383	3.065056
82	2.96663386943301	3.111923
83	2.95489183405425	3.152797
85	2.92943366499952	3.246028
86	2.91440477692085	3.292955
87	2.90347450500099	3.339875
89	2.87855044011969	3.433268
90	2.86645108432961	3.479929
91	2.85433101778164	3.526954
93	2.83222906832856	3.620646
94	2.82351235651173	3.667065
95	2.8022003049058	3.684518
97	2.78530652696435	3.760324
98	2.78530652696435	3.801086
100	2.76825378972634	3.853392
101	2.76196443858794	3.888549
103	2.7499024785904	3.958437
104	2.74476665390243	3.993658
106	2.7329937599238	4.063719
108	2.72192206752327	4.139581
109	2.71498295645012	4.180278
111	2.70395418348359	4.255994
113	2.69350829902278	4.332141
114	2.68959678343892	4.367146
116	2.67977492815039	4.448879
118	2.67016195318286	4.530773
119	2.66500810963078	4.571892
121	2.65657025132762	4.653387
123	2.64890119889859	4.734946
125	2.64138692649421	4.822832
127	2.63459329558506	4.910358
129	2.62686256117414	5.009564
131	2.622647779094	5.068059
133	2.62143618973357	5.114472
135	2.61957027269735	5.161017
137	2.61743936195747	5.207486
139	2.61521199399816	5.259912
141	2.60877501534213	5.335723
143	2.60234724816993	5.452186
145	2.59866201693454	5.551216
147	2.59344393805953	5.603427
149	2.59317423141527	5.672863
152	2.59161303430785	5.725096
154	2.59016272647973	5.800937
156	2.58787427785619	5.86506
159	2.58507509377607	5.993313
161	2.58350996361743	6.039745
163	2.58228334363991	6.115734
166	2.58129534772198	6.197167
168	2.58036494359387	6.226011
171	2.57599820609113	6.331495
174	2.57513362689556	6.447871
176	2.57492897675048	6.488419
179	2.57369778039341	6.552465
182	2.57234304030609	6.657043
184	2.57157094788278	6.716996
187	2.5705523612892	6.811181
190	2.56935711491363	6.875152
193	2.56553778939124	6.980546
196	2.55461409050888	7.213721
199	2.54915179830982	7.382662
202	2.53823909104686	7.686844
205	2.52466168540174	7.891263
208	2.51613479506973	8.229876
211	2.50371695373936	8.532691
214	2.50119267037527	8.666113
217	2.5004147682214	8.735957
220	2.49963831649614	8.823347
224	2.49850319168209	8.95136400000001
227	2.49772450074069	9.06172600000001
231	2.49671472036607	9.16620600000001
234	2.49613588574219	9.24754900000001
238	2.49584910163482	9.36420200000001
241	2.4955296754595	9.44564100000001
245	2.49506098231634	9.55040700000001
248	2.49474260206772	9.62576900000001
252	2.49424207587022	9.730215
256	2.49391746561484	9.83476
260	2.49342873302114	9.933732
264	2.49290251524304	10.032496
268	2.49257324041299	10.137144
272	2.49207473946083	10.235803
276	2.49152801013937	10.334836
280	2.49118549050894	10.439218
284	2.49067844650284	10.537991
288	2.49011637711623	10.636725
293	2.4896062847385	10.764517
297	2.48902140840426	10.863263
302	2.48850926254321	10.991296
306	2.48790953966842	11.090247
311	2.4873974723806	11.21811
316	2.48679632788322	11.346136
320	2.48627000459199	11.444871
325	2.48565461952837	11.572721
330	2.48488180451334	11.695968
335	2.48435311092564	11.833101
340	2.48371273392676	11.963867
345	2.48294693615292	12.084352
350	2.48239038452569	12.210512
356	2.48158936255801	12.35952
361	2.4809346698728	12.485462
366	2.48011499081841	12.605871
372	2.47930255237856	12.754995
378	2.4784688970043	12.904072
383	2.47791111501063	13.024378
389	2.47707567427789	13.173427
395	2.47624148927816	13.322582
401	2.47539832319712	13.471461
407	2.47454989035129	13.620537
413	2.4737013019666	13.769603
419	2.47284584745123	13.918529
425	2.47199391294818	14.067662
432	2.47086795645053	14.239493
438	2.47002583550994	14.388808
445	2.46917165041909	14.566455
452	2.46814805876746	14.738682
459	2.46707650933971	14.91112
465	2.46623861602873	15.060779
472	2.4646830162257	15.239017
480	2.46337141444375	15.428379
487	2.46186581331002	15.600626
494	2.46077022095795	15.772648
502	2.45912583971709	15.974119
509	2.45804734060166	16.146239
517	2.45647139024107	16.353563
525	2.45510852461587	16.543116
532	2.45228672154771	16.758097
540	2.44357024923259	17.078935
549	2.43951347181531	17.396447
557	2.42327168290813	17.77729
565	2.40208259430769	18.422997
574	2.38683081330018	18.895523
582	2.38008658065745	19.160483
591	2.36146343024569	19.626606
600	2.35172396766494	19.879318
609	2.34175441270137	20.201358
618	2.32779138938214	20.534656
628	2.31568931965091	20.873752
637	2.29501215329174	21.271656
647	2.28987348374093	21.511942
656	2.2851969293668	21.772747
666	2.27484447705752	22.077773
676	2.26647830764399	22.358764
686	2.25041725297413	22.776608
697	2.24324137634489	23.044998
707	2.23466638380875	23.346879
718	2.21916646656047	23.786344
729	2.20911494006694	24.24936
740	2.19990424371063	24.637084
751	2.18498391773695	25.209956
762	2.18103962495846	25.578708
774	2.17521066680363	26.061663
785	2.17068674657059	26.504444
797	2.1539088306364	27.159061
809	2.13914378037227	27.816432
821	2.13022968793343	28.404692
834	2.11036262725446	29.280864
846	2.10364025183757	29.821999
859	2.09813267860795	30.270042
872	2.08981971782982	30.787795
885	2.0719506689885	31.335125
898	2.03927231478951	32.801767
912	2.01627675474657	34.141462
926	1.96931156240413	35.605513
940	1.91039899216274	37.476931
954	1.87539503524646	39.394898
968	1.84816847876265	40.510726
983	1.82429269445324	41.328027
997	1.80848395621384	41.861675
1012	1.78045517212477	43.855255
1028	1.76980448270611	45.900525
1043	1.76412718724286	46.599891
1059	1.75886696996496	49.448474
1075	1.75743864030609	51.8341
1091	1.75259960711023	54.698846
1107	1.7133097803537	56.785231
1124	1.69636554764832	60.790836
1141	1.69484463823029	63.783705
1158	1.69137426852179	66.135993
1176	1.68813747595283	67.412811
1193	1.68026529150913	73.6411660000001
1211	1.68024536225632	87.3600240000001
1230	1.68023376052044	101.355877
1248	1.68022721844191	117.429284
1267	1.68022264451641	138.876506
1286	1.6802200492657	160.407019
1305	1.68021649682745	185.385779
1325	1.68021430247605	211.611798
1345	1.68021278626561	241.705059
1365	1.68021078583229	274.543624
1386	1.68020820828533	307.38634
1407	1.68020486552824	337.26565
1428	1.6801999791254	364.307913
1449	1.68019415923767	384.242726
1471	1.68017535158509	400.119203
1493	1.68012628876908	419.79308
1516	1.6800476971374	435.763314
1539	1.67982983578434	447.099391
1562	1.67947910204398	457.702886
1585	1.67846767764027	464.211776
1609	1.67492739013299	468.940378
1633	1.67481060064195	492.979262
1658	1.6748068135824	521.381605
1683	1.67480198568377	550.893377
1708	1.67479760590705	570.790005
1734	1.67479212990806	601.374788


==> data/perfprofdiscrete-50-600-4-1.dat <==
iter	objfun	time
1	25.5128397430818	0
2	22.9941173246088	0.0399999999935972
3	22.9941173246088	0.119999999995343
4	22.3633212060779	0.139999999999418
5	22.2674252942785	0.179999999993015
6	22.219702365358	0.179999999993015
7	22.1252031806725	0.190000000002328
8	22.015664189005	0.190000000002328
9	21.9197417783451	0.19999999999709
10	21.8047305274785	0.19999999999709
11	21.6723442753402	0.209999999991851
12	21.5481919042119	0.209999999991851
13	21.4758046774913	0.229999999995925
14	21.3615653863383	0.240000000005239
15	21.26977456156	0.25
16	21.2233723783811	0.270000000004075
17	21.1773442317528	0.270000000004075
18	21.1435404729261	0.279999999998836
19	21.1151950040492	0.279999999998836
20	21.0908804886913	0.289999999993597
21	21.0844321272431	0.30000000000291
22	21.0712019267073	0.30000000000291
23	21.0313338837756	0.319999999992433
24	21.0257380039133	0.330000000001746
25	20.9990760532932	0.330000000001746
26	20.9898762651057	0.339999999996508
27	20.9799866484256	0.339999999996508
28	20.9711936510443	0.360000000000582
29	20.9586747419194	0.360000000000582
30	20.9480485266085	0.380000000004657
31	20.9386033164221	0.389999999999418
32	20.931190627253	0.389999999999418
33	20.9302370409966	0.399999999994179
34	20.9150577037994	0.410000000003492
35	20.9024919371149	0.419999999998254
36	20.8948867551743	0.419999999998254
37	20.889058808549	0.429999999993015
38	20.8875482149935	0.440000000002328
39	20.8744376848288	0.440000000002328
40	20.8590627101751	0.470000000001164
41	20.8503692155281	0.470000000001164
42	20.8418967693479	0.479999999995925
43	20.83412599315	0.479999999995925
44	20.8291571089833	0.479999999995925
45	20.8172796005911	0.5
46	20.8079843750961	0.509999999994761
47	20.8035295891752	0.509999999994761
48	20.793267907363	0.520000000004075
49	20.7837341868719	0.529999999998836
51	20.7707737414286	0.539999999993597
52	20.7585719821486	0.55000000000291
53	20.7498682106703	0.569999999992433
54	20.737861333198	0.580000000001746
55	20.7368589516669	0.580000000001746
56	20.7229077443961	0.589999999996508
58	20.7015641196267	0.610000000000582
59	20.6937433255968	0.619999999995343
60	20.6851027390466	0.619999999995343
62	20.6814384655192	0.639999999999418
63	20.6675261486315	0.649999999994179
64	20.6538028270828	0.660000000003492
66	20.6356747735992	0.679999999993015
67	20.6276492082982	0.679999999993015
69	20.601167785171	0.709999999991851
70	20.5917462970267	0.709999999991851
72	20.5787591663843	0.720000000001164
73	20.5659921155773	0.729999999995925
75	20.5453793676864	0.75
77	20.5257794569259	0.759999999994761
78	20.514362833901	0.779999999998836
80	20.4978387789095	0.789999999993597
82	20.4734832037129	0.809999999997672
84	20.4587749455719	0.819999999992433
86	20.4304494149488	0.839999999996508
87	20.4263522627259	0.850000000005821
89	20.3985603994226	0.869999999995343
91	20.375974392935	0.889999999999418
93	20.357484916645	0.899999999994179
96	20.3208290106906	0.929999999993015
98	20.30752586019	0.940000000002328
100	20.2760637882044	0.959999999991851
102	20.2452139982942	0.979999999995925
104	20.213055722387	0.990000000005239
107	20.172777325251	1.02999999999884
109	20.1417210010691	1.0399999999936
111	20.1151933921308	1.05000000000291
114	20.0816397192005	1.08000000000175
116	20.054973144071	1.10000000000582
119	19.9873611391607	1.13000000000466
122	19.9331950407756	1.14999999999418
124	19.891876620947	1.16999999999825
127	19.838202770502	1.19000000000233
130	19.7794570720591	1.20999999999185
133	19.7282939978285	1.24000000000524
136	19.6782033327814	1.27999999999884
139	19.6133655217061	1.30999999999767
142	19.5731730297231	1.33999999999651
145	19.5388271035542	1.36000000000058
148	19.5115553579113	1.39999999999418
151	19.5085133527152	1.52000000000407
155	19.503317785007	1.56999999999243
158	19.5014906217668	1.58999999999651
162	19.4977996253156	1.63000000000466
165	19.4957391150743	1.66000000000349
169	19.4917924179838	1.69999999999709
173	19.4878070861971	1.74000000000524
176	19.4852516975968	1.75999999999476
180	19.4811143985051	1.80000000000291
184	19.4759130571934	1.83000000000175
188	19.4714185916307	1.86999999999534
193	19.4648977419088	1.92999999999302
197	19.4606958522814	1.95999999999185
201	19.4552399580322	2
206	19.4489038397728	2.05000000000291
210	19.4437148116661	2.08000000000175
215	19.4364818011095	2.13000000000466
220	19.4289483040591	2.17999999999302
225	19.4224379854222	2.22000000000116
230	19.4136436562989	2.27000000000407
235	19.4069749122817	2.30999999999767
240	19.399847038007	2.36999999999534
245	19.3897699476766	2.41000000000349
251	19.3801829450731	2.47000000000116
256	19.3723755635887	2.52000000000407
262	19.3622998929173	2.56999999999243
268	19.3525627141934	2.63000000000466
274	19.3425524082593	2.69000000000233
280	19.3343917196509	2.75
286	19.3233953656412	2.80000000000291
292	19.314411052195	2.86000000000058
299	19.3048524859833	2.91999999999825
305	19.2954146948301	2.97999999999593
312	19.2862677050069	3.05000000000291
319	19.2762693692833	3.11000000000058
326	19.2674081035638	3.17999999999302
333	19.2582392809678	3.25
341	19.2500677027578	3.31999999999243
348	19.2401552491776	3.38999999999942
356	19.2310010217115	3.45999999999185
364	19.2224566541576	3.5399999999936
372	19.214455863241	3.61000000000058
380	19.2058523824025	3.69000000000233
388	19.1974401219188	3.75999999999476
397	19.1898151955371	3.83999999999651
406	19.1809719844902	3.92999999999302
415	19.1726580265527	4.00999999999476
424	19.1647411969276	4.11000000000058
433	19.1572056238618	4.17999999999302
443	19.149714963743	4.27000000000407
453	19.1416632137182	4.36999999999534
463	19.1339095425633	4.47000000000116
473	19.1258637059072	4.56999999999243
484	19.1180328752097	4.66999999999825
494	19.1105851265089	4.75999999999476
505	19.1034015303719	4.86000000000058
516	19.0949810561641	4.97000000000116
528	19.0876173349637	5.08000000000175
540	19.0784881380613	5.19000000000233
552	19.0709738072216	5.30000000000291
564	19.0617475574974	5.41999999999825
576	19.0538892692899	5.52999999999884
589	19.0450811474443	5.66000000000349
602	19.035366220947	5.77999999999884
615	19.0262307650598	5.89999999999418
629	19.0163316974737	6.0399999999936
643	19.0065955880415	6.16999999999825
657	18.9965429275329	6.30000000000291
672	18.9860491204169	6.44000000000233
687	18.9752252680337	6.58999999999651
702	18.9646303390345	6.72999999999593
718	18.954061834695	6.88000000000466
733	18.943545296443	7.02000000000407
750	18.9311394247601	7.17999999999302
766	18.9199289088756	7.33000000000175
783	18.9085180944324	7.49000000000524
801	18.8962455569805	7.66999999999825
818	18.8845724404563	7.83999999999651
837	18.8720785093424	8.00999999999476
855	18.8601792886854	8.17999999999302
874	18.8478721476719	8.35000000000582
893	18.835767961428	8.5399999999936
913	18.8232693025492	8.72000000000116
933	18.8103301960238	8.91999999999825
954	18.7972208820565	9.11000000000058
975	18.7841541005512	9.30999999999767
997	18.7705536665188	9.52000000000407
1019	18.7572858047545	9.70999999999185
1042	18.743580732589	9.92999999999302
1065	18.7290351405961	10.1399999999994
1088	18.715149201899	10.3500000000058
1112	18.7004768854159	10.5800000000017
1137	18.6848743757805	10.8099999999977
1162	18.6696419960826	11.0399999999936
1188	18.6539094867879	11.2799999999988
1214	18.6376025317338	11.5299999999988
1241	18.620599428592	11.7700000000041
1269	18.6032594153159	12.0299999999988
1297	18.5854793776532	12.2899999999936
1326	18.5680673434671	12.5599999999977
1355	18.5495709619491	12.8300000000017
1385	18.5302516313929	13.1000000000058
1416	18.5102892059274	13.4599999999919
1447	18.491218561787	13.8600000000006
1479	18.4702478059792	14.2799999999988
1512	18.4490758433692	14.7099999999919
1545	18.4274852285342	15.1399999999994
1580	18.4054291418662	15.5899999999965
1615	18.3821256781664	16.0599999999977
1650	18.3601249069694	16.5099999999948
1687	18.336549951284	17.0099999999948
1724	18.3127941669613	17.4400000000023
1763	18.2878693323383	17.8600000000006
1802	18.2644351131627	18.2700000000041
1842	18.2409512580398	18.6900000000023
1882	18.2190951143605	19.1199999999953
1924	18.1969657641834	19.5699999999924
1967	18.1767679909476	20.0200000000041
2010	18.1587215901662	20.4900000000052
2055	18.1426336738062	20.9599999999919
2100	18.1297596172907	21.429999999993
2147	18.1201170151874	21.929999999993
2195	18.114255511307	22.4400000000023
2243	18.1119919323878	22.9499999999971
2293	18.1115825936887	23.6000000000058
2344	18.1105204850711	24.1499999999942
2396	18.1086453013731	24.6900000000023
2449	18.1060272985743	25.2599999999948
2503	18.1026689707552	25.9700000000012
2558	18.0987750252611	26.679999999993
2615	18.0943480788033	27.4199999999983
2673	18.0896363088929	28.1999999999971
2732	18.0846398759541	28.9599999999919
2793	18.0795769004584	29.6600000000035
2855	18.0746314134572	30.3099999999977
2918	18.069844496865	30.9799999999959
2983	18.0652165251649	31.6699999999983
3049	18.0608982013436	32.3699999999953
3116	18.0569171101726	33.0699999999924
3185	18.053070708755	33.8099999999977
3256	18.049366019287	34.5599999999977
3328	18.0458381166061	35.3199999999924
3402	18.0422272991115	36.1000000000058
3477	18.0385746942944	36.8999999999942
3554	18.0347163133622	37.7200000000012
3633	18.0305477540488	38.5599999999977
3714	18.0261311210069	39.4199999999983
3796	18.0213975457848	40.3099999999977
3880	18.0164640623431	41.1900000000023
3966	18.0112666136376	42.1000000000058
4054	18.0057351216184	43.0399999999936
4144	18.0001643397265	44
4236	17.9945286539779	44.9700000000012
4330	17.988827801277	45.9700000000012
4426	17.9831200475042	46.9700000000012
4524	17.97735372353	48.0200000000041
4624	17.9715004667187	49.0800000000017
4726	17.9656085616026	50.1600000000035
4831	17.9595739172237	51.2799999999988
4938	17.9534974926448	52.4100000000035
5048	17.9472950904924	53.5800000000017
5159	17.9410520933111	54.7599999999948
5274	17.9346832656231	55.9900000000052
5391	17.9282609219524	57.2299999999959
5510	17.9217185972188	58.4900000000052
5632	17.9150105811531	59.7899999999936
5757	17.9081054201261	61.1300000000047
5885	17.9010595912402	62.4799999999959
6015	17.8939026817634	63.8600000000006
6148	17.886570790788	65.2700000000041
6285	17.8789627361956	66.7299999999959
6424	17.8712659974778	68.2299999999959
6566	17.8633315705591	69.75
6712	17.855160610986	71.2899999999936
6861	17.8468453224182	72.8699999999953
7013	17.8382297667484	74.4900000000052
7168	17.8294874355815	76.1399999999994
7327	17.8204918370629	77.8199999999924
7489	17.8113298865456	79.5399999999936
7655	17.8019650747499	81.3099999999977
7825	17.7923772895175	83.5299999999988
7998	17.782589342625	85.6999999999971
8176	17.7726045184436	87.5899999999965
8357	17.7624828357925	89.5200000000041
8542	17.7521935464355	91.4700000000012
8731	17.7417444767165	93.4799999999959
8925	17.7311284021461	95.5200000000041
9122	17.7204511574378	97.6199999999953
9325	17.7095353586342	99.7599999999948
9531	17.6986267393464	101.929999999993
9743	17.6874332219632	104.179999999993
9958	17.6762573819511	106.440000000002
10179	17.664925458803	108.779999999999
10405	17.6535011366967	111.160000000003
10635	17.6420477740701	113.580000000002
10871	17.6304063731457	116.069999999992
11112	17.618723453521	118.619999999995
11358	17.6069204100771	121.199999999997
11610	17.5950207889813	124.029999999999
11867	17.5830749025587	126.929999999993
12130	17.5710279096873	129.860000000001
12399	17.5588748487399	132.720000000001
12674	17.546648425396	135.600000000006
12955	17.5343315264619	138.550000000003
13242	17.5219483780556	141.580000000002
13535	17.5095063053395	144.649999999994
13835	17.4969786037957	147.800000000003
14142	17.4843842400538	151.020000000004
14455	17.4716946486191	154.300000000003
14775	17.458970632384	157.660000000003
15103	17.4461098950274	161.110000000001
15438	17.4331847421145	164.639999999999
15780	17.4201951954245	168.229999999996
16129	17.4072010379386	171.910000000003
16487	17.3942398845945	175.669999999998
16852	17.3812693294078	179.5
17226	17.3681510262508	183.880000000005
17607	17.355177642886	188.169999999998
17998	17.3422332753488	192.300000000003
18397	17.329370288535	196.509999999995
18804	17.3167759793771	200.789999999994
19221	17.3043608434912	205.169999999998
19647	17.2923080449115	209.660000000003
20082	17.2807329252621	214.209999999992
20527	17.2696528149387	218.889999999999
20982	17.2592378604322	223.639999999999
21447	17.2495741892255	228.509999999995
21923	17.2407380881058	233.5
22408	17.2328751710874	238.569999999992
22905	17.2258830778568	243.789999999994
23413	17.2198651203949	249.139999999999
23932	17.2147074995629	254.580000000002
24462	17.2103012622033	260.139999999999
25004	17.2064707334606	265.850000000006
25558	17.2029034725253	271.679999999993
26125	17.1993524802912	277.600000000006
26703	17.1955420093204	283.669999999998
27295	17.1912649177466	289.850000000006
27900	17.1863768247299	296.220000000001
28518	17.1808308682364	303.419999999998
29150	17.1746831360664	310.039999999994
29796	17.1681525677289	317.539999999994
30457	17.1614930563468	324.459999999992
31132	17.1550563136541	331.520000000004
31822	17.149058104672	338.729999999996
32527	17.1436491733372	346.080000000002
33248	17.1389215314594	353.660000000003
33985	17.1348062475256	361.410000000003
34738	17.1311547495187	372.380000000005
35508	17.1277225851116	380.5
36294	17.124282015557	388.800000000003
37099	17.1206378030787	397.330000000002
37921	17.1166778067635	406.029999999999
38761	17.1123228549638	414.919999999998
39620	17.1075680386899	424.009999999995
40498	17.1025296618276	433.339999999997
41396	17.0973462653324	442.860000000001
42313	17.0921433576287	452.589999999997
43251	17.087052150195	462.520000000004
44210	17.0821494838289	472.690000000002
45189	17.0774925699713	483.059999999998
46191	17.0730545651415	493.619999999995
47214	17.0688177643919	504.410000000003
48261	17.0647457559363	515.449999999997
49330	17.0607673190591	526.759999999995
50424	17.0568064212056	538.350000000006
51541	17.0528079675124	550.169999999998
52683	17.0487326371769	562.259999999995
53851	17.0445436945461	574.569999999992
55044	17.0402568854853	587.139999999999
56264	17.0358903729523	600.009999999995


==> data/perfprofdiscrete-50-600-4-2.dat <==
iter	objfun	time
1	27.5640463075789	0.0200000000040745
2	27.2231767087018	0.0299999999988358
3	26.8628409049134	0.0299999999988358
4	26.1156933795089	0.0400000000081491
5	24.7490553107972	0.0400000000081491
6	24.7490553107972	0.160000000003492
7	24.610419758768	0.169999999998254
8	24.5281849485169	0.169999999998254
9	24.4387306826727	0.190000000002328
10	24.3298227077959	0.190000000002328
11	24.1908396384197	0.210000000006403
12	24.000445347609	0.210000000006403
13	23.7236835897367	0.220000000001164
14	23.3858109590205	0.220000000001164
15	23.1436926341953	0.25
16	23.0623100909603	0.309999999997672
17	23.0623100909603	0.430000000007567
18	22.9158695277514	0.440000000002328
19	22.8255328038509	0.480000000010477
20	22.8120070003968	0.480000000010477
21	22.7611190486126	0.490000000005239
22	22.7094929674732	0.5
23	22.6586451629417	0.5
24	22.590544660268	0.510000000009313
25	22.5611067187095	0.520000000004075
26	22.436191841912	0.529999999998836
27	22.3999228970069	0.559999999997672
28	22.3040184002177	0.570000000006985
29	22.2328267325091	0.570000000006985
30	22.155397807404	0.580000000001746
31	22.074209625374	0.590000000011059
32	22.0052576359961	0.610000000000582
33	21.9214219669677	0.639999999999418
34	21.8432342193469	0.650000000008731
35	21.7697003522632	0.650000000008731
36	21.7344736753143	0.669999999998254
37	21.6575575073537	0.680000000007567
38	21.612130732281	0.69999999999709
39	21.5445112697056	0.710000000006403
40	21.4918801885909	0.710000000006403
41	21.4430898188826	0.720000000001164
42	21.3974781933554	0.730000000010477
43	21.3572182775968	0.760000000009313
44	21.301293638282	0.760000000009313
45	21.2739670061109	0.779999999998836
46	21.207290904472	0.790000000008149
47	21.200605598405	0.790000000008149
48	21.1300234832126	0.809999999997672
49	21.0906213877184	0.830000000001746
50	21.0521410376971	0.840000000011059
51	21.0157200763226	0.850000000005821
52	20.979639298896	0.850000000005821
53	20.9422722294103	0.860000000000582
54	20.9025824796946	0.860000000000582
55	20.8783188352637	0.870000000009895
57	20.7769394400592	0.919999999998254
58	20.7610246287422	0.930000000007567
59	20.7094090861256	0.940000000002328
61	20.6311980095449	0.970000000001164
62	20.596145276096	0.980000000010477
63	20.5622411767605	0.980000000010477
65	20.5165992884207	1
66	20.4639851415536	1.04000000000815
68	20.3911527980873	1.05000000000291
69	20.3581402771276	1.05999999999767
71	20.3019393174616	1.08000000000175
72	20.273673881159	1.10000000000582
74	20.1960910227939	1.13000000000466
75	20.1632582991417	1.13999999999942
77	20.1069920263804	1.15000000000873
79	20.0601811896748	1.18000000000757
80	20.0271156105944	1.2100000000064
82	19.9568907247765	1.22000000000116
84	19.9301709443862	1.24000000000524
86	19.8823419699617	1.27000000000407
88	19.8205149924712	1.30000000000291
90	19.7827518181776	1.30999999999767
92	19.7544665631178	1.35000000000582
94	19.7073937315854	1.38000000000466
96	19.6859904701752	1.38999999999942
98	19.6619087316854	1.41999999999825
100	19.632182498128	1.44000000000233
102	19.610620252992	1.4600000000064
104	19.5923090416029	1.48000000001048
107	19.5656963767366	1.52000000000407
109	19.5580137057865	1.54000000000815
112	19.5347741007294	1.57000000000698
114	19.5192306545108	1.61000000000058
117	19.4991933806108	1.63999999999942
119	19.4843558059918	1.65000000000873
122	19.467677980775	1.69999999999709
124	19.4603265895531	1.73000000001048
127	19.4387528437288	1.79000000000815
130	19.4296161195395	1.84000000001106
133	19.4064227222234	1.88000000000466
136	19.392945494073	1.93000000000757
139	19.3726436523147	1.98000000001048
142	19.3549447746194	2.02999999999884
145	19.3344055289283	2.09000000001106
148	19.3211701795002	2.13000000000466
151	19.2999844195272	2.18000000000757
155	19.2763616203765	2.25
158	19.2584543004962	2.30999999999767
162	19.2380151622489	2.38999999999942
165	19.2229327659713	2.43000000000757
169	19.2059333052043	2.5
173	19.1901264193817	2.57000000000698
176	19.1774761827926	2.63000000000466
180	19.1614851886601	2.72000000000116
184	19.1514213689526	2.79000000000815
188	19.1319427999636	2.88000000000466
192	19.1205555423821	2.94999999999709
197	19.1018431904054	3.02999999999884
201	19.0897943176252	3.11000000000058
205	19.0756087369091	3.19000000000233
210	19.0527871128178	3.30000000000291
215	19.0350443238774	3.38999999999942
219	19.0206456248251	3.4600000000064
224	19.0030172954984	3.55999999999767
229	18.9872533285946	3.65000000000873
234	18.969620018654	3.75
239	18.9524835409117	3.85000000000582
245	18.9348151637184	3.9600000000064
250	18.9216547285739	4.05000000000291
256	18.9037093102584	4.18000000000757
261	18.8897973521639	4.26000000000931
267	18.8753804805364	4.38000000000466
273	18.8600537441971	4.5
279	18.8470194249895	4.61000000000058
285	18.8334064637935	4.73000000001048
291	18.8219101940081	4.83000000000175
298	18.807967783092	4.97000000000116
304	18.7953358473944	5.09000000001106
311	18.7811213696464	5.22000000000116
318	18.7687050487067	5.35000000000582
325	18.7550215895984	5.47000000000116
332	18.7408157717871	5.60000000000582
339	18.7275968826889	5.74000000000524
347	18.7123648938855	5.88999999999942
355	18.6973214392811	6.05999999999767
362	18.6858976160323	6.2100000000064
370	18.6706917882841	6.40000000000873
379	18.6557263712444	6.59000000001106
387	18.641671302497	6.77999999999884
395	18.6299419645332	6.94999999999709
404	18.6140071859539	7.16000000000349
413	18.6016088590934	7.34000000001106
422	18.5871375838089	7.54000000000815
432	18.5704909509274	7.77999999999884
441	18.5567345089417	7.98000000001048
451	18.5422261304446	8.19999999999709
461	18.5274381432102	8.41000000000349
471	18.5131774866666	8.63000000000466
481	18.4996433028972	8.85000000000582
492	18.4838832588341	9.09000000001106
503	18.4689425304092	9.34000000001106
514	18.4540425627927	9.58000000000175
525	18.4388611283012	9.83000000000175
537	18.4236632990886	9.98000000001048
549	18.4106895826949	10.1000000000058
561	18.3961239744507	10.25
573	18.382379344278	10.3899999999994
586	18.3686315690064	10.5299999999988
599	18.3545870975357	10.6800000000076
612	18.3412312805821	10.8300000000017
625	18.3290097195508	10.9800000000105
639	18.3136416224154	11.1300000000047
653	18.3011981759504	11.2900000000081
668	18.2886232174001	11.4600000000064
682	18.2762051697207	11.6200000000099
698	18.2641421089924	11.8000000000029
713	18.2534346614584	11.9600000000064
729	18.2426300053957	12.1300000000047
745	18.2313497575843	12.320000000007
761	18.2207957181484	12.5
778	18.2107165689755	12.6900000000023
795	18.2023066760774	12.8800000000047
813	18.1930334669663	13.0800000000017
831	18.1838209399873	13.2799999999988
849	18.1752520351045	13.4900000000052
868	18.1667187337587	13.6999999999971
887	18.1589949655605	13.9100000000035
906	18.151663604813	14.1300000000047
926	18.1441247786164	14.3500000000058
947	18.1358790635787	14.5800000000017
968	18.1278967559138	14.820000000007
989	18.12049525256	15.0500000000029
1011	18.1129673889204	15.3000000000029
1033	18.1050956149812	15.5500000000029
1056	18.0969902155124	15.8000000000029
1079	18.0891739043575	16.0500000000029
1103	18.0811432203586	16.3099999999977
1127	18.0730405316165	16.5800000000017
1152	18.0644339296186	16.8600000000006
1178	18.0554762720935	17.1500000000087
1204	18.0469283446073	17.4499999999971
1230	18.038385478452	17.7300000000105
1257	18.0295944301237	18.0400000000081
1285	18.0207614658264	18.3500000000058
1314	18.0117624225909	18.6699999999983
1343	18.0027906727789	18.9900000000052
1372	17.993786835742	19.3099999999977
1402	17.9850194118508	19.6399999999994
1433	17.9757093379041	20
1465	17.9666374398703	20.3400000000111
1497	17.9580031925562	20.6999999999971
1530	17.9491604588378	21.070000000007
1564	17.9404340250769	21.4300000000076
1599	17.931574187823	21.8400000000111
1634	17.9230038198246	22.2200000000012
1670	17.9144615366082	22.6100000000006
1707	17.9059194432361	23.0200000000041
1744	17.8976247208623	23.4300000000076
1783	17.8892099954258	23.8500000000058
1822	17.88076561745	24.2900000000081
1863	17.8724158870656	24.7400000000052
1904	17.8643129595997	25.1900000000023
1946	17.8565691875581	25.6600000000035
1989	17.8482825730274	26.1999999999971
2032	17.8405766536211	26.7799999999988
2077	17.8327672473216	27.4000000000087
2123	17.8248377974185	28.0200000000041
2170	17.817071709791	28.6699999999983
2218	17.8092325504003	29.320000000007
2267	17.8016039271939	29.9499999999971
2317	17.793720788141	30.5200000000041
2368	17.7861405345376	31.0800000000017
2420	17.7786067441164	31.6600000000035
2474	17.7710438159262	32.25
2528	17.763647620994	32.8600000000006
2584	17.7561879103029	33.4800000000105
2641	17.7488921778342	34.1100000000006
2699	17.7417724424828	34.7600000000093
2759	17.7344469057447	35.4199999999983
2820	17.7274044137354	36.1000000000058
2882	17.720398624158	36.7900000000081
2945	17.7134800319745	37.4900000000052
3010	17.7064086671277	38.2200000000012
3077	17.6994446287673	38.9700000000012
3145	17.6924623449168	39.7100000000064
3214	17.6857384027978	40.4800000000105
3285	17.6790378943795	41.2600000000093
3358	17.6724263051415	42.070000000007
3432	17.6657707271096	42.8899999999994
3507	17.6591933803998	43.6999999999971
3585	17.6524252666725	44.5599999999977
3664	17.6456538964204	45.4400000000023
3745	17.6390125008046	46.4400000000023
3827	17.6325009977762	47.5500000000029
3912	17.6257234741997	48.7100000000064
3998	17.619071703329	49.8600000000006
4086	17.6123916706136	50.8400000000111
4176	17.6058405771518	51.8400000000111
4269	17.5991306813793	52.8700000000099
4363	17.5925382230311	53.9000000000087
4459	17.5858961238712	54.9700000000012
4557	17.579406084953	56.0500000000029
4658	17.5729164946614	57.1600000000035
4761	17.5663946600786	58.3000000000029
4866	17.5599799893554	59.4700000000012
4973	17.5536319575035	60.6500000000087
5083	17.5473326000192	61.8700000000099
5195	17.5410408201789	63.1000000000058
5310	17.5348140295904	64.3600000000006
5427	17.5286411180418	65.6600000000035
5547	17.5224604984195	66.9800000000105
5669	17.516319773904	68.3099999999977
5794	17.5102259136256	69.7100000000064
5922	17.5042074117487	71.1200000000099
6053	17.4981701144191	72.5599999999977
6186	17.4922080231347	74.0200000000041
6323	17.4862660077941	75.5200000000041
6462	17.4803857417258	77.0400000000081
6605	17.4745045112348	78.7600000000093
6751	17.4687049001442	80.7400000000052
6900	17.4629863839073	82.5800000000017
7052	17.4572633697984	84.2400000000052
7207	17.4516447660687	85.9300000000076
7366	17.4460419389754	87.6699999999983
7529	17.4405111722221	89.4600000000064
7695	17.4350386491906	91.2700000000041
7865	17.429626498727	93.1300000000047
8038	17.4242674923483	95.0200000000041
8216	17.4189559236098	96.9600000000064
8397	17.4136965435427	98.9400000000023
8582	17.4085091839157	100.960000000006
8772	17.4033561996096	103.020000000004
8965	17.3982829494068	105.130000000005
9163	17.3932753701803	107.279999999999
9365	17.3883104450869	109.48000000001
9572	17.3833984023211	111.75
9783	17.3785315682009	114.050000000003
9999	17.3736907612137	116.389999999999
10220	17.3688876192242	118.790000000008
10445	17.3641636491889	121.23000000001
10676	17.3594690980018	124.169999999998
10911	17.3548376509854	127.050000000003
11152	17.3501800703576	129.680000000008
11398	17.3455818757882	132.360000000001
11649	17.3409832978534	135.360000000001
11906	17.3364152464532	138.639999999999
12169	17.3318349928826	141.490000000005
12438	17.3272477697037	144.419999999998
12712	17.3226935981174	147.410000000003
12993	17.3181293293005	150.460000000006
13279	17.3136036896159	153.580000000002
13572	17.3090266329881	156.760000000009
13872	17.3044721916449	160.470000000001
14178	17.2998829806195	164.070000000007
14491	17.295289473737	167.460000000006
14810	17.2906980136137	170.919999999998
15137	17.2860554922592	174.460000000006
15471	17.2814122136937	178.090000000011
15813	17.2767213726766	181.840000000011
16162	17.2720330058738	186.360000000001
16518	17.2673331063547	190.220000000001
16883	17.2626068544239	194.190000000002
17255	17.2578862514352	198.240000000005
17636	17.2531354427376	202.380000000005
18025	17.2483939309958	206.600000000006
18423	17.2436175276556	210.880000000005
18829	17.2388540756388	215.290000000008
19245	17.2340573294548	219.800000000003
19669	17.2292602209921	224.919999999998
20103	17.2244475593046	229.830000000002
20547	17.219624281214	234.650000000009
21000	17.2148173720711	239.529999999999
21464	17.2099777209323	246.940000000002
21937	17.2051645703373	254.059999999998
22421	17.2003294246891	259.320000000007
22916	17.1954803030186	264.680000000008
23422	17.1906230827208	270.169999999998
23939	17.185749622633	275.800000000003
24467	17.1808779610991	281.510000000009
25007	17.1760032459128	287.360000000001
25558	17.1711284773522	293.340000000011
26122	17.1662308823918	299.490000000005
26699	17.1613321397232	305.75
27288	17.1564220093031	312.169999999998
27890	17.1515025278178	318.710000000006
28505	17.1465938292389	325.400000000009
29134	17.1416561693501	332.25
29777	17.1367219082155	339.220000000001
30434	17.1317613510658	346.350000000006
31106	17.1267990730193	353.669999999998
31792	17.1218158573581	361.100000000006
32494	17.1168148330194	368.710000000006
33211	17.1118140576343	376.510000000009
33943	17.1067915513696	384.470000000001
34692	17.1017506048758	392.610000000001
35458	17.096680049847	400.940000000002
36240	17.0915831724105	409.419999999998
37040	17.086456976823	418.100000000006
37857	17.0813028125921	426.949999999997
38692	17.0761297526289	436
39546	17.0709240173046	445.260000000009
40419	17.0656890187116	454.710000000006
41311	17.0604341160823	465.150000000009
42222	17.0551644371604	475.029999999999
43154	17.0498711123686	485.400000000009
44106	17.0445615623775	496.12000000001
45079	17.0392279227836	506.699999999997
46074	17.0338716096391	517.529999999999
47090	17.02849468045	528.529999999999
48130	17.023089755798	539.790000000008
49192	17.0176708997836	551.300000000003
50277	17.0122344752423	563.100000000006
51386	17.0067712785547	575.150000000009
52520	17.0012960174383	587.460000000006
53679	16.9957957604173	600.010000000009


==> data/perfprofdiscrete-50-600-4-3.dat <==
iter	objfun	time
1	27.5640463075789	0.0199999999895226
2	27.2231767087018	0.0299999999988358
3	26.8628409049134	0.0299999999988358
4	26.1156933795089	0.0499999999883585
5	24.7490553107972	0.0499999999883585
6	24.7490553107972	0.159999999988941
7	24.610419758768	0.179999999993015
8	24.5281849485169	0.179999999993015
9	24.4387306826727	0.189999999987776
10	24.3298227077959	0.19999999999709
11	24.1908396384197	0.19999999999709
12	24.000445347609	0.209999999991851
13	23.7236835897367	0.220000000001164
14	23.3858109590205	0.220000000001164
15	23.1436926341953	0.259999999994761
16	23.0623100909603	0.319999999992433
17	23.0623100909603	0.429999999993015
18	22.9158695277514	0.439999999987776
19	22.8255328038509	0.479999999995925
20	22.8120070003968	0.489999999990687
21	22.7611190486126	0.5
22	22.7094929674732	0.5
23	22.6586451629417	0.509999999994761
24	22.590544660268	0.509999999994761
25	22.5611067187095	0.519999999989523
26	22.436191841912	0.539999999993597
27	22.3999228970069	0.569999999992433
28	22.3040184002177	0.569999999992433
29	22.2328267325091	0.580000000001746
30	22.155397807404	0.580000000001746
31	22.074209625374	0.589999999996508
32	22.0052576359961	0.610000000000582
33	21.9214219669677	0.639999999999418
34	21.8432342193469	0.649999999994179
35	21.7697003522632	0.659999999988941
36	21.7344736753143	0.659999999988941
37	21.6575575073537	0.679999999993015
38	21.612130732281	0.69999999999709
39	21.5445112697056	0.709999999991851
40	21.4918801885909	0.720000000001164
41	21.4430898188826	0.729999999995925
42	21.3974781933554	0.729999999995925
43	21.3572182775968	0.759999999994761
44	21.301293638282	0.769999999989523
45	21.2739670061109	0.789999999993597
46	21.207290904472	0.789999999993597
47	21.200605598405	0.799999999988358
48	21.1300234832126	0.809999999997672
49	21.0906213877184	0.830000000001746
50	21.0521410376971	0.839999999996508
51	21.0157200763226	0.849999999991269
52	20.979639298896	0.860000000000582
53	20.9422722294103	0.869999999995343
54	20.9025824796946	0.869999999995343
56	20.8334695696126	0.909999999988941
57	20.7769394400592	0.919999999998254
58	20.7610246287422	0.929999999993015
59	20.7094090861256	0.939999999987776
61	20.6311980095449	0.979999999995925
62	20.596145276096	0.989999999990687
63	20.5622411767605	0.989999999990687
65	20.5165992884207	1
66	20.4639851415536	1.02999999999884
68	20.3911527980873	1.04999999998836
69	20.3581402771276	1.06999999999243
71	20.3019393174616	1.08000000000175
72	20.273673881159	1.09999999999127
74	20.1960910227939	1.13999999999942
75	20.1632582991417	1.13999999999942
77	20.1069920263804	1.15999999998894
79	20.0601811896748	1.18999999998778
81	19.9903835629242	1.22000000000116
82	19.9568907247765	1.22999999999593
84	19.9301709443862	1.23999999999069
86	19.8823419699617	1.27999999999884
88	19.8205149924712	1.29999999998836
90	19.7827518181776	1.31999999999243
92	19.7544665631178	1.34999999999127
94	19.7073937315854	1.36999999999534
96	19.6859904701752	1.38999999999942
98	19.6619087316854	1.42999999999302
100	19.632182498128	1.44999999999709
102	19.610620252992	1.47000000000116
105	19.5868644519286	1.48999999999069
107	19.5656963767366	1.52999999999884
109	19.5580137057865	1.5399999999936
112	19.5347741007294	1.58000000000175
114	19.5192306545108	1.61000000000058
117	19.4991933806108	1.6299999999901
119	19.4843558059918	1.65999999998894
122	19.467677980775	1.69999999999709
125	19.4525271947626	1.72999999999593
127	19.4387528437288	1.75
130	19.4296161195395	1.7899999999936
133	19.4064227222234	1.83000000000175
136	19.392945494073	1.86000000000058
139	19.3726436523147	1.88999999999942
142	19.3549447746194	1.92999999999302
145	19.3344055289283	1.95999999999185
148	19.3211701795002	1.98999999999069
152	19.2992757521695	2.0399999999936
155	19.2763616203765	2.08000000000175
158	19.2584543004962	2.11000000000058
162	19.2380151622489	2.15999999998894
165	19.2229327659713	2.18999999998778
169	19.2059333052043	2.23999999999069
173	19.1901264193817	2.27999999999884
177	19.1722946258197	2.33000000000175
181	19.1576350154901	2.36999999999534
185	19.143065848577	2.41999999999825
189	19.1284369744076	2.47000000000116
193	19.1139108488169	2.50999999999476
197	19.1018431904054	2.54999999998836
201	19.0897943176252	2.59999999999127
206	19.068913434926	2.66999999999825
210	19.0527871128178	2.70999999999185
215	19.0350443238774	2.76999999998952
220	19.0172501091723	2.83000000000175
225	18.9997635039815	2.8799999999901
230	18.9821398606274	2.94999999999709
235	18.9690647687786	3
240	18.9493873667657	3.04999999998836
245	18.9348151637184	3.11000000000058
251	18.9159594411553	3.18999999998778
256	18.9037093102584	3.23999999999069
262	18.8877029439848	3.30999999999767
268	18.8713489158041	3.3799999999901
273	18.8600537441971	3.43999999998778
279	18.8470194249895	3.5
286	18.8312341843882	3.58999999999651
292	18.8204522638265	3.64999999999418
298	18.807967783092	3.72000000000116
305	18.7947443251155	3.79999999998836
312	18.7809512272591	3.8799999999901
319	18.7653972485677	3.95999999999185
326	18.7535162853385	4.02999999999884
333	18.7394636138169	4.11000000000058
340	18.7258700751539	4.19999999999709
348	18.7106311143006	4.2899999999936
355	18.6973214392811	4.36999999999534
363	18.6858283648269	4.45999999999185
371	18.6693772807809	4.54999999998836
379	18.6557263712444	4.63999999999942
388	18.6407399349817	4.73999999999069
396	18.6269903034371	4.83999999999651
405	18.6124998568621	4.93999999998778
414	18.5984192974376	5.0399999999936
423	18.584255710705	5.13999999999942
433	18.569106567421	5.25999999999476
442	18.5566856374425	5.34999999999127
452	18.5408151053131	5.47000000000116
462	18.5258227081983	5.58999999999651
472	18.5122881640559	5.69999999999709
482	18.4967129880997	5.81999999999243
493	18.4820040955801	5.92999999999302
504	18.4661769300999	6.06999999999243
515	18.4519947980869	6.18999999998778
526	18.4377566373966	6.30999999999767
538	18.423035581664	6.43999999998778
550	18.4082893690601	6.58999999999651
562	18.3954059872168	6.72000000000116
574	18.3812764984912	6.84999999999127
587	18.3674647318815	7.00999999999476
600	18.3534512638491	7.14999999999418
613	18.3399307940555	7.29999999998836
627	18.3256292888349	7.44999999999709
641	18.3126875213617	7.59999999999127
655	18.2991431327962	7.76999999998952
669	18.287057597171	7.91999999999825
684	18.2750402917764	8.08999999999651
699	18.2635554439472	8.25999999999476
715	18.2519258077567	8.44999999999709
730	18.2414826724156	8.61000000000058
747	18.229874712296	8.79999999998836
763	18.2204322528071	8.97999999999593
780	18.2098365209326	9.17999999999302
797	18.200631482773	9.36000000000058
815	18.1916701118757	9.56999999999243
833	18.1832582166587	9.76999999998952
851	18.1746502244452	9.97000000000116
870	18.1660406730437	10.1899999999878
889	18.1583711881612	10.3999999999942
909	18.1504974275626	10.6299999999901
929	18.1428392376513	10.8499999999913
949	18.1353292873688	11.0800000000017
970	18.1272493793884	11.3099999999977
992	18.1197427918791	11.5599999999977
1013	18.112249027462	11.7999999999884
1036	18.1040882936383	12.0499999999884
1059	18.0961297299481	12.2999999999884
1082	18.0880586592567	12.5599999999977
1106	18.0801628002415	12.8199999999924
1130	18.0716775145913	13.1100000000006
1155	18.0632375444749	13.3799999999901
1181	18.0546154265395	13.679999999993
1207	18.0459331382322	13.9799999999959
1233	18.0375754401875	14.2699999999895
1261	18.0286069908694	14.5800000000017
1289	18.0194985134627	14.8999999999942
1317	18.0108090644242	15.2099999999919
1346	18.0019374487662	15.5299999999988
1376	17.9926014131162	15.8699999999953
1406	17.9837125278439	16.1999999999971
1437	17.9747577898207	16.5499999999884
1469	17.9658713291624	16.9099999999889
1501	17.9569837397069	17.2599999999948
1534	17.9480997520112	17.6399999999994
1568	17.9394195999036	18.0099999999948
1603	17.9305638385762	18.3999999999942
1638	17.9220368799145	18.7899999999936
1674	17.9138707830914	19.179999999993
1711	17.9049982481904	19.5999999999913
1749	17.8965235561721	20.0199999999895
1788	17.887914256313	20.4499999999971
1827	17.8798175339828	20.8799999999901
1868	17.8712760130601	21.3399999999965
1909	17.8632159727675	21.7999999999884
1951	17.8554632741163	22.25
1994	17.8476582470413	22.7299999999959
2038	17.8394986933993	23.2299999999959
2083	17.8316190088455	23.7299999999959
2129	17.8237857600674	24.2399999999907
2176	17.8162224465773	24.75
2224	17.8084944159554	25.2999999999884
2273	17.8005235145762	25.8499999999913
2323	17.7928274356487	26.3999999999942
2375	17.7851936197767	26.9799999999959
2427	17.7776186008052	27.5599999999977
2481	17.7700418454006	28.1599999999889
2535	17.7626913962647	28.7699999999895
2591	17.7553339343132	29.3899999999994
2649	17.7478484506324	30.0499999999884
2707	17.7407217589559	30.6899999999878
2767	17.7335134824003	31.3600000000006
2828	17.7264723030727	32.0499999999884
2890	17.7194603338357	32.7399999999907
2954	17.7124482946442	33.4700000000012
3019	17.7054965221772	34.1899999999878
3086	17.6985132673249	34.9399999999878
3154	17.6916802463903	35.679999999993
3224	17.6848514226942	36.4700000000012
3295	17.6781213112559	37.25
3367	17.6716098830735	38.0599999999977
3442	17.6649445561094	38.8799999999901
3518	17.6582497897514	39.7200000000012
3595	17.6515725509823	40.5699999999924
3675	17.6448177510224	41.4599999999919
3756	17.6381476764025	42.3600000000006
3839	17.631521988588	43.2899999999936
3924	17.6247595670628	44.2299999999959
4010	17.6182416587524	45.1899999999878
4099	17.6114147785143	46.179999999993
4189	17.6048373830804	47.1699999999983
4282	17.5982182779446	48.2099999999919
4376	17.5916120938318	49.25
4473	17.5849477955717	50.3300000000017
4571	17.5784826699968	51.4199999999983
4672	17.5719878033981	52.5499999999884
4775	17.5655981601378	53.7099999999919
4881	17.5591346172204	54.8799999999901
4989	17.5526951885156	56.0899999999965
5099	17.5464568946441	57.3399999999965
5211	17.5401684881251	58.5800000000017
5326	17.5339825234132	59.8600000000006
5444	17.5277552022428	61.1699999999983
5564	17.5216013660716	62.5
5687	17.5154543507889	63.8600000000006
5812	17.5093398538826	65.25
5941	17.5032782297571	66.679999999993
6072	17.4973366124323	68.1199999999953
6206	17.4913309258272	69.5999999999913
6343	17.4854142862041	71.1199999999953
6483	17.4795356104499	72.6599999999889
6626	17.4736796318993	74.25
6772	17.4678782259578	75.8600000000006
6922	17.4621315195919	77.5
7074	17.4564945343602	79.1699999999983
7231	17.4507648483856	80.8999999999942
7390	17.4451948105801	82.6599999999889
7553	17.4397294042162	84.4499999999971
7720	17.4342421095954	86.2799999999988
7890	17.4288408495744	88.1599999999889
8065	17.4234580972824	90.0800000000017
8243	17.4181621718685	92.0399999999936
8425	17.4128953904641	94.0599999999977
8611	17.4077112593362	96.0999999999913
8801	17.4025678352845	98.1999999999971
8995	17.3975227865342	100.319999999992
9193	17.3925083934222	102.5
9396	17.3875469498103	104.739999999991
9604	17.3826381240723	107.01999999999
9816	17.3777921914061	109.349999999991
10032	17.3729779836834	111.709999999992
10254	17.3681667171606	114.149999999994
10480	17.3634412107263	116.62999999999
10711	17.3587746100509	119.149999999994
10948	17.3541258547242	121.759999999995
11190	17.3494697252279	124.589999999997
11437	17.3448531894599	127.679999999993
11689	17.3402522669395	131.099999999991
11947	17.3356922931179	133.929999999993
12211	17.3311005825949	136.799999999988
12480	17.3265433360739	139.729999999996
12756	17.3219851208527	142.739999999991
13037	17.3174207917752	145.809999999998
13325	17.3128712271213	148.949999999997
13619	17.3082989228228	152.139999999999
13920	17.3037372855007	155.429999999993
14227	17.2991650299402	158.759999999995
14541	17.2945782258953	162.159999999989
14862	17.2899497044366	165.649999999994
15190	17.2853089232399	169.76999999999
15525	17.2806624037468	173.580000000002
15868	17.2759865220462	177.339999999997
16218	17.271297177112	181.709999999992
16576	17.266567086353	185.789999999994
16942	17.2618564703118	189.779999999999
17316	17.2571124765107	193.849999999991
17698	17.2523802569775	198
18089	17.2476149736429	202.25
18488	17.2428516194448	206.559999999998
18896	17.2380717923294	210.979999999996
19314	17.2332696776012	215.709999999992
19740	17.2284703291164	220.899999999994
20176	17.2236460717859	225.649999999994
20621	17.2188362042569	231.209999999992
21076	17.2140257608514	236.149999999994
21541	17.2091949425356	241.209999999992
22017	17.2043577325794	246.369999999995
22503	17.1995182549555	251.659999999989
22999	17.1946789045392	257.039999999994
23507	17.189818006787	262.539999999994
24026	17.1849420656318	268.179999999993
24556	17.1800696700381	273.909999999989
25098	17.1751904271419	279.789999999994
25652	17.1703044478933	286.489999999991
26219	17.1654079525127	292.720000000001
26797	17.1605098297326	299.739999999991
27389	17.1555867927675	306.199999999997
27993	17.1506743392552	312.759999999995
28611	17.1457487959144	319.489999999991
29243	17.1408122840564	326.360000000001
29888	17.1358713181466	333.360000000001
30548	17.1309174127553	341.259999999995
31222	17.125939789117	348.599999999991
31912	17.1209487352875	356.089999999997
32616	17.1159548996104	363.87999999999
33336	17.1109438365142	372.349999999991
34072	17.1059184702857	380.830000000002
34824	17.1008722599326	389
35592	17.0958018740155	397.87999999999
36378	17.0906932849617	407.349999999991
37181	17.0855573333698	416.809999999998
38002	17.0804033151869	426.429999999993
38841	17.0752132586748	435.539999999994
39698	17.0700053252587	444.849999999991
40574	17.0647691761331	455.069999999992
41470	17.059511284214	464.799999999988
42385	17.0542373290407	474.709999999992
43321	17.0489312369505	484.889999999999
44277	17.0436143763558	495.26999999999
45254	17.0382768200035	505.849999999991
46253	17.0329193745549	517.419999999998
47274	17.0275300039235	528.429999999993
48318	17.0221266324453	539.679999999993
49384	17.0167052683477	551.209999999992
50474	17.0112566647683	563.039999999994
51588	17.005788108357	575.089999999997
52727	17.0003085206328	587.419999999998
53891	16.9948031366596	600.009999999995


==> data/perfprofdiscrete-50-600-4-4.dat <==
iter	objfun	time
1	25.4555964200548	56.4900000000052
2	25.3687479683168	112.300000000003
3	25.2633346806692	172.190000000002
4	25.1324570876281	232.75
5	24.9751994254113	286.520000000004
6	24.7942696778523	349.910000000003
7	24.5989032665606	403.660000000003
8	24.4015584485952	457.690000000002
9	24.2106441409649	513.070000000007
10	24.028732228881	566.680000000008
11	23.8554385663357	620.419999999998


==> data/perfprofdiscrete-50-600-4-5.dat <==
iter	objfun	time
1	27.2282680811668	55.8899999999994
2	26.9205395143804	112
3	26.6441211450201	167.339999999997
4	26.3971277014391	222.049999999988
5	26.1756684033104	277.399999999994
6	25.9756680667117	333.539999999994
7	25.7936448593982	388
8	25.6269404520011	443.309999999998
9	25.4736715161669	503.049999999988
10	25.3325022563836	565.099999999991
11	25.2022124284389	624.799999999988


==> data/perfprofdiscrete-50-600-4-6.dat <==
iter	objfun	time
1	20.2964088997802	0.005073
2	18.2561608814332	0.014504
3	18.2561608814332	0.027265
4	17.6178950262218	0.036621
5	17.0463408394986	0.051801
6	16.471182795937	0.072422
7	16.471182795937	0.088248
8	16.1497581268117	0.099178
9	15.9359891500569	0.116051
10	15.8079332006829	0.13891
11	15.8079332006829	0.161704
12	15.4824316351766	0.173384
13	15.3808703991032	0.191694
14	15.2626238392499	0.216637
15	15.0738329462615	0.243177
16	15.0466282826298	0.269571
17	14.8424441543284	0.279643
18	14.8424441543284	0.289375
19	14.8038576629316	0.299178
20	14.7462783209657	0.309118
21	14.6652466632967	0.323025
22	14.5576398335955	0.340783
23	14.5576398335955	0.360268
24	14.5576398335955	0.377583
25	14.5055073277427	0.388147
26	14.4745588737695	0.405603
27	14.4255864017265	0.423422
28	14.3702183234193	0.447897
29	14.3702183234193	0.483763
30	14.3180781636702	0.512557
31	14.2878295804396	0.545139
32	14.2878295804396	0.583271
33	14.2599856627837	0.606283
34	14.2445695268044	0.640821
35	14.2298229128978	0.686895
36	14.2298229128978	0.717327
37	14.2164842920695	0.740372
38	14.2077290163505	0.774937
39	14.1993219004395	0.809631
40	14.1872456725036	0.863415
41	14.1716583137613	0.936648
42	14.1716583137613	1.047974
43	14.1600315434345	1.117142
44	14.1571205838551	1.190288
45	14.147197302954	1.290237
46	14.1398675944058	1.425172
47	14.1398675944058	1.567334
48	14.1346720226546	1.632716
49	14.1328583232284	1.713427
50	14.1328583232284	1.859358
51	14.1311977041357	1.944025
52	14.1303098261829	2.032395
53	14.1287038638026	2.159334
54	14.1287038638026	2.324809
55	14.1277586911012	2.436337
56	14.1273218620116	2.54802
57	14.1259517945124	2.698069
58	14.1259517945124	2.874927
59	14.1251800281116	2.988209
60	14.1247617440685	3.107653
61	14.1235649977223	3.265459
62	14.1235649977223	3.534944
63	14.1228671787748	3.686137
64	14.1225296591971	3.829251
65	14.1216424670412	4.032472
66	14.1216424670412	4.409471
67	14.1211353016135	4.573516
68	14.1209960960254	4.74145
69	14.1204500612136	4.964306
70	14.1204500612136	5.308592
71	14.1199497619944	5.472702
72	14.1199497619944	5.632561
73	14.1198001590294	5.726351
74	14.1196215495434	5.828213
75	14.1194737964364	5.988414
76	14.1186002373932	6.206903
77	14.1186002373932	6.554363
78	14.1180200000947	6.706702
79	14.1179224572831	6.855164
80	14.1172792197229	6.948706
81	14.117106069317	7.04225
82	14.1166800675115	7.221601
83	14.1166800675115	7.534537
84	14.1161942825373	7.702605
85	14.1160485850618	7.866531
86	14.1153871144631	8.08862
87	14.1153871144631	8.459395
88	14.1148951266855	8.620641
89	14.1147793404438	8.789166
90	14.1142591499562	9.047405
91	14.1142591499562	9.501063
92	14.113864628524	9.707999
93	14.113864628524	9.927083
94	14.1137713695666	10.04841
95	14.113666595122	10.192778
96	14.1136435841216	10.431521
97	14.113370405862	10.553197
98	14.113334208976	10.682208
99	14.113264406203	10.878028
100	14.1132330725855	11.139949
101	14.113028374386	11.241781
102	14.1129875053393	11.366978
103	14.1129268586675	11.547019
104	14.1129268586675	11.808408
105	14.1128380545308	11.968845
106	14.1127924865515	12.128955
107	14.1126464595621	12.34805
108	14.1126464595621	12.606146
109	14.1125630640437	12.762542
110	14.1125040049527	12.927043
111	14.1123763571741	13.149663
112	14.1123763571741	13.438779
113	14.1122953667966	13.616277
114	14.1122459138057	13.796898
115	14.1121257780578	14.03523
116	14.1121257780578	14.328087
117	14.112054444626	14.511742
118	14.1120129691718	14.699006
119	14.111889627775	14.949382
120	14.111889627775	15.276976
121	14.1118231500229	15.461192
122	14.1117785316814	15.651976
123	14.1116712968902	15.914086
124	14.1116712968902	16.347355
125	14.1116125947643	16.54662
126	14.1115740174465	16.757406
127	14.1114935034804	17.035817
128	14.1114935034804	17.367212
129	14.1114430338799	17.582213
130	14.1114119469667	17.797094
131	14.1113148885924	18.059089
132	14.1113148885924	18.324282
133	14.1112405320085	18.488261
134	14.1112074374571	18.650474
135	14.1110288909567	18.846437
136	14.1110288909567	19.065745
137	14.1109308678894	19.194988
138	14.1108438424271	19.332113
139	14.1108438424271	19.562608
140	14.1107071223338	19.707003
141	14.1106288038891	19.855999
142	14.1104667047682	20.059648
143	14.1104667047682	20.407618
144	14.1103829393214	20.638843
145	14.110327730715	20.885743
146	14.110327730715	21.426967
147	14.1102522197313	21.665095
148	14.1102193284632	21.903493
149	14.1101344762325	22.229047
150	14.1101098646654	22.931742
151	14.110037152116	23.01212
152	14.110037152116	23.389309
153	14.1100201269936	23.593169
154	14.1099996030752	23.967855
155	14.1099401872344	24.457746
156	14.1099401872344	25.061193
157	14.1098827480144	25.324402
158	14.109871486907	25.558621
159	14.1097965936665	25.701461
160	14.1097741586692	25.844585
161	14.1097331120698	26.100491
162	14.1096488149649	26.555792
163	14.1096173980912	27.11981
164	14.1096046253909	27.235812
165	14.1096046253909	27.536215
166	14.1096006449992	27.718345
167	14.1095932995871	28.026289
168	14.1095932995871	28.666161
169	14.1095867815377	29.07052
170	14.1095820441585	29.477388
171	14.1095820441585	30.530738
172	14.1095773804146	31.024066
173	14.1095742943345	31.506699
174	14.1095742943345	32.538728
175	14.1095708454077	33.023815
176	14.1095690498804	33.566566
177	14.1095648734961	34.382248
178	14.1095648734961	35.158579
179	14.109561049562	35.625358
180	14.1095588507459	36.113858
181	14.1095509060446	36.633077
182	14.1095509060446	37.144872
183	14.1095449924558	37.439493
184	14.1095404099205	37.739781
185	14.109527650557	38.100751
186	14.109527650557	38.517509
187	14.1095192412353	38.753993
188	14.1095110377107	39.012546
189	14.1095110377107	39.411732
190	14.1094993799386	39.713966
191	14.1094915316642	40.00104
192	14.1094726458634	40.345301
193	14.1094726458634	40.696909
194	14.1094608662804	40.918072
195	14.1094508315522	41.193566
196	14.1094463825261	41.633074
197	14.1094010826535	41.841208
198	14.109394372622	42.033095
199	14.1093792843242	42.300977
200	14.1093712328201	42.61258
201	14.1093231258147	42.811931
202	14.1093132053357	42.99793
203	14.1092868107861	43.279233
204	14.1092804075581	43.638841
205	14.109242126834	43.821841
206	14.1092358108494	44.038389
207	14.1092263073416	44.355947
208	14.1092263073416	44.797959
209	14.1092164031827	45.088111
210	14.1092105188122	45.392148
211	14.1091978258023	45.809735
212	14.1091978258023	46.288261
213	14.1091901701361	46.587775
214	14.1091845844831	46.88692
215	14.1091694021974	47.23781
216	14.1091694021974	47.675875
217	14.109158988122	47.952431
218	14.1091508972116	48.239059
219	14.1091335733301	48.580617
220	14.1091335733301	48.981339
221	14.1091235484956	49.219907
222	14.1091153539353	49.499146
223	14.1091121614689	50.042908
224	14.1090838103086	50.143705
225	14.1090785252606	50.417078
226	14.1090722102534	50.738247
227	14.1090722102534	51.386728
228	14.1090644502355	51.794642
229	14.109060065241	52.212111
230	14.1090508193316	52.662946
231	14.1090508193316	53.527187
232	14.1090460497504	53.979871
233	14.1090423000599	54.420337
234	14.1090423000599	55.521688
235	14.1090372631628	55.960074
236	14.1090348263993	56.406942
237	14.1090295472814	57.005668
238	14.1090295472814	58.305909
239	14.1090262516727	58.80917
240	14.1090245587732	59.339101
241	14.1090188908802	60.054274
242	14.1090188908802	61.410882
243	14.1090149626825	61.879065
244	14.1090124454114	62.346958
245	14.1090056586	62.924841
246	14.1090056586	63.645322
247	14.1090015670268	64.020999
248	14.1089985284872	64.427215
249	14.1089916402964	65.113035
250	14.1089916402964	66.425836
251	14.1089877715809	66.863565
252	14.1089856264297	67.335523
253	14.108980776001	68.439048
254	14.108980776001	70.604172
255	14.1089784360704	71.077479
256	14.1089775520341	71.774128
257	14.1089755311686	73.098727
258	14.1089748903002	74.617682
259	14.1089730741991	74.733615
260	14.1089730741991	75.528342
261	14.1089726240703	75.898062
262	14.1089720577199	76.358233
263	14.1089720577199	77.230409
264	14.1089712991913	77.811129
265	14.1089707594166	78.374346
266	14.1089707594166	79.177087
267	14.1089699589347	79.690273
268	14.1089693508267	80.14722
269	14.1089693508267	80.825314
270	14.1089685391853	81.303915
271	14.1089678767158	81.725146
272	14.1089678767158	82.330067
273	14.1089670181136	82.848972
274	14.1089663119072	83.309623
275	14.1089663119072	83.894641
276	14.1089653803831	84.316633
277	14.1089646185687	84.748226
278	14.1089641526519	85.382417
279	14.1089604622166	85.829784
280	14.108959531339	86.159723
281	14.1089582414761	86.724567
282	14.1089528507141	87.722983
283	14.1089513155528	88.236267
284	14.108945518703	89.119751
285	14.108944814638	89.58597
286	14.1089400221492	89.872372
287	14.1089386654153	90.163662
288	14.1089359558729	90.636522
289	14.1089297500103	91.431404
290	14.1089253391441	92.258119
291	14.1089192814115	92.886385
292	14.1089192814115	94.090111
293	14.1089154029304	94.475978
294	14.1089146176507	94.927433
295	14.1089075392045	95.271245
296	14.1089057728947	95.520482
297	14.1089007388758	95.934431
298	14.1089007388758	97.013652
299	14.1088955945128	97.513775
300	14.1088928070193	97.993349
301	14.1088871226081	98.620104
302	14.1088871226081	100.198733
303	14.1088838271039	100.734142
304	14.1088820680956	101.265138
305	14.10887796842	101.994247
306	14.10887796842	104.940628
307	14.1088756629362	105.627841
308	14.1088748002458	106.288233
309	14.1088724943945	107.413705
310	14.1088724943945	110.1948
311	14.1088721790978	110.659684
312	14.1088718407876	111.406405
313	14.1088718407876	115.713213
314	14.1088715491705	116.713065
315	14.1088715096891	120.694654
316	14.1088714203999	123.795707
317	14.1088714203999	127.462625
318	14.1088714072628	129.13467
319	14.108871401599	131.402019
320	14.1088713890631	135.889072
321	14.1088713890631	139.799603
322	14.1088713819949	141.6026
323	14.1088713776386	143.776054
324	14.1088713691979	147.098788
325	14.1088713554399	152.741502
326	14.1088713485961	155.550926
327	14.1088713350789	161.261182
328	14.1088713263289	163.906911
329	14.108871312764	169.372473
330	14.1088713040833	173.45639
331	14.1088712839001	176.051274
332	14.1088712839001	179.890825
333	14.1088712779579	181.314892
334	14.1088712711561	183.402049
335	14.1088712523471	188.192286
336	14.108871236655	191.967087
337	14.10887121677	194.785148
338	14.1088712075931	198.029572
339	14.1088711769192	200.82697
340	14.1088711769192	202.603734
341	14.1088711694134	203.612518
342	14.1088711596808	205.421989
343	14.1088711312274	207.787613
344	14.1088711312274	213.262885
345	14.1088711163859	214.768693
346	14.1088711025386	216.37289
347	14.1088711025386	220.910161
348	14.1088710817537	222.671178
349	14.1088710675834	224.189578
350	14.1088710675834	226.755369
351	14.1088710451968	228.342448
352	14.1088710296951	229.75768
353	14.1088710296951	231.86318
354	14.1088710062789	233.413032
355	14.1088709896044	234.758098
356	14.1088709896044	236.752904
357	14.108870964856	238.201453
358	14.1088709471185	239.547691
359	14.1088709471185	241.308118
360	14.1088709208903	242.677156
361	14.1088709023816	243.800385
362	14.1088709023816	245.546577
363	14.1088708741145	246.671316
364	14.1088708551368	247.711089
365	14.1088708551368	249.662551
366	14.108870824046	250.765248
367	14.1088708051164	251.879979
368	14.108870755467	253.489863
369	14.108870755467	255.654039
370	14.1088707256013	256.668225
371	14.108870700077	257.71155
372	14.108870700077	259.804723
373	14.1088706595598	260.929839
374	14.1088706327462	261.953045
375	14.1088706327462	263.967435
376	14.1088705882864	265.24555
377	14.1088705586008	266.217821
378	14.1088705586008	268.058314
379	14.1088705119021	269.175496
380	14.1088704812197	270.08907
381	14.1088704812197	271.855087
382	14.1088704315785	272.870039
383	14.1088704011341	273.82275
384	14.1088704011341	275.913544
385	14.1088703477549	276.916984
386	14.1088703171691	277.769223
387	14.1088702429062	278.951771
388	14.1088702429062	282.653052
389	14.1088701968396	283.48361
390	14.108870163834	284.42919
391	14.1088700868173	285.724754
392	14.1088700868173	288.28127
393	14.1088700380724	289.102573
394	14.1088699993935	289.991591
395	14.1088699993935	291.897438
396	14.1088699413047	292.831818
397	14.1088699084223	293.675737
398	14.1088698275042	294.941932
399	14.1088698275042	297.281263
400	14.1088697758007	298.102321
401	14.1088697392887	298.980621
402	14.1088696549021	300.294875
403	14.1088696549021	302.659645
404	14.1088696021865	303.430897
405	14.10886956579	304.279864
406	14.108869477549	305.551069
407	14.108869477549	307.512972
408	14.108869424968	308.292435
409	14.1088693857449	309.139345
410	14.1088692964034	310.371246
411	14.1088692964034	311.839675
412	14.1088692418691	312.551512
413	14.1088692016712	313.367627
414	14.1088691073103	314.523992
415	14.1088691073103	315.961257
416	14.1088690537336	316.67933
417	14.1088690087371	317.481572
418	14.1088690087371	318.994456
419	14.1088689389631	319.833605
420	14.1088688924655	320.702896
421	14.1088688924655	322.112097
422	14.1088688187525	322.957307
423	14.108868768977	323.748207
424	14.108868768977	325.046639
425	14.1088686934611	325.881676
426	14.1088686406911	326.64318
427	14.1088686406911	327.749555
428	14.108868564285	328.555508
429	14.108868509705	329.295122
430	14.108868509705	330.501027
431	14.1088684304766	331.580043
432	14.1088683737361	332.339932
433	14.1088683737361	333.319277
434	14.1088682935113	334.124449
435	14.1088682339039	334.920836
436	14.1088682339039	336.09908
437	14.1088681522656	336.910502
438	14.1088680889427	337.587646
439	14.1088680594087	338.505322
440	14.1088677720739	339.288956
441	14.1088677007656	340.032154
442	14.1088676173319	340.994431
443	14.1088672680537	343.124485
444	14.108866974496	344.619792
445	14.1088666666902	346.808136
446	14.1088662867996	348.617911
447	14.1088660525941	351.058726
448	14.1088655229717	352.18983
449	14.1088655229717	352.867672
450	14.1088653875478	353.323018
451	14.1088651687809	354.042922
452	14.1088650560825	356.258614
453	14.1088642085542	356.594814
454	14.1088641100652	356.931156
455	14.1088637471304	357.695684
456	14.1088637471304	358.881608
457	14.1088634340578	359.629546
458	14.1088631557477	360.386496
459	14.1088631557477	361.431255
460	14.1088628128873	362.191676
461	14.1088625297391	362.908477
462	14.1088623097747	363.874323
463	14.108860853188	365.155642
464	14.108860853188	367.5686
465	14.1088601165106	368.605556
466	14.1088600142263	369.525854
467	14.1088589090447	369.936125
468	14.1088584711868	370.606105
469	14.1088584711868	371.529186
470	14.1088580748305	372.045655
471	14.1088576545731	372.640928
472	14.1088569916643	373.459703
473	14.108855551626	375.128528
474	14.1088539580399	376.24945
475	14.1088530664982	378.189709
476	14.1088514500604	379.041248
477	14.1088514500604	379.600474
478	14.1088511190286	379.9809
479	14.1088506419023	380.501742
480	14.108850420631	381.50745
481	14.1088486825641	381.739401
482	14.1088484395052	382.133141
483	14.1088480421509	382.736619
484	14.1088477811583	385.35888
485	14.1088467625991	385.542638
486	14.1088467625991	386.603305
487	14.1088466248637	387.028544
488	14.1088464191712	387.882667
489	14.1088461173261	390.04911
490	14.1088460375991	392.821856
491	14.108846009449	395.689422
492	14.1088460056628	401.052477
493	14.1088460050388	406.427401
494	14.1088460045332	411.7979
495	14.1088460045332	417.166767
496	14.1088460045332	419.785231
497	14.1088460043967	421.220697
498	14.108846004179	424.058743
499	14.1088460036577	429.926448
500	14.1088460032731	435.242477
501	14.1088460028214	440.675012
502	14.108846002587	445.989075
503	14.1088460019635	451.312955
504	14.1088460019635	454.414747
505	14.1088460017984	456.530062
506	14.1088460015497	459.553396
507	14.1088460009838	464.873897
508	14.1088460005638	470.19508
509	14.1088460000562	475.935551
510	14.1088459999428	481.382041
511	14.1088459999428	486.187786
512	14.1088459990934	490.401219
513	14.1088459989351	492.308449
514	14.1088459982452	497.640526
515	14.1088459978376	499.583265
516	14.108845997271	504.897218
517	14.1088459969576	510.231957
518	14.1088459962504	515.750199
519	14.1088459962504	518.805908
520	14.1088459960012	520.582081
521	14.1088459957258	523.1672
522	14.1088459950033	529.067138
523	14.1088459945119	532.271936
524	14.10884599389	537.592104
525	14.10884599389	542.922115
526	14.1088459935747	544.525359
527	14.108845993282	547.104273
528	14.1088459924779	552.440457
529	14.1088459920217	554.431116
530	14.108845991314	559.834037
531	14.1088459910835	565.775691
532	14.1088459900357	571.090255
533	14.1088459900357	573.595629
534	14.1088459897951	575.12318
535	14.1088459894326	577.760788
536	14.1088459885492	583.453887
537	14.1088459879805	585.629632
538	14.1088459871944	590.94609
539	14.1088459870237	596.269657
540	14.1088459870237	600.799074


==> data/perfprofdiscrete-50-600-5-1.dat <==
iter	objfun	time
1	64.9506663467842	0.00999999999476131
2	59.4503544697196	0.0899999999965075
3	59.4503544697196	0.239999999990687
4	57.5071016783018	0.25
5	57.2238199689388	0.289999999993597
6	57.2238199689388	0.440000000002328
7	56.3740605367776	0.44999999999709
8	56.3740605367776	0.599999999991269
9	56.0147967235625	0.610000000000582
10	55.2257424337258	0.619999999995343
11	54.859819042242	0.639999999999418
12	54.8378947763984	0.75
13	54.8378947763984	0.910000000003492
14	54.3592630130898	0.929999999993015
15	54.0098796094783	0.940000000002328
16	53.5462986143218	0.94999999999709
17	53.2685857985859	0.959999999991851
18	53.2625216747757	1.02000000000407
19	53.2625216747757	1.19000000000233
20	52.7796241395707	1.22000000000116
21	52.7350586515899	1.23999999999069
22	52.4763710767066	1.25
23	52.1721344749113	1.25999999999476
24	52.1091760056187	1.30000000000291
25	51.9526568770644	1.30999999999767
26	51.5725095370991	1.31999999999243
27	51.2661938536694	1.33000000000175
28	51.2521959825259	1.38000000000466
29	51.2113724316852	1.38999999999942
30	50.9400139388923	1.39999999999418
31	50.425952145418	1.41000000000349
32	50.022510962415	1.41999999999825
33	49.9303465785441	1.47000000000116
34	49.7732685539558	1.47999999999593
35	49.5495337188145	1.48999999999069
36	49.3258055636327	1.5
37	49.0536498703091	1.50999999999476
38	48.6664923957434	1.52000000000407
39	48.6371022864831	1.52999999999884
40	48.6371022864831	1.70999999999185
41	48.206435093063	1.72999999999593
42	47.9909986073678	1.73999999999069
43	47.9551104113578	1.7899999999936
44	47.9551104113578	1.95999999999185
45	47.6621967677108	1.97999999999593
46	47.6457633910869	2
47	47.4679439356291	2.02000000000407
48	47.4148955373653	2.02999999999884
49	47.2987359807303	2.05000000000291
50	47.2472741141107	2.08000000000175
51	47.1422425987769	2.08999999999651
52	46.9792098884817	2.11000000000058
53	46.9091150092183	2.13000000000466
54	46.6829202417316	2.13999999999942
55	46.5409616672939	2.14999999999418
56	46.3569417476793	2.16000000000349
58	46.294630152174	2.41000000000349
59	46.0875858098657	2.41999999999825
60	46.040484231349	2.47000000000116
61	46.0107884742835	2.47999999999593
63	45.9104590315192	2.5
64	45.8377608141899	2.50999999999476
65	45.7735562128459	2.52000000000407
66	45.6153613930516	2.5399999999936
68	45.4797973781688	2.58999999999651
69	45.1733105752954	2.59999999999127
71	44.8490912081553	2.61999999999534
72	44.8241734673494	2.66999999999825
74	44.627968109926	2.69000000000233
75	44.4596842190086	2.69999999999709
77	44.2063161816462	2.72999999999593
78	44.1731941520675	2.75
80	43.8053964266357	2.77000000000407
82	43.7281860492891	2.83000000000175
83	43.613895780918	2.83999999999651
85	43.4483396203337	2.86000000000058
87	43.3029218815913	2.88999999999942
89	43.285442795072	2.92999999999302
91	42.8453115971666	2.94999999999709
92	42.792024180795	2.97000000000116
94	42.4416463750917	3.0399999999936
96	42.2762715420277	3.05999999999767
98	42.0705802489576	3.08000000000175
100	41.95905201029	3.11999999999534
102	41.7127495513539	3.17999999999302
105	41.5268833747487	3.39999999999418
107	41.4693637449296	3.41999999999825
109	41.3815303893368	3.45999999999185
111	41.3253836805146	3.47999999999593
114	41.2451093515493	3.5399999999936
116	41.2128948113415	3.56999999999243
118	41.1645433250896	3.61000000000058
121	41.0114983550025	3.66999999999825
123	40.9212410350996	3.69999999999709
126	40.760028719562	3.75999999999476
128	40.6315271806831	3.7899999999936
131	40.4006071953211	3.83000000000175
134	40.2788438218667	3.89999999999418
137	40.1439579547175	3.94000000000233
139	39.9898610239594	3.98999999999069
142	39.8407375157578	4.02999999999884
145	39.757350237883	4.08999999999651
148	39.6695646510205	4.13999999999942
151	39.5388416268645	4.19999999999709
155	39.4115720769584	4.25999999999476
158	39.2798902683886	4.31999999999243
161	39.2032872384149	4.34999999999127
164	39.0998448535375	4.58999999999651
168	39.0737168620136	4.66000000000349
171	39.0432674098548	4.72999999999593
175	38.9965308850813	4.77999999999884
179	38.9139912217861	4.86000000000058
182	38.8389653361697	4.91000000000349
186	38.7256843681711	4.97000000000116
190	38.6127429501969	5.0399999999936
194	38.447181060246	5.11999999999534
198	38.3441313851129	5.19000000000233
202	38.1801653468282	5.25999999999476
206	38.0301963332215	5.33000000000175
210	37.9568772664341	5.39999999999418
215	37.8447617419349	5.64999999999418
219	37.8168745940958	5.72999999999593
224	37.7816999945976	5.83000000000175
229	37.7073968003437	5.91000000000349
233	37.6752825358055	5.97999999999593
238	37.6194388214127	6.06999999999243
243	37.5690749020956	6.16999999999825
248	37.5141081542647	6.25
253	37.4442555993698	6.33000000000175
259	37.3540780336639	6.44999999999709
264	37.2758811490004	6.52000000000407
269	37.1872782984014	6.63000000000466
275	37.0781006039854	6.72000000000116
281	36.9561950940803	6.81999999999243
287	36.8527033669812	6.95999999999185
293	36.7925423328003	7.22000000000116
299	36.7670042245009	7.33999999999651
305	36.7402100063836	7.44000000000233
311	36.706849295974	7.52999999999884
318	36.6502929921355	7.66999999999825
324	36.6017784054026	7.77000000000407
331	36.5364894072576	7.88999999999942
338	36.4564503202918	8.02000000000407
345	36.3837092000325	8.14999999999418
352	36.2777603987248	8.27000000000407
359	36.1765608771664	8.39999999999418
367	36.0616122714882	8.55999999999767
374	35.9695864845622	8.66999999999825
382	35.871397109734	8.80999999999767
390	35.808841833737	8.95999999999185
398	35.7616578829773	9.11000000000058
407	35.7171995081543	9.25999999999476
415	35.6670254954588	9.39999999999418
424	35.5989785199292	9.55000000000291
432	35.5316720091266	9.69000000000233
441	35.4662922169362	9.83000000000175
451	35.4039564327359	10.0200000000041
460	35.3520170888784	10.1600000000035
470	35.2982795637183	10.3399999999965
479	35.2533335373891	10.5
489	35.2119601727034	10.679999999993
499	35.1801484334793	10.8499999999913
510	35.1378481086388	11.0500000000029
520	35.098410700341	11.2200000000012
531	35.0537870636731	11.4100000000035
542	35.0138981837121	11.5999999999913
554	34.9699368930702	11.8099999999977
565	34.9297543658354	12.0099999999948
577	34.8810290325638	12.2099999999919
589	34.8319809822839	12.429999999993
601	34.7894142640911	12.6399999999994
614	34.7426598885377	12.8699999999953
626	34.6987514986302	13.0800000000017
639	34.6425349158347	13.3000000000029
653	34.5822114866857	13.5599999999977
666	34.5279303197676	13.7799999999988
680	34.4738362732195	14.0200000000041
694	34.4168086088281	14.2799999999988
709	34.3502776946995	14.5299999999988
723	34.2835138522733	14.8699999999953
738	34.2103026955211	15.2200000000012
754	34.1310262406518	15.6300000000047
769	34.0541520590076	16
785	33.9603011948262	16.3999999999942
802	33.8548624542109	16.8099999999977
818	33.7573818165456	17.2099999999919
835	33.6406205232972	17.6300000000047
853	33.4931562437485	18.0699999999924
870	33.3589645399945	18.4700000000012
889	33.2225385188508	18.929999999993
907	33.1150451148557	19.3199999999924
926	33.0339279678744	19.7200000000012
945	32.9309214990711	20.0800000000017
965	32.7947809211271	20.5
985	32.7268606255547	20.8999999999942
1005	32.6215090680483	21.3000000000029
1026	32.4638302390049	21.7299999999959
1048	32.3124593361393	22.179999999993
1069	32.1831049487679	22.5699999999924
1092	32.0582808905802	23.0399999999936
1114	32.0003496834846	23.4899999999907
1137	31.9402291836147	23.9599999999919
1161	31.8654895774682	24.4400000000023
1185	31.7308940312054	24.9100000000035
1210	31.5957620372775	25.4199999999983
1235	31.5153271944439	25.9199999999983
1261	31.4377522622264	26.429999999993
1287	31.3635876766116	26.9599999999919
1314	31.2759642318964	27.5099999999948
1341	31.1506405764025	28.0500000000029
1369	31.0134561592677	28.6100000000006
1397	30.89921333141	29.179999999993
1426	30.810562881336	29.7700000000041
1456	30.7082148824769	30.3800000000047
1486	30.5680614956316	30.9799999999959
1517	30.4662672935016	31.5999999999913
1549	30.4003761418448	32.25
1581	30.3076683795864	32.8999999999942
1614	30.1836594587059	33.5699999999924
1647	30.038558546096	34.2200000000012
1681	29.9174331033534	34.9100000000035
1716	29.8087219663979	35.6199999999953
1752	29.6718901252694	36.3399999999965
1788	29.5213000479411	37.0699999999924
1826	29.4032723710143	37.8300000000017
1864	29.3192697512686	38.6100000000006
1902	29.2645146484788	39.3600000000006
1942	29.2264625067177	40.1600000000035
1982	29.1039058934296	40.9599999999919
2023	28.9688674802377	41.7899999999936
2066	28.8799074202433	42.6600000000035
2108	28.8158491815412	43.5200000000041
2152	28.7351591535866	44.4100000000035
2197	28.6302146518688	45.2899999999936
2243	28.5294078214088	46.1699999999983
2289	28.4381670460693	47.0800000000017
2337	28.3530197814002	48.0500000000029
2385	28.289681057003	49.0099999999948
2435	28.2253061921	50.0200000000041
2486	28.1647605227851	51.0099999999948
2537	28.0954787114537	51.9799999999959
2590	28.018266184448	53
2644	27.9439379369245	54.0599999999977
2699	27.8780779922652	55.179999999993
2755	27.8335151613321	56.4400000000023
2812	27.7994883371939	57.7899999999936
2871	27.7728945413042	59.2299999999959
2930	27.7464218055785	60.6199999999953
2991	27.7015573364729	61.8499999999913
3054	27.6357451148622	63.1199999999953
3117	27.5711065405251	64.3800000000047
3182	27.515585481191	65.6900000000023
3248	27.4609712059493	67.0399999999936
3315	27.4064323652252	68.3800000000047
3384	27.3531452934509	69.7599999999948
3455	27.2964627076448	71.0999999999913
3527	27.2506534486916	72.5500000000029
3600	27.1959977848402	74.0299999999988
3675	27.1482213360574	75.5500000000029
3751	27.1055101993086	77.0800000000017
3829	27.0652685907549	78.6499999999942
3909	27.0317746404406	80.2599999999948
3990	27.0011998742324	81.9100000000035
4073	26.9671638913525	83.5999999999913
4157	26.9345405757582	85.3099999999977
4244	26.8949302464795	87.0899999999965
4332	26.8534151257815	88.8699999999953
4422	26.8129959405601	90.7200000000012
4514	26.7714840755399	92.5299999999988
4608	26.7292470748454	94.3300000000017
4704	26.6832364342239	96.2899999999936
4802	26.6386086565052	98.2799999999988
4901	26.5967219001769	100.259999999995
5003	26.5537992676177	102.349999999991
5107	26.5203959298778	104.449999999997
5213	26.486774552072	106.580000000002
5322	26.4496653172357	108.789999999994
5432	26.4087306278411	110.989999999991
5545	26.3712095610417	113.279999999999
5661	26.3319796226518	115.589999999997
5778	26.2915644718352	117.940000000002
5898	26.2521069389005	120.349999999991
6021	26.2088837853218	122.830000000002
6146	26.1654699367882	125.339999999997
6274	26.1260025905835	127.899999999994
6404	26.0921392887213	130.5
6537	26.0571607711216	133.160000000003
6673	26.0167526908945	136.470000000001
6812	25.9738801927138	139.509999999995
6954	25.9333733218881	142.349999999991
7098	25.8951600162684	145.229999999996
7246	25.8582470914724	148.270000000004
7396	25.8214199263353	151.580000000002
7550	25.7843301950077	155.669999999998
7707	25.7443890378898	159.069999999992
7867	25.7037899684121	162.309999999998
8031	25.6629855479213	165.690000000002
8198	25.6246134278436	169.690000000002
8368	25.5867478239475	172.910000000003
8542	25.5447574010112	176.289999999994
8720	25.5047894568253	180.069999999992
8901	25.4663569515321	184.300000000003
9086	25.4271566414352	188.009999999995
9275	25.3890649429418	191.789999999994
9468	25.3495881299241	195.669999999998
9665	25.3095836223054	199.569999999992
9865	25.2706649987992	203.599999999991
10071	25.2325541892436	207.630000000005
10280	25.195548422588	212.059999999998
10494	25.1565676289955	216.979999999996
10712	25.1187385288619	221.380000000005
10934	25.0826201997003	225.880000000005
11162	25.0434906436039	230.489999999991
11394	25.0049227404634	235.139999999999
11631	24.9676772445242	239.880000000005
11872	24.9311707227798	244.770000000004
12119	24.8944239288539	249.669999999998
12371	24.8571056214083	254.759999999995
12628	24.8202107836674	260.699999999997
12891	24.7842569766489	266.069999999992
13159	24.7502352632963	271.229999999996
13432	24.7145519864291	276.699999999997
13711	24.6783260435555	282.259999999995
13997	24.6444430975183	287.899999999994
14287	24.6104675283931	293.929999999993
14584	24.5752629632258	300.569999999992
14888	24.5411982810984	306.649999999994
15197	24.5081025575495	313.580000000002
15513	24.4743281218031	320.709999999992
15836	24.4422749050198	327.190000000002
16165	24.4101321259182	333.75
16501	24.3772069585415	340.360000000001
16844	24.3461250074751	347.259999999995
17194	24.3150975994495	355.119999999995
17551	24.2841835114117	362.319999999992
17916	24.2528203777837	370.179999999993
18289	24.222382790085	377.739999999991
18669	24.1928690227703	386.199999999997
19057	24.1631035710123	394.009999999995
19453	24.133340038602	401.979999999996
19857	24.1047065227437	409.989999999991
20270	24.0755951085983	419.020000000004
20692	24.0462460738369	431.289999999994
21122	24.0185455438536	440.050000000003
21561	23.990520529647	449.589999999997
22009	23.9631373991177	458.849999999991
22466	23.9356533988587	468.809999999998
22933	23.9086335218527	478.919999999998
23410	23.8821938725856	488.470000000001
23897	23.8560564260025	498.139999999999
24394	23.8292222824997	509.190000000002
24901	23.802989365665	519.709999999992
25418	23.7777895797064	531.039999999994
25947	23.7529373218394	542.169999999998
26486	23.7278086132487	553.919999999998
27037	23.7025505590431	565.380000000005
27599	23.6784494208386	577.139999999999
28172	23.6547062087135	588.360000000001
28758	23.6310765115041	600.020000000004


==> data/perfprofdiscrete-50-600-5-2.dat <==
iter	objfun	time
1	64.5625807787669	0.0299999999988358
2	61.5827783068085	0.0500000000029104
3	57.8382322694085	0.119999999995343
4	57.8382322694085	0.360000000000582
5	57.4972766278411	0.380000000004657
6	57.4170786656366	0.399999999994179
7	56.4662209756175	0.419999999998254
8	56.4209404823253	0.529999999998836
9	56.3773025312649	0.55000000000291
10	56.224151539829	0.559999999997672
11	55.9499686766254	0.580000000001746
12	55.5550839393355	0.589999999996508
13	55.1988070248149	0.600000000005821
14	54.9016240625054	0.619999999995343
15	54.3725927007171	0.630000000004657
16	54.2990841231272	0.660000000003492
17	54.0379493978768	0.679999999993015
18	53.5712678289478	0.69999999999709
19	53.4023311162111	0.789999999993597
20	53.3035770855355	0.809999999997672
21	52.9668517971941	0.819999999992433
22	52.387224079079	0.830000000001746
23	51.8256524948685	0.850000000005821
24	50.9633241744509	0.869999999995343
25	50.9345197355146	0.910000000003492
26	50.6581472605256	0.929999999993015
27	50.2455068858334	0.94999999999709
28	50.0819657167982	0.979999999995925
29	49.7420152482935	0.990000000005239
30	49.1472417473381	1.02000000000407
31	48.597768655725	1.02999999999884
32	48.5804974654879	1.10000000000582
33	48.5804974654879	1.33999999999651
34	48.0044076732726	1.36000000000058
35	47.8809945384158	1.38999999999942
36	47.682919473911	1.39999999999418
37	47.6319078763105	1.45999999999185
38	47.4679839789649	1.47000000000116
39	47.3342381462889	1.47999999999593
40	47.3069676361433	1.52000000000407
41	47.1374208724509	1.52999999999884
42	47.0180170243263	1.55999999999767
43	46.9633480357925	1.58999999999651
44	46.8428686494168	1.60000000000582
45	46.6997778247347	1.63000000000466
46	46.4929435140796	1.64999999999418
47	46.4616609595389	1.67999999999302
48	46.4408979607656	1.69999999999709
49	46.1502339608922	1.72000000000116
50	46.1063288100434	1.80000000000291
51	46.0855870144321	1.81999999999243
52	45.9315699821471	1.83999999999651
53	45.6675154741541	1.85000000000582
54	45.4164130148831	1.86999999999534
55	45.3001256443844	1.88999999999942
56	45.154001989565	1.91000000000349
57	45.1036305077796	1.94000000000233
58	44.9569700109521	1.95999999999185
60	44.70368978162	2.05000000000291
61	44.5834974971376	2.05999999999767
62	44.4201572748746	2.08000000000175
63	44.2935735024367	2.08999999999651
65	44.106520683933	2.13000000000466
66	43.9383906796028	2.14999999999418
68	43.8429480720379	2.19999999999709
69	43.8429480720379	2.44000000000233
70	43.59531332876	2.45999999999185
72	43.542504567083	2.52000000000407
73	43.5236748208978	2.5399999999936
75	43.4661697823279	2.60000000000582
76	43.3952450079474	2.61000000000058
78	43.3076887790044	2.66000000000349
80	43.177440648706	2.72000000000116
81	43.1230427186739	2.74000000000524
83	43.0227309963795	2.81999999999243
85	42.8587793133478	2.83999999999651
86	42.7646443428816	2.86999999999534
88	42.6658270571567	2.89999999999418
90	42.5512379267008	3.14999999999418
92	42.4792621938291	3.19000000000233
94	42.4149895274795	3.22000000000116
96	42.35338983458	3.27000000000407
98	42.29502187293	3.30000000000291
100	42.201353451758	3.33999999999651
102	42.1085571763813	3.36999999999534
104	42.0186597502583	3.42999999999302
106	41.911368408867	3.47000000000116
108	41.8140910185397	3.49000000000524
111	41.6615256796105	3.55000000000291
113	41.5437561981098	3.58999999999651
115	41.364805251674	3.66000000000349
118	41.1418020944901	3.69999999999709
120	41.0260756172559	3.74000000000524
123	40.9894735388991	3.99000000000524
125	40.8250305177717	4.0399999999936
128	40.7740480758192	4.08999999999651
130	40.7450157233979	4.11999999999534
133	40.653843734249	4.17999999999302
136	40.5697901477359	4.25
139	40.4850441847998	4.30000000000291
142	40.3667958441969	4.35000000000582
144	40.337723448402	4.39999999999418
147	40.1927510072488	4.44999999999709
150	40.0836260972462	4.5
154	39.9281594438942	4.58000000000175
157	39.8450770470299	4.64999999999418
160	39.5908677922009	4.69999999999709
163	39.4334335239031	4.75999999999476
167	39.2367168333659	4.83999999999651
170	39.0883835106067	4.88999999999942
174	38.8645396662908	4.97000000000116
177	38.7858834208999	5.02999999999884
181	38.5188740552112	5.10000000000582
185	38.3490272805697	5.20999999999185
189	38.0932117443833	5.27999999999884
193	37.8932442481939	5.36000000000058
197	37.7392758275119	5.42999999999302
201	37.6316001905461	5.69999999999709
205	37.6018771424433	5.7899999999936
209	37.5855516098926	5.86000000000058
213	37.5650417584232	5.94000000000233
218	37.5325033164763	6.05000000000291
222	37.5065722405384	6.11999999999534
227	37.4723105389188	6.22000000000116
232	37.4409082545543	6.30000000000291
237	37.4055356180081	6.39999999999418
241	37.3770970771665	6.47999999999593
246	37.3468306906366	6.56999999999243
252	37.2984958720073	6.69999999999709
257	37.2599994755053	6.7899999999936
262	37.2203468606026	6.88999999999942
268	37.1674691777483	7.00999999999476
273	37.1236931774788	7.08999999999651
279	37.069203673915	7.22000000000116
285	37.0121227542318	7.33999999999651
290	36.9669650473585	7.42999999999302
297	36.8834674328824	7.58999999999651
303	36.8232172885199	7.74000000000524
309	36.7497314723161	7.88000000000466
315	36.6885738240943	8.02000000000407
322	36.6014311654334	8.19999999999709
329	36.4984019980765	8.38000000000466
335	36.4314751104671	8.52999999999884
342	36.3562312968753	8.69999999999709
349	36.2821515435618	8.88000000000466
357	36.2196662138595	9.08000000000175
364	36.1255223189886	9.24000000000524
372	36.0407655990945	9.44000000000233
379	35.9637633273808	9.61999999999534
387	35.8929063323782	9.80000000000291
395	35.8079456642849	10.0299999999988
404	35.7161013223007	10.2299999999959
412	35.6292775996606	10.4100000000035
420	35.557495336342	10.6300000000047
429	35.4382640919222	10.8500000000058
438	35.3408091931503	11.0599999999977
447	35.2565577807572	11.2700000000041
457	35.1407073558697	11.5299999999988
466	35.0545472282471	11.7700000000041
476	34.9723860679776	11.9900000000052
486	34.8696563249903	12.2099999999919
496	34.782429163891	12.4100000000035
506	34.6935812916379	12.6100000000006
516	34.606199969028	12.8099999999977
527	34.512941592581	13.0399999999936
538	34.4124566230717	13.25
549	34.3171323066277	13.4700000000012
561	34.2021070052388	13.7299999999959
572	34.1040629029849	13.9400000000023
584	33.9995524260907	14.179999999993
596	33.8910163914801	14.4199999999983
609	33.7737018648471	14.6900000000023
621	33.6709182270214	14.9199999999983
634	33.5686255701112	15.179999999993
647	33.4589511507481	15.4599999999919
661	33.3461741907611	15.7400000000052
675	33.2338502188592	16.0299999999988
689	33.1213246930063	16.3099999999977
703	33.0058160430593	16.5899999999965
717	32.9032070369423	16.8699999999953
732	32.7847359380273	17.1699999999983
748	32.6730584221637	17.4900000000052
763	32.580058429015	17.7799999999988
779	32.4782013730426	18.1100000000006
795	32.3954438708782	18.4400000000023
812	32.2801384652802	18.7700000000041
828	32.1812815969692	19.1100000000006
846	32.0785488742388	19.4599999999919
863	31.9769115622097	19.8000000000029
881	31.8674528311635	20.1600000000035
899	31.7585026860527	20.5200000000041
918	31.6403913829435	20.9100000000035
937	31.5331980294182	21.3199999999924
957	31.4282216767281	21.8000000000029
976	31.3278656779466	22.2599999999948
997	31.2125656925424	22.7700000000041
1017	31.1070233270168	23.2700000000041
1039	31.0124545039243	23.8000000000029
1060	30.9198399258516	24.3199999999924
1082	30.8183258533086	24.8699999999953
1105	30.7060127228663	25.4100000000035
1127	30.606888153583	25.8999999999942
1151	30.5020402228769	26.3899999999994
1175	30.4108309547515	26.8699999999953
1199	30.3291386832837	27.3600000000006
1224	30.2516487610699	27.8600000000006
1249	30.1679527390976	28.3699999999953
1275	30.0846172267842	28.8899999999994
1302	29.9951497658309	29.4400000000023
1329	29.9063080844534	29.9900000000052
1357	29.8205166815283	30.5599999999977
1385	29.7350294876774	31.1199999999953
1413	29.6551534100742	31.679999999993
1443	29.5730548538744	32.3000000000029
1473	29.4970186987411	32.9100000000035
1503	29.4202237850787	33.5200000000041
1535	29.3408728952839	34.1600000000035
1566	29.2663357177156	34.8000000000029
1599	29.1914843945843	35.6000000000058
1632	29.1202767567411	36.4199999999983
1666	29.0531058810171	37.25
1701	28.982620503571	38.1199999999953
1736	28.9162460093766	39
1772	28.8533046341603	39.7599999999948
1809	28.7935472876763	40.4599999999919
1846	28.737336562196	41.1699999999983
1885	28.6837457141962	41.9499999999971
1924	28.635568938478	42.6900000000023
1964	28.5887256691414	43.5
2004	28.5420885827949	44.3899999999994
2046	28.495022057884	45.4100000000035
2089	28.4458350412327	46.4799999999959
2132	28.3953793750709	47.5200000000041
2176	28.3445244515533	48.5899999999965
2221	28.2953797367395	49.4900000000052
2267	28.2471498659796	50.4100000000035
2315	28.1984594969413	51.3699999999953
2363	28.1500583685323	52.3000000000029
2412	28.100911026019	53.2400000000052
2462	28.0531094303943	54.179999999993
2513	28.0056814827931	55.1499999999942
2565	27.9593880918922	56.1300000000047
2618	27.9126316652546	57.1300000000047
2673	27.8647190235941	58.2099999999919
2728	27.8182349718848	59.3199999999924
2785	27.7735860915131	60.3999999999942
2843	27.7290107021097	61.5699999999924
2902	27.6850121716724	62.8800000000047
2962	27.6429802333761	64.3399999999965
3023	27.6009532432731	65.8500000000058
3086	27.5596238957596	67.2899999999936
3150	27.5173065262038	68.5800000000017
3216	27.4743667571225	69.9100000000035
3282	27.4340723085364	71.179999999993
3350	27.39252462599	72.5599999999977
3420	27.3507486827459	73.9700000000012
3491	27.3099015509565	75.3899999999994
3563	27.2687185355814	76.8300000000017
3637	27.2287508512379	78.3199999999924
3713	27.1877750971394	79.8500000000058
3790	27.1464689232305	81.4199999999983
3869	27.106354311742	82.9700000000012
3949	27.0657473313737	84.5200000000041
4031	27.0266288511653	86.0899999999965
4115	26.9873944431514	87.6699999999983
4200	26.9482405800684	89.3500000000058
4287	26.9092961864806	91.4100000000035
4376	26.8707354562413	93.5800000000017
4467	26.8319938335286	95.8600000000006
4560	26.7933949918215	98.6600000000035
4655	26.7541598107078	102.059999999998
4751	26.7163364658901	104.669999999998
4850	26.6778282905042	106.660000000003
4951	26.6401577086397	108.690000000002
5053	26.6022025568451	110.740000000005
5158	26.563588367519	112.779999999999
5265	26.5254104212849	114.789999999994
5375	26.4872482551595	116.990000000005
5486	26.4500884141338	119.679999999993
5600	26.4113170518726	122.199999999997
5717	26.372686047342	124.550000000003
5835	26.3348331672347	126.929999999993
5956	26.297509993006	129.360000000001
6080	26.2601516386395	131.830000000002
6206	26.2231636721217	134.350000000006
6335	26.1853980909544	136.959999999992
6467	26.1479505817976	139.610000000001
6601	26.1112977336552	142.309999999998
6738	26.0742880887909	145.069999999992
6878	26.0372453739188	147.880000000005
7021	25.9998937274769	150.729999999996
7166	25.9634859856269	153.800000000003
7315	25.9270408411133	157.449999999997
7467	25.8906136626345	160.5
7622	25.8543782841127	163.589999999997
7780	25.8183484271221	166.75
7942	25.7823854126959	170
8107	25.7458040309745	173.770000000004
8275	25.7098140960481	177.429999999993
8447	25.6739621259967	180.819999999992
8622	25.6386518681611	184.289999999994
8801	25.6034879506759	187.869999999995
8984	25.5686887793061	191.539999999994
9170	25.5342749836879	195.330000000002
9361	25.4995955843464	199.669999999998
9555	25.4662732355956	203.319999999992
9754	25.4331638319408	207.309999999998
9956	25.4008134807999	211.339999999997
10163	25.3680257348949	216.190000000002
10374	25.3359109753792	220.520000000004
10589	25.304668569377	224.819999999992
10809	25.2738037176079	229.100000000006
11033	25.2435337191236	234.110000000001
11262	25.2136878172233	238.880000000005
11496	25.1843896127174	244.369999999995
11735	25.1554866657748	249.209999999992
11979	25.1271153812375	254.830000000002
12227	25.0993401294238	259.630000000005
12481	25.0721993647373	264.649999999994
12740	25.0454461091187	270.319999999992
13005	25.0189661028609	275.860000000001
13275	24.992762656331	281.259999999995
13550	24.9673689136797	286.940000000002
13832	24.9423926970545	293.059999999998
14119	24.9176747465587	299.440000000002
14412	24.8934170485243	305.270000000004
14711	24.8693907371221	311.179999999993
15017	24.8460404810126	317.229999999996
15328	24.8228440795869	324.190000000002
15647	24.8000411904038	330.5
15972	24.7775312262887	337.240000000005
16303	24.7553466807869	344.25
16642	24.733392656273	351.690000000002
16987	24.7116235132469	359.279999999999
17340	24.6900877723266	366.240000000005
17700	24.6688205518673	375.619999999995
18067	24.6477206765519	383.910000000003
18442	24.6267575899435	392.039999999994
18825	24.605903320057	399.729999999996
19216	24.5850463531177	408.270000000004
19615	24.5644755649337	416.139999999999
20022	24.5439243916548	424.709999999992
20438	24.5234990024995	433.839999999997
20862	24.5033362206775	442.580000000002
21295	24.4830335454286	451.479999999996
21738	24.4629586506835	461.009999999995
22189	24.4428661514103	470.389999999999
22650	24.4228146218344	479.729999999996
23120	24.4028627364123	489.289999999994
23600	24.3828459000133	498.880000000005
24090	24.3630672169024	508.679999999993
24590	24.3433329023876	519.539999999994
25100	24.3235750872182	530.259999999995
25622	24.3037887256933	540.970000000001
26153	24.2841606410662	552.110000000001
26696	24.2645018100898	563.800000000003
27251	24.2449718501606	575.610000000001
27816	24.2254613897711	587.669999999998
28394	24.2059512226926	600.020000000004


==> data/perfprofdiscrete-50-600-5-3.dat <==
iter	objfun	time
1	64.5625807787669	0.0399999999935972
2	61.5827783068085	0.0499999999883585
3	57.8382322694085	0.119999999995343
4	57.8382322694085	0.349999999991269
5	57.4972766278411	0.379999999990105
6	57.4170786656366	0.389999999999418
7	56.4662209756175	0.399999999994179
8	56.4209404823253	0.489999999990687
9	56.3773025312649	0.509999999994761
10	56.224151539829	0.519999999989523
11	55.9499686766254	0.529999999998836
12	55.5550839393355	0.539999999993597
13	55.1988070248149	0.549999999988358
14	54.9016240625054	0.569999999992433
15	54.3725927007171	0.580000000001746
16	54.2990841231272	0.599999999991269
17	54.0379493978768	0.610000000000582
18	53.5712678289478	0.629999999990105
19	53.4023311162111	0.69999999999709
20	53.3035770855355	0.709999999991851
21	52.9668517971941	0.720000000001164
22	52.387224079079	0.729999999995925
23	51.8256524948685	0.739999999990687
24	50.9633241744509	0.75
25	50.9345197355146	0.789999999993597
26	50.6581472605256	0.799999999988358
27	50.2455068858334	0.809999999997672
28	50.0819657167982	0.849999999991269
29	49.7420152482935	0.860000000000582
30	49.1472417473381	0.869999999995343
31	48.597768655725	0.869999999995343
32	48.5804974654879	0.929999999993015
33	48.5804974654879	1.11000000000058
34	48.0044076732726	1.1299999999901
35	47.8809945384158	1.14999999999418
36	47.682919473911	1.16999999999825
37	47.6319078763105	1.20999999999185
38	47.4679839789649	1.22999999999593
39	47.3342381462889	1.23999999999069
40	47.3069676361433	1.25999999999476
41	47.1374208724509	1.26999999998952
42	47.0180170243263	1.2899999999936
43	46.9633480357925	1.30999999999767
44	46.8428686494168	1.31999999999243
45	46.6997778247347	1.33999999999651
46	46.4929435140796	1.36000000000058
47	46.4616609595389	1.38999999999942
48	46.4408979607656	1.40999999998894
49	46.1502339608922	1.41999999999825
50	46.1063288100434	1.48999999999069
51	46.0855870144321	1.5
52	45.9315699821471	1.50999999999476
53	45.6675154741541	1.52999999999884
54	45.4164130148831	1.5399999999936
55	45.3001256443844	1.55999999999767
56	45.154001989565	1.56999999999243
57	45.1036305077796	1.59999999999127
58	44.9569700109521	1.61000000000058
60	44.70368978162	1.67999999999302
61	44.5834974971376	1.68999999998778
62	44.4201572748746	1.70999999999185
63	44.2935735024367	1.72000000000116
65	44.106520683933	1.75
66	43.9383906796028	1.76999999998952
67	43.8942255919439	1.79999999998836
69	43.8429480720379	2
70	43.59531332876	2.00999999999476
72	43.542504567083	2.04999999998836
73	43.5236748208978	2.08000000000175
75	43.4661697823279	2.11999999999534
76	43.3952450079474	2.1299999999901
78	43.3076887790044	2.16999999999825
79	43.260044717736	2.19999999999709
81	43.1230427186739	2.22000000000116
83	43.0227309963795	2.27999999999884
84	43.0030812186684	2.29999999998836
86	42.7646443428816	2.31999999999243
88	42.6658270571567	2.34999999999127
90	42.5512379267008	2.61999999999534
92	42.4792621938291	2.65999999998894
94	42.4149895274795	2.69999999999709
96	42.35338983458	2.73999999999069
98	42.29502187293	2.76999999998952
100	42.201353451758	2.83000000000175
102	42.1085571763813	2.84999999999127
104	42.0186597502583	2.91999999999825
106	41.911368408867	2.94999999999709
108	41.8140910185397	2.97000000000116
110	41.695601022786	3.01999999998952
113	41.5437561981098	3.08000000000175
115	41.364805251674	3.14999999999418
117	41.2126046492564	3.16999999999825
120	41.0260756172559	3.20999999999185
122	40.9894735388991	3.27999999999884
125	40.8250305177717	3.5399999999936
127	40.7958163480228	3.56999999999243
130	40.7450157233979	3.61999999999534
133	40.653843734249	3.68999999998778
135	40.599258085089	3.72999999999593
138	40.5139560466026	3.77999999999884
141	40.4012000064917	3.84999999999127
144	40.337723448402	3.91999999999825
147	40.1927510072488	3.97000000000116
150	40.0836260972462	4.02999999999884
153	39.9374316101339	4.08999999999651
156	39.8567499332895	4.17999999999302
160	39.5908677922009	4.23999999999069
163	39.4334335239031	4.31999999999243
166	39.2724334342096	4.36000000000058
170	39.0883835106067	4.43999999998778
173	38.90690717647	4.50999999999476
177	38.7858834208999	4.58000000000175
181	38.5188740552112	4.66999999999825
184	38.4171951638497	4.76999999998952
188	38.1284078107572	4.83000000000175
192	37.9342374760314	4.91999999999825
196	37.7482135961278	5
200	37.7012814402213	5.27999999999884
204	37.6051826213534	5.36999999999534
209	37.5855516098926	5.47000000000116
213	37.5650417584232	5.54999999998836
217	37.542109040355	5.6299999999901
222	37.5065722405384	5.73999999999069
226	37.4796266113579	5.83000000000175
231	37.4445747726388	5.91999999999825
236	37.4122306397489	6.01999999998952
241	37.3770970771665	6.1299999999901
246	37.3468306906366	6.22999999999593
251	37.3073835091795	6.33000000000175
256	37.2779567418066	6.43999999998778
261	37.2262463303034	6.5399999999936
267	37.1788984936443	6.65999999998894
272	37.1331856721229	6.76999999998952
278	37.0816710159918	6.88999999999942
284	37.0225884412502	7
290	36.9669650473585	7.11999999999534
296	36.8972967946272	7.25999999999476
302	36.849492957041	7.36999999999534
308	36.765953634856	7.47999999999593
314	36.6947001020614	7.61000000000058
321	36.6074632399228	7.75
328	36.5128523351824	7.89999999999418
334	36.4430138432433	8.00999999999476
341	36.3663148839897	8.15999999998894
349	36.2821515435618	8.31999999999243
356	36.2287032119028	8.45999999999185
363	36.1365481218167	8.61000000000058
371	36.0626894024356	8.76999999998952
378	35.9767073009335	8.89999999999418
386	35.8934213446381	9.04999999998836
394	35.8316452921265	9.22000000000116
402	35.7330125931811	9.3799999999901
411	35.6385916823304	9.59999999999127
419	35.5604507186903	9.7899999999936
428	35.4536642868347	10.0399999999936
437	35.3519641520588	10.25
446	35.2609268031426	10.4799999999959
455	35.1650514231585	10.7200000000012
465	35.0740767227644	10.9499999999971
474	34.9829446452124	11.1599999999889
484	34.8908216213775	11.3999999999942
494	34.8040348291596	11.6299999999901
504	34.7192754793314	11.8799999999901
515	34.6159889125572	12.1399999999994
526	34.5145809071663	12.4099999999889
536	34.4241367515003	12.6599999999889
548	34.3240067036088	12.9599999999919
559	34.2215397567954	13.2299999999959
571	34.1134574335889	13.5399999999936
582	34.0317438087135	13.7999999999884
594	33.9085131401926	14.0800000000017
607	33.7974218144571	14.3199999999924
619	33.6865786729628	14.5599999999977
632	33.5845574118117	14.8199999999924
645	33.4778946490318	15.0899999999965
659	33.3656912995118	15.3699999999953
672	33.2601375625296	15.6299999999901
686	33.1547712853941	15.9099999999889
701	33.0262099550542	16.2200000000012
715	32.9102631642556	16.4899999999907
730	32.7965328145643	16.7999999999884
745	32.6967906141095	17.0899999999965
761	32.5869687966791	17.4199999999983
776	32.5006652938614	17.7200000000012
793	32.3985358284475	18.0699999999924
809	32.2985000790908	18.3999999999942
826	32.1973493529161	18.7299999999959
843	32.0991501301255	19.0699999999924
860	31.9971496221645	19.4099999999889
878	31.8868327255248	19.7799999999988
896	31.7732704747336	20.1399999999994
915	31.6574277696725	20.5199999999895
934	31.5497389773401	20.9099999999889
953	31.448818000872	21.2799999999988
973	31.3440414753012	21.6699999999983
993	31.2297890088146	22.0899999999965
1014	31.1225498490106	22.5099999999948
1035	31.0247304584809	22.929999999993
1057	30.9332737055378	23.4199999999983
1078	30.8362901736957	23.9399999999878
1101	30.7256520470128	24.5099999999948
1124	30.6182015754995	25.0800000000017
1147	30.5183555560542	25.6399999999994
1171	30.4256402666848	26.2299999999959
1195	30.3437326348546	26.8199999999924
1220	30.2607391023587	27.4399999999878
1245	30.1811161759285	27.9799999999959
1271	30.0965992618834	28.5
1297	30.0129516844166	29.0199999999895
1324	29.9221539543301	29.5800000000017
1352	29.835070454754	30.1299999999901
1380	29.7510991554314	30.6999999999971
1409	29.6667701424683	31.2899999999936
1438	29.5861699965231	31.8899999999994
1468	29.5089428863596	32.5499999999884
1498	29.4326579156792	33.3099999999977
1529	29.3576196659963	34.0599999999977
1561	29.2811029613732	34.8600000000006
1593	29.2063768277539	35.6499999999942
1626	29.1362498665125	36.4599999999919
1660	29.0632656456817	37.2099999999919
1695	28.9940548229832	37.9199999999983
1730	28.927652558614	38.6199999999953
1766	28.8638955666191	39.3399999999965
1802	28.8041465533679	40.0800000000017
1840	28.7462106538323	40.8600000000006
1878	28.6935502159526	41.7200000000012
1917	28.6438350958268	42.8300000000017
1957	28.5971406568928	44.0399999999936
1997	28.5500135481205	45.25
2039	28.5023024915711	46.5399999999936
2081	28.4541578676781	47.8099999999977
2124	28.4043753675192	49.1199999999953
2168	28.3537233448745	50.2299999999959
2213	28.3046295334842	51.0999999999913
2259	28.2555056051586	52.0399999999936
2306	28.2075464223505	52.9899999999907
2354	28.158935615316	53.9599999999919
2403	28.1104234686879	54.9399999999878
2453	28.0613217869016	55.9700000000012
2503	28.0152117480234	56.9700000000012
2555	27.9688807139505	58.0199999999895
2608	27.9212329121907	59.0899999999965
2663	27.8730243438075	60.1599999999889
2718	27.8264311881177	61.2699999999895
2774	27.7825624098213	62.3899999999994
2832	27.7369537954633	63.5699999999924
2890	27.6939154139457	64.7399999999907
2950	27.6508184378445	65.9499999999971
3012	27.6084665671398	67.1999999999971
3074	27.56744608758	68.4399999999878
3138	27.5258441654285	69.7299999999959
3203	27.4826124896358	71.0199999999895
3270	27.4409658895488	72.3699999999953
3337	27.4001153442309	73.7200000000012
3407	27.3588535182041	75.0999999999913
3477	27.317672503785	76.429999999993
3550	27.2765881297725	77.8099999999977
3623	27.2363270316419	79.2599999999948
3698	27.1957434670548	80.7699999999895
3775	27.1547461244258	82.3199999999924
3853	27.1143882765393	83.8899999999994
3933	27.0736954353835	85.5
4015	27.0341674260027	87.2599999999948
4098	26.9950299960727	89.2899999999936
4183	26.955930325965	91.3099999999977
4270	26.9168799447143	93.0699999999924
4359	26.8780431592154	94.8499999999913
4449	26.8396822324679	96.6499999999942
4542	26.8005135557635	98.5099999999948
4636	26.7620220297679	100.399999999994
4732	26.7238231326927	102.330000000002
4830	26.6854131376066	104.259999999995
4931	26.6473228340967	106.229999999996
5033	26.6095893559972	108.279999999999
5137	26.5712112774424	110.369999999995
5244	26.5328147872858	112.5
5353	26.4948663993407	114.709999999992
5464	26.4569788356307	116.959999999992
5577	26.4190059354511	119.220000000001
5693	26.3806045260087	121.539999999994
5811	26.3424757747979	123.919999999998
5932	26.3047767678853	126.349999999991
6055	26.2676321140758	128.819999999992
6180	26.2304929201748	131.349999999991
6309	26.1928997182463	133.959999999992
6440	26.1555023309678	136.489999999991
6573	26.1189447113756	139.62999999999
6710	26.0817859795123	142.679999999993
6849	26.0449274653669	145.470000000001
6991	26.0076515219673	148.849999999991
7136	25.9710046737506	152.01999999999
7284	25.934691525963	155
7435	25.8984641778311	158.009999999995
7590	25.8616362881695	160.959999999992
7747	25.8256172125775	164.099999999991
7908	25.7897877923864	167.319999999992
8072	25.7535845103039	170.569999999992
8239	25.7173220687063	173.779999999999
8410	25.6816517520683	177.159999999989
8585	25.6461258668606	181.209999999992
8763	25.6108761394363	184.979999999996
8945	25.5761431122615	188.970000000001
9130	25.5416119669661	193.12999999999
9320	25.5070645018775	196.929999999993
9513	25.473474788698	200.789999999994
9711	25.4403294103981	204.76999999999
9912	25.4076688167228	209.539999999994
10118	25.3750719709721	213.709999999992
10328	25.3428158932673	217.889999999999
10542	25.3114800576677	222.080000000002
10761	25.2803743878912	226.470000000001
10984	25.25004079174	230.919999999998
11212	25.2202048246605	235.479999999996
11445	25.1906040255397	240.159999999989
11682	25.1618512058188	244.919999999998
11925	25.1332565060353	250.26999999999
12172	25.1054474319226	255.289999999994
12425	25.0780495199989	260.299999999988
12683	25.0511002723209	265.399999999994
12946	25.0246884725318	270.659999999989
13215	24.9984468887776	276.039999999994
13489	24.9729583919026	281.369999999995
13769	24.947926643936	286.959999999992
14054	24.9231319773158	292.610000000001
14346	24.8987451668815	298.720000000001
14644	24.8747534481715	305.899999999994
14948	24.8511884408583	312.059999999998
15258	24.8280053725667	319.779999999999
15575	24.8050706642263	326.979999999996
15898	24.7826110325456	333.610000000001
16228	24.7602610789811	340.830000000002
16564	24.7383346809346	348.349999999991
16908	24.7165860223189	355.909999999989
17259	24.6949922655202	362.839999999997
17617	24.673675852026	370.739999999991
17983	24.6525475512143	378.709999999992
18356	24.6315192778749	386.76999999999
18737	24.6107204571095	395.01999999999
19126	24.5898146580516	403
19522	24.5691771790314	411.659999999989
19928	24.5485979161021	419.729999999996
20341	24.5282123158295	428.619999999995
20763	24.508016287857	436.909999999989
21194	24.487721612776	446.279999999999
21634	24.4676313048098	455.75
22083	24.4475211524392	465.509999999995
22541	24.4275145525895	474.669999999998
23009	24.40754762721	484.76999999999
23486	24.3875473081384	495.299999999988
23974	24.367685366843	505.419999999998
24471	24.348019374794	516.319999999992
24979	24.3281951717452	527.479999999996
25497	24.3084755946586	538.979999999996
26026	24.288768169533	549.580000000002
26567	24.2691321103052	560.439999999988
27118	24.2495873047078	572.569999999992
27681	24.2300713404903	585.049999999988
28255	24.2105902211352	600.01999999999


==> data/perfprofdiscrete-50-600-5-4.dat <==
iter	objfun	time
1	64.9318691988004	61.4700000000012
2	64.8628686022697	125.349999999991
3	64.8009575386708	189.639999999999
4	64.7456808009725	246.580000000002
5	64.6964755797259	305.639999999999
6	64.6526980488203	370.099999999991
7	64.6136835362894	426.139999999999
8	64.57879674478	487.179999999993
9	64.5474589725591	551.139999999999
10	64.5191568735172	606.159999999989


==> data/perfprofdiscrete-50-600-5-5.dat <==
iter	objfun	time
1	64.1463470004573	61.1199999999953
2	63.7325966448725	127.049999999988
3	63.3197607927722	182.919999999998
4	62.9065960726057	241.589999999997
5	62.492217963453	298.579999999987
6	62.0761559570334	358.449999999997
7	61.6584262916052	421.479999999996
8	61.2396089468042	476.01999999999
9	60.820899927475	536.119999999995
10	60.4040994494188	591.539999999994
11	59.9915062256978	657.919999999998


==> data/perfprofdiscrete-50-600-5-6.dat <==
iter	objfun	time
1	49.9426114324637	0.001073
2	44.6512101647654	0.003138
3	35.6452006551505	0.004992
4	29.8742575331732	0.006803
5	26.1207721724777	0.010995
6	22.5827268999517	0.01516
7	20.3979238761109	0.020508
8	16.3085782719825	0.022318
9	14.1575029493201	0.027651
10	12.8689515013628	0.034141
11	11.9433850282332	0.04065
12	10.8683939801853	0.048293
13	10.1073790287327	0.057087
14	9.49794681397275	0.067025
15	8.92142327997851	0.07697
16	8.39083115111438	0.088115
17	8.39083115111438	0.099091
18	7.55675741153617	0.1033
19	7.42272165996287	0.112087
20	7.13941838499915	0.122069
21	7.00413092130295	0.132019
22	6.75580821965517	0.143122
23	6.64546968424607	0.154195
24	6.3759902027802	0.165279
25	6.23227782904495	0.177512
26	5.96763502073586	0.189724
27	5.87200013020152	0.201919
28	5.5933698590507	0.206014
29	5.46988768407407	0.214733
30	5.46988768407407	0.224507
31	5.41147822599767	0.230933
32	5.41147822599767	0.238388
33	5.3853925589251	0.243659
34	5.35401000592569	0.250052
35	5.33572264148036	0.257696
36	5.23242551072253	0.261805
37	5.18901354160761	0.268227
38	5.18901354160761	0.275694
39	5.15973314699397	0.280955
40	5.13975866943223	0.287434
41	5.09779468623024	0.294983
42	5.05138806373453	0.302572
43	5.05138806373453	0.311161
44	5.02404248993081	0.317542
45	5.02404248993081	0.324964
46	5.01094902936108	0.329089
47	5.01094902936108	0.334241
48	5.00552893352445	0.337196
49	5.00041631561281	0.340147
50	4.98988501940348	0.344247
51	4.97760132941351	0.349464
52	4.95862229761446	0.354725
53	4.94331362147755	0.361107
54	4.9027027315274	0.368652
55	4.86653337571223	0.377346
57	4.79903209574243	0.394831
58	4.76653701753554	0.403529
59	4.73920149867081	0.412244
60	4.70335988628203	0.4221
61	4.68917982433546	0.433127
62	4.62784798680641	0.439543
63	4.62784798680641	0.446933
64	4.6186673763211	0.452487
66	4.60359144296769	0.465175
67	4.59592018279992	0.471512
68	4.58917484211569	0.477842
69	4.57308461643905	0.485652
71	4.53582932512804	0.499789
72	4.52440666473137	0.507588
74	4.51449379723012	0.52305
75	4.50925225494991	0.529433
76	4.49405075156636	0.538644
78	4.4696241866842	0.561482
79	4.44114701850803	0.575043
81	4.4005368569265	0.603566
82	4.38731222735989	0.618554
84	4.3502109821006	0.648572
85	4.33768641979072	0.664999
87	4.29031631726836	0.680542
89	4.26565315100379	0.706145
90	4.26565315100379	0.721013
92	4.25309662155746	0.735127
94	4.24505589769661	0.753532
96	4.23757678099727	0.772033
97	4.23491507544091	0.781256
99	4.22785605880056	0.799697
101	4.22084771137336	0.818145
103	4.21390446777107	0.836612
105	4.20697105575662	0.855064
107	4.20003915042951	0.873489
109	4.19316423998543	0.891946
111	4.18622072578536	0.910457
113	4.17927989020302	0.928936
115	4.17231678584061	0.947504
118	4.16110285648805	0.975261
120	4.15410228776977	0.993754
122	4.14706965762923	1.012295
124	4.14000046708947	1.030786
127	4.12984807806142	1.058474
129	4.12261353097051	1.076949
132	4.11126307776927	1.101322
134	4.10393826287076	1.116409
137	4.09304478056011	1.14239
139	4.08546749236037	1.160882
142	4.07391593161119	1.187145
144	4.06610780924236	1.204178
147	4.05434395600607	1.230445
150	4.04209224228964	1.253806
153	4.02967495025926	1.277179
156	4.01694034418445	1.300675
159	4.00377028803353	1.32399
162	3.99081270402405	1.347386
165	3.9745697335576	1.367885
168	3.95518310534514	1.39557
171	3.94541336636277	1.423194
174	3.92815692070117	1.440087
178	3.89133935087467	1.475009
181	3.86373226365998	1.501099
184	3.83693474284469	1.529488
188	3.80386976488471	1.568858
191	3.78238864042575	1.600999
195	3.75250381749968	1.640334
199	3.72436754490974	1.680968
202	3.70400418183864	1.713857
206	3.67580565971229	1.758791
210	3.64942492187064	1.81302
214	3.62808473489528	1.868677
218	3.60909714770274	1.929857
222	3.58752795399172	1.990155
227	3.56113211095597	2.065298
231	3.53861643390895	2.125423
235	3.51537057286865	2.185504
240	3.48920233324437	2.260617
244	3.464561493286	2.298959
249	3.44899513839395	2.360608
254	3.4376762815149	2.390684
258	3.43096512030605	2.411685
263	3.42702965069581	2.444631
268	3.42035766294174	2.476132
273	3.41337009608823	2.515032
279	3.40558216075618	2.555864
284	3.4020549700411	2.580285
289	3.39840859807373	2.604666
295	3.39417722717309	2.63393
300	3.39077597505118	2.65831
306	3.38667750423401	2.687632
312	3.38263821002703	2.718341
318	3.37883974842893	2.753425
324	3.37498414354363	2.787039
330	3.37117033164232	2.820676
336	3.36738266347662	2.858618
342	3.36362131020598	2.896586
349	3.35904619689169	2.941042
356	3.35495358149783	2.98538
362	3.351280112545	3.02334
369	3.34683313387254	3.067592
376	3.34278647056792	3.111969
383	3.33840653207948	3.156191
391	3.33362407625078	3.206763
398	3.3296008269529	3.25105
405	3.32528883544232	3.295436
413	3.32053857254563	3.346024
421	3.3158019267166	3.406894
429	3.31154918181985	3.457533
437	3.3071349841017	3.508112
445	3.30272851892316	3.558662
454	3.29760797756246	3.615661
462	3.29324176595648	3.666339
471	3.28851972069534	3.723323
480	3.28349939223153	3.780292
489	3.27882753196383	3.83735
498	3.27389146377349	3.894392
508	3.26862156954517	3.957764
517	3.2640584869285	4.014718
527	3.25890106616784	4.078039
537	3.25382665448186	4.141298
547	3.24892450821817	4.204629
558	3.24364228222236	4.274277
568	3.23885588938337	4.337723
579	3.23372080381525	4.407461
590	3.22886329881176	4.478684
601	3.22457624269676	4.5569
613	3.2201686219271	4.635714
624	3.21877462112943	4.684444
636	3.21752386472337	4.725618
648	3.21629202970231	4.766808
660	3.21507113739721	4.808107
673	3.21376732700796	4.852881
686	3.21246071996059	4.897592
699	3.21118119892613	4.942326
712	3.20989900180302	4.987028
725	3.20864338309598	5.031615
739	3.20729640645895	5.07954600000001
753	3.20596290947663	5.12763200000001
767	3.2046428324848	5.17574900000001
782	3.20323637290595	5.227328
797	3.20185947862464	5.27903000000001
812	3.20048451573132	5.33140700000001
827	3.19913910401834	5.38315900000001
843	3.19771462448847	5.43832400000001
859	3.1963088715077	5.49347000000001
875	3.1949220847411	5.54860200000001
892	3.19346292256817	5.61186400000001
909	3.19202827017546	5.68398900000001
926	3.19059992852995	5.75451200000001
943	3.18918998990533	5.82599300000001
961	3.18771072859022	5.90093300000001
979	3.18624792606661	5.97995800000001
998	3.18472447102135	6.07293600000001
1017	3.18321225247798	6.16663000000001
1036	3.18172415659733	6.26102900000001
1056	3.18017235284202	6.36142200000001
1076	3.17863882876891	6.45847500000001
1096	3.17712297398291	6.54276200000001
1117	3.17554367398487	6.63246300000001
1138	3.17399372539334	6.72119400000001
1160	3.17238153297923	6.81442100000001
1182	3.17078603840072	6.92503000000001
1204	3.16920571831723	7.03295800000001
1227	3.16755923066664	7.14530300000001
1250	3.16594339795488	7.25968400000001
1274	3.16425992082178	7.37957400000001
1298	3.16258645573437	7.49959100000001
1322	3.16092096916665	7.61970100000001
1347	3.15917970052823	7.74476100000001
1373	3.15738583676173	7.87400300000001
1399	3.15559463261076	8.003584
1425	3.15380444226323	8.13399100000001
1452	3.15196410478666	8.2711
1480	3.15004052326949	8.395993
1508	3.14811603538937	8.51642
1537	3.14610598553657	8.640269
1566	3.14412613326808	8.75462700000001
1595	3.14211494987572	8.87810800000001
1626	3.13999166088557	9.01018100000001
1656	3.13792209698436	9.13646900000001
1688	3.13571399356862	9.27053300000001
1720	3.13350674833355	9.40783900000001
1752	3.13130218395123	9.54397200000001
1785	3.12902972150101	9.686251
1819	3.12670254048515	9.817425
1854	3.12431798099829	9.963781
1889	3.12194054171575	10.084087
1925	3.10848333555291	10.317079
1961	3.09584155236417	10.533081
1998	3.07704351224296	10.826456
2036	3.05968562617585	11.084966
2075	3.05354918619031	11.263889
2114	3.04713300314064	11.454114
2154	3.03043730698827	11.751827
2195	3.02282246885772	11.958751
2236	3.02058384503058	12.116547
2279	3.01770473034119	12.301108
2322	3.01501428831987	12.487881
2366	3.01239588864906	12.678385
2411	3.00983627156093	12.878906
2456	3.00742129246717	13.090683
2503	3.00502554938818	13.330542
2550	3.00275350244624	13.558314
2599	3.00044234520213	13.811219
2648	2.99820142095842	14.111568
2698	2.99593884555522	14.442865
2749	2.99372942322644	14.795431
2801	2.99161470966622	15.15608
2854	2.98956242836943	15.499441
2908	2.98753255215119	15.853221
2963	2.98547126660463	16.167874
3020	2.98302694709921	16.568985
3077	2.98060759821543	16.988418
3135	2.97822049760053	17.408643
3194	2.9758727914666	17.829638
3255	2.9738446576479	18.234904
3317	2.97264971737247	18.584286
3379	2.97146450454669	18.933029
3444	2.97023676958042	19.308141
3509	2.96903103984093	19.71403
3575	2.96782475394197	20.126155
3643	2.9666032563136	20.5506
3712	2.96538477261178	20.981728
3782	2.96417374278574	21.419546
3854	2.96295304363223	21.849647
3927	2.9617427825333	22.334991
4001	2.96054138179938	22.9429849999999
4077	2.95933582035947	23.4472819999999
4154	2.95814257210529	23.9995399999999
4233	2.95695136680565	24.5659409999999
4313	2.9557755356287	25.140071
4395	2.95460316624346	25.728676
4478	2.95344934712469	26.3822039999999
4563	2.952302740389	27.0403459999999
4649	2.94530695851752	28.1022809999999
4737	2.93680376041082	29.6275589999999
4827	2.92948571417445	30.6943279999999
4919	2.91978723569057	31.7137459999999
5012	2.90986473117761	32.9203509999999
5107	2.90722128873981	33.6619349999999
5204	2.90393316691933	34.4354179999999
5302	2.89993156705176	35.3449339999999
5403	2.89580632039146	36.2041149999999
5505	2.89181484330679	37.2283889999999
5609	2.8899535795653	38.1178679999999
5715	2.88939072841561	38.8168749999999
5824	2.8888727679911	39.5459139999999
5934	2.88840440165296	40.3353659999999
6046	2.88771310155076	41.1900209999999
6161	2.87841204872244	43.6897259999999
6278	2.8742031781169	46.0040329999998
6397	2.87406538677672	46.9630409999998
6518	2.87392742199115	47.9914129999998
6641	2.87379163606383	48.9604549999998
6767	2.87365549539905	49.9808509999998
6895	2.87351923820713	51.1499089999999
7026	2.87337990830173	52.3051449999998
7159	2.87324250849347	53.4583729999998
7294	2.87310409013075	54.5749239999999
7433	2.87296368712183	55.7762049999998
7573	2.87282494606119	56.9848949999999
7717	2.87267909909268	58.1258789999998
7863	2.87196129586785	60.3604499999998
8012	2.87176730092227	61.9161339999998
8164	2.87161155412653	63.4574789999998
8318	2.87078931511123	65.9349709999999
8476	2.85664915740002	74.750084
8637	2.85419165999006	77.657532
8800	2.85298317278425	79.424811
8967	2.85193007101397	81.027073
9137	2.85075858798804	82.548918
9310	2.84212860238656	85.06693
9486	2.82499435873775	91.445507
9666	2.81824045795881	93.460055
9849	2.81709334859698	95.2753929999999
10035	2.81242367014614	111.68503
10226	2.81241713717223	320.906609
10419	2.81241016694972	454.25414
10617	2.8119811363917	513.022995
10818	2.80485361791866	520.590975999999
11023	2.76944545453007	526.941207999999
11231	2.76771422923896	529.254731999999
11444	2.76602565224811	532.144105999998
11661	2.76449959986019	600.008930999998


==> data/perfprofdiscrete-50-600-6-1.dat <==
iter	objfun	time
1	37.4793180257887	0.0199999999895226
2	34.9532578776594	0.0800000000017462
3	34.9532578776594	0.269999999989523
4	34.8173452021845	0.30000000000291
5	34.8173452021845	0.479999999995925
6	34.4819288532345	0.519999999989523
7	34.4819288532345	0.69999999999709
8	33.3173027283204	0.729999999995925
9	33.1652907970469	0.909999999988941
10	33.1652907970469	1.09999999999127
11	33.0013905275522	1.13999999999942
12	32.9719646138879	1.19000000000233
13	32.8998761023757	1.19999999999709
14	32.6849232590772	1.20999999999185
15	32.6611221965345	1.22999999999593
16	32.5160611023303	1.23999999999069
17	32.3067384619811	1.30999999999767
18	32.3067384619811	1.5
19	32.2668447798227	1.5399999999936
20	32.231086343948	1.58000000000175
21	32.1413459882043	1.59999999999127
22	32.0742614708678	1.61000000000058
23	31.9902866381075	1.61999999999534
24	31.8819653981392	1.6299999999901
25	31.752015529248	1.63999999999942
26	31.7070689250711	1.69000000000233
27	31.5409138601948	1.70999999999185
28	31.4869065534783	1.73999999999069
29	31.4073235921562	1.75999999999476
30	31.3505249971067	1.77999999999884
31	31.3006250027616	1.7899999999936
32	31.2546436814595	1.80000000000291
33	31.2381470795333	1.83000000000175
34	31.2242171013988	1.83999999999651
35	31.1997637850546	1.8799999999901
36	31.1997637850546	2.06999999999243
37	31.1638011632214	2.11999999999534
38	31.1475037286024	2.15999999998894
39	31.1186819096833	2.16999999999825
40	31.1070678965188	2.17999999999302
41	31.1043227684256	2.19999999999709
42	31.0970671221964	2.22000000000116
43	31.0891073168048	2.25
44	31.0717697092713	2.26999999998952
45	31.0689441096804	2.2899999999936
46	31.0590779227716	2.30000000000291
47	31.0520744719878	2.33000000000175
48	31.0301233873625	2.34999999999127
49	31.0238533498579	2.36999999999534
50	31.0135534314681	2.3799999999901
51	31.0012588349824	2.41999999999825
53	30.9869187882366	2.44000000000233
54	30.9703091652204	2.47000000000116
55	30.9589909498002	2.5
56	30.9449624737506	2.50999999999476
57	30.9406684443632	2.51999999998952
58	30.9263488393795	2.5399999999936
59	30.9143253780937	2.56999999999243
61	30.8956730679621	2.61000000000058
62	30.8943690868396	2.61000000000058
63	30.876184751262	2.65999999998894
65	30.8564150153987	2.67999999999302
66	30.8495479723325	2.69000000000233
67	30.8420993210255	2.72999999999593
69	30.8253774952501	2.76999999998952
70	30.812188550499	2.7899999999936
72	30.7987481297679	2.81999999999243
73	30.7892623328907	2.84999999999127
75	30.7768136438936	2.8799999999901
76	30.7691812085418	2.89999999999418
78	30.7655551761289	2.94999999999709
79	30.7469588894804	3
81	30.7331240379467	3.02999999999884
83	30.7264228977572	3.05999999999767
84	30.7144994840913	3.11999999999534
86	30.7029519287523	3.13999999999942
88	30.6940319073271	3.19999999999709
90	30.6736771797727	3.26999999998952
92	30.6607270610776	3.30000000000291
94	30.6512360922089	3.33000000000175
96	30.6477404840985	3.3799999999901
98	30.6213812456492	3.44999999999709
100	30.6087219436099	3.48999999999069
102	30.6007740255733	3.52999999999884
104	30.5808036522212	3.58999999999651
106	30.5693730313074	3.63999999999942
108	30.566863351521	3.69999999999709
110	30.5383197365619	3.73999999999069
113	30.5210396380901	3.7899999999936
115	30.5108400660963	3.84999999999127
117	30.4883196003695	3.90999999998894
120	30.4693070336857	3.98999999999069
122	30.4540467487444	4.02999999999884
125	30.4313915361738	4.09999999999127
128	30.4100790689062	4.17999999999302
130	30.3976679672938	4.20999999999185
133	30.3728123433652	4.30000000000291
136	30.3534924524927	4.36999999999534
139	30.3287491860767	4.44000000000233
141	30.313143130616	4.5
144	30.2942418159794	4.55999999999767
147	30.2678296059545	4.63999999999942
150	30.2496758757754	4.72000000000116
154	30.2160584243985	4.81999999999243
157	30.193164602917	4.86999999999534
160	30.1722053529008	4.94999999999709
163	30.1435656022412	5.01999999998952
167	30.1114377635073	5.11000000000058
170	30.0933586055752	5.17999999999302
174	30.0591003739459	5.26999999998952
177	30.0302478030628	5.33999999999651
181	29.9949125917319	5.44999999999709
185	29.9619723680466	5.5399999999936
189	29.9305731288975	5.6299999999901
193	29.8995637910015	5.72999999999593
197	29.8611946987865	5.83000000000175
201	29.8032010945137	5.92999999999302
205	29.7666100959583	5.98999999999069
209	29.719586965634	6.11000000000058
214	29.6534954989383	6.25
218	29.6080607715004	6.30999999999767
223	29.5484321818075	6.44999999999709
227	29.4808833049351	6.55000000000291
232	29.3996462776281	6.67999999999302
237	29.3312782112722	6.77999999999884
242	29.2333311156207	6.88999999999942
247	29.1398105174972	7.02999999999884
252	29.0575884410211	7.13999999999942
257	28.9839507709959	7.25
263	28.903403641742	7.39999999999418
268	28.875400151291	7.51999999998952
274	28.87349451253	7.84999999999127
279	28.8713176317517	7.94000000000233
285	28.8659972337406	8.05999999999767
291	28.861653859597	8.16999999999825
297	28.8544427596126	8.2899999999936
303	28.8478984982269	8.40999999998894
310	28.839295165784	8.55999999999767
316	28.832205564012	8.65999999998894
323	28.8246054411896	8.80000000000291
329	28.814217033035	8.92999999999302
336	28.804426636301	9.05999999999767
343	28.7941522948216	9.19999999999709
350	28.7853605625624	9.33000000000175
358	28.7713244892555	9.5
365	28.7601081044896	9.6299999999901
373	28.7461439003304	9.7899999999936
381	28.7330031952343	9.94000000000233
389	28.7175683245956	10.0999999999913
397	28.7010753807471	10.2599999999948
405	28.68447645896	10.4199999999983
413	28.6704865232377	10.5699999999924
422	28.6511822044605	10.75
431	28.62873955708	10.9199999999983
440	28.6087426539691	11.1100000000006
449	28.5884456794903	11.2899999999936
458	28.5683679933154	11.4700000000012
468	28.5462127935747	11.6599999999889
478	28.5242487143602	11.8499999999913
488	28.5035999767954	12.0299999999988
498	28.4836630392397	12.25
508	28.4623359029452	12.4799999999959
519	28.4412412063383	12.7200000000012
530	28.420010751206	12.9899999999907
541	28.3994813137977	13.2399999999907
552	28.380078753624	13.5
563	28.3606032949823	13.75
575	28.3425426194181	14.0099999999948
587	28.3223883163419	14.2899999999936
599	28.3055307270805	14.5800000000017
612	28.2863983995061	14.8999999999942
625	28.2692787345727	15.1900000000023
638	28.2529068119706	15.5
651	28.2383920302159	15.7799999999988
664	28.2241979330155	16.0800000000017
678	28.210202117925	16.429999999993
692	28.1962269455034	16.7299999999959
707	28.1834099417726	17.0299999999988
722	28.1706333218563	17.3300000000017
737	28.1585628539598	17.6100000000006
752	28.1475381596357	17.8899999999994
768	28.1368147332762	18.1699999999983
784	28.1269388083718	18.4700000000012
800	28.1169353410519	18.7699999999895
817	28.1073514158597	19.0899999999965
834	28.0980966707997	19.3999999999942
851	28.0893494829133	19.7099999999919
869	28.0803998968555	20.0500000000029
887	28.0716395974337	20.3799999999901
905	28.0633512020142	20.7099999999919
924	28.0546521926905	21.0899999999965
944	28.0459069206945	21.5299999999988
963	28.0378427823954	21.9799999999959
983	28.0287362582421	22.4700000000012
1004	28.0197079937968	22.9799999999959
1025	28.0106797234286	23.4799999999959
1046	28.0018996069113	23.9799999999959
1068	27.9925999802461	24.5
1090	27.9833900718138	25.0399999999936
1113	27.973593098921	25.5699999999924
1136	27.9637677820551	26.0800000000017
1160	27.9536566626285	26.5500000000029
1184	27.9437331955534	27.0199999999895
1209	27.9335437189893	27.5
1234	27.9224934386174	28.0199999999895
1259	27.9122479438081	28.5
1286	27.9009363666115	29.0199999999895
1313	27.8892978576865	29.5599999999977
1340	27.8783047548073	30.0800000000017
1368	27.8663760592461	30.6499999999942
1396	27.8546579524113	31.1900000000023
1425	27.842329138797	31.7699999999895
1455	27.8296530927738	32.3699999999953
1486	27.8167382521711	32.9799999999959
1516	27.8045604546467	33.5699999999924
1548	27.7911163257235	34.1999999999971
1580	27.7780114404769	34.8399999999965
1613	27.764714040238	35.4799999999959
1647	27.7510539967084	36.1599999999889
1681	27.7374507805955	36.8300000000017
1716	27.7238472538059	37.5199999999895
1752	27.7099877033817	38.2299999999959
1789	27.6959910420236	38.929999999993
1826	27.6814961368968	39.6599999999889
1864	27.667492053927	40.3899999999994
1903	27.6531538063725	41.1599999999889
1942	27.6385824113951	41.9199999999983
1983	27.6237450833711	42.7200000000012
2024	27.608921262594	43.5199999999895
2066	27.5938501924723	44.3499999999913
2110	27.5782686656644	45.2099999999919
2154	27.5626975084265	46.0699999999924
2198	27.5474193775459	46.929999999993
2244	27.5313243919929	47.8300000000017
2291	27.5152001829916	48.75
2339	27.4986564674478	49.6900000000023
2388	27.4820748378717	50.6499999999942
2437	27.4652195874922	51.6199999999953
2488	27.4478793643334	52.5800000000017
2540	27.430692577883	53.6499999999942
2593	27.4126444193372	54.8899999999994
2647	27.394771536303	56.1900000000023
2702	27.3764803601409	57.4899999999907
2759	27.3573382177657	58.6900000000023
2816	27.3380932371381	59.8099999999977
2875	27.318223678968	60.9799999999959
2935	27.2978473894256	62.1499999999942
2996	27.277237401562	63.5299999999988
3058	27.2558970872264	65.0099999999948
3122	27.2340407667583	66.5299999999988
3187	27.2111708244507	67.8099999999977
3254	27.1875686255777	69.0599999999977
3321	27.1637017088412	70.3000000000029
3391	27.1389105194786	71.6299999999901
3461	27.1131389536687	72.9400000000023
3533	27.0865390864368	74.3199999999924
3607	27.0593954946118	75.7399999999907
3682	27.0308827681733	77.1999999999971
3759	27.0011133541198	78.7200000000012
3837	26.9711934914407	80.2399999999907
3917	26.9399054673455	81.9599999999919
3999	26.9080641061288	83.929999999993
4082	26.8760685725197	85.8199999999924
4168	26.8425826659233	87.5
4254	26.8102061154019	89.1900000000023
4343	26.7781002007247	91.1100000000006
4434	26.747727668847	93.2799999999988
4526	26.7186653491882	95.2699999999895
4620	26.693292303407	97.0099999999948
4717	26.672322765543	98.7899999999936
4815	26.657597062906	100.690000000002
4915	26.650641847589	102.639999999999
5018	26.6499670065476	104.849999999991
5122	26.6488622319055	106.889999999999
5229	26.6469285887509	108.959999999992
5338	26.6442323853824	111.050000000003
5450	26.6407069453434	113.239999999991
5563	26.6365566953899	115.709999999992
5679	26.6317941168389	118.470000000001
5797	26.6266187457293	121.5
5918	26.621013148232	124.149999999994
6042	26.6151819807426	126.610000000001
6168	26.6091440025623	129.610000000001
6296	26.6031169691253	132.349999999991
6427	26.5970468070423	134.849999999991
6561	26.5910060599126	137.809999999998
6698	26.5849932899639	140.909999999989
6838	26.578971189468	143.639999999999
6980	26.5729890812589	146.409999999989
7126	26.5669308796644	149.229999999996
7274	26.5607753776206	152.679999999993
7426	26.5543182138358	155.830000000002
7581	26.5475959645569	158.889999999999
7739	26.5405553300365	162.610000000001
7900	26.5330464758604	165.830000000002
8065	26.5250350116894	169.330000000002
8233	26.516544006357	173.139999999999
8405	26.507567244999	176.5
8580	26.4981695819109	179.909999999989
8759	26.4884111293501	183.389999999999
8941	26.4783787459098	186.940000000002
9128	26.4679954338005	190.569999999992
9318	26.4575635523131	194.26999999999
9512	26.4471470394408	198.050000000003
9710	26.43666841507	202.360000000001
9913	26.4262450182739	206.679999999993
10120	26.4157914123901	211
10331	26.4053789003317	215.409999999989
10546	26.3950144354168	219.589999999997
10766	26.3846322131809	224.059999999998
10990	26.3743107155846	228.940000000002
11219	26.3639866484005	233.209999999992
11453	26.3538570092153	237.869999999995
11692	26.3438514210691	243.029999999999
11936	26.3340665862521	247.580000000002
12184	26.3244904841666	252.339999999997
12438	26.3150552824753	257.5
12698	26.305661123692	262.779999999999
12962	26.2964932706728	267.940000000002
13233	26.2874217961345	273.119999999995
13508	26.2785805746773	278.339999999997
13790	26.2698783938276	283.789999999994
14077	26.2612991707894	289.349999999991
14371	26.2528054663733	295.099999999991
14670	26.244383840872	300.869999999995
14976	26.2360101653065	306.909999999989
15288	26.2276330979937	313.550000000003
15607	26.2193038277397	320.5
15932	26.2109883972676	326.779999999999
16265	26.2026102042231	333.039999999994
16604	26.1941773855989	339.580000000002
16950	26.1856140195957	346.179999999993
17303	26.1769379667012	353.039999999994
17664	26.1681471761555	360.599999999991
18032	26.1592367700788	368.309999999998
18408	26.1501151811713	375.75
18792	26.1408273078447	383.199999999997
19183	26.1313093889747	392.319999999992
19583	26.121599300927	403.029999999999
19991	26.1117142705903	410.959999999992
20408	26.1015452977598	419.059999999998
20834	26.0911609232773	427.26999999999
21268	26.080576295144	436.190000000002
21711	26.0697615887084	444.789999999994
22164	26.0587526722679	453.399999999994
22626	26.0475624881156	461.949999999997
23098	26.0361561397507	471.190000000002
23579	26.0246280459366	481.12999999999
24071	26.0128949029455	490.550000000003
24572	26.0010351021319	500.699999999997
25085	25.9889907044581	510.550000000003
25607	25.9768452418383	520.659999999989
26141	25.9645578648485	530.929999999993
26686	25.9521475688311	542.289999999994
27242	25.9396233424767	553.76999999999
27810	25.9269752600571	564.509999999995
28390	25.9142135780056	575.5
28982	25.901354877293	587.720000000001
29586	25.8884012922038	600.009999999995


==> data/perfprofdiscrete-50-600-6-2.dat <==
iter	objfun	time
1	39.6918753458288	0.0400000000081491
2	39.2080039551848	0.0500000000029104
3	38.4547449030817	0.0700000000069849
4	36.8598886855565	0.0800000000017462
5	36.8598886855565	0.279999999998836
6	36.6474949361524	0.290000000008149
7	36.3048623960028	0.30000000000291
8	35.8298183316252	0.320000000006985
9	35.1930350469995	0.339999999996508
10	35.039476243697	0.369999999995343
11	34.9603512078699	0.419999999998254
12	34.4084595022227	0.430000000007567
13	34.0825502630174	0.44999999999709
14	33.9309979123932	0.509999999994761
15	33.5568515190147	0.520000000004075
16	33.5105099428285	0.570000000006985
17	33.3839739163684	0.580000000001746
18	33.257975860444	0.589999999996508
19	33.1983265727279	0.610000000000582
20	33.0905217402247	0.630000000004657
21	33.0688138332184	0.660000000003492
22	32.9368496626223	0.669999999998254
23	32.8577974036738	0.680000000007567
24	32.7839569509292	0.710000000006403
25	32.759020945719	0.740000000005239
26	32.6292655746331	0.75
27	32.5291051943544	0.770000000004075
28	32.4979680007591	0.80000000000291
29	32.4387515534671	0.809999999997672
30	32.3159731650961	0.869999999995343
31	32.2959465726397	0.880000000004657
32	32.2020870104579	0.899999999994179
33	32.1097878765462	0.910000000003492
34	32.0562178828204	0.919999999998254
35	31.9906125554878	0.940000000002328
36	31.9370112503101	0.970000000001164
37	31.8600773987896	0.990000000005239
38	31.8551620555161	1
39	31.8365148620606	1.00999999999476
40	31.8340582253971	1.07000000000698
41	31.8340582253971	1.27000000000407
42	31.7203434827354	1.30999999999767
43	31.6630401450655	1.38000000000466
44	31.6578505181616	1.38999999999942
45	31.6461947658316	1.39999999999418
46	31.6358952153435	1.41000000000349
47	31.6213575873947	1.43000000000757
48	31.6065130219477	1.44000000000233
49	31.6035980789114	1.4600000000064
50	31.584393968802	1.5
51	31.539333469236	1.52000000000407
52	31.5199593341437	1.52999999999884
53	31.5010245026046	1.54000000000815
54	31.4741954767169	1.58000000000175
55	31.4462968298784	1.60000000000582
56	31.433156629823	1.61000000000058
58	31.3792113994037	1.66999999999825
59	31.3507662133785	1.68000000000757
60	31.3433080524288	1.69000000000233
61	31.3044566623725	1.72000000000116
63	31.2511275849023	1.77000000000407
64	31.2316957517679	1.79000000000815
65	31.2062051838355	1.80000000000291
67	31.1535484324452	1.83999999999651
68	31.1513838960431	1.86000000000058
69	31.1060722798336	1.88000000000466
71	31.0502102889723	1.93000000000757
72	31.0329657541247	1.9600000000064
74	30.9835455190468	2
75	30.9510185398178	2.00999999999476
77	30.9063152705182	2.05000000000291
78	30.8842048629045	2.08000000000175
80	30.8326212084419	2.11999999999534
82	30.7872309458774	2.16000000000349
83	30.7524816013897	2.18000000000757
85	30.7108975473279	2.2100000000064
87	30.6545327559459	2.25
89	30.6144048862711	2.29000000000815
91	30.5593791364394	2.33999999999651
92	30.5479712318048	2.36000000000058
94	30.5138936215242	2.39999999999418
96	30.4531974324178	2.44000000000233
98	30.4167499827775	2.49000000000524
100	30.3652599998281	2.52999999999884
102	30.3063480796841	2.58000000000175
105	30.2372704438765	2.61999999999534
107	30.2019775531381	2.66999999999825
109	30.1537273497363	2.72000000000116
111	30.0955886794269	2.77000000000407
114	30.0199968726106	2.80999999999767
116	30.0091199400247	2.86999999999534
118	29.9236111217138	2.91000000000349
121	29.8547437338526	2.9600000000064
123	29.794091566505	3.02000000000407
126	29.7247890823396	3.05999999999767
128	29.6674497453935	3.11000000000058
131	29.5878185595592	3.16999999999825
134	29.5021051247825	3.24000000000524
137	29.4364578756489	3.27999999999884
140	29.3377810428808	3.36000000000058
142	29.2824428216203	3.39999999999418
145	29.2041571539787	3.4600000000064
148	29.1292156959779	3.52999999999884
151	29.0400351828535	3.60000000000582
155	28.9535336282232	3.69000000000233
158	28.8795914414602	3.74000000000524
161	28.8104242891506	3.80999999999767
164	28.7638270355037	3.86000000000058
168	28.7070003795624	3.94999999999709
171	28.6819407624942	4
175	28.6558066782313	4.10000000000582
179	28.6471031647334	4.19000000000233
182	28.6430271103138	4.41999999999825
186	28.6347506997516	4.55000000000291
190	28.6272212062258	4.61999999999534
194	28.6177191554528	4.7100000000064
198	28.6072214513414	4.77999999999884
202	28.5975632640188	4.86000000000058
206	28.5861786311712	4.94999999999709
211	28.5731191481093	5.02999999999884
215	28.5630469298825	5.11999999999534
219	28.5534474263792	5.19999999999709
224	28.5426827093869	5.30000000000291
229	28.5325540312627	5.39999999999418
233	28.5251229601725	5.49000000000524
238	28.5165329953432	5.58999999999651
243	28.5082472093987	5.69000000000233
248	28.5002875484388	5.77999999999884
253	28.4926435797814	5.88999999999942
259	28.4838066297831	6.00999999999476
264	28.4754005913757	6.11000000000058
269	28.468700940675	6.19999999999709
275	28.4576146364379	6.33000000000175
281	28.4479420502409	6.44000000000233
287	28.4390016163504	6.57000000000698
293	28.4284944104708	6.69999999999709
299	28.4194584922488	6.82000000000698
305	28.4107116635467	6.93000000000757
311	28.3989395670149	7.05999999999767
318	28.3876586566221	7.2100000000064
324	28.3784193915295	7.32000000000698
331	28.3666595179463	7.47000000000116
338	28.3546602311567	7.60000000000582
345	28.3438017683848	7.72999999999593
352	28.3326523341255	7.86000000000058
359	28.3203584585661	8
367	28.3066590785653	8.19999999999709
375	28.2941166442	8.38000000000466
382	28.2818023293502	8.55999999999767
390	28.2681421771259	8.75
398	28.2549904213497	8.9600000000064
407	28.2382415862971	9.18000000000757
415	28.2266541498022	9.36999999999534
424	28.2103729251826	9.60000000000582
433	28.19436714068	9.82000000000698
442	28.1792983202186	10.0500000000029
451	28.1638519639081	10.2599999999948
460	28.1482891604532	10.4799999999959
470	28.1330161891639	10.7200000000012
479	28.1169553930477	10.9499999999971
489	28.0999752185566	11.1999999999971
500	28.0822504918191	11.4600000000064
510	28.0670859791604	11.6800000000076
521	28.0486926389676	11.9499999999971
531	28.0330868038981	12.1999999999971
542	28.0177782239061	12.4499999999971
554	27.9985408343585	12.6999999999971
565	27.9816334863641	12.9300000000076
577	27.9639239566218	13.1699999999983
589	27.9470527927162	13.4100000000035
601	27.9300295943365	13.6399999999994
614	27.9112493783997	13.8899999999994
626	27.89473975073	14.1199999999953
640	27.8759170293997	14.3899999999994
653	27.8599161839263	14.6300000000047
666	27.8430522614457	14.8800000000047
680	27.824624650129	15.1800000000076
694	27.8082913858273	15.4600000000064
709	27.7887557347492	15.7599999999948
724	27.7709286263038	16.070000000007
739	27.7534101961982	16.3500000000058
754	27.7374681604112	16.6499999999942
770	27.7181263239806	16.9499999999971
786	27.7005752180324	17.25
802	27.682956920125	17.5599999999977
819	27.6648187051227	17.8699999999953
836	27.6475467330651	18.1900000000023
853	27.6296148172261	18.5099999999948
871	27.6112921627536	18.8600000000006
889	27.5932915143952	19.1900000000023
907	27.575602419724	19.5400000000081
926	27.5576793585182	19.8800000000047
945	27.5391651999519	20.25
965	27.5205661594884	20.6199999999953
985	27.5030398557798	21.0200000000041
1006	27.4826944769509	21.4499999999971
1027	27.4641766760736	21.8600000000006
1048	27.445365618192	22.2900000000081
1070	27.4262771016216	22.7299999999959
1092	27.4074387386464	23.1800000000076
1115	27.387358614262	23.6399999999994
1138	27.3683944645733	24.1100000000006
1161	27.34887934087	24.5599999999977
1186	27.3271842643743	25.0800000000017
1210	27.3078665275701	25.5500000000029
1235	27.2872108088815	26.0299999999988
1261	27.2665190716467	26.5400000000081
1287	27.2460350126769	27.070000000007
1314	27.2257870657083	27.5899999999965
1341	27.2049361501497	28.1399999999994
1369	27.1832239500851	28.6999999999971
1398	27.1623449918407	29.2700000000041
1427	27.1398985463573	29.8600000000006
1456	27.1191326393854	30.4400000000023
1487	27.0968564572522	31.0899999999965
1518	27.0751648359137	31.8000000000029
1549	27.0538932060198	32.5599999999977
1581	27.0321465091729	33.3399999999965
1614	27.0104478375582	34.1399999999994
1648	26.9888046431146	34.9700000000012
1682	26.9679318071622	35.7100000000064
1717	26.9467176269878	36.4100000000035
1753	26.9255888698135	37.1199999999953
1789	26.905299145055	37.820000000007
1826	26.8854389981573	38.5599999999977
1864	26.8665446245131	39.3099999999977
1903	26.8464946936385	40.1000000000058
1943	26.8275552509695	40.8999999999942
1983	26.8100402242938	41.6999999999971
2024	26.7934320177677	42.5099999999948
2066	26.7771362346783	43.3399999999965
2109	26.7610188822255	44.1699999999983
2153	26.7464066551199	45.1600000000035
2198	26.7325846673939	46.2599999999948
2244	26.720149950648	47.3500000000058
2290	26.7084048537657	48.4700000000012
2338	26.6974414610552	49.4700000000012
2386	26.6874560232195	50.4300000000076
2436	26.6778433804186	51.4300000000076
2487	26.6687779076234	52.4499999999971
2538	26.6601591566752	53.4600000000064
2591	26.6516302972499	54.4400000000023
2645	26.6432238047501	55.4499999999971
2700	26.6347621537352	56.4799999999959
2756	26.6263552858749	57.5299999999988
2813	26.6180298390429	58.6499999999942
2872	26.6097991568718	59.8099999999977
2932	26.6016329608078	61.0099999999948
2992	26.5936271771704	62.1999999999971
3055	26.5854488771256	63.6100000000006
3118	26.5772554218723	65.2900000000081
3183	26.5686499445695	67.0200000000041
3249	26.5595700321381	68.5200000000041
3317	26.5500338461341	69.9900000000052
3386	26.5401235545358	71.4799999999959
3456	26.5298602483674	73
3528	26.5191287238288	74.5200000000041
3601	26.5083757871853	75.8999999999942
3676	26.4973082407837	77.3099999999977
3753	26.4860733757145	78.7599999999948
3831	26.4748836217704	80.3000000000029
3910	26.4636335497766	82.1100000000006
3991	26.4525167328758	84.0200000000041
4074	26.4414627857263	85.9300000000076
4159	26.4304049098571	87.5500000000029
4246	26.4197069359322	89.2100000000064
4334	26.4094288882525	90.9300000000076
4424	26.3991430651587	92.6800000000076
4516	26.3890924719647	94.4400000000023
4610	26.3790212535553	96.320000000007
4706	26.3691285189324	98.2200000000012
4803	26.3593166260555	100.070000000007
4903	26.3494697482754	102.050000000003
5005	26.3396517904144	104.089999999997
5109	26.3298523554298	106.149999999994
5216	26.3197854565067	108.199999999997
5324	26.3097932265901	110.320000000007
5435	26.2995927483443	112.490000000005
5548	26.2894189480247	115.100000000006
5663	26.278997898368	117.75
5781	26.2684609659183	120.100000000006
5901	26.2579819156618	122.410000000003
6023	26.2475045603609	124.699999999997
6149	26.2368852701104	127.25
6277	26.2262254373518	130.350000000006
6407	26.2155949119433	133
6540	26.2050292857107	135.479999999996
6676	26.1943295216447	138.020000000004
6815	26.1837606232162	140.770000000004
6957	26.1732545757939	143.550000000003
7101	26.1629212807351	146.290000000008
7249	26.1527542915105	149.199999999997
7400	26.1426883309079	152.149999999994
7553	26.1326948590679	155.180000000008
7710	26.1226924474073	158.220000000001
7871	26.11261362426	161.880000000005
8034	26.1026400941607	165.360000000001
8201	26.0926953651741	168.680000000008
8372	26.0826254325058	171.949999999997
8546	26.0724905070948	175.290000000008
8724	26.0623230511376	179.100000000006
8905	26.0521881785162	183.139999999999
9090	26.0421629940863	186.770000000004
9279	26.0320541498041	190.509999999995
9472	26.0218456189873	194.339999999997
9669	26.0116118193075	198.259999999995
9870	26.0013416468358	202.25
10075	25.9910694321902	206.279999999999
10284	25.980881536538	210.559999999998
10498	25.9707144952879	215.339999999997
10716	25.960307252607	219.430000000008
10939	25.949936943767	223.850000000006
11167	25.9395928825172	228.990000000005
11399	25.9292406787692	233.589999999997
11636	25.9188723800243	238.25
11878	25.9085241168841	243.430000000008
12125	25.8982535350984	248.669999999998
12377	25.8878951636041	253.520000000004
12634	25.8774035347866	258.540000000008
12897	25.8669313197292	263.75
13165	25.8565763979616	269.820000000007
13438	25.8462224172535	275.210000000006
13718	25.8356446445566	280.669999999998
14003	25.8250535186294	285.979999999996
14294	25.814528376861	291.550000000003
14591	25.8039715143804	298.180000000008
14894	25.793241930425	304.160000000003
15204	25.7826595702706	310.330000000002
15520	25.7721080565026	317.309999999998
15843	25.7613885923767	325.139999999999
16172	25.7507862805387	333.660000000003
16508	25.7401637199197	342.600000000006
16852	25.7294820031404	350.979999999996
17202	25.718847465335	358.540000000008
17559	25.7082682941733	365.990000000005
17924	25.6977051727303	373.740000000005
18297	25.6870054595479	381.619999999995
18677	25.6765532744484	389.309999999998
19066	25.6661056336185	397.5
19462	25.6557308174633	405.75
19867	25.6454781590105	414.290000000008
20280	25.635315789814	423.180000000008
20701	25.6253801409979	432.309999999998
21132	25.615519425498	441.669999999998
21571	25.6059315283878	451.210000000006
22019	25.5964480596953	460.960000000006
22477	25.5871787716962	470.559999999998
22944	25.5781880666286	480.559999999998
23421	25.5693702531257	490.279999999999
23908	25.5608679400799	499.979999999996
24405	25.5525486114474	509.710000000006
24913	25.5445508361544	520.5
25431	25.5367859825288	531.149999999994
25959	25.5293382322541	542.570000000007
26499	25.5221447703007	553.130000000005
27050	25.515234007593	564.779999999999
27612	25.5085886458446	576.639999999999
28186	25.5021814128247	587.949999999997
28772	25.4959995075981	600.020000000004


==> data/perfprofdiscrete-50-600-6-3.dat <==
iter	objfun	time
1	39.6918753458288	0.0399999999935972
2	39.2080039551848	0.0500000000029104
3	38.4547449030817	0.0599999999976717
4	36.8598886855565	0.069999999992433
5	36.8598886855565	0.259999999994761
6	36.6474949361524	0.279999999998836
7	36.3048623960028	0.289999999993597
8	35.8298183316252	0.30000000000291
9	35.1930350469995	0.309999999997672
10	35.039476243697	0.339999999996508
11	34.9603512078699	0.399999999994179
12	34.4084595022227	0.410000000003492
13	34.0825502630174	0.419999999998254
14	33.9309979123932	0.479999999995925
15	33.5568515190147	0.489999999990687
16	33.5105099428285	0.55000000000291
17	33.3839739163684	0.559999999997672
18	33.257975860444	0.569999999992433
19	33.1983265727279	0.589999999996508
20	33.0905217402247	0.610000000000582
21	33.0688138332184	0.629999999990105
22	32.9368496626223	0.660000000003492
23	32.8577974036738	0.660000000003492
24	32.7839569509292	0.679999999993015
25	32.759020945719	0.720000000001164
26	32.6292655746331	0.729999999995925
27	32.5291051943544	0.739999999990687
28	32.4979680007591	0.770000000004075
29	32.4387515534671	0.789999999993597
30	32.3159731650961	0.849999999991269
31	32.2959465726397	0.860000000000582
32	32.2020870104579	0.869999999995343
33	32.1097878765462	0.879999999990105
34	32.0562178828204	0.899999999994179
35	31.9906125554878	0.910000000003492
36	31.9370112503101	0.94999999999709
37	31.8600773987896	0.959999999991851
38	31.8551620555161	0.970000000001164
39	31.8365148620606	0.979999999995925
40	31.8340582253971	1.0399999999936
41	31.8340582253971	1.23999999999069
42	31.7203434827354	1.30000000000291
43	31.6630401450655	1.34999999999127
44	31.6578505181616	1.36000000000058
45	31.6461947658316	1.36999999999534
46	31.6358952153435	1.3799999999901
47	31.6213575873947	1.39999999999418
48	31.6065130219477	1.41000000000349
49	31.6035980789114	1.42999999999302
50	31.584393968802	1.47999999999593
51	31.539333469236	1.48999999999069
52	31.5199593341437	1.50999999999476
53	31.5010245026046	1.52000000000407
55	31.4462968298784	1.56999999999243
56	31.433156629823	1.58000000000175
57	31.4011404373165	1.61000000000058
58	31.3792113994037	1.63999999999942
59	31.3507662133785	1.64999999999418
60	31.3433080524288	1.66000000000349
62	31.2874096160065	1.70999999999185
63	31.2511275849023	1.72999999999593
64	31.2316957517679	1.75
66	31.1819724411775	1.7899999999936
67	31.1535484324452	1.80999999999767
68	31.1513838960431	1.80999999999767
70	31.0977819283247	1.86999999999534
71	31.0502102889723	1.8799999999901
73	31.0056327480447	1.91999999999825
74	30.9835455190468	1.94999999999709
76	30.9316656928367	1.98999999999069
77	30.9063152705182	2
79	30.851095289233	2.02999999999884
81	30.807260637653	2.06999999999243
82	30.7872309458774	2.09999999999127
84	30.73674498748	2.1299999999901
86	30.6965512442399	2.17999999999302
88	30.6409186621735	2.22000000000116
89	30.6144048862711	2.22999999999593
91	30.5593791364394	2.27000000000407
93	30.5212059468801	2.30000000000291
95	30.4654493818464	2.34999999999127
97	30.4274165605674	2.3799999999901
99	30.3739400948317	2.42999999999302
101	30.3382339171479	2.45999999999185
103	30.2833980072663	2.50999999999476
105	30.2372704438765	2.52999999999884
108	30.1646424686113	2.59999999999127
110	30.1297458066833	2.63999999999942
112	30.0683316060398	2.67999999999302
115	30.0117786535494	2.72000000000116
117	29.9434033816979	2.77999999999884
119	29.8951435643315	2.81999999999243
122	29.8206469924062	2.89999999999418
124	29.7682063386716	2.91000000000349
127	29.699545124165	2.97999999999593
130	29.6095342513233	3.0399999999936
132	29.5657762224212	3.06999999999243
135	29.4783438779001	3.13999999999942
138	29.4028751126668	3.19000000000233
141	29.3099983284661	3.25
144	29.2306172650936	3.33000000000175
147	29.1426398363853	3.3799999999901
150	29.0730764353824	3.44999999999709
153	29.006590165442	3.48999999999069
156	28.9233922448539	3.55999999999767
159	28.8689036627271	3.61000000000058
163	28.7741370903265	3.67999999999302
166	28.7277032453111	3.75999999999476
169	28.694357743717	3.81999999999243
173	28.665801029273	3.89999999999418
177	28.6497816162692	3.97999999999593
180	28.6450957616561	4.0399999999936
184	28.6397122048385	4.33000000000175
188	28.6315020517623	4.39999999999418
192	28.6231570117262	4.48999999999069
196	28.6152225089678	4.55999999999767
200	28.6026667882697	4.63999999999942
204	28.5916855776612	4.73999999999069
208	28.5801132606105	4.80999999999767
213	28.5673371130576	4.91000000000349
217	28.5600962242475	4.98999999999069
222	28.5466023867638	5.09999999999127
226	28.5401112341655	5.16999999999825
231	28.5292542559352	5.25999999999476
236	28.5200594769583	5.36000000000058
241	28.5127590316795	5.45999999999185
246	28.503210459539	5.58000000000175
251	28.4967902851278	5.66999999999825
256	28.4875382817684	5.77999999999884
261	28.4798676202999	5.8799999999901
267	28.4708050797398	5.98999999999069
272	28.463829752487	6.08000000000175
278	28.45413317494	6.22999999999593
284	28.4432363192581	6.38999999999942
290	28.4336181514668	6.52999999999884
296	28.4247569882772	6.66000000000349
302	28.4138709076398	6.83000000000175
308	28.404384490754	6.95999999999185
315	28.3923395556027	7.13999999999942
321	28.382819837777	7.2899999999936
328	28.3727520206014	7.45999999999185
335	28.3598317467781	7.64999999999418
342	28.3485283260965	7.80999999999767
349	28.3367984217386	7.97999999999593
356	28.3253525305361	8.13999999999942
363	28.3132836715092	8.30000000000291
371	28.2996117118807	8.5
379	28.287174547011	8.67999999999302
387	28.2727876868512	8.88999999999942
395	28.2589142414197	9.08000000000175
403	28.2451821682634	9.27999999999884
411	28.2335591896263	9.44999999999709
420	28.2170952038627	9.66999999999825
429	28.2012854740356	9.86999999999534
437	28.1880069738087	10.0599999999977
447	28.171946574493	10.2899999999936
456	28.1560247624382	10.5099999999948
465	28.1403966315203	10.7099999999919
475	28.1253555045004	10.929999999993
485	28.1083044713028	11.1399999999994
495	28.0905905720628	11.3699999999953
505	28.0745012348693	11.5800000000017
516	28.0577252618895	11.8799999999901
527	28.0394570060522	12.2099999999919
538	28.0226645638919	12.5500000000029
549	28.0054315868375	12.8799999999901
560	27.98961971338	13.1999999999971
572	27.9713853814515	13.5599999999977
584	27.9535880960674	13.9199999999983
596	27.9366676915846	14.2799999999988
608	27.9193868980952	14.6600000000035
621	27.9028526788438	15.0299999999988
634	27.8852062687751	15.4899999999907
647	27.8668435567987	15.9700000000012
661	27.8490979737245	16.4799999999959
674	27.832397049326	16.9400000000023
688	27.8156199267334	17.4400000000023
703	27.7969193973032	17.9700000000012
717	27.7796514308703	18.4799999999959
732	27.7616044655834	19.0099999999948
748	27.7430118592142	19.5399999999936
763	27.7265746578006	19.9700000000012
779	27.7080531267257	20.4100000000035
795	27.6911351289427	20.7299999999959
812	27.6723047192592	21.0800000000017
829	27.6545121817806	21.4199999999983
846	27.6369385152181	21.7599999999948
864	27.6191007018739	22.1100000000006
882	27.6003531744975	22.4799999999959
900	27.5832193835839	22.8399999999965
919	27.5642451847288	23.2200000000012
938	27.5466635397088	23.5999999999913
957	27.5283135457508	23.9899999999907
977	27.5091821352761	24.3799999999901
998	27.4902673491411	24.8099999999977
1019	27.4708954004777	25.2299999999959
1040	27.4522238206246	25.6399999999994
1061	27.4336558735118	26.0699999999924
1084	27.4139421218031	26.5299999999988
1106	27.3944036934594	26.9700000000012
1129	27.3748432158246	27.429999999993
1153	27.3546754619191	27.9100000000035
1177	27.3348111109391	28.4100000000035
1201	27.315052099802	28.9899999999907
1226	27.2960618390395	29.5999999999913
1252	27.274417058802	30.2399999999907
1278	27.2535410234456	30.8799999999901
1304	27.23276329689	31.5200000000041
1332	27.2111874164247	32.1999999999971
1359	27.1907091481659	32.8499999999913
1388	27.169023538272	33.4400000000023
1417	27.1472775833085	34.0200000000041
1446	27.1260540611674	34.5899999999965
1476	27.1046367300316	35.1999999999971
1507	27.0828203234133	35.8099999999977
1538	27.0621885606942	36.429999999993
1570	27.0393952116978	37.0699999999924
1603	27.0181717323492	37.7200000000012
1636	26.9964914187204	38.3699999999953
1670	26.9751442856176	39.0599999999977
1705	26.9536641632863	39.7599999999948
1741	26.9326197626485	40.4700000000012
1777	26.9120525730152	41.1900000000023
1814	26.8918527068408	41.9199999999983
1852	26.8717363419759	42.8399999999965
1890	26.85272945527	43.7700000000041
1930	26.8337998174688	44.7299999999959
1970	26.8156537818368	45.6900000000023
2011	26.7981221886288	46.6699999999983
2053	26.7814640342992	47.5099999999948
2096	26.7658060932849	48.3600000000006
2139	26.7510354608988	49.2200000000012
2184	26.7368324607952	50.1199999999953
2229	26.7242862059956	51.0099999999948
2276	26.7117219599442	51.9499999999971
2323	26.7006948036321	52.8899999999994
2372	26.6903145945986	53.8099999999977
2421	26.6808002756418	54.7399999999907
2471	26.6718354485372	55.7399999999907
2523	26.6627298205873	56.7599999999948
2575	26.6543780429957	57.7700000000041
2629	26.6456390699024	58.7899999999936
2684	26.6372402395709	59.8300000000017
2740	26.62870906831	60.8699999999953
2797	26.6203676098791	61.929999999993
2855	26.6121704578757	63.0099999999948
2914	26.6040233935499	64.1199999999953
2975	26.5959370022367	65.3399999999965
3037	26.5877477676286	66.7799999999988
3100	26.5796098098491	68.2700000000041
3165	26.5709534537297	69.7899999999936
3231	26.5620307999595	71.0899999999965
3298	26.5526881915428	72.429999999993
3367	26.5427832956457	73.7599999999948
3437	26.5325259779531	75.0699999999924
3509	26.5219151553237	76.4700000000012
3582	26.5111421330943	77.9199999999983
3656	26.5004015805641	79.3699999999953
3732	26.489240981658	80.8799999999901
3810	26.4778351058144	82.4400000000023
3889	26.4665691500939	84.1900000000023
3970	26.4554735123267	86.1600000000035
4053	26.444260700146	88.1100000000006
4138	26.4330753974304	89.8099999999977
4224	26.4223889586869	91.5299999999988
4312	26.4119322927294	93.2700000000041
4402	26.4016692362731	95.0699999999924
4493	26.3915537619966	96.8799999999901
4587	26.3814426259797	99.1699999999983
4682	26.3715981247592	101.449999999997
4780	26.3616720869739	103.410000000003
4879	26.3518266287722	105.369999999995
4981	26.3419406772863	107.610000000001
5085	26.3320543575731	110.119999999995
5191	26.3221481552135	112.319999999992
5299	26.3121371909947	114.459999999992
5409	26.3019626240399	116.660000000003
5522	26.2916894408133	118.910000000003
5637	26.2812741260235	121.149999999994
5754	26.2707770598236	123.5
5874	26.2602757478967	126.209999999992
5996	26.2498409134895	129.089999999997
6121	26.2392521429584	131.470000000001
6249	26.2285230089398	134.009999999995
6379	26.2178702677694	136.559999999998
6512	26.2072038025431	139.389999999999
6647	26.196624568143	142.539999999994
6786	26.1859197594427	145.330000000002
6927	26.1754081037251	148.229999999996
7071	26.165051623211	151.690000000002
7219	26.1548057899376	154.550000000003
7369	26.1447436821048	157.770000000004
7523	26.1346926716545	161.369999999995
7679	26.1246621175704	164.459999999992
7839	26.1145540578719	167.62999999999
8002	26.1045436707487	170.800000000003
8169	26.0945710886749	173.970000000001
8339	26.0845697777475	177.87999999999
8513	26.0744146213693	181.550000000003
8690	26.0642224329825	185.029999999999
8871	26.0540502825116	188.559999999998
9056	26.0440626256956	192.199999999997
9245	26.0338409903117	195.940000000002
9437	26.0236514180202	200.12999999999
9634	26.0133733511604	204.369999999995
9834	26.0031284310397	208.339999999997
10039	25.9928787274882	212.289999999994
10248	25.9826198290801	216.419999999998
10462	25.9723413868306	220.619999999995
10680	25.9620087717132	225.690000000002
10902	25.9516552297806	229.989999999991
11129	25.9412888910973	234.550000000003
11361	25.9309341237984	239.860000000001
11598	25.920546610249	244.559999999998
11839	25.910163726516	249.279999999999
12086	25.8998586370367	254.080000000002
12337	25.8895281904083	258.979999999996
12594	25.8790312573141	264.419999999998
12857	25.8685111667568	269.929999999993
13124	25.8581820348218	275.199999999997
13398	25.8477719973553	281.440000000002
13677	25.8371664877305	288.12999999999
13962	25.8265886735302	295.599999999991
14252	25.8160162219125	301.229999999996
14549	25.8054406460149	306.889999999999
14852	25.7947483783673	312.649999999994
15162	25.7840460185143	318.720000000001
15477	25.7735145869602	324.75
15800	25.7628267021807	330.989999999991
16129	25.7521256466432	337.160000000003
16465	25.7415167560155	343.610000000001
16808	25.7308335830225	350.190000000002
17158	25.7201335068774	357.089999999997
17515	25.7095441536774	364.559999999998
17880	25.6989510080607	372.160000000003
18252	25.6882726195227	379.220000000001
18633	25.6777469988159	386.5
19021	25.6672923359186	394.139999999999
19417	25.6568927767697	402.020000000004
19821	25.6466158865176	409.979999999996
20234	25.6364487308409	418.160000000003
20655	25.6264384777394	427.279999999999
21086	25.6165570103303	435.809999999998
21525	25.6069118439626	444.339999999997
21973	25.5974054849896	453.869999999995
22431	25.588086999117	462.839999999997
22898	25.5790458977374	472.020000000004
23375	25.5701922982484	482.239999999991
23862	25.5616380959039	491.569999999992
24359	25.5532949846687	501.239999999991
24866	25.5452587903973	511.089999999997
25384	25.5374645597834	521.339999999997
25912	25.5299895651404	531.739999999991
26452	25.5227610215346	542.229999999996
27003	25.5158060304761	553.099999999991
27566	25.5091156527689	565.559999999998
28140	25.5026917483525	576.800000000003
28726	25.496470845621	588.229999999996
29324	25.4904642173149	600.020000000004


==> data/perfprofdiscrete-50-600-6-4.dat <==
iter	objfun	time
1	37.4276157584575	59.0800000000017
2	37.3315272346866	117.440000000002
3	37.2114833304477	176.410000000003
4	37.0753188029402	238.770000000004
5	36.9140079108093	303.289999999994
6	36.7354159614914	359.580000000002
7	36.5533517661844	435.160000000003
8	36.37076659385	491.289999999994
9	36.1857892978035	549.309999999998
10	35.999328627029	606.990000000005


==> data/perfprofdiscrete-50-600-6-5.dat <==
iter	objfun	time
1	39.3541550080593	61.0500000000029
2	39.040498399419	118.990000000005
3	38.7543439648036	177.839999999997
4	38.4940602814356	242.520000000004
5	38.2560051630962	310.440000000002
6	38.0362395209506	366.470000000001
7	37.8312718644624	426.559999999998
8	37.6383234114456	490.850000000006
9	37.4553723932553	548.350000000006
10	37.2810940585973	606.830000000002


==> data/perfprofdiscrete-50-600-6-6.dat <==
iter	objfun	time
1	28.2180893733552	0.001729
2	26.7484942561374	0.006097
3	25.4378571969813	0.009864
4	24.467937077118	0.016244
5	23.7980599427757	0.025257
6	23.4888766546256	0.03417
7	22.5139668395891	0.037833
8	22.1409167204598	0.046802
9	21.8611879533368	0.055756
10	21.5559785702533	0.067224
11	21.4150059469883	0.081253
12	21.4150059469883	0.097645
13	21.1289812849591	0.10647
14	21.0639364273754	0.117924
15	21.0022933220988	0.131983
16	20.8707186707231	0.148657
17	20.7506157295513	0.165285
18	20.6629180521573	0.187073
19	20.5790617421319	0.216475
20	20.5790617421319	0.238279
21	20.5324562676729	0.249665
22	20.5053021033429	0.265259
23	20.4774929396507	0.293457
24	20.4774929396507	0.325804
25	20.4427836174654	0.341517
26	20.4265322403456	0.361295
27	20.4265322403456	0.393513
28	20.4152936574335	0.413337
29	20.404665379815	0.435253
30	20.404665379815	0.456938
31	20.4002479543367	0.472545
32	20.3936684257799	0.490188
33	20.3936684257799	0.513988
34	20.3905484360747	0.527508
35	20.3863878976773	0.543073
36	20.3810373806229	0.562828
37	20.3713936225187	0.588906
38	20.3713936225187	0.621152
39	20.3668197026372	0.647305
40	20.3577134464964	0.673377
41	20.3577134464964	0.699347
42	20.3543015464181	0.717029
43	20.3496634041691	0.738895
44	20.3496634041691	0.764821
45	20.3470486040581	0.782566
46	20.3441756590264	0.800222
47	20.3396982675131	0.822124
48	20.33400412991	0.850356
49	20.33400412991	0.886882
50	20.33400412991	0.916913
51	20.3296092694042	0.928367
52	20.3279255534451	0.950228
53	20.3251722737455	0.9763
54	20.3213177719088	1.010712
55	20.3213177719088	1.065913
56	20.3168428183649	1.106552
57	20.3144652756692	1.149334
58	20.3095170139644	1.206804
59	20.3095170139644	1.298462
60	20.3067166670232	1.361109
61	20.3052755627269	1.426503
62	20.3019495170303	1.509163
63	20.3019495170303	1.613571
64	20.2999685261478	1.676944
65	20.2992805451601	1.742581
66	20.2969619529038	1.834557
67	20.2969619529038	1.980482
68	20.295527311141	2.075077
69	20.2953382812434	2.174022
70	20.2938946212361	2.239209
71	20.2935724301936	2.292641
72	20.2928715514348	2.366935
73	20.2926015185431	2.458196
74	20.2913801000736	2.572294
75	20.2908154338939	2.698262
76	20.2906019738159	2.814692
77	20.2889399845628	2.866038
78	20.2885829879926	2.933012
79	20.2885829879926	3.016396
80	20.2882758035178	3.064462
81	20.287993263398	3.115909
82	20.2876861253259	3.204256
83	20.2865005642098	3.33746
84	20.2865005642098	3.516827
85	20.2854410637639	3.614242
86	20.2854410637639	3.715807
87	20.285145335159	3.773485
88	20.2848583478386	3.837297
89	20.2847016528263	3.947589
90	20.2838588164566	4.003382
91	20.2837366727853	4.060874
92	20.2835260861815	4.152104
93	20.2835260861815	4.287135
94	20.283314089191	4.384896
95	20.2831963315642	4.481249
96	20.2828993251899	4.599813
97	20.2828993251899	4.741356
98	20.2827253831586	4.836746
99	20.282611410571	4.936565
100	20.282342297774	5.059458
101	20.282342297774	5.200954
102	20.2821618823003	5.296328
103	20.2820544035399	5.395977
104	20.2817930972145	5.520787
105	20.2817930972145	5.674894
106	20.2816206681437	5.772497
107	20.2815225284433	5.876381
108	20.2812953418809	6.01378
109	20.2812953418809	6.174144
110	20.2811492753706	6.280138
111	20.2810741424371	6.392272
112	20.280870967031	6.536085
113	20.280870967031	6.687017
114	20.2807197689164	6.792098
115	20.2806445375766	6.889643
116	20.2804205125796	7.021397
117	20.2804205125796	7.173784
118	20.2802642949587	7.273013
119	20.2801771007324	7.376774
120	20.2799585887709	7.512134
121	20.2799585887709	7.674521
122	20.2798029926904	7.776189
123	20.279724690627	7.866697
124	20.2794734277251	7.990692
125	20.2794734277251	8.155336
126	20.2793182677919	8.259842
127	20.2792341259428	8.38659
128	20.2790098326343	8.546862
129	20.2790098326343	8.773329
130	20.2788842596705	8.892512
131	20.2788221997001	9.018152
132	20.2786723037722	9.18397
133	20.2786723037722	9.392271
134	20.2785744563117	9.505758
135	20.2785333110586	9.616243
136	20.2783726821318	9.757252
137	20.2783726821318	9.985041
138	20.278270367155	10.086989
139	20.2782318063649	10.192568
140	20.278074641596	10.348395
141	20.278074641596	10.637515
142	20.2779856149114	10.751556
143	20.2779474147194	10.873903
144	20.2778581953563	11.001714
145	20.2778581953563	11.140153
146	20.2778413554885	11.216652
147	20.2778126825114	11.331205
148	20.2777854762231	11.508897
149	20.2777214204265	11.596168
150	20.2777214204265	11.714164
151	20.2777099770672	11.786162
152	20.2776875010114	11.89309
153	20.2776798540519	12.059495
154	20.2776226404378	12.099317
155	20.2776102623261	12.191564
156	20.27759590377	12.314056
157	20.2775913128546	12.51697
158	20.2775402886292	12.562085
159	20.2775305035888	12.695391
160	20.2775189582059	12.864238
161	20.2775189582059	13.157556
162	20.2775031093325	13.308442
163	20.2774956288154	13.457957
164	20.2774767409965	13.697807
165	20.2774675783647	13.982814
166	20.2774559965397	14.005822
167	20.2774559965397	14.264497
168	20.2774527649539	14.405096
169	20.2774483206895	14.684361
170	20.2774425882663	14.824223
171	20.2774419189071	15.020845
172	20.2774366991666	15.102668
173	20.2774355094654	15.290764
174	20.2774340437947	15.492861
175	20.2774327682734	15.87622
176	20.2774300848648	15.921434
177	20.2774300848648	16.284871
178	20.2774292676651	16.546117
179	20.2774284105458	16.857816
180	20.2774279938877	17.259776
181	20.2774249988915	17.33027
182	20.2774241714724	17.528421
183	20.2774229651567	17.736739
184	20.2774229651567	18.023285
185	20.2774214503109	18.240648
186	20.2774202713877	18.418917
187	20.2774190781836	18.688976
188	20.2774136373457	18.813134
189	20.2774130574524	18.996307
190	20.2774071913238	19.151627
191	20.2774052034601	19.294431
192	20.2774021881787	19.515458
193	20.2773896299249	19.769933
194	20.2773896299249	19.991136
195	20.2773770442185	20.141187
196	20.2773729319893	20.259323
197	20.2773316527696	20.398438
198	20.2773316527696	20.529069
199	20.2773038606476	20.609509
200	20.2772820321731	20.689797
201	20.2772140431463	20.786858
202	20.2772140431463	20.893595
203	20.2771709891358	20.960634
204	20.27713359692	21.043519
205	20.2771053562114	21.17905
206	20.2769507973821	21.274337
207	20.27692395243	21.342736
208	20.2768865494208	21.504776
209	20.2768299594605	21.571058
210	20.2768299594605	21.710471
211	20.2768192912276	21.795395
212	20.2768008817274	21.928504
213	20.2768008817274	22.103714
214	20.2767745824105	22.222304
215	20.2767583342806	22.3388
216	20.2767085512869	22.482603
217	20.2767085512869	22.604711
218	20.2766760963999	22.686013
219	20.2766492996774	22.779367
220	20.2765879825226	22.914673
221	20.2765699474817	23.066917
222	20.2764709009971	23.143513
223	20.2764562008578	23.224451
224	20.2764334991385	23.365912
225	20.2764167140768	23.637789
226	20.2763840330295	23.676776
227	20.2763840330295	23.902399
228	20.2763775636216	24.046227
229	20.2763699223067	24.232209
230	20.2763549869729	24.497747
231	20.2763549869729	24.824542
232	20.2763461111517	25.022905
233	20.2763397416021	25.232042
234	20.2763257562707	25.505902
235	20.2763257562707	25.819653
236	20.276314954577	26.003271
237	20.2763134915628	26.187048
238	20.2762985386927	26.286802
239	20.27629261538	26.403172
240	20.2762860261831	26.574191
241	20.2762661949242	26.737138
242	20.2762642943685	26.883048
243	20.2762427685797	26.980655
244	20.2762364441942	27.078042
245	20.2762231219713	27.226118
246	20.27619286815	27.443362
247	20.27619286815	27.733841
248	20.2761761164519	27.86923
249	20.2761649285253	28.015214
250	20.2761460642663	28.148566
251	20.2761427166915	28.283907
252	20.276123314537	28.400175
253	20.2761185543383	28.510319
254	20.2761085311604	28.695989
255	20.2761009009087	28.783219
256	20.2761009009087	28.99398
257	20.2760975889766	29.12523
258	20.2760916618443	29.371618
259	20.2760870912672	29.497302
260	20.2760870912672	29.71388
261	20.2760849216554	29.836155
262	20.2760810846267	30.099431
263	20.2760764360869	30.24776
264	20.2760760001063	30.437561
265	20.2760709907096	30.503912
266	20.2760691337808	30.66441
267	20.2760676075837	30.841743
268	20.2760654204565	31.178839
269	20.276060819047	31.202987
270	20.276060819047	31.509929
271	20.2760587934187	31.691376
272	20.2760574305007	31.883324
273	20.276053158674	32.141382
274	20.276053158674	32.458974
275	20.2760508245124	32.625771
276	20.2760488007389	32.804501
277	20.2760488007389	33.17069
278	20.2760456369903	33.357848
279	20.2760435695626	33.536121
280	20.2760435695626	33.834137
281	20.2760399899927	34.024039
282	20.2760376397507	34.190195
283	20.2760376397507	34.454234
284	20.276033904844	34.638325
285	20.2760313963392	34.796293
286	20.2760300067726	35.038267
287	20.2760212151416	35.072923
288	20.2760175593625	35.197151
289	20.2760151425233	35.314809
290	20.2760091315654	35.491142
291	20.2760091315654	35.744285
292	20.2760060719613	35.898517
293	20.2760031901679	36.063378
294	20.2760011713595	36.321592
295	20.2759946915603	36.358227
296	20.2759946915603	36.613391
297	20.2759928387821	36.815904
298	20.2759915718669	37.060674
299	20.2759895387806	37.421237
300	20.2759895387806	38.071007
301	20.2759888325144	38.330276
302	20.2759884814338	38.648966
303	20.2759878939517	39.27126
304	20.275987515098	39.379487
305	20.275987515098	39.869629
306	20.2759873735216	40.143117
307	20.2759870928551	40.582418
308	20.2759870928551	41.104333
309	20.2759869247777	41.369451
310	20.2759867682605	41.681301
311	20.2759867682605	42.201895
312	20.2759865262932	42.51342
313	20.2759863701543	42.799462
314	20.2759863701543	43.246048
315	20.2759860904701	43.528056
316	20.275985902468	43.791571
317	20.275985902468	44.139245
318	20.2759856120974	44.406011
319	20.2759854041525	44.65136
320	20.2759854041525	45.016229
321	20.2759850902594	45.284634
322	20.2759848638144	45.533827
323	20.2759848638144	45.889782
324	20.2759845238479	46.104221
325	20.2759842776204	46.297548
326	20.2759841118247	46.629961
327	20.2759829371598	46.757142
328	20.2759827249875	46.890317
329	20.2759822846534	47.088661
330	20.2759817267263	47.373294
331	20.2759794308105	47.746589
332	20.2759794308105	48.112931
333	20.2759779804515	48.296405
334	20.2759770361164	48.477546
335	20.2759735647521	48.751592
336	20.2759735647521	49.035632
337	20.2759716371428	49.192438
338	20.2759695104682	49.32888
339	20.2759668807521	49.53591
340	20.2759589260808	49.640111
341	20.2759589260808	49.793106
342	20.2759572633589	49.902465
343	20.2759540522102	50.047058
344	20.2759504641504	50.262272
345	20.2759452876186	50.370638
346	20.2759441154536	50.627911
347	20.2759409411164	50.740557
348	20.2759409411164	51.136184
349	20.2759401677543	51.39796
350	20.2759393039103	51.680281
351	20.2759391032912	52.647597
352	20.275937409295	52.692875
353	20.2759371945587	53.101614
354	20.2759369296755	53.70127
355	20.2759369296755	55.544931
356	20.2759366987447	56.221705
357	20.2759366131617	57.171326
358	20.2759365249001	57.469677
359	20.2759365249001	62.238798
360	20.2759365167508	62.999778
361	20.2759365167508	67.348187
362	20.2759365126213	68.726662
363	20.2759365123649	73.440734
364	20.2759365123649	78.485962
365	20.2759365123649	83.50145
366	20.275936512364	87.845414
367	20.2759365123638	93.14262
368	20.2759365123616	98.411364
369	20.275936512362	101.663969
370	20.2759365123596	106.108455
371	20.27593651236	108.47312
372	20.2759365123575	113.379484
373	20.275936512358	116.088427
374	20.2759365123555	120.898969
375	20.275936512356	123.699095
376	20.2759365123534	129.047811
377	20.2759365123539	131.582277
378	20.2759365123513	136.791458
379	20.2759365123518	139.34246
380	20.2759365123493	144.562837
381	20.2759365123498	147.415204
382	20.2759365123472	152.117704
383	20.2759365123477	154.797237
384	20.275936512345	159.875281
385	20.2759365123456	162.421741
386	20.2759365123429	167.420031
387	20.2759365123434	169.818477
388	20.2759365123408	174.909227
389	20.2759365123413	177.708593
390	20.2759365123386	182.503015
391	20.2759365123392	184.70657
392	20.2759365123365	189.897368
393	20.275936512337	191.762577
394	20.2759365123343	196.844213
395	20.2759365123348	198.986526
396	20.2759365123321	204.12442
397	20.2759365123326	206.50168
398	20.2759365123299	211.846864
399	20.2759365123304	214.979341
400	20.2759365123277	219.89337
401	20.2759365123282	222.323414
402	20.2759365123255	227.129999
403	20.275936512326	229.179487
404	20.2759365123232	234.260651
405	20.2759365123238	236.857674
406	20.275936512321	241.97724
407	20.2759365123215	244.571505
408	20.2759365123188	249.653415
409	20.2759365123193	252.560735
410	20.2759365123165	257.819218
411	20.275936512317	260.081457
412	20.2759365123142	265.249767
413	20.2759365123147	268.355107
414	20.2759365123119	273.757496
415	20.2759365123124	276.745883
416	20.2759365123096	281.704626
417	20.2759365123101	284.179077
418	20.2759365123072	289.3078
419	20.2759365123077	292.039686
420	20.2759365123049	297.230198
421	20.2759365123054	299.877726
422	20.2759365123025	305.169953
423	20.275936512303	307.615998
424	20.2759365123001	312.414981
425	20.2759365123006	314.756961
426	20.2759365122977	319.90049
427	20.2759365122982	322.528792
428	20.2759365122953	327.558332
429	20.2759365122957	329.609788
430	20.2759365122928	335.261444
431	20.2759365122933	338.024729
432	20.2759365122904	343.387015
433	20.2759365122908	346.007612
434	20.2759365122879	351.399429
435	20.2759365122884	353.933114
436	20.2759365122854	359.218101
437	20.2759365122859	361.580701
438	20.2759365122829	366.870927
439	20.2759365122833	369.204507
440	20.2759365122804	374.609346
441	20.2759365122808	377.346263
442	20.2759365122778	382.64773
443	20.2759365122782	385.007132
444	20.2759365122753	390.393362
445	20.2759365122756	392.933496
446	20.2759365122726	398.593656
447	20.275936512273	400.60274
448	20.27593651227	406.20033
449	20.2759365122704	409.043415
450	20.2759365122674	414.113489
451	20.2759365122677	416.527848
452	20.2759365122648	421.754026
453	20.2759365122651	424.286947
454	20.2759365122621	429.569737
455	20.2759365122624	431.905642
456	20.2759365122594	436.985361
457	20.2759365122597	439.343948
458	20.2759365122567	444.655981
459	20.275936512257	447.224068
460	20.2759365122539	452.410338
461	20.2759365122542	455.044841
462	20.2759365122512	460.305231
463	20.2759365122515	463.096593
464	20.2759365122484	468.506165
465	20.2759365122487	470.952882
466	20.2759365122456	476.158396
467	20.2759365122459	478.838525
468	20.2759365122428	483.70454
469	20.275936512243	485.965917
470	20.2759365122399	491.070255
471	20.2759365122401	493.834576
472	20.2759365122371	499.112978
473	20.2759365122373	501.722267
474	20.2759365122342	506.596513
475	20.2759365122343	509.235871
476	20.2759365122313	514.558084
477	20.2759365122314	517.359342
478	20.2759365122283	522.562377
479	20.2759365122284	525.085617
480	20.2759365122253	530.53595
481	20.2759365122254	532.678948
482	20.2759365122223	537.903539
483	20.2759365122224	540.487165
484	20.2759365122192	545.730213
485	20.2759365122193	547.865948
486	20.2759365122162	553.077465
487	20.2759365122162	555.324917
488	20.2759365122131	560.548148
489	20.2759365122131	562.942401
490	20.27593651221	567.809859
491	20.27593651221	570.143598
492	20.2759365122068	575.422299
493	20.2759365122068	577.467901
494	20.2759365122036	582.703396
495	20.2759365122036	584.764137
496	20.2759365122004	590.087886
497	20.2759365122003	591.485382
498	20.2759365121971	597.194091
499	20.275936512197	598.959765
500	20.2759365121938	603.91293


==> data/randbest.dat <==
algo1	algo2	algo3	algo4	algo5	algo6
10.7057635295462	11.1796723196845	8.94269854716355	7.36424879196945	8.28407721586226	5.29347617918864
5.36383681163624	4.6992687399922	2.37496339508645	1.86434914852957	2.37950075718637	1.20899557795339
4.15974226435774	4.06721700427423	2.62620770412718	1.98692389154475	2.05977417354343	0.975863711719776
7.81135036365632	8.04176135799012	6.76455366337862	6.89369967482271	6.76245423005516	5.37546114117718
8.20934160911886	7.86302781510203	5.61211357751298	5.23560804921618	3.62180820326987	2.74248674398255
6.14756185537796	5.51095379327817	3.87392738334338	4.08137911366976	3.89616752499771	2.21578597176113
6.3263655512863	6.46589132239126	4.26758412465716	3.95872442123482	3.85740978304106	2.75461626968972
2.73241346231341	3.210718038268	1.91712595391684	2.04505454814385	1.98433098025755	1.19037662774397
3.48606570544148	3.34401251168282	1.35141856962601	1.30233881059256	1.26859096953017	0.870380654320438
8.12852606437522	7.58072001155848	4.92256163055591	4.70200145807314	5.60322322602876	3.02774406744677
4.23786855294902	4.07501759753189	3.24406703759157	2.29135327395561	3.0829544691133	1.72543883637509
4.76674664576194	4.7086671422963	2.65375649820509	3.34773986784831	3.19462015232762	2.13666964006746
6.80952094920792	6.05210297266289	4.32686193136054	4.04146915795546	5.6918889787478	3.28312431415953
3.37877975879431	3.17387099480656	2.67536763681308	2.55938485201609	2.69968008496063	2.23719520255539
11.5246325815944	11.2781686518508	10.6443825974055	9.06537908961403	10.7209590481643	6.71855479506478
4.40298597743982	4.3741836136903	3.22149829460375	3.64221048464131	3.3158171518596	2.19458950707842
2.60548514077866	2.5069539695732	0.987207185141058	1.29385895038177	1.93376687820213	0.762027141823477
3.65833280998306	3.81357051568326	1.82987935196453	1.83628767592296	1.45880686673965	0.934104100427042
5.69190580153848	6.24859566079029	4.38620435015777	4.98144410998811	4.58596397438601	3.84797436910379
7.62235394654176	7.20409500264949	6.77498796825878	7.31678348263802	6.60609937651508	5.67217074600254
2.69133144812807	2.77070451717506	1.48849511971426	1.66354160670193	1.70371910067153	1.08842639479857
3.48742135529783	3.21235920896057	3.46797813765999	2.9508813835793	2.91561453318483	2.52756696346065
4.11603606384969	4.23146985747253	2.90051256267814	2.10209030022117	2.31057511922029	1.39473223932789
6.35477760767753	6.69486253473353	4.87545832425078	5.73723720679976	5.83128409329386	3.01293904919201
5.27035305814665	5.53214703817449	4.33729156776583	4.69290186205403	4.15226550685733	2.74967973961629
9.76667660763984	9.52196509496121	7.75542356160813	7.15451012466638	7.57549517813944	4.56558610042998
4.7801420213195	4.51126546773387	2.53997873664743	3.90230084948008	3.63739000125005	1.30500621208813
8.73705460132716	8.53039163473739	6.14962357777253	7.22466674657069	7.35312359766167	4.16544010176263
4.89686503652657	5.78708090249308	3.85073133882571	3.99697928350345	3.90198030333482	2.5431380726019
1.96605921348801	1.994952677567	1.17337697909743	0.744400442301687	1.22667060896674	0.830563541629097
3.09321583805162	2.95057057989376	1.82857928987338	2.07111891463546	2.14826514240875	1.2784676265552
4.88063775653828	5.09225862117947	3.23943036075486	2.43913164294697	3.47976626738584	1.66617846440298
8.92331003009016	8.38818972091093	6.23382844662354	7.75033208641667	7.89452679507619	6.25587361904786
6.51000079943182	6.28270081095362	4.39901945173789	4.60305819373061	4.35501777202093	3.30867592439386
2.44851844377052	2.61893086660039	1.51562177493937	2.02143136289011	1.80882284635314	1.53789516807329
1.36811685362684	1.27809056725787	0.650178725194931	1.07684910169141	0.959861530699752	0.677713995298683
3.14409973373204	3.28929017934868	1.85820560030901	2.1939403416488	1.44474995751527	0.88907692523851
1.84481347885538	1.75528979568006	1.34535902003269	1.44812369639001	1.51186207553871	0.910064006978546
9.99978629578642	10.2393774351618	7.26262673334531	6.49282153057309	7.41680438907659	4.91446054088676
5.26835882649049	4.2358774833406	3.69144548121103	4.25975240499645	3.88954892651587	2.78449913607273
3.30865939338299	3.33081216223817	2.31029903493955	1.86686999766614	2.06786223644651	1.63160338976377
8.89220547088806	8.82200367715007	6.61796424606862	6.38395226412316	6.93894523217043	4.76121495084504
6.1313467491553	6.29449816328497	4.39479104804894	3.50031468161155	5.14972203800959	2.21784302294755
4.20631928185506	4.33135393681253	2.51834634609642	2.83230499213216	3.0782784669763	0.866740334953587
2.88215629704015	2.64164325681152	1.35040403294021	2.48671478194036	2.22241750527063	0.967897460508544
4.32642445621154	4.57569399172095	3.61407494346598	3.19600581950373	3.31461962240142	2.60279231202652
5.3334060058735	6.13623154867316	3.10390680958522	3.65465588194212	2.81350277598387	1.67373720729572
1.5704664479954	1.50801961017836	1.24441354896766	1.00558143940716	1.03393882757304	1.00553352696951
9.85885508712289	9.37227333468865	7.79966506750894	8.89307866338241	8.34222286741614	4.58288586579588
5.36311476926989	5.10543025750964	3.20331077077545	3.40006265179866	3.65172710692294	1.70395952557046
10.3891880847531	10.0804569742836	9.16917031441935	9.27915381546664	9.80550452558043	7.89934675043529
14.6739351664761	14.6549848362026	13.1128116359986	13.4263809359706	13.4917417473537	11.8967747735705
13.709716198053	14.0812130785346	12.6332245064071	12.9985429288084	12.2517302380562	11.2995006779694
10.7062882867958	10.5129382841359	9.13732645064039	9.6243207233779	9.51973238577818	7.96493448872224
10.4975854569272	10.5664573027435	9.07896012323283	8.78859234357958	8.61158714172657	7.90286904825151
11.507269535954	11.3932014825483	9.83983266453049	9.76823368160391	9.43978316840857	8.52452455557017
12.9643117307738	13.2758446450569	11.9670406764969	11.722327240478	11.6215981828041	10.3525832526827
10.3603771671345	10.5032362190274	9.07826982341057	10.4629671225448	8.83958067952708	7.91407383170539
14.3070838600034	14.6213665595335	12.8132696609813	13.074128955696	12.721692273306	11.2263391348192
11.0067101382042	11.1043817437041	9.57910794396919	9.2603099511228	15.7726546973642	8.17529177558868
11.467569451084	11.5291007450402	10.3698700255858	10.584362909947	10.376194915755	8.90386819699379
13.7424660217814	13.6390543044415	12.0308407718591	25.7858171007171	11.5720466393755	10.3486046434796
11.4921933237442	11.3464277966102	9.8954722268802	10.1932046374852	9.66688995957282	8.63552713028655
7.9895072949049	8.06492571985608	6.9112318727163	7.6845184421883	6.94725209941441	5.87121863811121
9.98189503946532	9.76995388669662	8.7067101285802	9.14887028682831	8.69759164964709	7.77897819400082
9.07207419591093	9.39540304074031	7.96848524609034	7.91131513732938	7.78328810240758	6.77205949907441
8.84497984525808	9.26270008547553	8.00106614366643	8.40728183609311	8.22506458351565	6.99241274252406
10.2455200216675	10.4021246850527	8.86951216570553	9.02721409156639	8.68795357545327	7.89105148114308
9.08570923576403	9.50727866486304	8.31607900852331	9.63352758832777	8.20508473715734	7.25841945428103
11.0450660513743	11.4154367563448	10.2949428511432	10.81667984905	10.4155282545642	9.31299893050787
15.0143548002455	14.7705535624886	13.1900054257928	19.505880266975	13.9895169019718	11.8395336868998
10.1362794186805	10.4372294340088	9.32614334437102	9.49216293268655	9.11757152509688	8.16381404656168
13.1101470193538	13.1720498365531	12.1123561939858	12.192905434937	12.0664805129942	10.5761969213218
10.651561850725	10.4806446302152	9.20960674621265	10.2023684636902	10.2726507163436	8.1106736257517
12.52379870048	12.2137946160458	11.0829347027549	11.1990095045411	11.0318715206545	9.94527364100368
8.68612975490486	8.86081077684993	7.34560169984705	7.21165532957473	7.4712546451893	6.33933584728957
11.7291161733979	11.7607232443852	10.9077063816184	11.0954872718669	10.948822634918	10.0225945412011
11.4481601406529	11.5781133754902	10.0923370842455	10.1771528714132	10.2908884976213	9.00892805197387
14.1975879981809	14.2846080364201	12.5662714529545	13.35769107613	13.0381682564951	11.1128298822669
14.6332402905077	14.7124245629769	13.2197672617687	13.9346739444275	13.2000403065637	11.8432673977226
9.63823457491672	9.78704028874432	8.34684733706547	8.01009758224337	8.11450981387249	6.30340933865028
8.0864089615383	8.43370704847869	6.90645666510834	6.75787808166033	6.93641223971624	5.99056356791884
10.3027516950904	10.416949343848	8.98755998669288	8.45370785254598	8.836034912949	7.76488684373526
9.27294089114637	9.2653754389852	7.75919892198378	8.52089721898994	8.31255551925231	6.76652564488409
11.8277813272559	12.2049777395554	10.5494803686337	11.33742769499	11.0294596979286	9.15538018420352
10.8117149672285	10.9490429286521	9.54397510926071	10.3784731318068	9.48702707402406	8.52569173233185
12.5453253868118	12.7251614327328	11.3628089252667	11.8815650949839	11.443610936294	9.80487063516136
10.4041549409023	10.8381880927265	9.12719113581138	9.87373965850271	8.79405919583275	7.81521211440593
8.33294424526659	8.3155939054207	7.30598467374232	7.53499268814857	7.7941850196843	6.27874951077673
12.6248489070518	12.614827769488	11.2736816266568	11.3293805474795	10.9754842953474	9.95192501672847
11.2695829836875	11.2343710566663	10.1632765181905	10.0358030182557	9.84887808047848	8.94311840107661
13.1091001832908	13.0172838618901	11.4123863321984	11.0951023242888	11.9417229888245	9.97144634027846
9.94646411912027	9.81320858844407	8.35249576520425	8.30854228402108	8.44777097164486	7.10961517169126
9.73338008142385	9.9231954739688	8.32090314098069	7.9840665215989	8.24466040757437	7.17248926028887
10.3365891741529	10.3011417508328	9.16480133791618	9.16135048512283	8.84723473426037	7.99943385645143
10.7654080977776	10.9693663662303	9.49270012328579	9.46805586589874	9.33514945046435	7.98926641751583
8.70689594493341	8.56241300699453	7.37383039234596	7.50925700043	6.96572935775346	6.27124849075584
10.2759592679135	9.97895093104307	8.85006935125821	8.85993508033657	8.45093027929202	7.78990010168948
12.4784597231533	12.3542214033051	11.0810376474129	11.4906189598236	10.9500497369084	9.7024069563095
10.0488819144894	10.2403344725132	8.93572576406183	9.20974625166553	9.62900808531204	7.72700119571767

